The Featureless Transmission Spectra of Two Super-Puff Planets

The Kepler mission revealed a class of planets known as ''super-puffs,'' with masses only a few times larger than Earth's but radii larger than Neptune, giving them very low mean densities. All three of the known planets orbiting the young solar-type star Kepler 51 are super-puffs. The Kepler 51 system thereby provides an opportunity for a comparative study of the structures and atmospheres of this mysterious class of planets, which may provide clues about their formation and evolution. We observed two transits each of Kepler 51b and 51d with the Wide Field Camera 3 (WFC3) on the Hubble Space Telescope. Combining new WFC3 transit times with re-analyzed Kepler data and updated stellar parameters, we confirmed that all three planets have densities lower than 0.1 g/cm$^{3}$. We measured the WFC3 transmission spectra to be featureless between 1.15 and 1.63 $\mu$m, ruling out any variations greater than 0.6 scale heights (assuming a H/He dominated atmosphere), thus showing no significant water absorption features. We interpreted the flat spectra as the result of a high-altitude aerosol layer (pressure $<$3 mbar) on each planet. Adding this new result to the collection of flat spectra that have been observed for other sub-Neptune planets, we find support for one of the two hypotheses introduced by Crossfield and Kreidberg (2017), that planets with cooler equilibrium temperatures have more high-altitude aerosols. We strongly disfavor their other hypothesis that the H/He mass fraction drives the appearance of large amplitude transmission features.

==> spectra_lightcurves.csv <==
,Flux_1.152-1.176,FluxErr_1.152-1.176,Flux_1.176-1.200,FluxErr_1.176-1.200,Flux_1.200-1.223,FluxErr_1.200-1.223,Flux_1.223-1.247,FluxErr_1.223-1.247,Flux_1.247-1.271,FluxErr_1.247-1.271,Flux_1.271-1.294,FluxErr_1.271-1.294,Flux_1.294-1.318,FluxErr_1.294-1.318,Flux_1.318-1.342,FluxErr_1.318-1.342,Flux_1.342-1.366,FluxErr_1.342-1.366,Flux_1.366-1.389,FluxErr_1.366-1.389,Flux_1.389-1.413,FluxErr_1.389-1.413,Flux_1.413-1.437,FluxErr_1.413-1.437,Flux_1.437-1.460,FluxErr_1.437-1.460,Flux_1.460-1.484,FluxErr_1.460-1.484,Flux_1.484-1.508,FluxErr_1.484-1.508,Flux_1.508-1.531,FluxErr_1.508-1.531,Flux_1.531-1.555,FluxErr_1.531-1.555,Flux_1.555-1.579,FluxErr_1.555-1.579,Flux_1.579-1.602,FluxErr_1.579-1.602,Flux_1.602-1.625,FluxErr_1.602-1.625,Background,Ycentroid,Slope,Width,Planet,Visit
2457294.79759733,0.997822494497,0.00208046269193,1.0013188081,0.00205141561527,1.00130205362,0.00199446275913,1.00383888253,0.00195644375604,0.998138361373,0.00193710814002,1.00184160046,0.00195058220614,0.999077926295,0.00193364400555,0.998815958275,0.0019085533299,0.998057964496,0.00189858919235,1.00001541439,0.00190624248282,1.00069637987,0.00195136673253,0.999282864126,0.00195712285795,1.00184257459,0.00197149506407,1.0007804577,0.00198510824014,1.00208992975,0.00203205330182,1.00119942436,0.00207440360463,1.00027257051,0.00208339650245,1.00019547515,0.00212618657314,0.997220406391,0.00217604056644,0.998914854312,0.0022249496712,1.6080826521,-0.1337035894,0.0093968762,0.7521086335,b,1
2457294.79899766,0.998305547725,0.00207643546962,1.00193369006,0.00204759598684,1.00175062323,0.00199075238308,0.99725897455,0.00194728747333,1.0003698926,0.00193515606956,1.00246438544,0.00194725756235,0.998892252825,0.00192972543001,0.998283203237,0.00190449247067,1.00055566844,0.00189699735575,1.00120900225,0.00190355866075,1.00158586932,0.00194825952504,0.997926810233,0.00195211182161,1.00286225268,0.00196839254141,0.997173461742,0.00197827244142,1.00232654096,0.002028030729,1.00156503777,0.00207024757978,1.00195767976,0.00208031145276,0.999793420185,0.00212114399273,0.995986464735,0.0021699501342,1.00230169216,0.00222273378159,1.46544981,-0.1348712444,0.0093679419,0.7490864992,b,1
2457294.80039837,1.00219236735,0.0020736616573,0.99925826902,0.00203946906198,1.00053331579,0.00198417297871,0.999571808767,0.00194390095645,1.00091484791,0.00193036034824,1.00549952192,0.00194438645311,0.997150735633,0.00192309303196,0.998363019296,0.00189951194389,1.00181917814,0.00189296356675,0.998845269527,0.00189658278816,1.00265896127,0.00194383391295,0.999992803353,0.00194841710984,1.00087568696,0.00196134407525,0.998027175485,0.00197350703363,1.00084040268,0.00202096902817,1.00088943826,0.00206362332899,0.997487183672,0.00207042113679,0.998000932356,0.00211327027561,1.00360052529,0.002169943757,0.997459588977,0.00221148094337,1.3254580498,-0.1303753853,0.0093594017,0.7467547655,b,1
2457294.8017987,0.997285466192,0.00206759967148,1.00201579355,0.00203998843468,1.0008800812,0.00198282181561,0.996787329531,0.00194007030242,0.998674673039,0.001927080797,1.00347195085,0.00194121560811,1.00099090949,0.00192466999806,1.00009205547,0.00189944501405,0.999941936627,0.00189005937376,0.997570662309,0.00189406871235,1.00213351861,0.00194181961253,1.0025834173,0.00194893886016,0.999706825332,0.00195878974873,1.00053212512,0.00197400998169,0.999439022789,0.00201806323586,1.003363538,0.00206389731488,0.99836487936,0.00206932889618,1.00076675117,0.00211368218958,0.997921370098,0.00216293720687,1.00067296424,0.00221219352332,1.2564306259,-0.1322878599,0.0093355421,0.7454699874,b,1
2457294.80319904,0.999090888307,0.00206451412213,0.997300004425,0.00203152758561,1.00033457914,0.00197811070971,0.998884503331,0.00193777972321,0.999798930715,0.0019239671363,1.0031615789,0.00193686094121,0.99757475166,0.00191788557072,1.00194172272,0.00189700786062,1.00061357391,0.00188670300791,1.00092691807,0.00189283185876,1.00033435941,0.00193625858999,0.999735039822,0.00194249329201,0.996963170386,0.0019523924567,0.999544042869,0.00196902944143,0.998630678088,0.00201297189311,1.00306549748,0.00205902731698,1.00303226218,0.00206864520658,1.00445049615,0.00211202068498,0.997964395435,0.00215790706879,0.999994944983,0.00220634013305,1.1633119583,-0.1399344206,0.0094246985,0.7443811297,b,1
2457294.80459937,0.999090844019,0.00206369477999,1.00055563878,0.00203345316749,0.998651349369,0.00197598185254,0.999557965837,0.00193763869015,0.999634559237,0.0019232311853,1.00058970266,0.00193417588707,1.00102214693,0.001920034558,1.00025125416,0.00189512090605,1.00111944641,0.00188654667414,0.999407496888,0.00189106249314,1.00027016729,0.00193553969188,1.00078775841,0.00194268338911,1.00068169352,0.00195476417637,1.0004916973,0.00196908610874,1.00152391087,0.00201460753891,1.00464176235,0.00205952971333,1.00295345418,0.00206772109059,0.995889316506,0.00210371198491,0.997751172724,0.00215672682103,0.99857196817,0.00220405714243,1.1062375307,-0.1478480101,0.0094342129,0.7435040474,b,1
2457294.80600008,0.99856001292,0.00206199411858,0.998918787561,0.00203085552718,1.00311083958,0.0019785357693,1.00204827686,0.00193864795633,1.00145991139,0.00192363246763,0.997505741523,0.00193062762805,1.00008436712,0.00191824510457,1.00153036734,0.00189512939231,0.998755455239,0.00188365399062,1.00140796357,0.0018916025554,0.998532922041,0.00193304019888,0.997022289716,0.00193856662677,1.00234743982,0.00195506512466,1.00038236348,0.00196790665273,1.00231649266,0.00201409992089,0.998050963268,0.00205268577644,1.00012370138,0.0020640540372,0.99818477473,0.00210437822816,1.00053047206,0.00215775627422,1.00274662863,0.00220635756411,1.0649279356,-0.1458996534,0.0094014099,0.7428023815,b,1
2457294.80740041,1.00055145409,0.0020626654822,0.999191490797,0.00203009357216,0.997145796207,0.00197265253469,1.00323497879,0.00193875419141,0.994489329362,0.0019171231738,1.00386137853,0.00193492513647,1.00304145949,0.00191975900718,0.998695530236,0.00189197309707,0.995692648199,0.00188038426051,1.00356391977,0.00189244876572,1.00016350933,0.00193345904703,1.00329732517,0.00194276823033,1.00213837003,0.00195395881612,0.996907738992,0.00196413272478,0.998147416713,0.0020096370529,0.999518692572,0.00205289071917,1.00197637474,0.00206454755153,1.00045559618,0.00210527780259,1.00027650192,0.00215635837961,1.00100034411,0.00220354454002,1.0275367498,-0.1527932882,0.0094244545,0.7422587276,b,1
2457294.80880074,1.00162196032,0.00206251637323,1.00249719866,0.00203187864838,0.995748187231,0.00197053121888,1.00246152018,0.00193723372734,1.00165914715,0.00192205977637,1.00000137023,0.00193087727428,0.999621569528,0.00191608069841,1.00131692515,0.00189322493109,1.00103805285,0.0018837895092,1.00222388497,0.00189052237418,1.00024326537,0.00193258863539,0.997660392861,0.00193725271842,0.99820564312,0.00194982005216,0.997058088109,0.00196329189044,1.00250491505,0.00201228067602,0.999755134812,0.00205202582074,1.0016624028,0.00206323785953,1.00043722218,0.00210414255502,0.998073162514,0.00215321879789,0.999449409355,0.0022008555154,0.9900974035,-0.1532202959,0.0094145434,0.741406858,b,1
2457294.81020108,1.00050784574,0.00206040253553,0.997850606171,0.00202684411483,1.00262403079,0.00197521542246,1.00026064262,0.00193444058381,1.000682027,0.00192035463689,1.00061929437,0.00193040107836,0.999753753206,0.00191524978812,0.998210924509,0.00188985113416,1.0010819556,0.00188293673134,0.999027739928,0.00188703546746,1.00079106475,0.00193209301055,1.001132494,0.00193907090946,1.00296535097,0.00195271050283,0.997731697134,0.0019628420372,0.997580650952,0.00200709024263,1.0033677688,0.00205393842219,1.00125947796,0.00206170038276,0.998046480655,0.00210085541115,1.00167017219,0.00215510807774,0.999156139941,0.00219929679136,0.9520696402,-0.1569235325,0.0094102239,0.7406266928,b,1
2457294.81160178,1.00251604807,0.00205979172487,0.99755222156,0.00202430022914,0.999900661248,0.00197082897773,0.998224004535,0.00193075259296,0.99838432267,0.00191641448347,1.00183437911,0.00192932446866,1.00058398522,0.00191388329254,1.00107896043,0.0018902061905,1.00193674863,0.00188168253023,0.998719640443,0.00188480345069,1.00039764412,0.00192969596717,1.00176231052,0.00193752591711,1.00162774112,0.00194952324975,0.999945517517,0.00196256226194,1.00094348042,0.00200760875918,0.999898634264,0.0020486208427,1.00101664801,0.00205910966459,0.999303640443,0.00209945378798,0.998727318555,0.00214994828144,0.998907426397,0.00219632388132,0.8911677599,-0.1621025801,0.00943946,0.7395601869,b,1
2457294.81300212,1.0013945736,0.0020574984335,0.999071133516,0.00202430797879,0.99943489278,0.00196916936812,0.999323857861,0.00193055061577,1.00159997915,0.00191796641545,1.00013894772,0.00192683743893,0.99887522697,0.0019114182079,0.99891358913,0.00188740143464,1.00156353989,0.00188035707207,1.00038958748,0.00188507037742,0.998208815951,0.00192674957157,1.00068764493,0.00193549455628,1.00161561415,0.00194837995368,1.00215519998,0.00196330326573,0.998441135499,0.00200429711933,1.00537848873,0.00205200539975,0.996862736802,0.00205422338764,1.00120373524,0.00209974258338,1.00040971353,0.00214987641987,0.996657378622,0.00219277762644,0.8426473737,-0.1665258408,0.0094699068,0.7390089035,b,1
2457294.81440245,1.00241095506,0.0020571733054,0.999464128743,0.00202341008785,0.998791601213,0.00196746815215,1.00058572041,0.00193050295428,0.997817625949,0.00191385976546,0.994649112048,0.0019213583896,0.99938293401,0.0019107449427,0.999767200936,0.00188706486061,0.998528425924,0.00187685948312,1.00211388957,0.00188546390005,1.00284718959,0.00192940945659,1.00039219094,0.00193412069671,0.999342963659,0.00194540740529,1.00567472796,0.00196504662618,0.999345317522,0.00200389022598,0.996475129093,0.00204318065848,1.00381245682,0.00205894127641,1.00074654619,0.00209808384991,0.999553840916,0.00214784816371,1.00294935421,0.0021970511154,0.8263154626,-0.177267909,0.0094885966,0.7413861156,b,1
2457294.81580279,1.00386454624,0.00205889546077,0.999493018217,0.00202393372892,1.00282261652,0.00197131511588,0.996347008378,0.00192754936703,1.00286468952,0.00191850520863,0.999390457547,0.00192565327214,1.00188172468,0.00191320616841,1.00043433903,0.00188803842977,0.998026155075,0.00187694385115,0.993917870934,0.00187931982794,1.0018866847,0.00192913886099,1.00183403536,0.00193579762488,0.999269379186,0.00194582239637,0.999001546966,0.0019599429038,1.00070086499,0.00200554589636,1.0003135026,0.00204694392528,1.00325839226,0.00205895595162,1.00048631358,0.00209836372227,0.997605171274,0.00214664573355,1.00108233629,0.00219590377259,0.8209034204,-0.1844738722,0.0094862776,0.7408520579,b,1
2457294.81720349,1.00245426909,0.00205576050698,1.00072144221,0.0020230118019,1.00116373817,0.00196812323467,1.00315088179,0.00193134868555,0.997292381091,0.00191216023276,1.00338717119,0.00192714596154,0.999751737954,0.00190972307625,0.999269966812,0.00188541161471,0.998295283631,0.00187548137786,1.0001217467,0.00188253018083,0.998925868653,0.0019249417149,1.00080625343,0.00193317802206,0.997456044005,0.00194251713211,1.00052459188,0.00195937955873,0.997269560975,0.00200076887785,0.998744134005,0.00204365936816,1.00164864853,0.00205564043984,1.00160976954,0.00209732933993,0.996530504533,0.00214361667462,1.00607659123,0.00219823562677,0.8115787506,-0.1840883493,0.0094649969,0.7411684394,b,1
2457294.81860383,1.00346176707,0.00205796306644,1.0036305825,0.00202677946787,0.999802992436,0.00196826084207,1.00105698554,0.00193089607251,0.999247832931,0.00191499642901,1.00268326353,0.00192785882744,0.998780567614,0.00191015853324,1.00117286655,0.00188813215446,1.00183947044,0.00187949763176,1.00331964686,0.00188631087033,1.00013243292,0.00192703156314,0.997472773651,0.00193161112087,0.99693127761,0.00194334055937,0.995354291456,0.00195633352822,0.997478636096,0.00200229568781,1.00044862108,0.00204641023091,0.99671319633,0.00205270468353,1.00284985579,0.00209976089683,1.00289224151,0.00215062188789,0.999379629728,0.00219363999859,0.8077369928,-0.1933426857,0.0094296737,0.7410527468,b,1
2457294.82000416,0.999461491767,0.0020539349869,1.00114229053,0.0020240778564,0.997515216896,0.00196580629449,1.00245657882,0.00193152652156,1.00263975177,0.00191728976578,0.999275587289,0.00192455276275,1.00058586292,0.00191109277305,1.00060855192,0.00188717435679,1.00127197439,0.0018785420587,1.00033075332,0.00188340774709,1.00075676428,0.00192703553302,1.00199082496,0.00193481450749,1.00407977223,0.00194867563222,0.997186635259,0.00195735656586,1.00143714536,0.00200502582235,0.998014091452,0.00204376232869,0.994790939664,0.0020504943489,0.998882310865,0.0020957276772,1.00059410881,0.00214794788782,0.998874284328,0.00219251437393,0.7970234156,-0.1992945671,0.0094599184,0.7397317886,b,1
2457294.82140449,1.00019000056,0.00205470106386,1.00266274329,0.00202548736548,1.002499502,0.00197005228562,1.00465983684,0.00193344290825,0.999077450542,0.0019145094044,0.998122489711,0.00192372038185,0.998361625012,0.0019094285011,1.00068498283,0.00188737248891,0.999555176095,0.0018772675522,0.998947621645,0.00188239402799,0.999199789746,0.00192587370575,1.00075172718,0.00193392112091,1.00212294887,0.00194717844528,0.999114438354,0.00195905567923,1.00198010973,0.00200564728593,0.999221788258,0.00204490922368,1.00274156406,0.00205742101907,1.00221655456,0.00209872089727,0.993131131578,0.00214151334983,0.997570587091,0.00219146145702,0.8002040982,-0.2058932781,0.0095523298,0.7410691381,b,1
2457294.8228052,1.00088402948,0.00205542263122,1.0029353418,0.00202582591813,0.997400882525,0.00196592447058,1.00338766204,0.00193251027775,0.997079506913,0.00191298921622,1.00071212262,0.00192596775172,1.00204618349,0.00191252471383,1.00101267788,0.00188773453599,0.999311954739,0.00187716171493,1.00071545732,0.00188393922204,1.00004426543,0.00192674733122,0.998785330652,0.00193236484713,0.999780657808,0.00194536196908,1.00151112127,0.00196117775713,1.00072306409,0.00200464698372,0.996383685926,0.00204258253855,0.999709425179,0.00205493358952,1.00404103307,0.00210040886889,1.0001161738,0.00214779186246,0.996352343501,0.00219050938359,0.7952556014,-0.2050011158,0.0094954446,0.7379903793,b,1
2457294.82420553,1.00257092111,0.00205700789643,1.00395126096,0.00202685117631,0.999222540953,0.00196756110636,0.999323920903,0.00192939497894,1.00182545495,0.00191701211522,1.00310083293,0.00192810852206,0.997557822334,0.00190904441367,1.00351684597,0.00188992656808,0.998759440296,0.00187689642562,0.998359115191,0.00188219479358,1.00049361318,0.00192716518876,1.00103758215,0.00193441881699,0.999231902133,0.00194509499616,0.996114217844,0.00195687754604,0.99847830954,0.00200292752624,0.999712932978,0.00204558567797,1.00074807287,0.00205592511025,1.00310107989,0.00209976757765,0.999130917505,0.00214708684083,0.998124957883,0.00219224524302,0.7881410122,-0.2053220272,0.0094820671,0.7370076776,b,1
2457294.82560587,1.00065106509,0.0020547497612,0.999720330967,0.00202264684088,1.00344279736,0.0019704792691,1.00013633666,0.00192948738009,0.999325137968,0.00191446591058,1.0005287053,0.00192542237682,0.999878503804,0.0019102879991,1.00139829689,0.00188761209926,1.00041720265,0.00187763928945,1.00165525895,0.00188428471297,0.995822457797,0.00192279443405,1.00364673175,0.00193598710374,0.994814157166,0.00194083046298,0.998641848998,0.00195834224091,0.998296165452,0.00200218349043,1.00196324705,0.00204688326145,1.00170535968,0.00205617686494,1.00157385258,0.00209782723585,1.00083439799,0.00214796608221,1.00093269476,0.00219415278533,0.7973840237,-0.2118661404,0.0095209219,0.7366705537,b,1
2457294.82700621,0.999239927845,0.00205398743735,0.999966865651,0.00202329726698,1.00140495378,0.00196916549843,1.00174204674,0.00193115314797,0.99910201192,0.00191457362917,1.00055133081,0.00192577969398,1.0019502695,0.00191239666715,1.00026933885,0.00188711679999,1.00029383877,0.00187790151293,1.00550548015,0.00188770846504,0.99898922365,0.00192579207706,0.998687766077,0.00193230266501,1.00144309142,0.00194671272031,1.0000614594,0.00195996002452,0.995843932185,0.00200045977357,0.999202653366,0.00204498094709,1.00068321387,0.00205570912415,1.00149781341,0.00209816792994,0.997570284537,0.00214552603326,0.998436020773,0.00219238222097,0.8009480834,-0.2074216604,0.0095533943,0.7370481491,b,1
2457294.86382268,1.0018318971,0.00208454289067,1.00135128117,0.002052125888,0.999960832686,0.00199399500732,0.997298801934,0.00195169404751,0.99843394205,0.00193794550868,0.999816774726,0.00194958668918,0.999876611722,0.0019348282848,1.00010583289,0.00191007938689,0.999491192899,0.00190028090679,0.999589050937,0.00190645925387,1.00073021738,0.00195204012524,1.00402006072,0.00196158581482,0.999570911901,0.00197018157052,1.0013959161,0.00198608848098,0.998042487159,0.00202942130485,1.0004505355,0.00207448148888,0.998903700713,0.00208293413025,1.00182327322,0.00212830742284,1.00054958679,0.00217977335298,1.00214107731,0.00222861563383,1.6357429028,-0.1393476725,0.0093726208,0.7585791349,b,1
2457294.86522301,0.998546837758,0.00207449659946,1.00169436794,0.00204534371859,0.996704618918,0.00198461154871,0.999658459947,0.0019472525289,0.999033027006,0.00193209883591,1.00167300483,0.0019446617002,1.00238776867,0.00193058011327,0.998209522172,0.00190250763599,1.00241724202,0.00189653678119,1.00084974357,0.00190137894964,1.00061737185,0.00194554276934,0.999139412847,0.00195114785763,1.00132584362,0.0019651448734,0.999429500841,0.00197803878016,1.00017798848,0.00202421091528,1.00387134472,0.00207009349577,0.998927408987,0.00207561607078,1.0004743452,0.00211954758112,1.00197132532,0.00217303607195,0.997713469926,0.00221642139767,1.4800475836,-0.1331533194,0.0093867015,0.7551985383,b,1
2457294.86662335,1.00063376998,0.00206997280891,1.00209834286,0.00203961365042,1.00101282529,0.00198242801872,1.00029101493,0.00194234552292,1.00182736654,0.00192906358847,0.998527730427,0.00193671928385,0.998192232703,0.00192187744381,1.00163283024,0.00190006708294,1.00029129608,0.00188974179389,1.00282831691,0.00189773928846,0.999717895015,0.00193936230749,1.00118326363,0.0019473075605,0.999978398208,0.00195847584861,1.00115933553,0.00197393032115,0.997239365913,0.00201577744086,0.999017124431,0.00205975529561,0.996712357577,0.00206744591767,1.00298614477,0.00211512225896,1.00043973132,0.00216474007543,0.997614518659,0.00220911745728,1.3042418957,-0.1273751259,0.0093360366,0.7530508041,b,1
2457294.86802368,0.998524979748,0.00206698574685,1.00401207987,0.00204007897138,1.00094138763,0.00198135198554,0.998980656547,0.0019403579656,0.999678765895,0.00192638057948,0.998289181546,0.00193559081521,0.994799676656,0.00191825010739,1.00114789761,0.00189886030913,0.999460979315,0.00188829345649,0.999759020182,0.00189447934158,1.00396387383,0.00194192681115,0.998377724515,0.00194406247598,1.00312475925,0.00196015045805,1.0013190038,0.00197313281329,0.999044073364,0.00201619782097,0.999525252775,0.00205899416363,1.0032777268,0.0020717898425,0.999582519187,0.00211088620867,1.0002167364,0.00216310973477,1.00064523498,0.00221029792324,1.2122440338,-0.1317130327,0.0094011929,0.7501789927,b,1
2457294.86942439,1.00006527134,0.0020662552832,1.00091980409,0.00203548016313,1.00168916452,0.00198009281546,0.998178790663,0.00193794914531,1.00001569705,0.00192493899694,0.997990778229,0.00193356935304,0.999976710176,0.00192068749645,1.00261480457,0.00189835932961,0.999019467828,0.00188625152324,0.999683240603,0.00189266406891,1.00227100394,0.00193871340964,1.00470098278,0.00194744196109,0.997684171222,0.0019538382076,0.998781851561,0.00196917271388,0.998888470513,0.00201406259313,0.999553593405,0.00205693319484,1.00494583303,0.00207119293725,0.997845454858,0.00210727612378,0.99836291484,0.0021592106715,1.00092483589,0.00220811945422,1.1647328138,-0.137842536,0.0093816062,0.749061048,b,1
2457294.87082472,1.00094119738,0.0020656305209,0.998633421352,0.00203220369172,0.999636909085,0.00197714265158,0.998031003001,0.00193665853641,1.00088725891,0.00192453008038,1.00146346381,0.00193518140834,1.00004911004,0.00191953891412,1.00027893575,0.00189536906411,0.998926242598,0.00188503835337,0.999613310489,0.00189148017172,1.00038661663,0.00193591573154,1.00182399172,0.0019438815537,1.00027808229,0.00195476131554,1.00204485778,0.00197066518235,0.999229346617,0.00201306910037,1.00079536615,0.0020566474809,0.997291317435,0.00206325829496,1.00039106772,0.00210799296741,1.00289236512,0.0021616288239,1.00037548305,0.00220605864569,1.1171160936,-0.139048934,0.0093791764,0.7471234202,b,1
2457294.87222507,1.0023476674,0.002065783794,0.99581751524,0.00202878346911,0.999474259449,0.00197599755616,1.00228292893,0.00193922215305,0.998259646496,0.0019214788898,1.00379492018,0.00193619452787,1.00125544965,0.00191963519339,0.99999691708,0.00189431565909,1.00030298868,0.00188530516548,0.999244381173,0.00189033050718,0.99809599723,0.00193319886993,0.997869541868,0.00193970092936,1.0027162707,0.00195582877154,0.998419118963,0.00196670566252,0.999566303474,0.00201233162081,1.00525013741,0.00205933655235,0.999080500683,0.00206370526996,1.00173112441,0.00210803555336,0.998956940094,0.00215700888223,0.998638317871,0.00220321927627,1.0803405046,-0.1400243044,0.0093410648,0.7468557358,b,1
2457294.8736254,0.997164202625,0.0020589763118,1.00105872979,0.00203091089235,1.00113413309,0.00197520332201,0.997154707101,0.00193299819472,0.999179891855,0.00192016086185,1.00222968189,0.00193284099124,1.00123701244,0.00191753460493,0.99931608991,0.00189173964721,1.00275721554,0.0018852855207,1.00288672443,0.00189117918077,1.00138740555,0.00193374202302,0.998197992046,0.00193785635723,0.996941347121,0.00194893958952,1.0008518092,0.00196658100669,0.99728954818,0.00200820101201,1.00264401346,0.00205478396396,0.997339635279,0.00205982791236,1.00120966165,0.00210514527419,1.0015950887,0.00215672284201,1.00210961128,0.0022037158061,1.0419119596,-0.1466776133,0.0093619172,0.7467468977,b,1
2457294.87502611,0.992286047892,0.00205428355354,1.00005808791,0.00202947871092,1.00184139431,0.00197525698331,1.00190003565,0.00193642032212,1.00383053031,0.00192352621176,0.999764985334,0.00193036807753,0.998772860468,0.00191507700001,1.00098783532,0.00189265610976,0.999426974635,0.00188219218473,1.00050139938,0.00188882407059,1.00058466799,0.00193259499938,0.99613783313,0.00193566562723,1.00184671757,0.00195248939893,0.997576678713,0.00196340964514,0.999778896814,0.00200968564108,1.00286329456,0.00205438742829,1.00030965206,0.00206175214917,1.00336325092,0.00210633757671,1.00023653842,0.00215484610871,1.00046410229,0.00220148206623,1.0055969954,-0.1510808468,0.0093665272,0.745372355,b,1
2457294.87642644,1.00087000898,0.00205973053986,0.99673207649,0.00202485674546,1.00095277149,0.00197283397398,1.00119528337,0.00193426796369,0.998970420163,0.00191798576736,0.996472692514,0.00192607173298,0.997188624988,0.00191219527082,0.999020268387,0.0018895284196,0.99931781124,0.00188057975354,1.00025360622,0.00188712319412,0.999762592703,0.0019302761521,1.00098218579,0.00193801086516,0.999584469876,0.00194898810812,1.00337350376,0.00196650380734,0.999823467427,0.0020079686511,1.00121812931,0.00205106002794,1.00417925702,0.00206319337881,1.00253179099,0.00210366197083,1.00221345411,0.00215450990458,0.99967690139,0.00219864805899,0.9537866712,-0.1583076715,0.0094382279,0.7426552773,b,1
2457294.87782677,1.00094457166,0.00205823551755,1.00080176347,0.00202684782693,0.999337015578,0.00197011569046,0.999512064603,0.00193163349258,0.997952121637,0.00191593376914,0.99911189242,0.00192696004084,1.00159271597,0.00191452055978,1.00040267152,0.00188944517994,0.99986239357,0.00187983045425,1.00268348704,0.0018878163721,1.00195764794,0.00193080386805,1.00043258634,0.0019362448948,1.00304672807,0.00195049092952,0.999436117378,0.001961992871,1.00010342224,0.00200676718373,1.00221187089,0.00205044096394,0.999395084947,0.0020575570103,0.997434927913,0.00209765126073,1.00150565428,0.00215216462861,0.99648887558,0.00219395556066,0.8964492679,-0.1525726318,0.0093139363,0.7423279285,b,1
2457294.87922711,0.999801391367,0.00205582689853,0.998492563193,0.00202344817913,0.998630287601,0.001968254083,1.00182390609,0.00193229881791,1.00069805448,0.00191696489982,0.99833363549,0.0019251272439,0.99928663938,0.00191146519309,0.99684900519,0.00188545064592,0.999148146381,0.00187813921886,0.999785609007,0.00188434432848,1.00155305718,0.00192925307328,1.00044810503,0.00193505144526,1.00032281789,0.00194703254107,0.998514461138,0.00195993578972,1.00179523444,0.00200682113431,0.999861580938,0.00204696925865,1.00456090371,0.00206048342951,1.00295382924,0.00210086484336,1.00029055458,0.00214947455951,1.00038120397,0.00219576868837,0.834752202,-0.1666973829,0.0094394321,0.7421446443,b,1
2457294.88062781,0.999756486006,0.0020545168034,1.00194100581,0.00202516645139,0.996765715425,0.00196548087373,1.00031205254,0.00192995365712,0.998505335088,0.0019140746098,1.00110091483,0.00192627110554,0.99945707716,0.00191050157503,1.00131208985,0.00188797130749,1.00101727338,0.00187857716862,1.00118042387,0.00188439195864,0.998665582505,0.00192572104387,0.998490168413,0.00193227732136,0.999712245752,0.00194534381763,1.00262220361,0.00196215731767,0.999714004505,0.00200385835372,0.999696978726,0.00204560438825,1.00074444631,0.00205599474485,1.00402193124,0.00210052701077,0.99956027904,0.00214744065737,0.999036997488,0.00219307640047,0.8206118345,-0.1773822308,0.0094751744,0.7432176471,b,1
2457294.88202815,1.00166183817,0.00205629731664,0.999203677824,0.0020229570655,0.99614693177,0.00196507669586,1.00148754987,0.00193104490806,1.0004895757,0.001915858939,1.00190199019,0.00192706967149,1.00133386496,0.00191210620537,1.00062293582,0.00188754389185,1.00167557305,0.00187919284697,1.00090449032,0.00188425043434,0.997984100747,0.00192523033673,1.00047693165,0.00193401007588,0.999830647168,0.00194562033257,1.00060084919,0.00196057686229,0.995062083352,0.00200014230286,1.00325595746,0.00204870093146,1.001078395,0.00205638069643,0.999211505872,0.00209651080487,1.0004443891,0.00214840830712,0.999184775868,0.00219340686553,0.8263715506,-0.1804432869,0.0094430652,0.7426477671,b,1
2457294.88342848,0.999316272201,0.0020545176973,0.999989540072,0.00202382833918,0.998249457774,0.00196709144069,1.00342920786,0.00193289151637,0.998053635749,0.00191412495062,0.999504568334,0.00192535875806,1.00050145503,0.00191161314826,1.00127079988,0.00188831779692,0.997492393806,0.00187606788142,1.00183750226,0.00188521098315,0.999813538139,0.00192694242578,1.00185501775,0.00193535304987,1.00088274282,0.00194665210175,0.997728098899,0.00195842363682,1.00100210742,0.00200536328944,1.00145087877,0.00204738423715,0.998342226979,0.0020542354382,1.0028587324,0.00209989838325,0.997937891532,0.00214640420568,1.00153806298,0.0021957622603,0.81851089,-0.1909900904,0.0094809122,0.7421919107,b,1
2457294.88482882,1.00166105526,0.00205545802589,0.999339784477,0.00202220948517,1.00113306158,0.00196838469487,0.999364437103,0.00192860564708,1.00165824423,0.0019160924842,0.999378641241,0.00192431598295,1.00292856198,0.00191263680431,1.00018462397,0.0018864696345,0.997212080834,0.00187495054436,0.999432766291,0.00188231063759,0.997759647973,0.0019243039358,0.996992444452,0.00193039036526,1.00260098005,0.00194711048437,1.00204889008,0.00196098814661,1.00046208551,0.00200386258122,0.996212011186,0.00204183599447,1.00138375247,0.00205573641303,1.00033711893,0.00209660486235,0.998722436282,0.00214592659275,1.0058223986,0.00219833699346,0.8045804501,-0.1977548599,0.0095130103,0.7416546941,b,1
2457294.88622952,1.00053082301,0.00205448093658,1.00095270794,0.00202353096265,1.00166289159,0.00196884419026,0.99922096651,0.0019285137142,0.999579054029,0.00191442315879,1.00054468799,0.00192527442441,1.00071558652,0.00191077657563,0.996123518915,0.00188318471224,1.00141707438,0.0018782737556,1.00151573731,0.00188397554039,1.00035808688,0.00192634520359,1.00034537183,0.00193310530504,1.00132773982,0.0019460326163,1.00147632409,0.00196051029205,0.997928515391,0.00200171104962,0.998592759576,0.0020438235298,1.00058986428,0.00205499220397,0.997909736992,0.00209443494196,0.998745534767,0.0021459488494,1.00398551445,0.00219666508886,0.7996854782,-0.2032517195,0.0094754882,0.7404304147,b,1
2457294.88762986,0.998840067637,0.00205371064734,0.994542658201,0.00201875057017,1.00151313662,0.00196932580056,1.00123691501,0.00193079559422,0.998889979991,0.0019145025385,1.00067880329,0.00192597757244,1.00109456378,0.00191173582653,1.0009147293,0.00188765498184,0.999396342642,0.00187724599447,0.998773354851,0.00188241902885,1.00138128772,0.00192777291267,0.999894484361,0.00193329775329,1.0013731548,0.00194670571522,1.00163820565,0.00196122301654,1.00003232941,0.00200415683792,1.0019425041,0.00204737527886,0.99970142722,0.00205490161544,0.999612506939,0.00209659303682,1.00012526131,0.00214785685594,1.00069808166,0.00219440556986,0.7993969917,-0.2056789398,0.0094579449,0.7407237887,b,1
2457294.88903019,1.00059549827,0.00205535028633,1.000795354,0.0020241670922,0.999380567534,0.00196775614023,1.00087547862,0.00193065814385,1.001329806,0.00191662516655,1.000971752,0.00192633549651,0.997958031232,0.00190935492511,0.999990277666,0.00188710419349,0.998422414974,0.0018766307164,1.00216093392,0.00188525898146,0.996184219758,0.00192367233537,1.00309721352,0.00193615856082,0.999743540271,0.00194552121659,1.00187736916,0.00196161480658,0.998930285087,0.00200332792165,1.00227010912,0.00204781336853,0.99955013093,0.00205493602297,1.0014305959,0.00209834650388,1.00339654641,0.00215085244595,0.995496501503,0.002189889185,0.7932063937,-0.2026853561,0.00947777,0.739536643,b,1
2457294.89043052,1.00057223495,0.00205483039953,1.00167415862,0.00202444892185,1.00175539613,0.00196923074291,0.99778255411,0.00192766924024,1.0011193326,0.00191600897866,1.00100527224,0.00192592437235,1.00028580393,0.0019107860559,0.998364884732,0.00188534455769,0.998082614674,0.00187591201434,0.997873470733,0.00188134918686,0.998785382387,0.00192535450115,0.999485869894,0.00193271166807,1.00265550733,0.00194745761508,1.00134566801,0.00196072778699,0.999919192759,0.0020037044259,0.999163451561,0.00204460850725,1.00396619854,0.0020582205749,0.998965961521,0.00209571808956,1.00295991895,0.00214997395001,0.998561154558,0.00219211118805,0.792776823,-0.2064795494,0.009484997,0.7386723757,b,1
2457294.89183123,0.998488946135,0.00205250861604,0.999751562954,0.00202228868593,1.000992487,0.00196805053726,1.00322669937,0.00193161920936,0.99694149416,0.00191209820632,1.00224275491,0.0019264739784,1.00136044228,0.00191116484695,1.00055573015,0.0018866252206,0.997784050446,0.00187519832861,1.00238306812,0.00188447749175,1.00120382968,0.00192685922661,1.00125990207,0.00193362857173,0.999071596733,0.00194398083304,1.00023769814,0.00195930210021,0.997128866648,0.00200081446779,0.99864602673,0.00204366853283,0.998178328404,0.00205274720091,1.0023285963,0.00209806158042,1.00168413767,0.00214825820954,1.00003554207,0.00219287627446,0.7958248854,-0.2072199583,0.0094994549,0.7375227213,b,1
2457294.89323156,1.00320124334,0.00205689165359,1.00120875137,0.00202388277353,1.00181971455,0.00196915782724,0.999784378198,0.0019291294248,1.00061108182,0.00191547111877,1.00286988068,0.001927337555,0.999039420946,0.0019096384141,0.998476103169,0.00188527535166,1.0017364988,0.00187869646245,0.997827054207,0.00188115851247,0.999687832749,0.00192591308327,1.00023603027,0.00193314706769,0.999897016578,0.00194499165023,0.998353856337,0.0019581168069,1.00052637566,0.00200400719641,1.00093504278,0.00204594900544,0.998024599026,0.00205297802301,0.995545589786,0.00209253900651,1.00270669238,0.00214954917256,1.002715845,0.00219567125918,0.7902601957,-0.207760334,0.0095058875,0.7367908955,b,1
2457294.930071,0.997222356008,0.00208641207251,0.991941282136,0.00204982621702,0.995955340211,0.00199593702656,0.99775709989,0.00195692573461,0.997045654822,0.00194163247957,0.994205752723,0.0019500025334,0.995970403859,0.00193653760881,1.00009177147,0.00191472592269,0.995686376319,0.00190187466948,0.99697755383,0.00190917607908,0.996301714223,0.00195341923999,0.992977863746,0.00195765233862,0.99716231247,0.0019732993018,0.995701737253,0.0019864762848,0.997835939795,0.00203475466682,0.99593254307,0.00207643828056,0.994896934844,0.00208534407752,0.997052149498,0.0021302793711,0.995139890151,0.00218146711824,0.994676184527,0.00222871722537,1.8259524107,-0.129327178,0.0093324417,0.7647075057,b,1
2457294.93147133,0.996972337825,0.00207605680954,0.999294371695,0.00204618858608,0.998918066,0.00198910918758,0.993734640171,0.00194488535493,0.996329796851,0.00193238835308,0.996024174495,0.00194268418839,0.995209844047,0.00192730487937,0.997642915907,0.00190442362531,0.993468968981,0.0018918100824,0.995955623798,0.00189988460536,0.992333454943,0.00194136981863,0.999580253454,0.00195408600495,0.995101628263,0.00196263898528,0.996883708573,0.00197842507,0.993967245515,0.00202188644269,0.994828960678,0.00206542087678,1.00038624591,0.00207980466426,0.994001544879,0.00211705402184,0.992656014843,0.00216809100748,0.998608503623,0.0022205292197,1.5579022169,-0.1355617046,0.0093891677,0.7613051534,b,1
2457294.93287167,0.994215435257,0.00206825238949,0.996875055872,0.00203883891668,0.996303361904,0.00198200858609,0.999568297329,0.00194504817604,0.993373733613,0.00192544178895,0.995117256425,0.00193726897627,0.997950809046,0.00192489758681,0.997169234512,0.00189965819908,0.994585543465,0.00188833560528,0.996476627294,0.00189585986316,0.990908021683,0.00193547211227,0.992751999465,0.00194382556786,0.998434147893,0.00196059748793,0.998503648778,0.00197499425732,0.996131438773,0.00201844684922,0.997307977358,0.00206204805731,0.995278163003,0.00206990083606,0.995212140532,0.00211231830688,0.995602382251,0.00216453360626,0.997439785404,0.00221311248905,1.368625164,-0.1420409679,0.0094222138,0.7583474517,b,1
2457294.934272,0.99705221235,0.00206743722375,0.995193658713,0.00203427562592,0.997609798898,0.00198014706707,0.994976872717,0.0019385996411,0.99356860221,0.00192290210868,0.997696383345,0.00193665030174,0.996339201846,0.00192088035626,0.993672562702,0.00189424550141,0.995355476595,0.00188638840353,0.994953759534,0.00189202242221,0.996169336905,0.00193700377649,0.994859234907,0.0019427472057,0.995287613154,0.00195518235572,0.997394830155,0.00197122253492,0.990550930867,0.00201075698213,0.996874554802,0.00205844005678,1.00048119028,0.00207110368575,0.996180532311,0.00210975144981,0.997240695006,0.00216239652466,0.998679048346,0.00221048303342,1.2667552233,-0.1441434622,0.0093883118,0.7559012175,b,1
2457294.93567271,0.995690990931,0.00206275105945,0.994155756149,0.00203000612731,0.993684864095,0.00197368999615,0.99383773038,0.00193461913046,0.991866476077,0.0019184978648,0.996387506486,0.00193248929662,0.995631656936,0.00191729380182,0.995680719713,0.00189296778772,0.994053370616,0.00188242581707,0.998047771313,0.00189155111915,0.997709195865,0.00193516101746,0.99705751846,0.00194144207735,0.997581274059,0.00195397298166,0.99591928165,0.00196692194952,0.994905168265,0.00201105123576,0.997314163154,0.00205531722946,0.993256184932,0.00206146261586,0.997647079358,0.00210738938373,0.998016000306,0.0021592302914,0.998829926592,0.00220659887815,1.1836781502,-0.1374439001,0.00929596,0.7545410395,b,1
2457294.93707304,0.994963981141,0.00205990055689,0.998939382088,0.00203184349421,0.995872001131,0.00197338983321,0.994204343531,0.00193297734887,0.994291380604,0.00191856490095,0.994467190357,0.00192899800861,0.996467842616,0.00191602735451,0.996652605687,0.00189183934561,0.997618259366,0.00188347061996,0.994706504799,0.00188703992144,0.997022912506,0.00193264224354,0.996820804119,0.00193925033016,0.997413608286,0.00195178759929,0.997031954565,0.00196589250205,0.99527201944,0.00200919724974,0.993692851892,0.00204999804814,0.994565965094,0.00206026857749,0.99528134284,0.00210297012911,0.994968293453,0.00215405222104,0.994894340789,0.00220052006103,1.1228405237,-0.1509341002,0.0094147371,0.7526358962,b,1
2457294.93847339,0.995505357858,0.00205901276795,0.991892118775,0.00202461227164,0.994406881358,0.00197094500856,0.99447814055,0.00193211574269,0.993163651208,0.00191656183968,0.996437769923,0.00192943901503,0.997776173385,0.00191604491881,0.997765848735,0.00189177315099,0.995886342097,0.00188105156634,0.998935738191,0.0018893545955,0.99748316098,0.00193189263973,0.999490217386,0.00194028605495,0.993978538072,0.00194784941407,0.992058280879,0.00196058126283,0.991728607599,0.00200492628636,0.996756066051,0.00205124921703,0.997937149483,0.00206180284292,0.996882930121,0.00210292873799,0.995801930115,0.00215326347249,0.996673875992,0.0022004612757,1.0618456602,-0.1437206268,0.0093157236,0.7502838969,b,1
2457294.93987372,0.996254723532,0.00205869881411,0.995291958006,0.00202644041121,0.994712127957,0.00197034580302,0.98925745273,0.00192697875285,0.994482782916,0.00191683057943,0.994122221707,0.00192670581561,0.996468775249,0.00191407973571,0.99551062765,0.00188910301465,0.996564440034,0.00188074656967,0.996390243176,0.00188645996421,0.997298875205,0.00193081594482,0.996331305388,0.00193680875946,0.995135740448,0.00194790691639,0.998974620026,0.00196540832274,0.997885194635,0.00200913802386,0.997197553363,0.00205055728942,0.996669848794,0.00205962430174,0.997374330811,0.00210227706214,0.993189052838,0.00214977773694,0.993632136885,0.00219655770465,1.0296976566,-0.1555746794,0.0093558682,0.7498462796,b,1
2457294.94127442,0.994011486277,0.00205479458977,0.996378059988,0.00202549551801,0.994042469927,0.00196795649803,0.998471576248,0.00193280006312,0.99694261821,0.00191706369124,0.99668334005,0.00192711340567,0.993582916811,0.00191005195387,0.989945736869,0.00188296781133,0.994969491583,0.00187784968769,0.994393768264,0.00188318442712,0.996414340769,0.0019283583315,0.996367183319,0.00193506248253,0.997898433614,0.00194836578622,0.999687088237,0.00196418435923,0.995778612376,0.00200550900739,0.996019900163,0.00204764470348,0.994905158576,0.00205621142449,0.996697528491,0.00209963137828,0.997169336113,0.00215118311749,0.994066663438,0.00219467924216,0.9968311191,-0.1624537706,0.0094201602,0.749014318,b,1
2457294.94267476,0.993880185009,0.00205409378201,0.996279968693,0.00202487938251,0.99551329147,0.00196871974951,0.996145786294,0.00193048166021,0.997630125729,0.00191725728517,0.995055883397,0.00192530571678,0.995385048757,0.0019110791539,0.997059709974,0.00188834300894,0.99554236615,0.00187796468681,0.99513589462,0.00188338593125,0.998262249768,0.00192942308857,0.993827280016,0.00193254234283,0.99725210792,0.00194741609322,0.994173136909,0.00195923882458,0.996797027939,0.00200588494578,0.996696954933,0.00204770178686,0.99416231987,0.00205503824187,0.994090605571,0.00209680186143,0.996124508178,0.00214962669701,0.993496238527,0.00219356483421,0.9577103257,-0.1615774632,0.0093810465,0.7467922568,b,1
2457294.94407509,0.993551110672,0.00205180172504,0.995152755185,0.00202196571821,0.994454452312,0.0019660165519,0.996572541539,0.00192912071264,0.999511899351,0.00191710787029,0.993585723174,0.00192242428057,0.995428384609,0.00190948158542,0.995614996994,0.00188555640933,0.996345942215,0.00187697012448,0.994479353831,0.00188123607703,0.997721889042,0.00192728224942,0.995191627789,0.00193192862089,0.99430436534,0.00194325792716,0.999040248486,0.00196150595976,0.995861819534,0.00200316006835,0.995097149659,0.00204430095679,0.994162224141,0.00205298637999,0.995474913727,0.00209583441375,0.99640935092,0.00214758231432,0.994286999142,0.00219179638328,0.8807451725,-0.1586854458,0.0093520964,0.7455717921,b,1
2457294.94547543,0.995307532654,0.00205203492985,0.993313916832,0.00201912165489,0.996360864487,0.00196641051645,0.996304740345,0.00192786323732,0.995313034647,0.0019126729799,0.994231096528,0.00192183937201,0.999614431618,0.00191177859033,0.995368390997,0.00188431562567,0.994180401762,0.00187422644643,0.997140952656,0.00188234264723,0.994570150662,0.00192359908382,0.997726377405,0.00193290447304,0.995612422725,0.00194313273314,0.997420733205,0.00195900573523,0.998283295969,0.00200394063526,0.996696035455,0.00204431996068,0.995736078344,0.00205301882534,0.991495460076,0.00209100912478,0.99301332919,0.0021430812818,0.993113844737,0.0021892123648,0.8317568302,-0.1685827971,0.0094031002,0.7457908392,b,1
2457294.94687613,0.991263057709,0.00204838620187,0.995844041359,0.00202109764708,0.995889373595,0.0019658379689,0.997336237626,0.00192855140824,0.994032367432,0.00191145302006,0.995009849317,0.00192234804399,0.993854981363,0.00190696708123,0.994224279311,0.00188325545244,0.993445367887,0.00187348459773,0.994908655544,0.00188039488925,0.997949898089,0.00192619472577,0.998421432477,0.00193331529075,0.997667619807,0.00194470718638,0.995017956254,0.00195685244243,1.00061295287,0.00200578584237,0.992707988753,0.0020407503789,0.996287771801,0.0020532696811,0.99622110377,0.00209494041628,0.994697986035,0.00214438863834,0.995818077452,0.00219143938112,0.8232424259,-0.1724339724,0.0094081517,0.7471626401,b,1
2457294.94827647,0.996598062171,0.00205203738804,0.995367434709,0.00201980331607,0.994049817692,0.00196341266436,0.996303941614,0.00192689193004,0.992461647096,0.00190937680337,0.995309802937,0.00192179046691,0.997140973483,0.00190873287758,0.9966951098,0.00188445060283,0.992133875594,0.0018715981538,0.996462198097,0.00188080888625,0.994147920882,0.00192218350224,0.998031418282,0.00193213319842,0.996680513357,0.00194307877707,0.994499354689,0.00195556384669,0.995249669829,0.00200045447216,0.997076752164,0.00204358862319,0.996323109093,0.0020523936978,0.992424444777,0.00209071680612,0.998844975377,0.00214710819199,0.993113148225,0.00218803589453,0.8281257153,-0.178082943,0.0093738958,0.7464378476,b,1
2457294.9496768,0.996680370041,0.00205208690839,0.995839214532,0.0020201465406,0.992487906138,0.00196213778694,0.994410388625,0.0019253424953,0.999426626092,0.00191508521347,0.993770102906,0.00192052854917,0.993182826839,0.00190552928581,0.99871871738,0.00188606558501,0.996112281521,0.00187480224173,0.993377963388,0.00187831279702,0.99776422116,0.00192511137861,0.99554793701,0.00193005852577,0.994364827501,0.00194110152045,0.998322226324,0.00195869241953,0.990856793908,0.00199669767706,0.995355922677,0.00204203397469,0.997465689758,0.00205331570442,0.996871941868,0.00209451598236,0.994739753802,0.00214341763344,0.993511253424,0.00218834427154,0.8177365065,-0.1902637482,0.0094190156,0.7455444932,b,1
2457294.95107714,0.995215381818,0.00205093405766,0.990227686609,0.00201545450584,0.997444125412,0.00196636092895,0.991801599407,0.00192333540596,0.995692442263,0.00191215309897,0.998198653714,0.00192427914325,0.996048104561,0.00190796376497,0.994540563918,0.00188281992914,0.993212192808,0.0018725973377,0.994708498427,0.00187944617958,0.996152405589,0.00192386333996,0.996692299418,0.00193110164059,0.99349456982,0.00194054219824,0.999330607677,0.00195962505725,0.996983881619,0.00200199105891,0.996632243953,0.00204323032419,0.997189118642,0.00205321834248,0.994131035753,0.00209226177927,0.995064286827,0.0021438299997,0.99540088855,0.00219011421892,0.8095137477,-0.1985696554,0.0094306227,0.7440603971,b,1
2457294.95247784,0.993829394039,0.00204902738588,0.997520030714,0.00202099536427,0.995146704808,0.00196378495342,0.995836632717,0.00192601465012,0.994606614281,0.00191065975806,0.997833194863,0.0019233749018,0.995352684743,0.00190676111455,0.99334046874,0.00188124961153,0.994578572223,0.00187311168204,0.996040592081,0.00187991002027,0.993270898093,0.00192085009943,0.997983454335,0.00193150331144,0.99596159451,0.00194192598906,0.993571871348,0.0019541880186,0.9928680582,0.0019978176362,0.997612822026,0.00204333284596,0.996821560736,0.0020521626859,0.99752207809,0.00209449278576,0.993410409729,0.00214158175992,0.996176688185,0.00219003523532,0.7997680902,-0.2015334368,0.0094730696,0.7435464263,b,1
2457294.95387817,0.995683745904,0.00205028925605,0.995255943012,0.00201868378929,0.998375332899,0.00196615070084,0.993444574109,0.00192379197882,0.992480372927,0.00190862381547,0.993864658229,0.00191984746959,0.991817048193,0.00190357256859,0.99689861735,0.00188382271622,0.992797124112,0.00187136791993,0.995204183217,0.00187895827723,0.993800351741,0.00192097600673,0.994463194242,0.00192828244037,0.997006268494,0.00194244623875,0.996829379311,0.00195658564951,0.99556713859,0.00199979823161,0.996812724945,0.00204232223662,0.996906448461,0.00205186527341,0.998826823635,0.00209528916636,0.998535767824,0.00214575078921,0.994384980002,0.00218804949421,0.8005861044,-0.2106740475,0.0095073311,0.7419438958,b,1
2457294.95527851,0.996478321495,0.00205118877803,0.995300878386,0.00201895319658,0.996896789827,0.00196509123295,0.993888563484,0.0019243766362,0.994481370722,0.00191048888703,0.99670273804,0.00192235085731,0.99372783006,0.00190531967583,0.994607783611,0.00188222097192,0.997016763835,0.00187495118503,0.994782310938,0.00187883029636,0.99365394269,0.00192106396135,0.99250660787,0.00192691408537,0.997180079694,0.00194282169717,0.993959762396,0.00195441430517,0.993544827383,0.00199828925113,0.9969552444,0.00204265267136,0.99544180259,0.00205079909224,0.994296332143,0.0020915543513,1.00301151055,0.00214995039438,0.994337526168,0.00218818372769,0.7960370779,-0.2139686346,0.0094996765,0.7421116829,b,1
2457294.95667884,0.996665311489,0.00205178889425,0.994953569617,0.00201905271542,0.998973378784,0.00196719090787,0.996896935558,0.00192721997982,0.995089153351,0.00191136506743,0.993229982399,0.00191986133793,0.99313704251,0.00190524624171,0.994631253218,0.00188259275882,0.995854165976,0.00187440854483,0.995641132342,0.00187989021938,0.999238123488,0.00192601414813,0.99749880782,0.00193136067417,0.993125881174,0.00193984254547,0.991290475393,0.0019525604021,0.994939006221,0.00199984941728,0.992327890388,0.00203907432488,0.994704895398,0.00205058846449,0.995400231079,0.00209290815181,0.996039683112,0.00214420003946,0.998064166349,0.00219204424784,0.7927919626,-0.2101358175,0.0094664246,0.7412598133,b,1
2457294.95807955,0.992555212423,0.00204750086995,0.997203963672,0.00202026952686,0.995439347197,0.00196357674447,0.992462098491,0.00192282445713,0.994503414891,0.00191021612128,0.998511346617,0.00192348192128,0.992895362439,0.00190440468271,0.998229594994,0.00188482090934,0.998144031669,0.00187555787288,0.995078351877,0.00187874091372,0.994684490186,0.00192159309432,0.995145876978,0.00192872525941,0.993111372307,0.00193914535706,0.996222941968,0.00195608027887,0.993209453333,0.00199758431349,0.996319636952,0.00204179911613,0.996029119859,0.00205102745457,0.998464987195,0.00209481687652,0.992348051412,0.00214012296737,0.996233332764,0.00218956487797,0.7948712111,-0.1993496418,0.0094323317,0.7405276895,b,1
2457294.95947988,0.99590526397,0.00205186623745,0.996238323971,0.0020208744921,0.995757780486,0.00196521806525,0.997562181949,0.00192845873411,0.995045925136,0.00191199239202,0.995248105215,0.00192215374043,0.995810692243,0.00190810686058,0.997187760187,0.00188528321873,0.994350709888,0.00187384703722,0.997777828171,0.0018821782863,0.992206775369,0.00192095052891,0.991905435112,0.00192743962268,0.996143831808,0.00194304602516,0.996289676003,0.00195744605947,0.995088464026,0.00200064936858,0.996482124204,0.00204336887786,0.996464136288,0.00205282501495,0.993734159105,0.00209217056186,0.996828051708,0.00214568092521,0.989549410396,0.00218514888725,0.7977895737,-0.2066481113,0.0094716782,0.7389006615,b,1
2457294.99631932,0.99199178442,0.00208293326252,0.998518550549,0.0020561895395,0.99747363791,0.00199795952748,0.99236482747,0.00195333023469,0.994448420797,0.00194024496694,0.992848364641,0.00194965026967,0.995708995206,0.00193705540592,0.993729995946,0.00191035694195,0.993638329358,0.00190091670747,0.990773068209,0.00190487328353,0.99715419747,0.00195485228421,0.993798986418,0.00195906315413,0.999675182506,0.00197606690823,0.995755377156,0.00198727803411,0.991665942108,0.00203046961727,0.994344943097,0.00207597880153,0.997752255946,0.00208862809072,0.998866602029,0.00213283379563,0.995349515633,0.00218272973813,0.995277404905,0.00223034880414,1.8751713037,-0.1336910725,0.0093205292,0.7646183372,b,1
2457294.99771965,0.99331128731,0.00207572934319,0.997711922846,0.00204747933218,0.991365884601,0.0019854064251,0.992340948788,0.00194613441687,0.997988728414,0.00193602599732,0.995720862376,0.00194477318019,0.99624918421,0.00193043872871,0.995385173251,0.00190485784325,0.995885716092,0.00189593686698,0.992222010216,0.00189922751097,0.996446227258,0.00194706387728,0.994910767783,0.00195269884036,0.993372262311,0.00196363436326,0.996542705995,0.00198056138552,0.991534581551,0.00202246303914,0.994620673396,0.0020679396643,0.998556305585,0.00208099852461,0.997077878739,0.00212255846408,0.992081406056,0.00217068812684,0.996829139855,0.00222217336236,1.6463521719,-0.134652853,0.0093354108,0.7615267038,b,1
2457294.99911999,0.994938317066,0.0020688478437,0.996332859921,0.00203838581349,0.99512167275,0.00198099073073,0.991717120601,0.00193857663828,0.990711360409,0.0019232106374,0.998934702569,0.00194027434375,0.996129090909,0.00192335831585,0.994984152145,0.00189780798153,0.99517956543,0.00188873094791,0.992552618988,0.00189272058345,0.9946417695,0.00193850116838,0.994379848864,0.00194509373277,0.994413079219,0.00195722354321,0.993379653906,0.00197072113659,0.996050145206,0.00201842676236,0.993759213692,0.00205905123352,1.00044557428,0.002074374299,0.996559865394,0.00211352924542,0.994628040734,0.00216380301137,0.995310277586,0.00221131670796,1.4123587608,-0.1415156126,0.0093977964,0.7586862445,b,1
2457295.00052032,0.992833202474,0.00206392895069,0.996007431665,0.00203506869182,0.993531259517,0.00197685953868,0.995249366903,0.00193878772136,0.991707447056,0.00192141487793,0.993839649559,0.00193353864219,0.997921980956,0.0019221773519,0.993432642421,0.00189408243591,0.994786384362,0.00188592258007,0.992259550728,0.00188988411642,0.996645305771,0.00193744997101,0.996649039331,0.00194426701066,0.9934058908,0.00195370089339,0.998381090336,0.00197212898654,0.995739491122,0.00201518799927,0.997534406235,0.00205911871993,0.994810219367,0.00206644673428,0.996412099954,0.00211010303093,0.996837809432,0.00216222585751,0.993614286003,0.00220616467676,1.2961658239,-0.1342191696,0.0093056532,0.7571789622,b,1
2457295.00192102,0.994828721149,0.00206186747208,0.998821403011,0.00203372010911,0.9967800138,0.00197604682314,0.997607446161,0.00193749050518,0.996205050094,0.00192181476764,0.995096377937,0.00193126525626,0.991052882144,0.0019133607503,0.99588685359,0.00189291454007,0.995222268863,0.00188319132111,0.994101607264,0.00188820433019,0.994756015708,0.00193255278977,0.994727681609,0.00193933566641,0.994173912818,0.00195093240985,0.994192261504,0.00196526747551,0.993509252318,0.00200970086202,0.993060045715,0.002051541656,0.995757726615,0.00206340570686,0.996955888344,0.00210662315785,0.99393320793,0.00215545253309,0.994455290945,0.0022025292197,1.2009630203,-0.1422994137,0.0093353046,0.7554326057,b,1
2457295.00332136,0.993597588989,0.00205833209544,0.991989632745,0.00202563013239,0.994780731786,0.00197212662114,0.995696007368,0.00193378249697,0.995542707637,0.00191924247275,0.994637923442,0.0019287259805,0.994930479523,0.00191445285612,0.995391282018,0.00189048240673,0.998536493434,0.00188383538322,0.996426491877,0.0018880534354,0.995455871183,0.00193097107488,0.995414898372,0.0019376988957,0.99302461999,0.00194780946635,0.995104368753,0.00196383523525,0.997452494224,0.00201067745241,0.99700974147,0.00205241413364,0.992748522085,0.00205836393042,0.994520664098,0.00210191161697,0.991196545697,0.00215031089019,0.995860019939,0.00220091689829,1.1310945749,-0.1462836266,0.0093826056,0.7540491819,b,1
2457295.0047217,0.993602278514,0.0020566971954,0.991945017195,0.00202395009914,0.99359680234,0.00196968550879,0.992973228038,0.00193021889467,0.994298074038,0.00191679974875,0.999267226268,0.00193112118119,0.996740299842,0.00191451723596,0.992144910847,0.00188654131184,0.994166294875,0.00187898591563,0.996631439473,0.00188683502484,0.995156621954,0.00192930973801,0.99314603863,0.00193442985042,0.996991488425,0.00194963907815,0.995222109171,0.00196251304148,0.995908511326,0.00200784080521,0.993944906845,0.00204817697213,0.994731149729,0.00205839674114,0.998634430282,0.00210375419105,0.994410041193,0.00215133592095,0.997016805021,0.00220007546058,1.0851639509,-0.1526070833,0.009369703,0.7520312071,b,1
2457295.00612204,0.994340137805,0.00205679465104,0.995299526477,0.00202623822369,0.996331908476,0.00197143721282,0.994012350727,0.00193058048204,0.997534099014,0.00191905118493,0.992794491154,0.00192541715326,0.994455868248,0.00191223985145,0.992600653655,0.00188654103983,0.995572160684,0.00187974765458,0.996850611544,0.00188659567372,0.996117937496,0.00192963670493,0.998231822718,0.00193813591075,0.995254140642,0.00194774750218,0.993266015585,0.00196044896175,0.991706025174,0.00200374105518,0.994201348168,0.00204780874522,0.99434016709,0.0020575125895,0.997041254985,0.0021017681459,0.996506930539,0.00215248577076,0.993534757153,0.00219624639352,1.0368818045,-0.150134325,0.009342066,0.7507412434,b,1
2457295.00752274,0.993940324576,0.00205414364349,0.994518633413,0.00202333148725,0.993383241105,0.00196684632678,0.994727488383,0.00192919697699,0.99266533374,0.00191306592765,0.994214422849,0.00192447703559,0.995254083788,0.00191084463055,0.997261106581,0.00188832206225,0.994019845719,0.00187653834833,0.994031193768,0.00188235000707,0.995808778159,0.00192734248122,0.995796616384,0.00193402139161,0.99101875885,0.00194217320038,0.996737492973,0.00196117711123,0.99372880535,0.00200325640992,0.99529347989,0.00204642592666,0.997225735655,0.00205757145837,0.996391352348,0.00209879119483,1.0000851718,0.00215314406345,0.994478275857,0.00219445636219,1.0002484322,-0.1608006954,0.0093813585,0.750397265,b,1
2457295.00892308,0.995752385766,0.00205293942549,0.9965938069,0.00202238926124,0.996033994897,0.0019664898547,0.995773556377,0.00192761376565,0.998290930379,0.00191523807706,0.996177181879,0.00192371423629,0.993587790422,0.00190710298927,0.996234387923,0.00188513081043,0.996114275803,0.00187587110159,0.995391744786,0.00188107752427,0.994759928953,0.00192400288353,0.995193476188,0.00193106428636,0.99277170942,0.00194116576976,0.995152461616,0.00195741286746,0.992304784531,0.00199936798322,0.996504070317,0.00204471941937,0.991442317865,0.00204989725596,0.997348601385,0.00209673129697,0.991034228476,0.00214214429634,0.991891786587,0.00218898557143,0.9431148171,-0.1634236574,0.0094255824,0.7492626309,b,1
2457295.01032341,0.994231354819,0.00205184666854,0.995475155483,0.00202166038569,0.995724844352,0.00196650950893,0.99358341859,0.00192619227139,0.995130041879,0.00191305849047,0.991164206516,0.00191995571762,0.994214758683,0.00190795841385,0.995869488328,0.00188522430162,0.994978202926,0.00187537085793,0.997745861951,0.00188335377564,0.994743703283,0.00192431146694,0.99556717205,0.00193174105299,0.995260278144,0.00194352237545,0.997459365326,0.0019596532676,0.995039492981,0.00200198274503,0.991012919556,0.00204021180191,0.997382149549,0.00205512536868,0.992890410373,0.00209303520371,0.994209511531,0.00214502742792,0.999246148594,0.00219563415753,0.8790216446,-0.1682239771,0.0094050039,0.7475745678,b,1
2457295.01172374,0.993702899344,0.00204896135709,0.996384112876,0.00202008787848,0.990847017482,0.00196019486841,0.999468825085,0.00192885175392,0.994398690023,0.00191037160731,0.994811438025,0.00192075351057,0.993811184781,0.00190553494695,0.994534115424,0.001882110151,0.99301250386,0.00187173292906,0.996297090992,0.00188012601984,0.993998981984,0.00192154724827,0.992872780028,0.0019273714584,0.996440492432,0.00194228277821,0.995967589366,0.00195619860097,0.995647824811,0.0020001465397,0.992000047327,0.00203865878869,0.994600357306,0.00205029998238,0.996142240589,0.00209331731822,0.995813567557,0.00214380590162,0.999207692956,0.00219289462514,0.8323981762,-0.1705174446,0.0094143152,0.7471553683,b,1
2457295.01312445,0.995537726113,0.0020506808917,0.998551518129,0.00202206337273,0.99402554868,0.00196305061979,0.99505534441,0.001925460311,0.993581554347,0.00190986542298,1.00031299677,0.00192546283823,0.99353082218,0.00190542482768,0.99246498171,0.00188061606822,0.998539720402,0.00187636806496,0.993951662735,0.00187836910071,0.993501501419,0.00192126535601,0.993753445619,0.00192821389308,0.991865575384,0.00193867086207,0.993247148331,0.0019541203235,0.994519890727,0.00199937315129,0.997733542658,0.00204370269321,0.993266096272,0.00204934291331,0.993588838996,0.00209129701608,0.994666678312,0.00214297334623,0.998269041273,0.00219218984178,0.8316485286,-0.1794809103,0.0093848985,0.7480445504,b,1
2457295.01452478,0.99444479474,0.00205044692363,0.995200838446,0.0020198880052,0.997662577999,0.00196665616806,0.997103389582,0.00192777935489,0.997765197175,0.00191393652471,0.996107422235,0.00192267096746,0.993981022495,0.00190641719947,0.993064265963,0.00188172554202,0.995670571738,0.00187470918023,0.995966958781,0.00188057884059,0.991491191849,0.0019202600481,0.997575240373,0.00193201476521,0.994483651057,0.00194144757474,0.990443451509,0.00195238586952,0.994363490098,0.00199992482872,0.992351753635,0.00203978073511,0.994734265549,0.00205127588208,0.997610761359,0.00209549393618,0.994968727915,0.00214392094573,0.9951915245,0.00219016125838,0.8290530443,-0.1897423267,0.0094278846,0.7469105124,b,1
2457295.01592512,0.995802021504,0.00205073292487,0.992845323311,0.00201695300036,0.996533923468,0.00196484032578,0.997278153018,0.00192712076612,0.994043835011,0.00191011327612,0.991219225558,0.00191790059311,0.99415556024,0.00190574914073,0.996489296782,0.00188374495465,0.993828584014,0.00187240349644,0.994850388427,0.00187891863462,0.991182377885,0.00191910354725,0.996765660584,0.00193048887455,0.997119975856,0.00194281596176,0.994810451902,0.00195512195796,0.997231838266,0.00200148983114,0.998000117353,0.00204366679674,0.994165360941,0.00204985255703,0.99493586031,0.00209220696054,0.99305456778,0.00214128027852,0.995007066381,0.00218895351022,0.8192307353,-0.1956578493,0.0094129592,0.7459062338,b,1
2457295.01732545,0.994889389069,0.00205007971442,0.99443555442,0.00201843577904,0.995967613495,0.00196451912899,0.996050469284,0.00192624802687,0.994716574898,0.00191078732464,0.994707427393,0.00192088963578,0.990689514252,0.00190301686402,0.997614435296,0.00188472620304,0.995142669921,0.00187357490697,0.994008488798,0.00187827133198,0.998423791721,0.0019251293446,0.996996884213,0.00193076390425,0.994637446311,0.00194085531932,0.992225419257,0.00195311369291,0.994261077632,0.00199910476483,0.994154217323,0.00204046257531,0.99509576694,0.00205072478563,0.994037555046,0.00209154981666,0.995522292292,0.00214358677504,0.996099509503,0.0021900871776,0.8179154396,-0.2045067549,0.0094865607,0.7451108694,b,1
2457295.01872616,0.99489124383,0.00205032356545,0.991386875508,0.00201609878775,0.991242964255,0.00196078697968,0.995959237202,0.00192641389159,0.991648619552,0.00190855907634,0.995594144328,0.00192184588837,0.996690646014,0.00190814468235,0.990623395592,0.00187938082789,0.994302407174,0.00187316046499,0.995098763743,0.00187947925233,0.999255887654,0.00192606114333,0.995897892742,0.00193010500011,0.996154002637,0.0019424063973,0.995646211953,0.00195620216647,0.995917311926,0.00200073014678,0.994740108898,0.00204121304148,0.993393738156,0.00204952867498,0.997424933781,0.00209472123434,0.997609835007,0.00214568474865,0.995090320212,0.00218942046139,0.807010293,-0.2053186893,0.0094556222,0.7454943657,b,1
2457295.02012649,0.995339970008,0.00205076880068,0.996948702743,0.00202093381369,0.995094466668,0.00196418941864,0.994195611903,0.0019251123228,0.997645076888,0.0019135824886,0.995788626351,0.00192212228353,0.993887033695,0.00190597255972,0.993689929286,0.00188195588114,0.992809690148,0.00187208981682,0.996241301857,0.00188047419683,0.992478546163,0.00192056885211,0.999769074914,0.00193338516756,0.992344778662,0.00193935415574,0.99676459514,0.00195724088434,0.997856054257,0.00200250194256,0.992037407607,0.00203902696755,0.99501223959,0.00205103796816,0.99302415444,0.00209102881274,0.99518692439,0.00214365980092,0.993472451256,0.00218807576856,0.8003787994,-0.2102177143,0.0094788726,0.74430722,b,1
2457295.02152683,0.994110223968,0.0020489444048,0.992744206081,0.00201657766088,0.993895086842,0.00196239834666,0.993437882114,0.00192376750359,0.996970900616,0.00191227221787,0.993876281738,0.00191984641477,0.997486892962,0.00190819293481,0.995520459055,0.00188275523955,0.991004835199,0.00186994640245,0.992692877373,0.00187689906914,0.993977830467,0.00192114313708,0.997324633001,0.00193065715317,0.993141800431,0.00193928415363,0.997633038907,0.00195729336827,0.995271141402,0.00199953827392,0.995562527247,0.00204126159637,0.995352323847,0.00205050234639,0.998199211408,0.00209472284771,0.996808759684,0.00214423616602,0.994980041916,0.00218853706054,0.7956166863,-0.2056415081,0.0094449548,0.7434830666,b,1
2457295.02292716,0.997740959386,0.00205200656051,0.99752202106,0.00202049118793,0.991893401143,0.00196064524896,0.994458882222,0.00192449886264,0.993634137523,0.00190949937224,0.995461408281,0.00192102593973,0.994021746846,0.00190528837691,0.996380842297,0.00188334854826,0.996086285407,0.00187390838274,0.997170768446,0.00188039314082,0.992822013516,0.00192002818828,0.996973166788,0.00193026417389,0.995151734549,0.00194085253819,0.995091086356,0.00195510558326,0.996142182105,0.00200019078786,0.993594410581,0.00203948080809,0.997216207876,0.00205199412278,0.991015420688,0.0020883942696,0.994559252976,0.00214213698406,0.99206383939,0.00218586608427,0.7989250422,-0.2104688883,0.00946326,0.741759181,b,1
2457295.02432786,0.993330007203,0.00204984204323,0.9970580096,0.00202176134229,0.996875916282,0.00196631287922,0.998214674157,0.00192907278351,0.996852527058,0.00191360307784,0.996218485794,0.00192312602185,0.994851336799,0.00190744692152,0.991889274313,0.00188119442221,0.99793292519,0.00187686675974,0.995271823764,0.00188033687514,0.995740888487,0.0019239569293,0.994367685513,0.00192961782396,0.994576590146,0.00194190181298,0.990440058673,0.00195275491131,0.995432725609,0.00200112347383,0.993290167624,0.00204084343589,0.993852501162,0.00205080450916,0.9960067302,0.00209439587273,0.995334759168,0.00214457008738,0.990317424022,0.00218606407494,0.8039259315,-0.2022871971,0.0094182855,0.7410939932,b,1
2457295.0257282,0.99321896527,0.00204926924214,0.996123654702,0.00202046408972,0.995308404628,0.00196454109149,0.993239102564,0.00192457528131,0.993847685335,0.00191074492822,0.998047372126,0.00192419906633,0.996650492791,0.00190849539353,0.994566442865,0.0018829127622,0.996847725147,0.00187555212537,0.995982751487,0.00188044537321,0.992485728432,0.00192087669843,0.995818288052,0.00193032830352,0.99096980045,0.00193847874502,0.995939046092,0.00195687683817,0.997453708634,0.00200232356475,0.993142757831,0.00204020762082,0.993531452005,0.00204995838239,0.993789513037,0.00209192767686,0.995547451312,0.0021441954068,0.996508337012,0.00219106428533,0.7953677773,-0.2023108006,0.0094103133,0.7394795418,b,1
2457295.06256763,0.995834290367,0.00208361274717,0.998254719167,0.00205347232195,0.994877253215,0.00199351121041,0.991531444498,0.00195045839882,0.996228345843,0.00193951900401,0.999496471269,0.00195284858985,0.993407954814,0.00193301988008,0.993825615906,0.00190830034518,0.995937878594,0.00190064805259,0.994693943574,0.00190595031783,0.994069909167,0.00195010690437,0.994957927223,0.00195776884911,0.994090401737,0.00196926720759,0.995505036021,0.00198473903366,0.994900908677,0.00203073888401,0.994266825178,0.00207334905783,0.993999187443,0.00208291660382,0.994555928643,0.00212640624994,0.993950942511,0.00217862691243,0.996614194805,0.00222852781994,1.795144558,-0.140324235,0.0093313381,0.7666097879,b,1
2457295.06396797,0.996225479637,0.00207585479208,0.995780239613,0.00204361201026,0.991639449658,0.00198346510274,0.994941690618,0.00194624625157,0.997003282776,0.0019332681737,0.996830635265,0.00194367083402,0.99377087127,0.00192644548337,0.992405909515,0.00190056880338,0.994192144395,0.00189272880856,0.997394982528,0.00190135803015,0.991787736253,0.00194121957694,0.995531159763,0.00195114451876,0.995169433266,0.00196304966049,0.993026845053,0.001975564779,0.997438062586,0.00202520327166,0.993153707459,0.00206438828176,0.99730425289,0.00207756948525,0.995811830485,0.00211908290862,0.992132874031,0.0021681313024,0.998059975216,0.00222059147627,1.5835288763,-0.137897253,0.0093419086,0.7624694109,b,1
2457295.0653683,0.997110999049,0.00207024412292,0.996057804613,0.00203767251037,0.995408488334,0.00198075005462,0.99137583346,0.00193781034107,0.997628410346,0.00192834829909,0.992576261417,0.00193466441676,0.993318365563,0.00192064895556,0.995291350217,0.00189755919004,0.997958041337,0.00189045556967,0.996369925891,0.00189525918969,0.991134088859,0.00193518706633,0.995637295755,0.00194564344341,0.994595672686,0.00195687935394,0.995623567773,0.00197206917444,0.99369285221,0.00201595731797,0.995863930406,0.00206034527566,0.996493103545,0.00207053862212,0.993176381018,0.0021101046224,0.997377362016,0.00216571240346,0.994773477715,0.00221041480134,1.4221754074,-0.1374400854,0.0093506286,0.7605783343,b,1
2457295.06676863,0.997865199844,0.00206912053389,0.99940337474,0.00203875729035,0.993816644305,0.00197785986252,0.997569962238,0.00194145067143,0.993823364876,0.00192388572132,0.993949401142,0.00193438506895,0.993611934431,0.00191948388253,0.993926760655,0.0018951998456,0.993526723227,0.00188563712725,0.99660835966,0.00189412298846,0.995800494704,0.00193752555123,0.992932501528,0.00194198958585,0.993488452828,0.00195452378866,0.993784265116,0.00196906138209,0.994469002752,0.00201496852594,0.994111072195,0.00205706375879,0.995391542309,0.00206773728241,0.996676522978,0.00211122546077,0.99374726806,0.00216044416271,0.996041562475,0.00220922342529,1.3154537678,-0.1404755116,0.0093366932,0.7589362264,b,1
2457295.06816934,0.995009343064,0.00206421260056,0.994355970029,0.00203211679025,0.998096403814,0.00197918754436,0.994978741503,0.00193724434871,0.993022512064,0.00192114537687,0.997281284394,0.00193496164432,0.994531540454,0.0019181144485,0.997879166646,0.0018963569014,0.995499277175,0.00188523681148,0.988679970883,0.00188575256122,0.994678435193,0.00193446934344,0.993943400918,0.00194065058409,0.997624627116,0.00195573125052,0.993844163382,0.0019669699477,0.994587052255,0.00201270212555,0.996363518601,0.00205649235622,0.997466354727,0.00206704939243,0.993792017689,0.00210611854469,0.994126099965,0.00215804335783,0.996090462692,0.00220645144507,1.2364436388,-0.1487942934,0.0094228955,0.7562295794,b,1
2457295.06956967,0.996572405243,0.0020623279837,0.996784936245,0.00203103042971,0.997509663404,0.00197572336847,0.992568565086,0.00193250517859,0.996730341774,0.00192140683794,0.996265488297,0.00193138319893,0.993364695713,0.00191441374169,0.993164466067,0.00188991503965,0.994730353656,0.00188199284005,0.994666692055,0.00188786405257,0.99340640652,0.00193056064961,0.991987974389,0.00193621374751,0.993338705118,0.00194935863592,0.993133270706,0.00196346183292,0.995948023518,0.00201079661745,0.996769452048,0.00205363223673,0.995400056021,0.00206203179824,0.996796282375,0.0021053511145,0.997422538827,0.00215734079409,0.994651549329,0.00220139341414,1.1486867666,-0.1505969763,0.0094033387,0.7553246617,b,1
2457295.07097002,0.991179880883,0.00205657610751,0.99531004123,0.00202871671004,0.99543311249,0.00197304573452,0.992189192269,0.00193130948005,0.994587086683,0.00191882449233,0.994763109525,0.00192925129551,0.992431274823,0.00191280225667,0.995696805976,0.00189112058311,0.994140832574,0.00188069985556,0.993674335404,0.00188620232309,0.999643230958,0.00193478900033,0.994750832951,0.00193752098204,1.00074817023,0.00195448418683,0.993230214581,0.00196263303599,0.99230073146,0.00200670277163,0.994221385167,0.00205036658925,0.998808092354,0.00206382089925,0.993979767974,0.0021017343152,0.996271428294,0.00215505947184,0.997624783131,0.0022027682668,1.0934841633,-0.1503744125,0.0093689058,0.7532542348,b,1
2457295.07237035,0.993806770906,0.00205675973739,0.996537900278,0.00202772878061,0.993665365688,0.00196963523245,0.993112754804,0.00193030421094,0.993129011927,0.00191586259948,1.00052689582,0.00193213921165,0.994116800886,0.00191236950067,0.992095432107,0.00188651819016,0.995973281884,0.00188044560829,0.995700463011,0.00188605727293,0.998621820364,0.00193207026809,0.994706978227,0.00193565749835,0.99372780771,0.0019469283861,0.994403567109,0.00196181240824,0.993410810318,0.00200565225434,0.993700923641,0.00204786247737,0.995994561943,0.00205935438961,0.995455741591,0.00210084534305,0.995063469545,0.00215170068501,0.998007747426,0.00220075170164,1.0423910618,-0.152097106,0.0093434025,0.752015233,b,1
2457295.07377106,0.991213391058,0.00205313665582,0.994695084844,0.00202476994586,0.994557884493,0.00196907937263,0.994121455004,0.00192993209435,0.994353149412,0.00191569801001,0.995162922356,0.00192655103998,0.996370947578,0.00191302563883,0.994402375038,0.00188722490359,0.998012748279,0.00188096482758,0.994298799634,0.00188379583075,0.993891259076,0.00192698070007,0.994165952572,0.00193399120443,0.994011085868,0.00194589391299,0.992790398423,0.00195915447686,0.99766656447,0.00200780978031,0.993332885859,0.00204610501481,0.998197411153,0.00205973385371,0.997750056817,0.00210129617963,0.996959394824,0.00215177677123,0.995297224874,0.00219660380252,0.9883576632,-0.1590071917,0.0093515459,0.7516004443,b,1
2457295.07517139,0.993399651248,0.00205254422549,0.997036150262,0.00202439763933,0.995458847483,0.00196757120158,0.993246198511,0.00192703233349,0.99496931523,0.00191407214478,0.993196367153,0.00192280834175,0.998721945887,0.00191278823837,0.993192974172,0.00188418621799,0.995701736478,0.00187702963421,0.994517015994,0.0018818938039,0.99131598442,0.00192273246952,0.996870973002,0.0019340592569,0.997458589948,0.00194652887713,0.996415121283,0.00195996979933,0.995349092389,0.0020035615397,0.993509287961,0.00204384186131,0.996738283576,0.00205606332942,0.995556924426,0.00209684978983,0.996004190467,0.00214824340665,0.993075894801,0.00219180020775,0.9424632788,-0.1614170074,0.0093467031,0.749746263,b,1
2457295.07657173,0.996200757063,0.00205402153962,0.994814131044,0.00202165711128,0.993864289519,0.00196549586617,0.99805065246,0.00193030677735,0.995405929732,0.00191377974241,0.99661478391,0.00192491296824,0.998103327959,0.00191161965004,0.991627787563,0.00188235682532,0.996800024503,0.00187734832895,0.994177593681,0.00188098166981,0.993361989737,0.00192366336042,0.995605429627,0.00193226608622,0.993825755297,0.00194281711809,0.997583016168,0.00196020946353,0.995214564778,0.00200261632778,0.993888093542,0.00204324032766,0.993844718358,0.00205269796348,0.993634126545,0.00209419382656,0.993012051086,0.002144539674,0.99595087403,0.00219331978377,0.877489686,-0.163585186,0.0093348064,0.7489828467,b,1
2457295.07797206,0.99430450356,0.00205074460114,0.993217023689,0.00201866296507,0.994353428687,0.0019643063489,0.994021560875,0.00192557573166,0.99337951426,0.00191064938224,0.994123562768,0.00192141175336,0.995963252512,0.00190839839728,0.993824688196,0.0018826921267,0.993942144198,0.00187361784231,0.996015429939,0.00188100873355,0.994094981236,0.00192277636661,0.995200810113,0.00193042646186,0.993961195204,0.00194144315637,0.99595897936,0.00195732908291,0.996779803774,0.00200230570687,0.997579939021,0.00204471701442,0.995938763579,0.00205273991638,0.996660063837,0.00209510426651,0.998838136942,0.00214785335793,0.9924522274,0.00218817090442,0.8384190798,-0.1729254723,0.0094182035,0.748544991,b,1
2457295.07937276,0.996393252273,0.00205249594488,0.994333772052,0.00201956347544,0.994488553791,0.001964448438,0.994208560392,0.00192576266585,0.994760588529,0.00191186559583,0.995444616107,0.00192251145784,0.992271945018,0.00190539831667,0.991444275452,0.0018807966277,0.996449575005,0.0018756710656,0.992697907671,0.00187834912734,0.99616674268,0.00192448142545,0.994700121452,0.00193000639659,0.993251115446,0.00194083158189,0.998082741939,0.00195906953558,0.996442715306,0.00200210711137,0.993867400339,0.0020414513269,0.998459401005,0.00205490088948,0.997502298165,0.0020957924164,0.996676287587,0.00214591698808,0.996789852076,0.00219207270915,0.8317824006,-0.1856456995,0.009424529,0.7487685084,b,1
2457295.0807731,0.996930030663,0.00205282069362,0.992762304259,0.00201799472582,0.996794647142,0.00196614125147,0.99552321723,0.00192668532193,0.99679948419,0.00191334308277,0.99488827247,0.00192196758646,0.992242823587,0.00190518354067,0.994960682224,0.00188343305934,0.997356560533,0.00187622416961,0.993041532188,0.00187843066168,0.996763759885,0.00192476399478,0.992776553265,0.00192825151034,0.993721697958,0.00194102683094,0.995114625332,0.00195639974988,0.996896500801,0.0020022667185,0.993168501161,0.00204066302396,0.995423178419,0.0020520264897,0.994015732851,0.0020925536378,0.996821865611,0.00214579912066,0.996484419775,0.00219149472036,0.822069943,-0.1987711191,0.0094557507,0.748565793,b,1
2457295.08217343,0.997864737291,0.00205356976269,0.995247699131,0.00202008180957,0.996610738194,0.00196595875743,0.995158095049,0.00192641385977,0.995280691739,0.00191213658364,0.991526607843,0.00191917106768,0.992153016499,0.00190511159113,0.997597962347,0.00188555860137,0.996692912276,0.0018756995232,0.996740080486,0.00188147126209,0.994262609279,0.00192268324136,0.997471876111,0.00193208717987,0.990965112137,0.00193878266726,0.996573057481,0.00195761203806,0.996100557713,0.00200166856483,0.993045056231,0.00204052110402,0.992140375792,0.00204920445243,0.99398587231,0.00209251382862,0.99525203612,0.00214437211608,0.996858442604,0.00219177109662,0.8179869056,-0.2027672529,0.0093941092,0.7485564947,b,1
2457295.08357377,0.992258541946,0.00204906234703,0.993332269157,0.00201873711549,0.998223430227,0.00196756118775,0.995483715599,0.00192695407872,0.995198107817,0.00191235456894,0.993957492346,0.00192145936599,0.992603429424,0.00190572988207,0.992404331231,0.0018816724291,0.996657262484,0.00187596322127,0.996419603222,0.00188147873247,0.995431740454,0.00192385407282,0.99412254953,0.001929564569,0.994710392134,0.00194211203835,0.995554603982,0.00195707962242,0.99527163894,0.00200118929944,0.993987977339,0.00204160159296,0.996676920762,0.00205337118467,0.997864094667,0.00209613654928,0.998953697142,0.00214795381148,0.992806288652,0.00218843502962,0.8100397587,-0.2045869827,0.0094195977,0.7471064329,b,1
2457295.08497447,0.99792021063,0.00205254149576,0.995538143697,0.00201929448158,0.994830249487,0.00196349405863,0.995464365054,0.00192571933512,0.993198928697,0.00190954437723,0.998488665335,0.00192394361186,0.995291059673,0.00190671414828,0.996383643199,0.0018837192754,0.995020703515,0.0018734361816,0.995355574998,0.00187935566524,0.992696314475,0.00192039089461,0.996628791862,0.00193041370262,0.995161300277,0.00194126856061,0.993392210507,0.00195396232705,0.995424094004,0.00200005079646,0.995236374015,0.00204134850642,0.995387167289,0.00205092664032,0.995685690922,0.00209288728491,0.991932342754,0.0021403232777,0.992252725148,0.00218649432939,0.8032214642,-0.2113599777,0.0094440524,0.7474696636,b,1
2457295.08637481,0.995721518272,0.00205048427649,0.994590513182,0.00201824127312,0.99280800334,0.00196155552469,0.992843174075,0.0019233482558,0.995625055292,0.00191130468148,0.996028738343,0.00192174996015,0.993439796856,0.00190498074333,0.994851344706,0.00188229201204,0.999234010166,0.00187661537925,0.994331763006,0.00187837166332,0.996944299199,0.00192363039756,0.99205420042,0.00192641494684,0.996791856186,0.00194240178715,0.997034507079,0.00195677785689,0.994066192914,0.00199867572782,0.994800459384,0.00204070036267,0.992212648714,0.00204791496356,0.995755318662,0.00209273894799,0.998736485485,0.00214610329143,0.993612063006,0.00218748912077,0.8067225814,-0.2163780928,0.0094513167,0.744461298,b,1
2457295.08777514,0.997487555755,0.00205223164876,0.997048641807,0.00202056386897,0.997802947137,0.00196602511203,0.997059901892,0.00192708108421,0.99763659143,0.00191319833047,0.997219667749,0.00192294440405,0.993536863649,0.00190532562938,0.994524272952,0.00188225208576,0.991138647507,0.0018703359151,0.993005302936,0.00187753010622,0.996769844471,0.00192372519966,0.995005134098,0.00192908899131,0.995518067209,0.00194160692803,0.995917041737,0.00195610410358,0.99216535538,0.00199735086179,0.99520670333,0.00204129477791,0.995105478533,0.00205070311314,0.993598850902,0.00209111902508,0.991526413153,0.00213998555107,0.99413012407,0.0021881619092,0.8059021831,-0.2134125233,0.0094145052,0.7451709509,b,1
2457295.08917547,0.99700542482,0.00205177278602,0.99622719062,0.00201980486339,0.997568579026,0.00196571053317,0.997365621594,0.00192729256726,0.993025280887,0.00190939074298,0.991694542807,0.00191837240265,0.998166039577,0.00190903068743,0.996079740114,0.00188345182797,0.997079929568,0.00187510769984,0.993514079518,0.0018778885338,0.990234689255,0.00191827913946,0.990897486829,0.00192564603639,0.9978802725,0.00194346932485,0.994178212412,0.00195465732502,0.996356161913,0.00200075915346,0.994132244699,0.00204035233471,0.992204098807,0.00204813131783,0.992106390482,0.00208974949704,0.996947075441,0.00214468723248,1.00063559599,0.00219393938686,0.7968087196,-0.2148206234,0.0094388025,0.7437607646,b,1
2457295.09057618,0.992136039067,0.00204819704181,0.996411358467,0.002020536514,0.993490581466,0.00196291944992,1.0005994239,0.00193048744084,0.995967268893,0.00191229848078,0.995902835064,0.0019223367984,0.997968047072,0.00190940808638,0.995222388,0.00188329553129,0.991900604411,0.00187145767302,0.992377564763,0.00187749082041,0.994531045234,0.00192238806874,0.996846988752,0.00193108193769,0.995279387244,0.0019418814469,0.989900903413,0.0019516511786,0.99623998177,0.00200122753445,0.997416835072,0.00204369256773,0.995730174193,0.00205170441681,0.992661757609,0.00209080073633,0.993090548094,0.00214186328704,0.998996077117,0.00219311242537,0.7917007208,-0.2120932341,0.0094052544,0.7412854433,b,1
2457295.09197651,0.994071883455,0.0020501542901,0.995999886372,0.00202045685465,0.994440379631,0.00196390505116,0.996694663169,0.00192753577533,0.992640314324,0.00190989634293,0.993709445389,0.00192078010399,0.998350370004,0.00191000756111,0.995695394287,0.00188390990777,0.997063367665,0.00187585029009,0.992964442402,0.00187820239509,0.9933721283,0.00192170786733,1.00024747569,0.00193409246545,0.994130541702,0.00194118693651,0.994168247801,0.00195548276717,0.992985539367,0.00199879154149,0.993434566991,0.00204055479558,0.995857697347,0.00205213871943,0.996372673845,0.00209434166676,0.995822274084,0.00214459822493,0.99484387641,0.002189690888,0.7976491451,-0.217412591,0.0094881179,0.7404708266,b,1
2457295.12881595,0.994509664411,0.00207773615592,0.996658814913,0.00204755286746,0.996843037963,0.0019908235971,0.993393343141,0.00194793217702,0.996901905569,0.00193609203821,0.995525441181,0.001945642537,0.997839724812,0.00193261165627,0.995645377646,0.00190597038154,0.994395364472,0.00189568517475,0.99825197783,0.00190492757227,0.995923814177,0.00194760201323,0.99614120624,0.00195466204778,0.995399643807,0.00196619834845,0.993374879051,0.00197884902196,0.994514083134,0.00202596495637,0.994602249792,0.0020689478127,0.997756248861,0.00208131769027,0.993581719154,0.00212061054122,0.994748944622,0.00217409811511,0.998875750385,0.00222502901624,1.6383576393,-0.1378004551,0.0092731025,0.767100513,b,1
2457295.13021628,0.998298116342,0.00207661228623,0.998242253023,0.00204473043807,0.995899050281,0.00198612289136,0.991540975789,0.00194270386473,0.998205207853,0.0019335023544,0.996434956186,0.00194256794063,0.996166436576,0.00192761435978,0.991983853447,0.00189948655449,0.994918155139,0.0018925999516,0.9952649833,0.00189898993972,0.994929332815,0.0019430236526,0.995365114048,0.00195022791887,0.999409583582,0.00196568688406,0.998754470221,0.00197952476561,0.993826705111,0.0020212596028,0.995844760213,0.00206566205964,0.997001013658,0.00207633297629,0.994646829132,0.0021169750949,0.994280135829,0.00216883866715,0.995619071977,0.00221714316116,1.5147322416,-0.1396063566,0.0093641998,0.7627848983,b,1
2457295.13161661,0.995257887934,0.00207033525965,0.997628307698,0.00204063228844,0.997300753194,0.00198387525816,0.994576847067,0.00194202531501,0.99621135466,0.0019287848701,0.996856935404,0.00193975422454,0.995392738585,0.00192387706217,0.998945134736,0.00190206082935,0.995490496318,0.00189003845235,0.997281770273,0.00189750466669,0.9973159522,0.00194176955191,0.993481281149,0.0019454523294,0.99435564236,0.00195831105383,0.995837368402,0.00197380190236,0.995093158057,0.00201875538964,0.994383381142,0.00206074453288,0.990644351953,0.00206715765612,0.996213692729,0.00211446317284,0.99782630601,0.00216784920511,0.996626082227,0.00221378473129,1.4075218439,-0.1415709257,0.0093634604,0.7603829503,b,1
2457295.13301695,0.994863317466,0.00206775351941,0.998077987575,0.00203878985311,0.995374895035,0.00198026388596,0.993507488263,0.00193922541108,0.991440758593,0.00192298287928,0.995453040556,0.00193667408103,0.99584057871,0.00192228468803,0.999442802205,0.0019006282633,0.995730173145,0.00188841102247,0.995610791358,0.00189432589737,0.998438168206,0.00194069312434,0.996906382865,0.00194623596065,0.99511740635,0.00195695056083,0.995417700265,0.00197151657124,0.995354570005,0.00201687960428,0.995583053779,0.00205951841639,0.999713454813,0.00207265785508,0.994638472864,0.00211072075618,0.995105898155,0.00216294379449,0.996362856514,0.00221088539869,1.3331087828,-0.1413729191,0.0093377698,0.7580391169,b,1
2457295.13441765,0.990054307572,0.00206067032315,0.996277180916,0.00203442519618,0.996402502985,0.00197841335379,0.998397003607,0.00194065588941,0.996886633884,0.00192495321725,0.989420645317,0.00192919805041,0.994624634866,0.00191881856328,0.995956198228,0.00189542165828,0.999076994793,0.00188873495547,0.99738492692,0.00189331705472,0.993227402942,0.00193387660888,0.998874099112,0.00194526523044,0.999516758117,0.00195791041572,0.994760428908,0.00196832081939,0.993565165659,0.00201251870996,0.998783066355,0.00205921705274,0.997224436527,0.00206753546699,0.995282756015,0.00210814469961,0.998378712166,0.00216247936011,0.996586584734,0.00220765391525,1.2413910627,-0.1469466686,0.0093670227,0.7561491728,b,1
2457295.13581799,0.993891535156,0.00206030542891,0.994662149572,0.00202946534903,0.995773628106,0.00197451446965,0.998316949592,0.00193742302223,0.991666600211,0.00191750352057,0.996466634456,0.00193170941292,0.99230224547,0.00191375522521,1.0001780869,0.00189569882822,0.995329354477,0.00188265868319,0.996538723082,0.00188950110258,0.993401123988,0.001930781436,0.995945403387,0.00193965415117,0.996886237166,0.00195246913438,0.997078679368,0.00196692935034,0.996619383317,0.00201158360507,0.995427996228,0.00205271585729,0.998985630013,0.00206530028588,0.998432887255,0.00210704731152,1.00119179986,0.00216094581681,0.991191475232,0.00219862552883,1.1671675444,-0.1498229504,0.0093464162,0.7547585368,b,1
2457295.13721833,0.992717350995,0.00205772309928,0.995111257572,0.00202834166251,0.992621196916,0.00197043670398,0.995454979,0.00193376679428,0.998648932054,0.00192190504104,0.999285099176,0.0019326583384,0.997021038601,0.00191626787704,0.997462334196,0.00189232764157,0.993920486161,0.00188029191408,0.994410848822,0.0018865273367,0.994073026981,0.0019299918714,0.996453603816,0.00193870085395,0.994894863183,0.00194949345553,0.995044604525,0.00196390939222,0.996577736818,0.00201001694866,0.998353833306,0.00205364320938,0.998079929597,0.00206300660707,0.997633410106,0.002104663878,0.994591773064,0.00215335446045,0.99905272093,0.00220383324046,1.1073372364,-0.1500657797,0.009339951,0.7524775267,b,1
2457295.13861867,0.995988402637,0.00206032142163,0.99556433907,0.00202855209404,0.992454872956,0.00197023354098,0.998168997748,0.00193597707757,0.993512983511,0.00191769161933,0.997552480249,0.00193121352127,0.99844756449,0.00191736903112,0.996211447106,0.00189130760341,0.996794659922,0.00188258574938,0.995697702908,0.00188761574681,0.996042795859,0.00193153872086,0.99831463128,0.00194015906476,0.995895599741,0.00195023463908,0.995325802532,0.00196409474351,0.995625533137,0.00200909358954,1.0009351673,0.00205563257299,0.995443395347,0.00206051622506,0.997552815342,0.00210436953451,0.997247110788,0.00215539029611,0.992727840174,0.00219776581765,1.0479933023,-0.1537020206,0.0093413433,0.7508354187,b,1
2457295.14001937,0.995946856015,0.00205782597477,0.996472028021,0.00202692856901,0.996010194299,0.00197090246409,0.997706691644,0.00193341553746,0.994915764663,0.00191666024212,0.995939798692,0.00192772655147,0.994466053319,0.00191201372472,0.995077067391,0.00188831601704,0.995179096923,0.00187921793124,0.997553344279,0.00188694342402,0.997878979769,0.00193084469587,0.99609264615,0.00193612928928,0.995421605568,0.00194766693588,0.999392788931,0.00196520710374,0.996363986272,0.00200743358862,0.994546124386,0.00204773740728,0.997024837389,0.00205942264594,0.997465026991,0.00210173551912,0.994735233527,0.00215048798856,1.00044587592,0.00220197634042,1.01039958,-0.1548696756,0.009295864,0.7499747872,b,1
2457295.1414197,0.996103329891,0.00205577474911,0.996035355658,0.0020244183027,0.99521693939,0.00196818310335,0.993975295784,0.00192844177334,0.99169320156,0.00191219159397,0.996873024075,0.00192656577967,0.998232099617,0.00191317534273,0.994215827397,0.00188576919128,0.994854789967,0.00187714948478,0.999747738806,0.0018868203369,0.994627700042,0.00192624409311,1.00181652023,0.00193885454226,0.998009157194,0.00194779363222,0.995797543869,0.00196019678441,0.993054640462,0.00200245361455,0.999126923814,0.00204944945555,0.99705720127,0.0020571876118,1.00153718295,0.00210296914038,1.00062013787,0.00215329421742,0.996393605686,0.00219581991584,0.9544168711,-0.1586639881,0.0093301553,0.7488716841,b,1
2457295.14282004,0.999488027155,0.00205551068225,0.996864580686,0.00202207498956,0.995488753702,0.00196555222674,0.995420460881,0.00192694582284,0.992554509337,0.00191020708928,0.996162079035,0.00192327861803,0.99941320936,0.00191147115913,0.997939310556,0.00188623003634,0.995388155845,0.00187505327802,0.999533474287,0.00188412987527,0.996623883547,0.00192509281672,0.99595717205,0.00193129602464,0.999138556123,0.001945931778,0.997930311751,0.00195924029534,0.997061755926,0.00200285418818,0.990810476141,0.00203922300898,0.997715037857,0.00205463185369,1.00149686139,0.00209966943054,1.00086973774,0.00215004123622,0.999407981471,0.00219484740395,0.8690881133,-0.1632362604,0.0093159815,0.7487330437,b,1
2457295.14422037,0.995978726343,0.00205139214689,0.99488651758,0.00201927113423,1.00144025512,0.00196951041636,0.995969521412,0.00192643280404,0.995530428631,0.00191172224855,0.995207426204,0.00192150720077,0.995146495164,0.00190701153739,0.998667357786,0.0018859015492,0.997741359899,0.00187599270726,0.998164291581,0.00188200735177,0.999348202256,0.00192637210592,0.997684766586,0.00193172863058,0.999050684298,0.00194489977209,0.998971805208,0.00195914135517,0.999377666596,0.00200377058696,0.997444199242,0.00204378296318,0.995527472752,0.00205159399044,0.999381318009,0.00209663053388,0.998689167806,0.00214685405258,0.997686276703,0.00219200247259,0.8369615674,-0.1707122326,0.0093688648,0.7476989031,b,1
2457295.14562108,1.00135002824,0.00205534718019,0.998682632743,0.00202189553656,0.999887910447,0.00196763974975,0.996124073679,0.00192603186725,0.999756934362,0.0019146752185,0.996738319675,0.00192228763498,0.998909448871,0.00190956175272,0.996922150363,0.00188396933361,0.998045766043,0.00187571703118,0.99872809292,0.00188200748319,0.996643691493,0.00192361997116,0.999227289935,0.00193241105049,0.996383653404,0.00194214670183,0.99830506964,0.00195797684057,0.998769918288,0.00200264092775,0.997485611708,0.00204314427173,0.99791327838,0.00205296577874,0.997941283705,0.0020947404619,0.995690533626,0.00214349250819,0.99710081186,0.0021907643403,0.8145874739,-0.1775915623,0.0093761729,0.7486819625,b,1
2457295.14702141,0.998230581205,0.00205382252287,0.999278049936,0.00202345993748,0.999207439707,0.00196807317258,0.99615788877,0.00192709349893,0.997986117478,0.00191424487331,0.998382400041,0.00192466532632,1.00148036088,0.00191259117155,1.00027469637,0.00188765866188,0.998503656259,0.00187706367916,1.00065853925,0.00188450428463,0.997150381714,0.00192495245073,0.999409333046,0.00193358764676,0.996928409794,0.00194357522451,0.998613918687,0.00195921477622,0.997212860001,0.00200240730346,0.996040522019,0.00204302497923,0.998077762946,0.0020541850684,0.997778866809,0.00209573554593,0.996411414567,0.00214533876463,1.00016708622,0.00219474292641,0.8288912773,-0.186773181,0.0093840426,0.7462826967,b,1
2457295.14842175,0.998646761851,0.00205358797454,0.998070471903,0.00202183290353,0.99955629774,0.00196780935404,0.998474679806,0.00192848842857,0.999537539165,0.00191498948942,0.998165649522,0.00192396218316,0.997713365295,0.00190905039247,0.99907166392,0.00188619628917,0.997347947638,0.00187561935725,0.998178964713,0.00188200942059,0.999938653052,0.00192666559078,0.998517045018,0.00193228083453,0.999468104366,0.001945139215,1.00002749682,0.00195983366978,1.0002505904,0.00200443021074,0.999571101454,0.00204541843949,1.00282857365,0.00205768411567,0.996775551922,0.00209424486879,0.996359288634,0.00214461676161,0.998737977873,0.00219273397262,0.8159563541,-0.1951246262,0.0094128512,0.7470981479,b,1
2457295.14982208,1.00333653831,0.00205863525839,0.997670279365,0.00202248198076,1.00139152274,0.00197023505685,1.00091457833,0.00193149949527,0.996757487266,0.00191371783918,0.999093437862,0.00192571465747,0.999422813988,0.00191134713219,1.00132639744,0.0018889720526,0.99717489083,0.00187644582132,0.99681883322,0.00188185166395,0.99547581063,0.00192396899032,1.00093532029,0.00193523668069,1.0000919016,0.00194663956347,0.996455255436,0.00195782150428,1.00002118423,0.00200527072169,0.997893262578,0.00204501785715,0.999868601317,0.0020561537818,1.00083927512,0.00209881257636,0.999995169055,0.00214894424993,1.00063492122,0.00219555091739,0.8083827496,-0.2032114267,0.0093874251,0.7470913529,b,1
2457295.15122278,1.00256472369,0.00205670302752,0.998297073521,0.00202172444523,0.998510432516,0.00196664350415,0.998452019708,0.00192824135842,0.999862356229,0.00191506094588,1.00144004029,0.00192641699475,1.00029750463,0.00191081275756,0.999792619192,0.001886540817,0.997876278707,0.00187582575163,1.00222577102,0.00188499397136,0.996161669744,0.00192332165191,1.00291790673,0.0019356261052,0.995724538156,0.00194181182215,1.00136485825,0.00196072389092,0.999193132382,0.00200326940093,0.996082140157,0.00204216322394,1.00099219087,0.00205578457577,0.998171214909,0.00209517379324,1.00119504976,0.00214861807553,1.0007174416,0.00219424133531,0.8154783845,-0.2034575939,0.009398995,0.7467701435,b,1
2457295.15262312,0.999085201255,0.0020542618304,0.998267035461,0.0020222973281,0.996629823142,0.00196567490875,1.00067831981,0.00193063531791,0.999472122957,0.00191528753597,0.999444458819,0.00192535816052,1.00138523806,0.00191231612514,1.00302595677,0.00188966539454,0.997958411633,0.00187644726359,1.00009141226,0.00188382422412,0.999739445874,0.00192681040624,0.998752109274,0.00193278342107,1.0024424209,0.0019479338303,1.00458410558,0.00196394918661,1.00281624281,0.00200685054065,0.997083468294,0.00204364692374,1.00314338558,0.00205823675161,0.997262498085,0.00209496978951,0.998903655709,0.00214721100203,0.997068290026,0.00219161730472,0.807122767,-0.2026742697,0.0094100032,0.7448186874,b,1
2457295.15402345,1.00048670799,0.00205491572921,0.9989278131,0.00202219093895,0.999443138005,0.00196740722284,1.00192171763,0.00193115259791,0.999196916934,0.00191454641086,0.999570295597,0.00192493030132,1.00058577092,0.00191108876913,1.00005381365,0.00188677671483,0.999780064998,0.00187735753521,0.998379169955,0.00188186736398,0.999898695854,0.00192632300394,1.0011368792,0.00193419657982,0.999920050469,0.00194527994505,0.99999556267,0.00195959844217,0.999173815106,0.00200322046282,1.00080101354,0.00204615405219,1.00089262758,0.00205568375185,0.99673276232,0.0020939069089,1.00039347093,0.00214784014414,1.00455877191,0.00219757583849,0.7939853668,-0.2136495113,0.0094424533,0.743226409,b,1
2457295.15542379,1.00206304985,0.00205614869805,0.999214420071,0.00202237494488,0.998165424137,0.00196626394826,1.00204095174,0.00193117963285,0.999400286235,0.00191464538227,0.999745855298,0.00192500347598,1.00179822732,0.00191199892145,0.99771678048,0.00188484601012,1.00161494,0.00187874793035,0.999716133969,0.00188287214353,0.999497326587,0.00192591521177,1.00000375177,0.00193315605111,0.999201093156,0.00194457366026,1.00024484156,0.00195972628924,1.00127390179,0.00200489086917,0.999437780809,0.00204487206304,0.998759055722,0.00205373470731,1.00062183259,0.00209717727269,1.00463541034,0.00215151116578,0.998869159905,0.00219234847397,0.7918604016,-0.2168521881,0.0094652483,0.7428483367,b,1
2457295.15682449,1.00555256574,0.00205960033786,0.997712919839,0.00202156938597,1.00227738685,0.00197011842995,1.00075562473,0.00193058483807,1.00048148595,0.00191595707805,0.997217660583,0.00192332675256,1.00030338754,0.00191125360605,0.999092463589,0.00188637282371,1.0010093183,0.00187872481882,1.0014334619,0.00188468773061,0.999495894895,0.00192635078564,1.00276113443,0.00193587238425,0.99846453251,0.00194444611125,0.998485623098,0.00195868520773,0.99943158972,0.00200387477173,1.00082293627,0.0020465143784,1.0018812863,0.00205690361912,0.998843694195,0.00209610041614,0.997494995958,0.00214568409071,1.00036443326,0.00219421535346,0.7955801487,-0.2188771963,0.0094822384,0.7428549528,b,1
2457295.15822483,1.00339631388,0.00205672984285,1.00259034244,0.00202467400206,1.00081153603,0.00196791064429,1.00135484563,0.00193008704622,1.00138117146,0.00191571599424,0.997638706143,0.00192263339934,1.00059817863,0.00191052936943,1.00224413854,0.00188791813856,1.00146530081,0.00187814410644,0.998301623092,0.00188119810185,0.999839846966,0.00192571292342,1.00189152842,0.00193417371992,1.00030613606,0.00194495953622,0.999857042875,0.00195886245315,0.998880879895,0.00200236072885,0.997365877205,0.00204255319784,0.99458020027,0.00204960571469,1.00321285399,0.00209880018303,0.999506551576,0.00214632887285,0.998766579548,0.00219173741851,0.7984144688,-0.207115531,0.009391102,0.7399831414,b,1
2457295.19506426,1.00125351063,0.00208414380866,0.99942801458,0.00205059061675,1.00141509811,0.00199518637321,1.00364214858,0.00195671462013,0.996395364055,0.00193615250668,1.00500498881,0.00195376691132,0.997115026731,0.00193252928945,1.00066838746,0.00191036127178,0.994870639158,0.00189651221301,1.00297688136,0.00190915569966,0.998883136226,0.00195052280347,1.00351949685,0.0019611934835,0.997280227247,0.00196828722176,1.00075635103,0.00198539276965,1.00114301365,0.00203221357975,1.00273567159,0.00207653556561,0.998499664607,0.00208266611848,1.00044162725,0.00212731189147,0.997064477063,0.00217699961077,1.00017043249,0.0022271065047,1.7171727419,-0.1462322474,0.0093821492,0.7710394263,b,1
2457295.19646459,0.999380515737,0.0020759264181,0.999675383106,0.00204434633403,1.00108597346,0.00198893128959,0.999072509182,0.00194735174066,0.998865572846,0.00193263111859,1.00340598902,0.00194679807812,1.00077897797,0.00192988388689,1.00086409225,0.00190516376572,1.00029989042,0.00189547924095,1.00076667555,0.00190202006297,0.999288372439,0.0019451439881,1.00253335804,0.00195461349453,0.99902868765,0.00196387985108,0.998881730911,0.0019780333119,1.00037277738,0.00202519068903,1.00015915079,0.00206771286405,0.997654570705,0.00207524647714,1.00019824788,0.00212012101873,0.999999114724,0.00217213851367,1.00172644902,0.00222073321363,1.5006917715,-0.1422640085,0.0093241576,0.7673546672,b,1
2457295.19786493,0.999717577491,0.00207161125915,1.00459891082,0.00204406117056,0.999152459577,0.0019831629427,1.00255352396,0.00194631195921,1.00163213409,0.00193097234861,1.00265044182,0.00194231893894,0.999624161661,0.00192509264219,0.999467306868,0.00190036097409,0.997602580908,0.00188963467845,1.00045669888,0.00189797172167,1.00132444658,0.00194287418086,1.00199733343,0.00195021673935,1.00081827603,0.00196133949983,0.99769102102,0.00197308103175,0.998472541704,0.0020193188351,1.00202965949,0.00206480146338,0.999582208577,0.00207237153402,0.999072326663,0.00211434780865,0.998712969922,0.00216594960387,0.995022194082,0.00220958806153,1.3670715094,-0.144474864,0.0093389265,0.7636888623,b,1
2457295.19926526,0.997295255387,0.00206653563346,1.00205746636,0.00203893473004,1.00283803622,0.00198336966522,1.00022890848,0.00194178610143,0.998854487114,0.00192615506822,0.999770710226,0.00193730699659,1.00282754139,0.00192510007564,0.998674929246,0.00189726221937,1.0032290638,0.00189160172815,0.999676240435,0.0018948603911,0.997229061429,0.00193682901117,0.997173211629,0.00194358330022,0.997778991756,0.00195613821427,0.99956062877,0.00197191363648,0.99796957667,0.00201593714769,0.999087310011,0.00205917989898,1.00214800834,0.00207140069776,1.00079420164,0.00211258901074,1.00350181909,0.00216670361932,1.00225832309,0.0022124123236,1.2666882277,-0.1499067545,0.0093539078,0.7617458105,b,1
2457295.20066596,0.999903297065,0.00206609720817,1.00350180715,0.00203761638214,1.00211203573,0.00198032668509,1.00059896715,0.00193982441993,0.999771023096,0.00192464972486,0.999173034368,0.0019345038186,0.997785758909,0.00191876987048,1.00184974535,0.00189760125978,0.99936283838,0.00188642207595,0.998777921041,0.00189185351219,0.999256882168,0.00193616283065,1.00091156027,0.00194428773642,1.00179751978,0.00195709163191,0.998823696417,0.00196896575093,0.999385058803,0.00201455079958,0.999535220903,0.0020569248058,0.998688843912,0.00206578771274,1.00174532637,0.00211065317757,1.00093544115,0.00216152205354,1.00168719076,0.00220885867536,1.1981586218,-0.1511523724,0.0093895178,0.7574619055,b,1
2457295.2020663,0.997890811413,0.0020629839197,0.999290199108,0.00203268404054,0.999765009725,0.00197716095125,1.00109129261,0.00193907435288,0.999487620682,0.00192327603169,1.00128927251,0.00193505309131,0.999730268508,0.00191917131073,0.999807990791,0.00189483151497,1.0042963994,0.00188921516703,1.00183072141,0.00189313976451,0.998195209285,0.00193409395619,0.999844829937,0.00194221681568,0.998934042619,0.00195348424198,0.996955096712,0.00196617252792,1.00055869386,0.00201425983039,1.00334125035,0.00205877194038,0.99772100766,0.00206356383923,1.00491195452,0.00211188242341,1.00089675592,0.00215990100651,0.997270498374,0.00220326836888,1.1458328962,-0.1533236504,0.0093361009,0.7565140724,b,1
2457295.20346664,1.00001936738,0.00206441044433,1.00208933899,0.00203471807257,1.00086350349,0.00197777216009,0.999719830184,0.00193772265175,1.00256284254,0.00192555526223,1.00155649845,0.00193499555194,0.996676242125,0.00191647817159,1.00325292177,0.00189742154307,1.00150718698,0.00188680046224,1.00032144193,0.00189174674221,0.998009213033,0.00193364042072,1.00211766121,0.00194380108948,0.995769794468,0.00195067383305,0.999411562968,0.0019679468838,0.999327629319,0.00201285030621,0.996957531045,0.00205296560371,1.00120383054,0.00206620095911,1.00216424339,0.00210913894127,1.00054503944,0.00215919012143,1.00094537402,0.00220608842676,1.107108593,-0.156581521,0.0093603507,0.7548502088,b,1
2457295.20486698,1.00038213962,0.00206341262363,1.00188594518,0.00203326100069,0.998902241018,0.00197492927197,0.997835772204,0.0019351192255,1.0004912314,0.00192279979241,1.00243970346,0.00193462684372,0.999562627611,0.00191769021104,1.00120554307,0.00189476020442,1.00121797894,0.0018855443015,1.0019430098,0.001892002343,0.999233500557,0.00193352449521,0.998352108614,0.00193956947044,0.99999064139,0.00195301334896,0.998373867671,0.00196595897969,1.00061305585,0.00201270309269,1.00349282698,0.0020571844986,1.00035856539,0.00206408970412,0.997769159506,0.00210393874732,1.00096470964,0.00215801718205,0.998116770063,0.00220189356716,1.0478812456,-0.163662672,0.0093764868,0.7520386577,b,1
2457295.20626768,0.997815844728,0.00205801520388,0.998011162184,0.00202680819205,0.998930608112,0.00197193400135,1.00086537009,0.00193466549917,0.999805851686,0.00191934633069,1.00296055131,0.0019321511208,1.00049435995,0.00191554496325,1.00253897726,0.00189301425154,0.999737195144,0.00188160661855,1.00138839808,0.00188873642961,1.00379446033,0.0019343282775,0.999171415184,0.0019372853873,0.999097136194,0.00194930146115,0.998818741746,0.00196334769061,0.999335017849,0.0020084764743,1.00032429985,0.00205120616654,0.999654101992,0.00206016875883,0.999952692315,0.00210240566177,0.999738072554,0.00215337764669,0.999638982406,0.00219961097312,0.9986636043,-0.1596825123,0.0093294764,0.752058804,b,1
2457295.20766801,1.00072906475,0.00205991156371,1.00488628736,0.00203207538134,1.00028476044,0.00197258483342,1.00082833458,0.0019342515596,1.00298874184,0.00192155910106,1.00002496744,0.00192931103306,0.999646853681,0.00191451364868,0.995679546111,0.00188715004353,0.998256239227,0.00188002749695,0.998195757708,0.00188579687822,0.999948349575,0.00193074688793,1.00188653459,0.00193909126825,1.00033327566,0.00194990757644,1.00053101008,0.00196438688742,0.99945774922,0.0020080856962,1.0029408429,0.00205289248025,0.997177271423,0.00205749834618,1.00355299808,0.0021049169192,0.998892820174,0.00215194367768,0.997512262505,0.00219701904474,0.9553526044,-0.1653860807,0.0093741696,0.7501331568,b,1
2457295.20906835,1.00121658948,0.00205882616794,1.00401244571,0.00202989313944,0.998944481402,0.00197015431716,0.997835255067,0.00193060267748,0.999343621449,0.00191740900884,0.996883914061,0.00192554248825,1.00159777993,0.00191485037099,0.998573146833,0.00188830178679,0.9979957988,0.00187864126406,1.00090594975,0.00188679763549,1.00417612628,0.00193295685218,1.00240842902,0.00193822822893,1.00178864106,0.00194980031437,1.00127415758,0.00196368414774,1.00060298096,0.00200764629662,0.996744903529,0.00204616493805,1.00067542579,0.00205899982744,0.999980437733,0.0021002802237,1.00037099762,0.00215163200803,1.00024505725,0.00219773018159,0.9036758542,-0.1711658239,0.0093604466,0.7488000989,b,1
2457295.21046868,0.998438481167,0.00205380190973,1.00151693583,0.00202516204743,1.00325195064,0.00197120632685,1.00033736449,0.00193026203544,1.00033376478,0.00191584919812,0.999986975452,0.00192569476651,0.997467152284,0.00190915153412,1.00254755062,0.00188921557408,1.00022529556,0.00187821333304,1.00070682521,0.00188433465292,1.0017714142,0.00192858027635,1.00087512652,0.00193456455709,1.00147767466,0.00194710264799,0.998210894689,0.00195871878704,0.998307042662,0.00200310957413,0.99901183403,0.00204535658402,0.995698976705,0.00205201337131,1.00379370325,0.00210076563234,1.00077198405,0.00214901303626,0.998517827191,0.00219307251102,0.8445420861,-0.1735391617,0.0093909036,0.7465811372,b,1
2457295.21186939,0.999725808207,0.0020556845834,1.00135969991,0.0020257885693,1.00039247599,0.00196963594556,1.00084817216,0.00193152012993,1.00006063124,0.00191645958641,0.998092943888,0.0019249584063,1.00047053486,0.00191231660061,0.999903612966,0.00188788596055,0.999972501801,0.0018787889389,1.00117946386,0.00188550186444,1.00131637579,0.00192896853091,0.997357348312,0.00193247384901,0.998248785557,0.0019452086995,0.999608318981,0.00196056875064,0.999539123617,0.00200500367564,0.999958271425,0.0020469466658,1.00160516911,0.0020578525854,1.00442931148,0.00210211777947,0.999406739403,0.00214859642427,1.00068201047,0.0021958508944,0.82626158,-0.1883322001,0.009412732,0.7491464615,b,1
2457295.21326972,0.998090881542,0.0020528462523,0.999203914689,0.00202252859129,1.00377012478,0.00197105242514,1.0001610672,0.00192961219072,0.9976790653,0.00191323270744,1.00251767234,0.00192728432816,0.997468357614,0.00190858618304,0.998095234443,0.0018851538309,1.00204963314,0.00187916776927,0.999177827993,0.00188255076178,1.00113724435,0.0019274162798,1.00086379402,0.00193400184504,0.999864425697,0.00194517305445,1.00334548799,0.00196231444312,0.997898236757,0.00200226242562,1.00307708345,0.00204816550711,0.997047691362,0.00205253140797,1.00183933315,0.00209839100405,0.998740555033,0.00214649175965,1.00044747543,0.00219399902032,0.8222275376,-0.1989650726,0.0094422027,0.7475727797,b,1
2457295.21467006,1.00522278719,0.00205922083417,0.99864232029,0.00202228298843,1.00522672457,0.0019724522898,1.00257756764,0.00193189482776,0.999837367986,0.00191531133489,0.998380184405,0.00192422983346,0.999809270857,0.00191071720779,1.00087263194,0.00188762088971,0.997244627712,0.00187555305392,0.994957131368,0.00187940264705,0.997890473592,0.00192498134058,0.99868306339,0.00193243179703,1.00101987293,0.00194642678672,1.00265520347,0.00196198236947,1.0000642819,0.00200431324088,0.99909394701,0.00204499401096,1.00282008274,0.00205761776261,0.998509920211,0.00209576687868,1.00047886716,0.0021482686789,1.00119343357,0.00219490399036,0.8072915673,-0.2102198601,0.0094463592,0.7477698922,b,1
2457295.21607039,0.999017463494,0.00205372792066,1.00247505822,0.00202530179029,1.00311986637,0.00197053653385,1.00233642702,0.00193156936855,1.00139748863,0.00191639426788,0.997119811256,0.00192298878562,1.00056867827,0.00191112585012,0.997545459977,0.0018847834193,1.00078168568,0.00187821587162,0.996362175769,0.00188036959458,1.00133726758,0.00192758983172,0.999790150626,0.00193316696486,0.998863980996,0.00194445969423,1.0010407918,0.00196048508772,0.997469931451,0.0020019761975,1.00175353194,0.00204708418423,1.00065477447,0.00205557006539,0.999957242661,0.00209675194725,1.00542983828,0.00215241292022,0.997399268345,0.00219129022853,0.8075453043,-0.2150979042,0.0094289966,0.7465850711,b,1
2457295.21747109,0.998439413794,0.00205296047337,0.999237308236,0.00202232271695,0.998863762099,0.00196676953708,0.999819490483,0.00192923738715,1.00039430201,0.00191533114439,1.00063977671,0.00192566288992,1.00204337043,0.00191209730982,1.001179098,0.00188749213126,0.997185399552,0.00187513879877,1.00527129152,0.00188720777912,1.00192391338,0.00192783331522,1.00082495478,0.00193375902429,0.99982024213,0.00194501927198,0.999034297673,0.00195854550811,0.998152144342,0.00200226749936,1.00384058112,0.00204858051179,1.00006349288,0.00205481783179,0.998503569783,0.00209528535236,0.998857846422,0.00214638430984,0.997607489187,0.00219120814473,0.8112435341,-0.216424346,0.009439704,0.7463721037,b,1
2457295.21887143,1.00440485739,0.00205827862163,0.997583017166,0.0020211245309,0.999488900545,0.00196748631413,1.00222703515,0.00193143012769,0.999387963983,0.00191474246549,0.999162833911,0.00192461535257,0.998070311997,0.00190905924356,1.00147820431,0.00188795495679,0.999046652073,0.00187679986992,0.999428412416,0.00188278340215,1.00080869171,0.00192709254526,0.999456520607,0.00193283880506,0.998850838116,0.00194443700415,1.00026108576,0.00195978597321,0.999758326995,0.00200385949004,0.99928278047,0.00204492089606,1.00196861711,0.00205664296644,1.00179799948,0.00209835820382,1.00061199318,0.00214814531529,1.00184397954,0.00219522483315,0.8082792163,-0.2213726044,0.0094367079,0.7450758219,b,1
2457295.22027176,1.0019500409,0.00205651331483,0.997666608216,0.00202145711894,1.00105277513,0.00196905686796,1.00165264216,0.00193127847092,1.00011886448,0.00191563436088,1.00258732147,0.00192774308682,0.999599147933,0.0019105951494,0.999679520557,0.00188677799053,1.00179325871,0.00187928516047,0.999853586188,0.00188332257547,0.998466898596,0.00192545808401,0.997883215837,0.0019318193251,1.00170684119,0.00194706132099,0.998122574824,0.00195828679801,0.999966428379,0.00200430382717,1.00293668697,0.002048300279,1.00065337794,0.00205580532951,0.998188204013,0.00209552436414,0.999250109008,0.00214720957759,1.00112821912,0.00219494701206,0.8042426705,-0.2254021168,0.0094546312,0.7443845272,b,1
2457295.2216721,0.999577084708,0.00205422102357,1.00046374401,0.00202363742255,0.999692264995,0.00196774244041,1.00242034224,0.00193170940104,0.999391641282,0.00191489832127,0.997335658504,0.00192322783354,0.998754778765,0.00190974441863,1.0003295916,0.00188712326642,0.997153481509,0.00187540243411,0.999809397134,0.00188317672554,0.995106812968,0.00192252277754,1.00338307431,0.00193615122604,1.00170710485,0.0019468380993,1.00267195786,0.00196187316136,1.00107053056,0.00200504247495,0.99990614526,0.00204551733018,0.999647231228,0.0020547228857,1.00093698927,0.00209768288583,1.00278058022,0.00215011327868,1.00191161489,0.0021954156273,0.7982061505,-0.22687006,0.0094338367,0.7439680696,b,1
2457295.2230728,1.00108908156,0.00205523278244,1.00312789687,0.00202567409512,0.998644857621,0.00196660314812,1.00421436498,0.00193292930318,0.99965695585,0.00191483021045,0.998483688827,0.0019239314499,1.00287002532,0.0019128180188,0.997370885569,0.00188453194798,1.00053183864,0.00187784781743,1.00007567335,0.00188313117324,0.998800252106,0.00192525117248,1.00173102336,0.00193452607234,0.999019914877,0.00194440769363,1.00042068809,0.00195977440176,0.998641676126,0.00200271812701,1.00111494897,0.00204625378948,1.00299049001,0.00205728515298,0.997964098426,0.00209484300646,0.998403693299,0.00214592925513,0.998410748743,0.00219190358737,0.7879636288,-0.221123457,0.0094280066,0.7442682385,b,1
2457295.22447314,0.998811943821,0.00205342738028,1.00174353254,0.00202457973218,0.998518590925,0.00196661875861,1.00326971949,0.00193225192764,1.00227033602,0.00191706572009,1.00092904368,0.00192599866653,0.999838701147,0.00191049922853,0.997593761978,0.00188478227267,0.998996657524,0.00187672607325,0.998731907274,0.00188215524924,1.0021921069,0.00192813649836,1.00179297935,0.00193467777929,1.00042624679,0.0019457019783,1.00187517607,0.00196111193428,0.999129374602,0.0020031790229,0.999409256011,0.00204492939126,0.997224428154,0.0020524928973,1.00452823285,0.00210065697866,0.999458683247,0.00214698479923,0.997255885164,0.00219102557904,0.7925164104,-0.2213628292,0.0094810352,0.7411411405,b,1
2457565.78977615,1.00260264336,0.00207356519216,0.998691535768,0.00202856548427,1.00112879079,0.0019775827486,0.997693297839,0.00193810169441,0.999885443543,0.00193017721951,1.00009731727,0.00193209736578,0.998400661588,0.0019183661786,0.999983563269,0.00189398079781,1.00143209923,0.00188768579731,1.00249622878,0.00190014497212,1.00177550905,0.00194431554968,0.99971226503,0.00194510544314,0.997955403959,0.001959000316,1.00283779677,0.0019851999507,0.999734541699,0.00202184947077,1.00142174059,0.00206105723544,1.00158583178,0.00208574031229,0.999655763623,0.0021216245548,1.00223211329,0.00217233981768,1.0002064713,0.00221812768429,0.8397510648,-0.0967423916,0.0091045508,0.7719579935,b,2
2457565.79117693,1.00205066048,0.0020711561344,0.999611967107,0.00202746538462,1.00320554296,0.00197745304391,0.999322687029,0.00193764883052,1.00166839496,0.00192988022589,1.00177825087,0.00193181364572,0.995192939889,0.00191394218869,0.998829135341,0.00189129557464,1.00042976324,0.00188514167785,1.00104740855,0.001897309632,1.00106625941,0.00194190616635,0.999762756139,0.00194343251624,0.998611080181,0.00195772850972,1.00030363164,0.00198125935791,1.00209246075,0.00202199987589,0.998278188969,0.00205641038907,1.00060971581,0.00208290214332,1.00045633446,0.00212033215572,1.00039613436,0.0021686259979,1.00437038293,0.00221977332766,0.8352403641,-0.1075130701,0.0091244159,0.7673107982,b,2
2457565.79257734,1.00343356448,0.00207137647561,0.999866731446,0.00202675379025,0.997793250184,0.00197201904523,1.00110283405,0.00193830868306,1.00271391991,0.00192991068959,1.00251036072,0.0019316330351,1.00111952981,0.00191791095405,1.00050857173,0.00189185597186,1.00047127233,0.00188433936397,1.00053520375,0.00189615362106,1.00392921457,0.00194335404989,0.998768833686,0.00194185685265,1.00084965969,0.00195868588678,1.00255448493,0.00198222499055,1.00048409473,0.00201976466449,0.995102373855,0.00205273442408,1.00141351188,0.00208260401263,0.998331098815,0.00211748641662,0.998193468262,0.00216564976443,0.99827642022,0.00221316422327,0.8236997128,-0.1103217602,0.009078701,0.7636193633,b,2
2457565.79397811,1.00280028549,0.00206912857754,1.000554105,0.00202570897508,0.999694796272,0.00197201520929,1.00083384992,0.00193654763096,0.998816512609,0.00192518485119,1.0034277166,0.00193091730237,0.999811936105,0.00191526848404,0.998650939879,0.00188884034715,1.00270078546,0.00188470808704,0.999506955239,0.00189385200962,0.998044138096,0.00193698461659,1.00386437448,0.00194443133245,1.00005256832,0.00195638904247,0.997647097618,0.00197661894085,0.999142617243,0.0020170238865,0.999203910804,0.00205458089303,1.00364394127,0.00208283129476,0.999110508878,0.00211643035016,1.00025458291,0.00216569882203,0.999808472956,0.00221263886831,0.8144240975,-0.1264458895,0.0092064813,0.7609804273,b,2
2457565.79537815,1.00420885053,0.002069706366,0.996658490171,0.00202175849281,1.00221315052,0.00197348651814,0.995970489475,0.00193198963897,1.00273823312,0.00192790091523,1.00032297156,0.00192785585185,1.00027391052,0.00191507418889,0.999570134474,0.0018890539664,0.999170166704,0.00188132970606,1.00199532495,0.0018953283932,0.999219603271,0.00193733261904,0.999985778439,0.00194070469373,0.998419012861,0.0019545187344,1.00155226451,0.00197927785012,0.999687044929,0.00201689471791,1.00926777763,0.00206251815228,1.00293065904,0.0020815242172,0.999618004201,0.0021161640029,0.999669059425,0.00216444981074,0.99500443625,0.00220749302463,0.7951792479,-0.1315095425,0.0091732955,0.7572749257,b,2
2457565.79677893,1.00140037233,0.0020664810005,1.00175461723,0.00202530546801,1.00099170732,0.00197169235252,1.00255352763,0.00193670755481,0.999227083175,0.00192430977073,1.00349546559,0.00192983326998,0.995848712916,0.00191071623213,0.996506872588,0.0018859154016,1.00178212181,0.00188273215415,1.00152780377,0.00189429698142,0.999001777322,0.00193644479658,0.99959588603,0.0019396405683,0.997625594888,0.00195310344095,1.00014178135,0.00197725210889,0.998554780115,0.00201511779516,1.00256838716,0.00205601200543,1.00272365307,0.00208052444114,0.999757526945,0.00211545379035,1.00334547714,0.00216685278856,1.00075964663,0.00221181735076,0.7856009603,-0.1323344707,0.0091356877,0.7549859285,b,2
2457565.79817933,0.998189136064,0.00206432746098,1.00117947519,0.00202541167008,1.00240696948,0.00197338839471,0.999416814084,0.00193469966647,1.00076130324,0.00192614847292,0.998390709492,0.00192624660709,1.00068329136,0.00191522584688,0.999451981723,0.00188880450808,1.00215513462,0.00188357927352,0.999323596397,0.0018931039316,0.996105764488,0.00193456508358,0.998986942914,0.00193973361189,1.00272037343,0.0019577519426,0.998654216976,0.00197668625498,1.0017755755,0.00201845779218,1.00217301377,0.00205626382508,1.00051883494,0.00207922449426,1.00139212207,0.00211750727904,0.999029008381,0.00216368172162,1.00592992704,0.00221706732013,0.7792997956,-0.1394734383,0.0091765812,0.7549409866,b,2
2457565.79958011,0.998168398597,0.00206452813845,1.00086229343,0.00202538693839,1.0004294329,0.00197205759037,0.999872652362,0.0019353053074,0.9987790642,0.00192475777937,1.00155752627,0.00192895962989,1.00136910924,0.00191600756921,1.00008036242,0.00188956202398,0.999107312187,0.00188130868752,0.999275207036,0.00189313362172,1.00272510243,0.00194023635318,1.00099869986,0.00194148737407,1.001483107,0.00195701761193,0.99895277092,0.00197717236468,0.997341397964,0.0020148991062,1.0044849268,0.0020584184494,1.00079091684,0.0020796883172,1.00246235463,0.00211865524552,0.998910623327,0.00216376620844,1.00123639967,0.00221311907287,0.784584403,-0.1261360645,0.0091489032,0.7538496256,b,2
2457565.80098015,0.997142235468,0.00206314672847,1.00032991352,0.00202439462166,1.00165330059,0.00197251354,0.99698021196,0.00193245922009,1.00113413325,0.00192622422499,1.00364380524,0.00193033633625,1.00145690007,0.00191556954975,1.00029957277,0.00188927351041,0.99785664627,0.00187988801626,0.999473395478,0.00189296739914,1.00050134614,0.00193791917049,1.00136708113,0.00194142950925,1.00102273951,0.00195614218192,0.999115325491,0.00197681316915,0.998213523209,0.00201518078565,1.0034103798,0.00205697467522,1.00129931794,0.00207958129528,1.00120461599,0.00211700707445,1.00175689691,0.00216575495878,1.00157017225,0.00221279340465,0.771982491,-0.1421215534,0.0091793947,0.7474505305,b,2
2457565.80238092,1.00088327617,0.00206625938561,1.00328083131,0.00202673095295,1.00166539655,0.00197239932705,0.999091356552,0.00193404619107,1.00316217699,0.00192772925064,1.00198720544,0.00192875737248,0.998872800014,0.00191334162651,0.997478635559,0.00188687555489,1.00148777717,0.00188262694561,0.999203991469,0.00189255296148,1.00416817444,0.00194076750285,0.997979113716,0.00193838405291,0.998549885734,0.00195397096297,0.997285118154,0.00197510195399,0.9962030139,0.00201328892726,1.00036860127,0.00205422171898,1.00196471082,0.00208000514838,1.00293574758,0.00211841291876,0.998745533413,0.00216294801021,1.0038977558,0.00221478199085,0.7829378247,-0.1374047995,0.0091940928,0.748508215,b,2
2457565.80378133,0.998446305773,0.00206371389804,1.00383399555,0.00202679842779,1.00077226976,0.00197123610293,0.997638085719,0.00193248557141,1.00133134354,0.00192580539422,1.00088676062,0.00192748335853,0.99931539429,0.0019132708912,0.999257309413,0.00188790493855,1.00074363393,0.00188162276801,1.00428703441,0.00189620886195,1.0011770299,0.00193788304367,1.00051878514,0.00194005063156,0.998175224426,0.00195325262008,1.00178392572,0.00197850886471,1.00143880028,0.00201728811076,0.998435908086,0.00205213745576,1.00084380965,0.00207863737923,1.00258986667,0.0021176468663,0.998646673146,0.0021623852622,0.997411862977,0.00220849026709,0.7904883623,-0.1311244965,0.0091244532,0.7435808182,b,2
2457565.80518211,1.00009537201,0.0020652436071,1.00158164514,0.00202494566744,0.999967509419,0.00197065655405,1.00044238077,0.0019349198794,1.00656936653,0.00193013052201,0.998299941965,0.00192545682152,0.997642797962,0.00191202392302,0.998662654379,0.0018875405931,1.00128343345,0.00188216390796,0.999756082604,0.00189258828307,1.0002865928,0.00193730002443,1.00223882212,0.00194155354693,0.99925241826,0.00195424367379,0.997054466581,0.00197462012602,0.999211045666,0.00201546870251,0.998542156218,0.00205231685336,1.0031672963,0.00208066031562,1.00108705687,0.00211643176994,1.00147595929,0.00216494921843,1.00139181299,0.00221218316683,0.7807559967,-0.1301597357,0.0091477651,0.7462186217,b,2
2457565.80658214,1.00282533934,0.00206721737746,1.00184916153,0.00202481391904,0.999795083039,0.00197011862906,1.00055976567,0.00193464072351,1.0035155912,0.00192736118384,1.00142904125,0.00192766400604,0.998574811602,0.00191242979599,1.00335857869,0.00189098100962,1.00241240141,0.0018827343664,1.00036345498,0.00189269744463,0.999724151545,0.00193641105041,1.00076629308,0.0019399544782,0.997542697455,0.0019524848761,0.996419841787,0.00197376778851,1.00189652432,0.00201739192006,0.998826853088,0.00205210443207,0.999596784775,0.00207722459536,0.99957318647,0.00211466184847,0.999959000721,0.00216319139766,0.998022515644,0.00220867315395,0.7768451571,-0.1350157261,0.0092316335,0.7407543659,b,2
2457565.80798292,0.998694693982,0.00206404926395,0.999544572462,0.0020232404898,1.00235255558,0.00197270489521,0.99893916165,0.00193373394141,1.00228537048,0.00192672675076,1.00135057695,0.00192787450536,0.99838673481,0.00191269663106,1.00140711458,0.00188981162877,1.00112563449,0.00188209950315,0.998383398658,0.00189145729411,1.00094431953,0.00193782347975,1.0026809101,0.00194190533555,0.996782190214,0.00195230893748,0.99979066229,0.00197695262239,1.00034915269,0.00201650812546,1.00025103793,0.00205375465767,1.00365820186,0.00208118624113,0.999389034219,0.00211495830169,1.0012538096,0.00216481049151,1.00059711563,0.0022114297873,0.7824125886,-0.126345396,0.0091685224,0.7390151024,b,2
2457565.80938333,1.0007673986,0.00206584066079,1.00133223588,0.00202471448407,1.00203953677,0.00197240926337,1.00271477992,0.00193678595173,1.00031615086,0.00192507122458,0.995264253848,0.00192286158109,0.997922548412,0.00191230452184,1.00200857664,0.00189028429623,1.00433175602,0.00188464615377,0.999432022176,0.00189221354532,1.0023346477,0.00193894923449,1.00022761714,0.00193981251377,1.00331999684,0.00195769765512,0.999814086566,0.00197695299175,1.0036975446,0.00201931112966,0.999280526806,0.00205284590749,1.00027940274,0.00207821547417,0.993942275041,0.00211011714714,1.00001601882,0.00216360138097,1.00012407155,0.0022109782447,0.7761273384,-0.1196403503,0.0091289589,0.7384485602,b,2
2457565.8107841,1.00055067731,0.00206470717142,0.998874782981,0.00202174622624,0.998972161498,0.00196900113357,0.999605646193,0.00193347918782,1.00192859327,0.00192560284441,1.0003007744,0.00192623539767,1.00108129211,0.00191405277233,1.00263798489,0.0018899900254,1.00354628527,0.0018832494867,0.999415018921,0.00189136573636,0.997247533741,0.00193396709506,1.00042858265,0.0019390786513,1.0034198362,0.0019569096068,1.00118299851,0.00197722329884,0.999976962062,0.00201526267419,1.00444853674,0.0020562957978,0.999942064697,0.00207699675758,0.996191599069,0.0021111135054,0.996400329783,0.00215939209028,1.00068562318,0.0022104101769,0.7528483272,-0.1200010777,0.0091373473,0.7362194061,b,2
2457565.81218414,0.997886497629,0.00206101147094,0.998110949506,0.00201965448707,1.00122522436,0.00196958169893,0.997933814488,0.00193079175999,0.997811496008,0.0019209450768,0.999989201105,0.00192466568375,0.998266129479,0.00191057471333,1.00290319455,0.0018890058682,1.00138039548,0.00188029731571,1.00297279944,0.00189300643005,0.99908044566,0.00193417306075,0.99787992228,0.00193559186309,1.00167110239,0.00195424343248,1.00322560607,0.00197762438061,1.00556253973,0.00201858221725,1.00456875479,0.00205501920692,0.999160504947,0.00207489644963,0.999357387723,0.00211237150461,0.997293584262,0.00215864709793,1.00211049441,0.0022100573646,0.7384821177,-0.1093566418,0.0091442391,0.7337293625,b,2
2457565.81358492,1.0005576628,0.00206432352343,1.00008321358,0.00202234019651,0.999604762564,0.00196916298043,1.00067861964,0.00193395382065,0.999598150498,0.00192330072736,1.00007424265,0.00192550090044,1.00096422614,0.00191366658936,0.999699799557,0.00188726196434,1.00396028037,0.00188315763536,0.998730644072,0.00189033125511,1.00351648475,0.00193872660134,1.00269228724,0.00194038916762,1.00122524469,0.00195476765383,0.996874783492,0.00197326973141,1.00034521595,0.00201508869202,0.999996867849,0.00205208959664,1.00192174187,0.00207833722727,0.997208229822,0.00211158096415,1.00133116817,0.00216337154606,1.00031699194,0.00220963538286,0.7648641467,-0.0963521004,0.0090491259,0.7326726317,b,2
2457565.81498533,1.00141785325,0.00206726257902,0.998198647016,0.00202283863164,1.00096839316,0.00197228404157,0.998138398719,0.00193377381236,1.00045978429,0.00192587024105,0.999720857601,0.00192712791609,1.00119840124,0.00191575837397,0.998889002473,0.00188847046118,1.00085427751,0.00188250194737,1.00262552017,0.00189531913794,0.999604440233,0.00193740432949,1.00145590261,0.00194135244365,1.00253191597,0.00195782641935,1.00240815475,0.00197992572794,0.996129747803,0.00201367517047,1.00169918013,0.0020557124333,0.998395988285,0.00207748042812,1.00232839332,0.00211833613753,1.00462455318,0.0021686754383,0.997198858547,0.00220936488628,0.8066578507,-0.1011579037,0.0090583926,0.7320037484,b,2
2457565.81638611,0.99897520144,0.00206790877488,1.00060586647,0.00202747641905,1.00013094383,0.00197409683366,0.998263099848,0.00193624878876,1.00064598791,0.0019284042746,0.997792367154,0.00192784652527,1.00306304227,0.00191964102485,1.00069423313,0.00189219131995,1.00133178826,0.00188512247351,1.00118509006,0.00189637192259,0.999942272208,0.00194010028088,0.998524386023,0.00194121927137,1.00137393113,0.00195929396037,0.998770010717,0.00197936209094,1.00094966496,0.00202027996123,1.00258794328,0.00205915400585,1.00440512225,0.00208548716705,1.00053695203,0.00211965391665,0.999588212397,0.00216721876625,0.99973439313,0.00221478021815,0.8712584972,-0.0929425955,0.0090737035,0.7310222983,b,2
2457565.81778615,1.00068037285,0.00207044873057,1.00155092666,0.00202923558684,0.996166104455,0.00197170483191,1.00024152508,0.00193874286095,1.00313565341,0.00193127606715,1.00141428533,0.00193166162146,1.00106379697,0.00191883628847,0.997227812572,0.00189018406154,1.00309155094,0.00188732079214,0.997765665242,0.00189443990867,1.00201773736,0.00194270517233,1.0027257872,0.00194558171458,1.00253235384,0.00196115265145,0.99791765449,0.00197956021149,0.99979284563,0.00202028862898,1.00290513834,0.00206047057104,1.00263904908,0.00208505834749,0.997694359457,0.00211835432762,0.996860296204,0.00216602019991,0.999269443795,0.00221568353865,0.9240248799,-0.1022121906,0.0091185225,0.7303732634,b,2
2457565.81918692,0.997487912247,0.00206987977435,1.0003397102,0.00203035875263,1.00048206984,0.00197729505657,0.995879521823,0.0019370138559,1.00110269993,0.00193136744145,0.996813646097,0.0019297473803,1.00155042956,0.0019210323217,1.00176293308,0.00189555769784,1.00211147475,0.00188824697213,1.00054974044,0.00189839740513,1.00099395773,0.00194369213167,1.00107495095,0.00194599101988,1.00126773045,0.00196201487606,0.999940536908,0.00198321203903,1.00267483914,0.00202480928996,1.0011877721,0.00206117772933,0.998303334632,0.00208359377834,1.00278012601,0.00212515248754,0.998585362766,0.00217004163766,1.00227665929,0.00222101273978,1.009251833,-0.0867378712,0.0089808162,0.7298228741,b,2
2457565.85600491,0.995731011902,0.00206657570923,0.995407795336,0.00202477697879,0.993013617293,0.00196992000165,0.995464919765,0.00193531981771,0.994571413915,0.0019248735588,0.99644135837,0.00192816090628,0.99528283816,0.00191500686761,0.994426165882,0.00188860969556,0.998127607578,0.00188408691426,1.00063424398,0.00189763040717,0.996772233411,0.00193927989228,0.998369923132,0.0019430575964,0.996791022358,0.00195710814482,0.997594571798,0.00197992005298,0.994466346689,0.00201640230765,0.996394768293,0.00205570379642,0.993120471337,0.00207740396534,0.995456590123,0.00211690716879,0.997769050245,0.00216724939411,0.99421785576,0.00221161997107,0.8319830298,-0.0821717978,0.0090833493,0.7730035782,b,2
2457565.85740569,0.995799637446,0.0020648921998,0.996803291379,0.00202421567718,0.993789898986,0.00196883288453,0.993533579178,0.00193208249171,0.99293149616,0.00192193455371,0.998046943152,0.00192782768622,1.00036464968,0.0019174808026,0.99520463819,0.00188763603289,0.996308856925,0.00188102606956,0.996180114992,0.0018924077212,0.996622128298,0.00193747224343,0.999349359039,0.00194223115191,0.993712598249,0.0019529273944,0.99672351364,0.00197747140503,0.995966098541,0.00201599981009,0.998084199943,0.00205535047609,0.995198943442,0.00207740766484,0.99466646466,0.00211437543994,0.995111820173,0.00216303167252,0.994881680776,0.00221029106133,0.8379310369,-0.079236269,0.0090212328,0.7689341903,b,2
2457565.85880573,0.994980474355,0.00206285915663,0.993705867114,0.00202032591997,0.995718917023,0.00196919750122,0.996114265578,0.00193305373785,0.999188638812,0.00192589442271,0.996306219999,0.00192528984666,0.996093782303,0.00191281804099,0.996001203058,0.00188717128512,1.00046964721,0.00188324404154,0.996302538224,0.00189147648376,0.993898412349,0.00193402704766,0.994570870705,0.00193711621722,0.992181750775,0.0019503982673,0.994329004918,0.00197419663357,0.998524958006,0.00201690251297,0.998391303288,0.00205432667085,0.995588671534,0.00207640362247,0.997735855729,0.00211567198233,0.997398373664,0.00216362514907,0.991257198643,0.00220550897266,0.8194929957,-0.0856938362,0.0090112593,0.7656368017,b,2
2457565.86020651,0.997851963222,0.00206669206921,0.997118103326,0.00202451292369,0.996032975899,0.00197070931573,0.99396981798,0.0019325504002,0.996290956513,0.00192477109526,0.996449357569,0.00192668707469,0.997935711662,0.0019154882826,0.991639855152,0.001884807981,0.99538538305,0.00188034413127,0.997543934785,0.00189365791555,0.994234661284,0.00193551224187,0.999729858352,0.00194258163902,0.992122239305,0.00195161475329,0.9942381107,0.00197546429676,1.00106363542,0.00202031199415,0.998217076254,0.00205549901848,0.995556202197,0.00207768307814,0.99252557908,0.00211250666009,0.993497131723,0.00216158616591,0.998421327826,0.00221340663736,0.8184655905,-0.0992641449,0.0091255261,0.7631153464,b,2
2457565.86160692,0.99436356413,0.00206190216793,0.994791777576,0.00202076020419,0.992912961008,0.00196635391261,0.996896570082,0.00193335831433,0.99404178906,0.00192134761149,0.994514855317,0.00192356610866,0.999231100449,0.00191487226208,0.996138995958,0.00188688022419,0.993895729322,0.00187760050463,0.993798188901,0.00188916475676,0.995078768852,0.00193455557407,0.997963445953,0.00193959484818,0.996474199531,0.00195351167304,0.996509436753,0.00197566902177,0.997290423719,0.00201541422017,0.993154947835,0.00204932659907,0.997661932368,0.00207766698084,0.999889034276,0.00211705113058,0.996718513775,0.00216250102098,0.995873068614,0.00220902066666,0.795938015,-0.106887579,0.0090730749,0.756799221,b,2
2457565.8630077,1.00125503366,0.00206727517679,0.994446374585,0.00201996826615,0.99800949234,0.00197011565208,0.995521278786,0.00193173222634,0.995810628368,0.00192229005226,0.994475852611,0.00192306665387,0.992380309589,0.00190879445381,0.994393190037,0.00188499953468,0.994509512414,0.00187761683095,0.998168826445,0.00189218018117,0.994730693848,0.00193376165587,0.994853956903,0.00193650080202,0.994465273455,0.00195131111412,0.997278000886,0.00197574424499,0.994072528836,0.00201219385091,0.996979276423,0.00205207937618,0.999393766777,0.00207857061648,0.99530093587,0.0021124490156,0.99681816921,0.00216196187845,0.993848035482,0.00220650381079,0.7862169743,-0.1080956459,0.0090641743,0.755913198,b,2
2457565.86440773,0.997302963267,0.00206365377209,0.998887371056,0.0020235305864,0.994896963735,0.00196732520492,0.995705272393,0.00193173534498,0.993933768652,0.00192056223371,0.9971406449,0.00192513000845,0.994680677933,0.00191046596795,0.997278454181,0.00188715450449,0.995588202984,0.00187833273864,0.993848105972,0.00188851799164,0.996837073706,0.00193527043315,0.994438166547,0.00193589172522,0.997096997686,0.00195330364136,0.991711923997,0.00197094584253,0.997274577035,0.00201467495822,0.995234216891,0.00205033596228,0.993530923458,0.00207327909766,0.996117313705,0.00211295538993,0.997350201201,0.00216221016611,0.996929809557,0.0022091333324,0.7838894129,-0.1141891479,0.0091055417,0.752483964,b,2
2457565.86580851,0.993752615243,0.00206103481422,0.997022324024,0.00202239297013,0.992878129435,0.00196602807698,0.994325171429,0.00193099757365,0.996847139611,0.0019233773904,0.997034768324,0.00192542442967,0.996227948796,0.00191215475713,0.995684945329,0.00188626151621,0.997372542061,0.0018801881795,0.994122215861,0.00188915432732,0.998877025045,0.00193732661459,0.996822556275,0.00193829366949,0.995925132036,0.00195276522338,0.997785441381,0.0019764595525,0.993886848018,0.00201223545219,0.995760234777,0.00205122753671,0.99661664006,0.00207639850831,0.995566045098,0.00211293469991,0.992173232435,0.00215804105029,0.995211041815,0.00220801348639,0.7834703326,-0.1168652773,0.0091506802,0.7555763721,b,2
2457565.86720892,0.996383870304,0.00206205472286,0.99691198014,0.00202101729999,0.995206567511,0.00196676973154,0.996541948406,0.00193167102422,0.995893444422,0.00192146724877,0.994535606927,0.0019223033432,0.994513029842,0.00190957193329,0.992643020378,0.00188270717632,0.995436179779,0.00187751157372,0.995151886594,0.00188887234724,0.998810007136,0.00193610744878,0.994140395253,0.00193491162528,0.99589184612,0.00195153889585,0.993367797552,0.00197156161162,0.99585699038,0.00201270925977,0.994968573816,0.00204929499065,0.998329902893,0.00207662389518,0.994930028278,0.0021110572514,0.996372602067,0.00216049617651,0.999007599476,0.00221010276969,0.7873570323,-0.1211752892,0.0091394903,0.7474945188,b,2
2457565.86860969,0.99842218032,0.00206421874302,0.998021581383,0.00202239296361,0.994479332214,0.00196654944232,0.994269412907,0.00193022113994,0.994817664408,0.001920966352,0.997633232958,0.00192523553638,0.996827063325,0.00191180450947,0.992562893158,0.00188301865023,0.997019868648,0.0018791582171,0.996593109437,0.00189038691285,0.995655006591,0.00193390747121,0.992410244208,0.001933804023,0.996382349385,0.00195234314052,0.998344981471,0.00197613281956,0.995515078372,0.00201283672876,0.996273695387,0.00205077335571,0.996209330593,0.00207516835944,0.99457060627,0.00211118018112,0.9908105819,0.00215596012642,0.997165772619,0.00220885282406,0.782014668,-0.1210598946,0.009164758,0.7457537055,b,2
2457565.87000973,0.99925297108,0.00206444282902,0.997623821979,0.0020215395947,1.00011597726,0.00197080180461,0.996835679278,0.00193190154307,0.996616681537,0.00192198732471,0.996381588687,0.00192365925077,0.996191430294,0.00191087739984,0.993235338255,0.00188313085022,0.996222080642,0.00187807124404,0.998389535358,0.00189129600275,0.991829300321,0.0019302876357,0.997544021107,0.0019374824827,0.990795409696,0.00194727510107,0.994602070361,0.0019725053948,0.994030213804,0.00201107595889,0.990758906252,0.00204554801068,0.994969968633,0.00207355338106,0.995037478964,0.00211107536886,0.993690665197,0.00215798239765,0.998954832204,0.00220991087006,0.780223608,-0.1100394726,0.0090831537,0.74497509,b,2
2457565.87141051,0.998016899327,0.00206239509764,0.996186985277,0.00201935493024,0.99515820118,0.00196570104928,0.995820003066,0.00193014423885,0.991963914031,0.00191725489735,0.994953446931,0.00192155603613,0.995511305518,0.0019094650859,0.993249521859,0.00188224658529,0.994972691071,0.00187619505063,0.995372692471,0.00188799675229,0.99594394555,0.00193278408099,0.992940114227,0.0019328799562,0.997782760119,0.00195210657382,0.997915798058,0.00197439384555,0.99739314354,0.00201296122832,0.994745861365,0.00204795887723,0.997017670392,0.00207440361821,0.99717672118,0.00211186851911,0.996913587626,0.00215980267299,0.994163718942,0.00220446791251,0.7745738626,-0.1007351875,0.0090060374,0.7418663502,b,2
2457565.87281091,0.995557037861,0.00206272369619,0.99411380034,0.0020199331256,0.992329078871,0.00196564668673,0.993854466467,0.00193075523279,0.997401573543,0.00192394756716,0.995017556607,0.00192390629302,0.996383084432,0.00191232690684,0.995083116303,0.00188592122948,0.994653833132,0.00187807945113,0.993610922925,0.00188873103272,0.991984426561,0.0019317177082,0.997267445291,0.00193864057251,0.994856616965,0.00195194788674,0.997161358493,0.00197604393032,0.994150193519,0.00201250268932,0.997877033813,0.00205304213592,0.994927697856,0.00207501831195,1.00070883326,0.00211746731121,0.994881486985,0.00216053641042,1.00152572911,0.00221369594726,0.7737406492,-0.1058394909,0.0090455897,0.7408769131,b,2
2457565.87421169,0.994599036599,0.00206019695085,0.996511445432,0.00202029412466,0.998242759469,0.00196893075841,0.996677796676,0.00193153667325,0.995388796874,0.00192071229015,0.996071700815,0.00192314215568,0.99489980113,0.00190961073662,0.997828668816,0.00188658025516,0.995871581136,0.00187751468229,0.99119424802,0.00188522077556,0.996191503508,0.00193361721791,0.993401503427,0.00193383393743,0.991956685373,0.0019480374193,0.999596745795,0.00197645505444,0.992275326777,0.00200923639266,0.995414325685,0.00204916733763,0.99773352448,0.0020757477845,0.9949637081,0.00211070336794,0.997440211536,0.00216102344968,0.996576248737,0.00220747856569,0.7786206603,-0.0946956873,0.0090012811,0.7416016459,b,2
2457565.87561173,0.993646635501,0.00205944663825,0.999045137368,0.00202249368785,0.99303048444,0.00196464446468,0.997055642471,0.00193187603497,0.997218587726,0.00192223752084,0.996455759626,0.00192347545627,0.994463279757,0.00190929584621,0.995270688591,0.00188459044697,0.998625891685,0.00187974091871,0.997801133032,0.00189047540752,0.995728029456,0.00193327981149,0.996510369075,0.00193629254801,0.991222575186,0.00194743462766,0.995995387381,0.00197349217857,0.99561893107,0.00201214134624,0.996486921209,0.00205015639272,0.997074804398,0.00207524180196,0.994956397608,0.00211072416805,0.988914030385,0.00215345050422,0.993246452656,0.00220452215075,0.7836504579,-0.0942893028,0.009041368,0.7380701303,b,2
2457565.8770125,0.995653757905,0.00206128313908,0.998214387079,0.00202190058224,0.994719521927,0.00196621347752,0.996808870426,0.00193186500643,0.999441020448,0.00192423468486,0.997282453063,0.00192432373479,0.992565650559,0.00190794276283,0.993355370753,0.00188325917323,0.995539047632,0.0018774870317,0.991704498238,0.00188576216547,1.00006390937,0.00193703723401,0.99658884814,0.00193653713581,0.996903123705,0.00195234338926,0.996619374964,0.00197418973217,0.994813373142,0.00201155727957,0.996031154997,0.00204986211534,0.989929630946,0.00206915715316,0.993397416013,0.00210944322178,0.995771372592,0.00215960370237,0.994638598206,0.00220576910609,0.7553344965,-0.0930582285,0.0090407049,0.7358078361,b,2
2457565.87841291,0.998254953931,0.00206141898293,0.99628783821,0.00201819593751,0.994754249106,0.00196429454987,0.999286555599,0.00193196165353,0.993989140256,0.00191781482607,0.997045084138,0.00192211203219,0.992652501084,0.00190616638302,0.994064935915,0.00188197009307,0.992562351569,0.00187325692332,0.99394467881,0.00188555378174,0.994439970768,0.00193046926,0.99515312063,0.00193330334545,0.999876215281,0.00195290678164,0.994760600057,0.00197064728728,0.99659223118,0.00201105297004,0.994398235342,0.00204633457229,0.996505114791,0.0020726913543,0.996193110049,0.00210967852288,0.996313676054,0.00215783076582,0.993050083741,0.00220201501432,0.742328167,-0.0770446062,0.0089795161,0.7334197164,b,2
2457565.87981369,0.997172648502,0.00206178764746,0.999904121957,0.00202251081743,0.996948840054,0.00196734098451,0.995834474777,0.00193028828263,0.99415408987,0.00191911287716,0.994709665136,0.00192136463317,0.991633384147,0.00190648217968,0.994393203967,0.00188339226461,0.994964751907,0.00187626563721,0.994677619671,0.00188724460473,0.993149783428,0.00193058671731,0.998821409887,0.00193745132648,0.99538020055,0.00195034012023,0.997660337476,0.00197429757606,0.998908200545,0.00201431294398,0.993935569988,0.00204722377241,0.994597628173,0.0020724433526,0.990624607202,0.00210622797864,0.995765559245,0.00215878996432,0.996630782225,0.00220672377836,0.7689300179,-0.0697889328,0.0089415032,0.7323274612,b,2
2457565.88121372,0.995334474872,0.00206046912412,0.997145037748,0.00202042339314,0.993760800263,0.00196486470321,0.994990322743,0.00192982392518,0.995512218081,0.00192045521144,0.998216616404,0.00192442440901,0.994771565214,0.00190924661411,0.993931950487,0.00188315952889,0.997064452748,0.00187815343468,0.995795919891,0.001888392826,0.993967578642,0.00193153211844,0.999783014257,0.00193848895607,0.998374562219,0.00195309686457,0.99617452032,0.00197327323682,0.993420873628,0.00200983512101,0.995615011854,0.0020489370613,0.992721091131,0.00207109674427,0.992517556976,0.00210815079025,0.99454871692,0.00215800998463,0.99512077902,0.00220574516844,0.7811589837,-0.0794398785,0.0090006022,0.7318419218,b,2
2457565.8826145,0.993712595967,0.00206099971164,0.997502719193,0.00202253977,0.994891732387,0.00196760705003,0.99844530699,0.00193433251993,0.994182384317,0.00192100718269,0.995487118599,0.00192369161544,0.996589761209,0.00191234690037,0.992808629548,0.00188385575256,0.997387824502,0.001879969256,0.995420801172,0.00188954901305,0.995527702709,0.00193446660225,0.994461405928,0.00193571373834,0.996030490659,0.00195281760927,0.996125838074,0.00197500469138,0.995732155998,0.00201358600098,0.996536488358,0.00205160779568,0.99431896834,0.00207445862349,0.993619931952,0.00211114151746,0.993645090766,0.00215936359634,0.994416248737,0.00220733988632,0.8299264908,-0.0664286613,0.008966241,0.7307550907,b,2
2457565.88401491,0.99472776901,0.0020634666648,0.994966677125,0.00202186351168,0.99452298691,0.00196866298387,0.9998411617,0.00193678325829,0.997124503375,0.00192465746722,0.993567048704,0.00192343492863,0.996884647657,0.00191390118273,0.995436491562,0.00188722874566,0.996544790366,0.00188045474623,0.997503890938,0.00189251144755,0.994286993337,0.00193468482675,0.996750637816,0.00193892541378,0.990893334519,0.00194991207786,0.994487327208,0.00197497905695,0.994169324316,0.00201369905397,0.992891104754,0.00205004136393,0.995100396655,0.00207668682248,0.99584878047,0.00211474582824,0.995110092397,0.00216240303996,0.997056115658,0.00221154279968,0.894987762,-0.0653803349,0.0089289611,0.7303951979,b,2
2457565.88541568,0.997175314426,0.00206981143426,0.995426765674,0.00202631468528,0.992913525746,0.00197117050593,0.995466242823,0.0019368700134,0.997219903364,0.00192840776088,0.99314089627,0.00192682771119,0.994013734032,0.00191521002936,0.993465712528,0.00188911968472,0.994359017059,0.0018822345192,0.993978097514,0.00189316346059,0.997083941949,0.00194074280076,0.995906068831,0.00194187688426,0.997167985396,0.00195888084606,0.997471253396,0.00198134276563,0.999862739795,0.00202254409729,0.996410236797,0.00205721396687,0.990078121744,0.00207663211399,0.995153520811,0.00211857113344,0.994876963491,0.00216686783773,0.997238231223,0.0022165574965,0.9839059711,-0.0708608627,0.0089745773,0.7304217219,b,2
2457565.9222222,0.997599939247,0.00206781106524,0.994621309491,0.00202367267137,0.992555336129,0.00196916466349,0.993393091837,0.00193324535381,0.994019116458,0.00192399779397,0.996138182995,0.00192737922346,0.993981610595,0.00191358330031,0.996773543949,0.0018901422174,0.994146770126,0.00188049446263,0.993000160996,0.00189100059179,0.996561060042,0.00193872095279,0.999666849254,0.00194367745927,0.995160169792,0.00195546380321,0.994643407569,0.00197706381695,0.998072804324,0.00201904349711,0.994159234924,0.00205333409303,0.995423481032,0.00207901298787,0.993781147981,0.00211499480259,0.995307329504,0.00216461196598,0.994200610183,0.00221115033558,0.8342322707,-0.0586955547,0.0089548118,0.7733175755,b,2
2457565.92362224,0.994266296002,0.00206321019451,0.995214118546,0.00202245848293,0.99374301685,0.00196845939047,0.997002843735,0.00193460098267,0.996908775616,0.00192478533159,0.993732464175,0.00192384965786,0.994237830753,0.00191220448101,0.992711751941,0.00188532573307,0.9976087797,0.00188177976146,0.994912030661,0.001891071814,0.997693873198,0.00193804989957,0.996429464643,0.00193943776465,0.994890810475,0.0019535713194,0.993883141754,0.00197473479159,0.997446016303,0.00201680239981,0.993738732256,0.00205123704353,0.995643741171,0.00207745702772,0.992588096022,0.0021121629329,0.994043252464,0.0021616621089,0.995156970247,0.00221016941758,0.8318486214,-0.0624845028,0.0089442814,0.7702274919,b,2
2457565.92502302,0.99269620285,0.00206143174191,0.993533013513,0.0020206254336,0.999442724122,0.0019727754923,0.993368421253,0.00193124391828,0.993329743965,0.00192153169824,0.992720760874,0.00192268245077,0.993341005264,0.00191104339896,0.994658031593,0.00188655172845,0.997621380928,0.00188138853097,0.992215285079,0.00188850153693,0.996799876749,0.00193691466577,0.997345055191,0.00193977413575,0.992349446963,0.00195106769926,0.996300214142,0.00197635753812,0.992664043252,0.00201240072189,0.994751327267,0.00205163873986,0.997355765038,0.00207845884015,0.996243670766,0.00211491440893,0.995546854275,0.00216251400504,1.00102233069,0.00221489693017,0.8282577395,-0.0759516954,0.0090087932,0.7636955976,b,2
2457565.92642342,0.991200310687,0.00205875783986,0.993471739496,0.00201925528512,0.996230777169,0.00196878764988,0.997509010535,0.00193345326348,0.998089356008,0.00192420502492,0.997531947749,0.00192547568575,0.995840523534,0.00191179807168,0.996408599485,0.00188678181801,0.99477174424,0.001877958646,0.994770074039,0.00188938527194,0.992940804071,0.00193243961081,0.996033802315,0.00193748726424,0.993820763604,0.00195096691844,0.994389261467,0.00197349795191,0.998279518733,0.00201583675891,0.992897080156,0.00204869638396,0.992498482618,0.00207282979842,0.995425788655,0.00211275721807,0.994533139036,0.0021601311636,0.993954478126,0.00220696585028,0.8041504622,-0.082808733,0.0090263877,0.7599472404,b,2
2457565.9278242,0.994918954678,0.00206174336237,0.989537749906,0.00201568642022,0.992806550142,0.0019657152777,0.99372248663,0.00193019123758,0.995820271535,0.00192216327379,0.998162229829,0.00192602708138,0.992641277393,0.00190894578076,0.995879170735,0.00188612449737,0.99545983258,0.00187835986102,0.998899503356,0.00189276028192,0.996885639138,0.00193548332011,0.996957758552,0.00193801807665,0.99594633845,0.00195252818174,0.997989494874,0.00197634629369,0.99810471398,0.00201550825639,0.996136909232,0.00205129137526,0.989370455616,0.00206982615866,0.993273550598,0.00211061424464,0.995432311088,0.00216064544354,0.994036650312,0.00220669499677,0.7902380824,-0.1130831242,0.009190185,0.7576230168,b,2
2457565.92922424,0.993665515569,0.00205911028285,0.997567011568,0.00202102003139,0.994082801986,0.00196534539513,0.991910524079,0.0019273114783,0.994748196364,0.00191990029721,0.994677948031,0.00192169557972,0.993589105113,0.00190834141497,0.995756716593,0.00188468990807,0.99438392643,0.00187610135584,0.99404376792,0.00188737772104,0.996212884848,0.00193348468062,0.995859168125,0.00193572091643,0.996999086609,0.00195192763614,0.999416915878,0.00197606970599,0.996393136222,0.00201256634417,0.995515298156,0.00204915736629,0.99396161379,0.00207226508257,0.991988856034,0.00210789534272,0.99848030983,0.00216175174688,0.992808555547,0.00220383157444,0.7873402834,-0.0963280201,0.0090818657,0.7545074224,b,2
2457565.93062501,0.995961572565,0.00206313064522,0.990631902924,0.0020170834825,0.993729746191,0.00196689838698,0.99515727749,0.00193182214121,0.996747026094,0.00192341008776,0.995548786598,0.00192428112783,0.997933543411,0.00191369007079,0.992777351352,0.0018840692309,0.99618495687,0.00187935022932,0.995464598654,0.00189027511295,0.994592875111,0.00193398429847,0.997707452323,0.00193913051912,0.991332607509,0.00194912983497,0.996721867216,0.00197571822162,0.997208524016,0.0020152321269,0.996840427099,0.00205231932778,0.994893493788,0.00207512157243,0.991655832814,0.00210963368139,0.995500995379,0.0021612226698,0.9956507319,0.00220864042275,0.7906447649,-0.099946022,0.0090549486,0.7523900867,b,2
2457565.93202542,0.992847298016,0.00205913054986,0.995341517982,0.00201981605934,0.997288846187,0.00196867122655,0.995848026323,0.00193125924676,0.998100674588,0.00192335949773,0.995392444775,0.00192293310211,0.995674036371,0.00191070632266,0.994402311917,0.00188427822939,0.996314481526,0.00187834508951,0.994696770017,0.00188844588534,0.992897434374,0.00193143229915,0.994548752,0.00193528890674,0.990618696147,0.00194733900586,0.993576905019,0.00197182675831,0.997480054623,0.00201421999176,0.997662535871,0.00205170682703,0.996707659358,0.00207538040501,0.995402964432,0.00211160614193,0.993569172397,0.00215808418573,0.993951489549,0.00220566207561,0.7783330083,-0.0959222317,0.0090614837,0.7498149872,b,2
2457565.93342619,0.994813137499,0.00206063395948,0.995564372517,0.00201976637667,0.995046410777,0.00196650003682,0.995978585998,0.00193109577421,0.993280170846,0.00191916687584,0.993908605306,0.00192157628106,0.995259661331,0.0019101068763,0.993273368401,0.00188307655714,0.994999175063,0.00187700791579,0.994238947033,0.00188788264463,0.995716684261,0.00193345950351,0.995407643563,0.00193574474565,0.999660776387,0.00195461385727,0.99545714444,0.00197317673233,0.996209280135,0.00201280880983,0.996505800352,0.00205043278218,0.994154315521,0.00207290569548,0.995191928348,0.00211116746198,0.995617310154,0.00215967442975,0.990668020379,0.00220243819536,0.7861903906,-0.0952739716,0.009009406,0.7470641136,b,2
2457565.93482623,0.99899538726,0.00206470020855,0.99683002004,0.00202130126938,0.995246035843,0.00196717776253,0.995870139416,0.00193150243624,0.992692911808,0.00191915674864,0.994424198156,0.00192240887433,0.996084255199,0.00191126051014,0.991497238613,0.00188211442546,0.995201697148,0.00187760463156,0.996157342291,0.00188980742441,0.990285588177,0.00192943730623,0.996657058703,0.00193716560472,0.992895155289,0.0019494925694,0.995725682112,0.00197388979627,0.996085596112,0.00201318960737,0.996393246623,0.00205081671232,0.997110020075,0.00207597549318,0.994980126212,0.00211148231992,0.997809905246,0.00216213147377,0.991040764677,0.00220327105527,0.7875576615,-0.0911829472,0.0090078721,0.7458652854,b,2
2457565.93622701,0.994671451095,0.00206145033842,0.995505060361,0.00202065340443,0.997137157723,0.00196920300886,0.994635176902,0.00193093585908,0.992038524371,0.00191906076448,0.997522602049,0.00192543345651,0.990999446049,0.00190753578774,0.994041756218,0.0018846515959,0.993955983101,0.0018770565131,0.995334914203,0.00188962629972,0.996554779672,0.00193505731745,0.99498722148,0.00193623858158,0.995832716736,0.00195231087184,0.996656975423,0.00197510191571,0.992438589937,0.00201059152007,0.99359710158,0.00204889043994,0.995049967244,0.00207461419607,0.995908684677,0.00211274812677,0.995846141678,0.00216085506302,0.999475086578,0.00221138271705,0.7763960958,-0.09308815,0.0089952005,0.7434870601,b,2
2457565.93762741,0.993897717249,0.00205900089848,0.995208888214,0.00201863833567,0.996280659003,0.0019668046133,0.998341943873,0.00193238162949,0.994697432061,0.00191962104401,0.997103131876,0.00192342341525,0.99532693287,0.00190947781299,0.992991785557,0.00188221079592,0.994559966353,0.00187595967124,0.993599648522,0.00188662754132,0.995067596241,0.00193222264142,0.996246460127,0.00193558280484,0.995527592488,0.00195044297536,0.992007694182,0.00196960782138,0.994811527703,0.00201085480305,0.999215438794,0.00205192116524,0.993357692823,0.00207136887021,0.996509440976,0.00211144419663,0.993655036325,0.00215702121954,0.99318571135,0.00220376903995,0.7751854062,-0.0940842628,0.0090679927,0.7438862324,b,2
2457565.93902819,1.00268127614,0.00206715831373,0.994252308112,0.0020184176281,0.992633260939,0.0019643305234,0.993746049161,0.00192914126944,0.993044174058,0.00191876123577,0.997609819922,0.00192438177004,0.993559156701,0.00190858531078,0.993902013805,0.00188349742688,0.993043687472,0.00187525421474,0.994434494135,0.00188781799079,0.995843063528,0.00193340784343,0.99512206174,0.00193517542512,0.997688301205,0.00195284674067,0.997225158117,0.00197454529382,0.995014677595,0.00201162574785,0.996762862009,0.00205036823142,0.99338403978,0.00207201513755,0.990922287303,0.00210715531944,0.996600722053,0.00216027986102,0.995332704171,0.00220635066506,0.7755343318,-0.0890626907,0.0090653747,0.7424772978,b,2
2457565.94042823,0.993113255716,0.00205914917763,0.99405047921,0.00201840905383,0.994178651898,0.00196580476687,0.99487483659,0.00193027694487,0.997354224828,0.00192257173555,0.996304917388,0.00192347175118,0.994324720029,0.00190941062252,0.995211420446,0.00188473081012,0.992458143223,0.00187493549857,0.994356916256,0.00188780730543,0.997833853424,0.00193520422604,0.998108233136,0.00193778822993,0.996705981055,0.00195216373989,0.993464227971,0.00197154807413,0.99482320902,0.00201161780128,0.9958370463,0.00204976370412,0.994786036459,0.00207340912875,0.991396702612,0.00210776106685,0.996289578805,0.00216012924491,0.995900525803,0.00220707239078,0.7722057104,-0.0792586803,0.0089689093,0.7391864657,b,2
2457565.94182901,0.997986347355,0.00206411807551,0.991813821037,0.00201727546398,0.991814612591,0.00196460475779,0.991744226644,0.00192839484657,0.992466039048,0.00191924335877,0.993954327247,0.0019222090031,1.00055172073,0.0019151756946,0.994992849534,0.00188530355651,0.993656436684,0.00187666228591,0.999778980367,0.00189283655119,0.993381659321,0.00193225248343,0.998074839922,0.00193843874667,0.996211296599,0.0019525325995,0.996809611105,0.00197512346684,0.993992481496,0.00201168192123,0.99188462095,0.00204713969571,0.995410234577,0.00207481930194,0.996459705268,0.00211302148835,0.996443363856,0.00216115838583,0.992430322742,0.00220482577906,0.7793608904,-0.0794587135,0.0089766216,0.7387647033,b,2
2457565.94322942,0.996366008209,0.00206216428328,0.995454551269,0.00201981450239,0.99735317169,0.00196869533281,0.993093652039,0.00192908247958,0.992609967463,0.00191885823702,0.996364778342,0.00192373200383,0.996225115586,0.00191122565922,0.997662551863,0.0018870057041,0.996014946887,0.00187809075874,0.996094124836,0.00188942975891,0.995535834753,0.00193360355388,0.997533919802,0.00193747386912,0.99133808421,0.00194800435095,0.990625786488,0.00196944390684,0.996622967874,0.00201332283801,0.995017713648,0.00204923788624,0.992651520102,0.00207180281775,0.995154809381,0.00211123091869,0.99500403827,0.00215917339236,0.994542682829,0.00220600358767,0.7542613745,-0.0706493855,0.0089224996,0.7357338667,b,2
2457565.9446302,0.994955411565,0.00205929485257,0.99658916343,0.00201914316862,0.998194488659,0.00196786292213,0.994940587257,0.001929124137,0.996497736747,0.00192057569758,0.993562477162,0.00191989932512,0.998371915208,0.00191151941087,0.997094089695,0.00188509907527,0.994213493746,0.00187516823148,0.992934940005,0.00188536392962,0.996744964019,0.00193306391829,0.991823570402,0.00193123926304,0.994496985712,0.00194916096574,0.996127547237,0.00197252659881,0.994782894982,0.00201019755585,0.995222816259,0.00204773652667,0.990929486329,0.0020686569473,0.992368911195,0.00210710434617,0.994386772595,0.00215688741327,0.997153928826,0.00220654542845,0.7428428531,-0.0629601479,0.0089204572,0.7342175245,b,2
2457565.94603023,0.99312855168,0.00206027885071,0.988147333786,0.00201441487207,0.993622857751,0.00196641254888,0.995511652271,0.00193185119583,0.995850799132,0.00192224538325,0.996163365629,0.00192421858674,0.996861098064,0.00191257183547,0.995726992296,0.00188621688223,0.995337231816,0.00187826175637,0.991605360667,0.00188639444807,0.996878699431,0.00193548327585,0.996965922537,0.00193768005743,0.997804573311,0.00195423840081,0.995365326119,0.00197423616456,0.995737785186,0.00201340707582,0.991247021212,0.00204680724758,0.998144940494,0.00207750087486,0.99412345348,0.00211125507831,0.99653816458,0.00216151347901,0.996989224373,0.00220919641137,0.7692789435,-0.0503613949,0.0088587711,0.7327646613,b,2
2457565.94743101,0.991494936759,0.00205807603239,0.994518856329,0.00201904885823,0.993276945463,0.00196536733903,0.995247522773,0.00193082862197,0.996154685311,0.00192175832123,0.996782984742,0.00192395669309,0.994140785163,0.00190957393487,0.995743641995,0.00188545965018,0.999634593347,0.0018809680162,0.99193691359,0.0018859255494,0.994793986513,0.00193301369046,0.996377976354,0.00193636572,0.995120994242,0.00195128837516,0.995313835767,0.00197342966517,0.997997502519,0.00201456402313,0.995356000464,0.00204958782912,0.993861766521,0.00207302987694,0.993898294758,0.00211030126008,0.997515057284,0.002161620106,0.990313820766,0.00220243318054,0.7926875949,-0.0588051081,0.0089378823,0.7311011553,b,2
2457565.94883142,0.994284727418,0.00206146884644,0.994902791645,0.00202034632247,0.993032552003,0.00196608857624,0.995927743727,0.00193228632225,0.994823503561,0.00192148703301,0.993515167978,0.00192208101702,0.994926935442,0.00191108605184,0.995402010945,0.00188603009187,0.995383791647,0.00187837436958,0.994389817916,0.00188859304442,0.99644292799,0.00193521829147,0.994609772354,0.00193573742322,0.993421919751,0.00195071779592,0.997109635762,0.00197581811332,0.995791531526,0.00201361049313,0.993261670303,0.00204873901566,0.99546340308,0.00207539585805,0.997749648478,0.00211468150766,0.994190715397,0.00215972959775,0.996064415001,0.00220873141864,0.8163307905,-0.0447115898,0.0088749835,0.7318531871,b,2
2457565.95023219,0.992355571173,0.00206118631302,0.995524054997,0.00202218422315,0.998417922148,0.00197181427436,0.995315892975,0.00193293756835,0.993657902902,0.00192168166652,0.994665863828,0.00192412155273,0.995057032726,0.00191237183502,0.994650984134,0.00188652563177,0.993103572413,0.00187758918342,0.99391152678,0.00188936986263,0.994654272102,0.00193492330656,0.996513688252,0.00193847952555,0.995247729879,0.00195346547468,0.994579811955,0.00197492888478,0.995665080595,0.00201476366951,0.994319102229,0.00205098948038,0.998344623546,0.00207927350643,0.994279126813,0.00211310458847,0.994938111581,0.0021619677573,0.997889769832,0.00221202330652,0.8598647118,-0.0471367836,0.0089014303,0.7309831977,b,2
2457565.95163223,0.9929153865,0.00206530943504,0.998363082181,0.0020279918972,0.99252400744,0.00197014142372,0.994416306359,0.00193530023605,0.992561636483,0.00192381091689,0.99601335499,0.00192823830978,0.998679628779,0.00191837214005,0.997106784252,0.00189139854805,0.996230370815,0.00188301418997,0.995060076774,0.0018931425461,0.997601161468,0.00194042928084,0.994264823605,0.0019397240437,0.990858156318,0.00195298723996,0.993972471989,0.00197770578183,0.998857666547,0.00202086435722,0.9922133858,0.00205278400698,0.995832057796,0.00208083045024,0.995694289005,0.00211816928426,0.994921895516,0.00216595959218,0.993500008335,0.0022123069386,0.9713485241,-0.0394197702,0.0088771768,0.729744494,b,2
2457565.98846208,0.994957367404,0.00206564916377,0.995770103524,0.00202472361407,0.997048953335,0.00197300288779,0.996440177679,0.0019358547248,0.992999383811,0.00192326291833,0.993291568848,0.0019250306341,0.991261589406,0.00191155011878,0.988378098218,0.00188354170055,0.994811371402,0.00188116018255,0.997066441874,0.00189424507058,0.995403662155,0.001937920471,0.996734113424,0.00194126348564,0.993793829356,0.00195442298408,0.995456599519,0.00197780621358,0.996423326705,0.00201769970517,0.99368335093,0.00205293298891,0.995849066138,0.00207951737955,0.998785101451,0.00211946401338,0.998719945614,0.00216774661767,0.995192281503,0.00221215772656,0.8294510841,-0.0335514545,0.0088729365,0.7698876858,b,2
2457565.98986286,0.989535082665,0.00205960449422,0.994965156553,0.00202269036785,0.994372448503,0.00196949887028,0.997409240138,0.00193544004464,0.995467469099,0.00192403052295,0.993606411351,0.00192403393545,0.996603498172,0.00191462432291,0.999108475796,0.00189097058789,0.993816840441,0.00187910504815,0.989185731595,0.00188658473846,0.997051013253,0.00193797169595,0.99301022016,0.00193685913925,0.997551977018,0.00195626190017,0.994939583772,0.00197608321818,0.998242276877,0.00201791065925,0.996451846872,0.00205398287949,0.993735142301,0.00207626214603,0.994114238351,0.00211396317439,0.998874175556,0.00216641166213,0.993991987091,0.00220957879094,0.8332747221,-0.0374704599,0.0089175226,0.7661994696,b,2
2457565.99126289,0.993951199831,0.00206255212419,0.996608193638,0.00202327665866,0.991958719003,0.00196664056853,0.994717372884,0.00193246715855,0.993353954163,0.00192159409021,0.997107973538,0.00192624344117,0.995987481694,0.00191338123755,0.996159252815,0.00188785128812,0.994567405508,0.00187898501168,0.991604986023,0.00188795771945,0.992297500649,0.00193330104659,0.996341364322,0.00193889575438,0.997767562343,0.00195566569381,0.994808176509,0.00197524068086,0.993348159211,0.00201300369029,0.994920361066,0.00205179903561,0.994204253137,0.00207585956693,0.998885453364,0.00211726511329,0.994651826006,0.00216180999518,1.0003022467,0.00221431138157,0.8217427135,-0.0481493473,0.0089280577,0.7622456551,b,2
2457565.99266367,0.995166222452,0.00206138689492,0.993423971969,0.00201841731871,0.99230814387,0.00196481574948,0.993993649954,0.0019298583577,0.996348742334,0.00192207171608,0.994965858972,0.00192257590512,0.997142711289,0.00191223228113,0.996399516612,0.0018861282886,0.994221481087,0.00187679562529,0.994198166524,0.00188811243703,0.994987854219,0.00193345242453,0.995821833307,0.00193642449595,0.996606386098,0.00195260685578,0.996468014501,0.00197453117734,0.994598861216,0.0020119329539,0.995104505123,0.00204976132394,0.990676799172,0.00207049291511,0.995799716324,0.00211224372694,0.996837786237,0.00216132668395,0.999346839653,0.00221092001719,0.801872313,-0.0620708466,0.008991234,0.7582930326,b,2
2457565.99406407,0.997504762852,0.0020642245993,0.991051085642,0.00201719542347,0.991279582331,0.0019647000044,0.993365961003,0.00193010907848,0.996483421971,0.0019229126154,0.996167397327,0.00192437588211,0.992746748043,0.00190935172012,0.996538986497,0.00188690656395,0.995347510137,0.0018783980936,0.996965780967,0.00189116393115,0.994209483643,0.00193350781812,0.997195437013,0.00193835100885,0.99539648152,0.0019523812968,0.994982112524,0.00197402995498,0.991762003056,0.00201027963332,0.99734114991,0.00205248335608,0.995752612308,0.00207566762391,0.994336282345,0.00211180446859,0.998665070774,0.00216381352868,0.995626254632,0.00220844584028,0.8048333526,-0.0628328323,0.0088895094,0.7570084333,b,2
2457565.99546485,0.992128124867,0.00205907680349,0.989693095248,0.00201556707766,0.994744838122,0.00196711119194,0.990529149412,0.00192733194219,0.997339732088,0.00192324913108,1.00071795623,0.00192772108738,0.995407264308,0.00191107059216,0.997608121595,0.00188734924192,0.998701003326,0.00188070540521,0.994965620591,0.0018891033294,0.995379555335,0.00193402128262,0.99299729885,0.00193444214678,0.993288628812,0.00195015124119,0.995355997294,0.00197388428935,0.995010824474,0.00201255882521,0.998864997988,0.00205332141338,0.998068871292,0.00207716856527,0.994852182849,0.00211173617128,0.993870097996,0.00215902036724,0.99491799937,0.00220725584825,0.798582077,-0.0811958313,0.009084844,0.7583366036,b,2
2457565.99686489,0.993419442883,0.00205910859071,0.994491336225,0.00201857420343,0.992745125093,0.00196442381105,0.99389846514,0.00192914929797,0.993356987383,0.00191896308784,0.995281950313,0.00192233056857,0.994740751515,0.00190952378533,0.992511057072,0.00188232629026,0.996529474178,0.00187795604997,0.998833036844,0.00189118456146,0.995985241136,0.0019335495727,0.996395505187,0.00193620866304,0.996079235148,0.00195146349569,0.995635171317,0.00197313380074,0.996051059908,0.00201242215926,0.996866655223,0.00205044533006,0.993042409535,0.00207163837784,0.992629452184,0.00210859596906,0.995548734215,0.00215927500448,0.99796546252,0.00220873723115,0.7818112969,-0.0697414875,0.0089588463,0.7511370182,b,2
2457565.99826566,0.996523821766,0.00206372980293,0.996533741783,0.00202218628255,0.992360094091,0.00196594007425,0.998187095896,0.00193445662022,0.992699588878,0.00192023053602,0.996590446434,0.00192520044052,0.994932424626,0.00191144473857,0.99806764939,0.00188852988753,0.996605632347,0.00187980587448,0.996243516217,0.00189095790154,0.99243916696,0.00193235823567,0.996068385257,0.00193776019144,0.995056141247,0.00195238486863,0.993377581188,0.00197304592211,0.995305364913,0.00201362882068,0.993167197061,0.00204922417977,0.990101600241,0.00207111410198,0.994775299188,0.00211250030546,0.999664644328,0.00216504761507,0.995925650104,0.00220898459138,0.7806578875,-0.0768923759,0.0089290589,0.749078095,b,2
2457565.99966607,0.997647127029,0.00206314664734,0.994518408589,0.00201891870017,0.998067803771,0.0019692200618,0.99185853763,0.00192783299831,0.995664362369,0.00192116670495,0.996050777377,0.00192327366192,0.994274137712,0.00190949589335,0.99362451821,0.00188352164124,0.995221527135,0.00187725537107,0.998397645559,0.00189123718049,0.99294477314,0.00193134341163,0.992529970524,0.0019333334864,0.99511031156,0.00195099247629,0.993073319228,0.00197129549191,0.995088992871,0.00201194479042,0.996727919694,0.00205071946399,0.997320126008,0.00207576237068,0.99393283355,0.00211018612916,0.996846685373,0.00216086608208,0.994781802174,0.00220625960245,0.7878379226,-0.0728142262,0.008992889,0.7512328029,b,2
2457566.00106685,0.995991206608,0.00206144451907,0.9943236607,0.00201847281702,0.992895159422,0.00196461073195,0.998011762829,0.00193267233187,0.995418123853,0.00192075059298,0.993348599875,0.00192082331582,0.995711530785,0.00191041501438,0.997369477579,0.00188634980792,0.995699579152,0.00187743087664,0.990532645934,0.00188455112905,0.994697609436,0.00193247458612,0.998701215952,0.00193814499255,0.994472033816,0.00195020340579,0.996206617405,0.00197369921875,0.996362091372,0.00201274322194,1.00040168494,0.00205352600628,0.995123122161,0.00207362125333,0.992384174426,0.00210850422262,0.993733134992,0.00215773873185,0.992513679436,0.00220384083778,0.7763844132,-0.0714440346,0.0089816386,0.7441419959,b,2
2457566.00246688,0.997809043268,0.0020634644972,0.990155582562,0.00201542837994,0.993624397174,0.00196569886672,0.993583177304,0.00192950879923,0.996273555029,0.00192187751931,0.997010297712,0.00192418855676,0.994238898357,0.00190970141537,0.997674875311,0.00188705736886,0.994003881981,0.00187649235731,0.994457198457,0.00188813647055,0.993950533111,0.00193242095037,0.998282904514,0.00193818785973,0.994645440087,0.00195084691995,0.994853675155,0.00197306966164,0.997337692451,0.00201403629705,0.996738004294,0.00205090159347,0.99654718458,0.00207530652552,0.993639300176,0.00211010476459,0.99689559386,0.00216107441879,0.991709312402,0.00220373010773,0.7803127766,-0.0549736023,0.0088734878,0.7488455772,b,2
2457566.00386766,0.993115696132,0.00205857070838,0.993880656697,0.00201771345617,0.99591626728,0.00196673254894,0.995606745066,0.00193034504034,0.997353050695,0.0019219358614,0.996570682712,0.0019230232645,0.994579094461,0.00190913565392,0.997878294667,0.00188639601392,0.994107212325,0.00187575274167,0.99313321618,0.00188621142596,0.993405142434,0.00193105226698,0.994518946788,0.00193427524055,0.992085131038,0.00194786483029,0.997461374388,0.00197431912736,0.99414882218,0.00201048927934,1.00036906247,0.00205302131442,0.992832914053,0.00207115731116,0.993923026901,0.00210937949235,0.99526919761,0.0021586696819,0.999000161734,0.00220923822816,0.7732660174,-0.0537394285,0.0088179046,0.7418946028,b,2
2457566.00526807,0.994035929332,0.00206062218414,0.993453611675,0.00201857559355,0.996951408192,0.00196880896566,0.994614555232,0.00193069418719,0.994937571572,0.00192115845892,0.991571430546,0.00192009982203,0.990208790602,0.00190675014706,0.99934513317,0.00188870852588,0.997319729447,0.00187950249157,0.994330175241,0.00188829517017,0.998747484155,0.00193662573077,0.993415864391,0.00193454173667,0.996557703475,0.00195273643077,0.996848490208,0.00197503546001,0.993241388791,0.00201096207649,0.998551083303,0.00205274401312,0.995140463837,0.00207447857353,0.99703727557,0.00211343692535,0.995006970429,0.00215980570179,0.993597862967,0.00220579035436,0.781963706,-0.0564972162,0.0088256514,0.7409343123,b,2
2457566.00666884,0.99448899868,0.00206162330113,0.995363968128,0.00202081006748,0.993300987902,0.00196640782401,0.995374753889,0.0019319204545,0.995466532269,0.00192210401128,0.992931247289,0.00192169735174,0.993820628806,0.00191024226089,0.9951869174,0.00188591964208,0.997021929598,0.00187977737539,0.993453089499,0.00188812681827,0.997690268436,0.0019363278218,0.992922135982,0.00193461516687,1.0004197873,0.00195657481552,0.996642734176,0.00197546933103,0.997056041935,0.00201476419768,0.992924028658,0.00204855528406,0.997494339253,0.00207710195726,0.99464921837,0.00211198177266,0.993720516039,0.00215928850182,0.994383108038,0.00220714459416,0.7821275592,-0.0480160713,0.0087917969,0.7389971018,b,2
2457566.00806888,0.994473287768,0.00206073033667,0.994680512306,0.00201932142179,0.994533835846,0.00196646047277,0.995608844538,0.00193124988904,0.990977956403,0.00191759082054,0.998604526,0.0019255936531,0.996290136863,0.00191143732806,0.994244931135,0.00188435986293,0.997586275123,0.00187939966626,0.993999062518,0.00188770120598,0.993268098227,0.00193183175294,0.997231800012,0.00193734725887,0.994036598768,0.00195040334197,0.99584371186,0.00197390018398,0.999688986349,0.00201607587056,0.995412576688,0.0020497363523,0.995140878672,0.00207415504928,0.991440616579,0.00210818890243,0.99815306202,0.002162302263,0.992321839728,0.00220431979422,0.77900666,-0.0601568222,0.008947433,0.7401129007,b,2
2457566.00946966,0.996522814043,0.00206160246905,0.996745887507,0.00202023442555,0.994797235807,0.00196594823358,0.995288668534,0.00193022383895,0.993579623379,0.00191898435365,0.997065557517,0.0019234954346,0.992112942138,0.00190730628793,0.994132104821,0.00188356735653,0.996796918996,0.00187807805979,0.992309715954,0.00188556183752,0.997486953301,0.00193451887584,0.994117316905,0.0019338347326,0.993966891829,0.00194960911528,0.995387407626,0.00197281177699,0.990412217487,0.00200738020475,0.998141788209,0.0020512006049,0.995431537939,0.00207357702323,0.999053029659,0.00211396247661,0.998450617811,0.00216156445299,0.994825498994,0.00220560913014,0.7632884383,-0.044072032,0.0088603972,0.7357885242,b,2
2457566.01087006,0.993997043634,0.00205785562383,0.995945139203,0.00201801317927,0.994616332796,0.0019643484167,0.997411398591,0.00193060578655,0.993254939341,0.00191730563076,0.995905017777,0.00192111265968,0.998246375259,0.00191101874156,0.995334699269,0.00188321824088,0.994086176048,0.00187454609819,0.997872862893,0.0018885954163,0.993217324693,0.0019296826903,0.995908417884,0.00193391397829,0.993414169351,0.00194777144827,0.996602087439,0.00197239284723,0.993982652272,0.00200891742599,0.996656478304,0.00204834384151,0.994627001857,0.00207132392089,0.993795307378,0.00210774151499,0.993147888065,0.00215515229636,0.996828190102,0.00220563366645,0.7414745092,-0.0272784233,0.0087594278,0.7337967157,b,2
2457566.01227085,0.995491189745,0.00206108094426,0.997512887993,0.00202114494658,0.995229594726,0.00196665717252,0.995124699744,0.00193043469602,0.9964094122,0.00192154999758,0.997739106653,0.00192424723963,0.996304471551,0.00191111031025,0.993519996746,0.00188340017127,0.995092824911,0.00187697581645,0.991890743366,0.00188538509878,0.997026244132,0.00193450884582,0.996438022155,0.00193598229933,0.992369488807,0.00194867913816,0.994426048933,0.00197230254618,0.998307944014,0.00201435416301,0.992039556185,0.00204623081697,0.996307746433,0.00207469954708,0.994037202051,0.00210988823882,0.994131147184,0.00215807513373,0.995202653255,0.00220629197097,0.76617378,-0.0310747623,0.0088555664,0.732635498,b,2
2457566.01367089,0.996688611304,0.00206263215718,0.996155859773,0.00202053654426,0.998309214667,0.00196964886211,0.995032277434,0.00193077130553,0.994827172014,0.00192066846093,0.993530847373,0.00192114813902,0.996167026996,0.00191139860806,0.995053112345,0.00188503790942,0.995155072552,0.00187737048259,0.992531772847,0.00188623993157,0.995662225259,0.0019338116501,0.994935962927,0.0019351834132,0.99646502788,0.00195247425156,0.994807407661,0.00197307521558,0.994602385923,0.00201169501888,0.992590680041,0.00204724152799,0.99335676208,0.00207268114213,0.995890699769,0.00211211495624,0.998978635809,0.00216296623886,0.995361861004,0.00220710684229,0.7964749336,-0.0245363712,0.0087891286,0.7323142886,b,2
2457566.01507166,0.994227804206,0.00206169282225,0.995765402828,0.0020212911667,0.997057940264,0.00196970884672,0.997622746924,0.00193390192318,0.992798708646,0.00192000811577,0.993716938485,0.00192233993077,0.99211527881,0.00190910394757,0.995725913187,0.0018865199125,0.994681531554,0.00187797264159,0.99868482403,0.00189219850123,0.991776577771,0.00193166403598,0.996627543481,0.0019375965637,0.994717760976,0.00195210266326,0.99535705206,0.00197460863291,0.992355502678,0.00201088723882,0.996831436603,0.00205202314376,0.99732421181,0.00207733823958,0.997053145636,0.00211435014858,0.99580643504,0.00216146563616,0.995484892556,0.00220852144558,0.8248600364,-0.0248429775,0.0087741157,0.7304002643,b,2
2457566.01647207,0.997180890713,0.00206497523546,0.995023953094,0.00202134438911,0.995627025219,0.00196912394488,0.994909385361,0.00193232657927,0.995870478775,0.00192313653359,0.993755234933,0.0019229986243,0.995830916924,0.00191274820578,0.994755408991,0.00188633672759,0.995367978343,0.00187913862406,0.99548440118,0.00189016820663,0.996307169962,0.00193600467696,0.993648736205,0.00193571664812,0.990250101465,0.00194904414309,0.998514676753,0.00197787867001,0.995069771359,0.00201392624435,0.998432784781,0.00205409479803,0.998292157041,0.00207888248403,1.00045597911,0.00211810854053,0.991115166396,0.00215807908158,0.990830660296,0.00220517976874,0.8437796235,-0.0246443748,0.0087822983,0.7301990986,b,2
2457566.01787285,0.993914186171,0.0020642972105,0.997846971322,0.00202573761195,0.993286069237,0.00196913526045,0.998433090794,0.00193703760899,0.992722291607,0.0019223592617,0.996280444944,0.00192686912026,0.994148461343,0.00191314503491,0.995674349464,0.00188879382978,0.995210468511,0.00188066460844,0.994853064852,0.00189137811606,0.997128741377,0.00193850973182,0.995682745532,0.0019392752628,0.996145012479,0.00195574968332,0.994843762183,0.00197680445789,0.996530005405,0.00201718999783,0.993785648319,0.00205228999211,0.994748859096,0.00207806877058,0.994038194132,0.00211479182197,0.996588233169,0.00216543260371,0.9952497322,0.00221173018502,0.9186740518,-0.0269985199,0.0088286418,0.7299540639,b,2
2457566.05467935,0.993246696028,0.00206461371948,0.994335442738,0.00202388410743,0.995685429003,0.00197230303695,0.994216018563,0.00193437959943,0.995842308584,0.00192589020057,0.999541456308,0.00193035066107,0.999249742989,0.00191848962165,0.997839015685,0.00189155916744,0.998821746375,0.00188469503195,0.997067303752,0.0018944137889,0.994369752209,0.00193747251125,0.992665224761,0.00193814234828,0.995434198585,0.00195626627035,0.994508422623,0.00197741899647,0.993624122837,0.00201571864328,0.996436537526,0.00205572578454,0.998137722127,0.00208193211278,0.994335492468,0.00211600812245,0.997821286588,0.00216738411347,0.996481384351,0.00221386947661,0.8407211304,0.0035202503,0.0087019829,0.7732922435,b,2
2457566.05607939,0.994942818342,0.00206411051282,0.994675629017,0.00202226867174,0.992600728505,0.0019678536721,0.998095385088,0.00193579555828,0.998807997339,0.00192656246389,0.992038707561,0.00192243907388,0.995967267765,0.00191400250354,0.997157665783,0.0018892747445,0.998097455409,0.0018823936618,0.992515089309,0.00188895934084,0.996008177475,0.00193701178431,0.996351508701,0.0019393409879,0.996919653205,0.00195564870681,0.997941559229,0.00197839704498,0.99342180541,0.00201362399588,0.998013594668,0.00205514396254,0.992808314504,0.00207534682081,0.998452888025,0.00211756285657,0.997103627444,0.00216464013868,1.00009047115,0.00221495148771,0.8344809413,-0.0027471781,0.0087143853,0.7686103582,b,2
2457566.05748017,0.998576941247,0.00206628244834,0.995107996315,0.00202170580534,0.995995696734,0.001969808917,0.994919368139,0.0019323640944,0.994960800395,0.00192260122439,0.9951699929,0.00192425194683,0.995076564826,0.00191240729924,0.995814672433,0.00188735826726,0.995472384235,0.00187945232607,0.998333712336,0.00189292535552,0.993830191074,0.0019343084673,0.995629237669,0.00193790690204,0.997908989132,0.00195556649353,0.998564307667,0.00197808697955,0.994142718361,0.00201335287812,0.994567189166,0.00205122157763,0.996828158048,0.00207784696976,0.997067626563,0.0021153688729,0.997993418253,0.00216442115689,0.997698371917,0.00221163927364,0.8259080648,-0.0065865517,0.0086815814,0.7628923655,b,2
2457566.05888057,0.998591723786,0.00206605644944,0.993391940021,0.00202006225786,0.99904667401,0.00197209503903,0.992374302473,0.00193016579623,0.99310988687,0.0019209589821,0.997496210332,0.00192607052561,0.994950089914,0.00191211900777,0.996145084539,0.00188747707587,0.995715068665,0.00187949196549,0.994850436284,0.00189002909517,0.997700665388,0.00193730005946,0.997482848766,0.00193928037475,0.99533012024,0.00195323811444,0.993725778823,0.0019738649756,0.99513577247,0.00201401061286,1.0026026581,0.00205788314691,0.994340322084,0.00207542702128,0.997252096545,0.00211528106135,0.999432077338,0.00216542391577,0.997323217858,0.00221101690447,0.8060910106,-0.0248601437,0.008789828,0.7606597543,b,2
2457566.06028135,0.996678207171,0.00206373074513,0.993577266438,0.00201951654917,0.992310126692,0.00196581917291,0.997257882635,0.00193355719271,0.995183699886,0.00192199480455,0.996580878657,0.00192468891627,0.996783622124,0.00191297110043,0.999683090671,0.00188968693648,0.99583166407,0.00187895447995,0.995169723695,0.0018896972014,0.997345173862,0.00193635407646,0.994633715112,0.00193629124856,0.996477382859,0.00195348496524,0.997125009899,0.00197607900094,0.999549764192,0.00201699902948,0.997681804263,0.00205296668875,0.999713720061,0.00207941266279,0.993191839525,0.00211102784837,0.996100488395,0.00216172084359,0.995336122295,0.00220848395354,0.8074666858,-0.030236125,0.0088320198,0.7580012679,b,2
2457566.06168139,0.993710879991,0.00206035478996,0.995704282687,0.00202053105833,0.997432174808,0.00196923554429,0.995148989119,0.00193101055365,0.998823922997,0.00192422057808,0.995867321659,0.00192344395987,0.999625116345,0.00191447136089,0.995807137743,0.00188583909799,0.995572550596,0.00187803717865,0.993846057809,0.00188790937457,0.998663700961,0.00193664888473,0.99743685466,0.00193786877598,0.996773397792,0.00195300579849,0.995686377469,0.0019740632066,0.996080308828,0.00201333714859,1.00000649435,0.00205411329915,0.995562189645,0.00207489890726,0.997060869621,0.00211354210454,0.997319901662,0.00216191153907,0.994998495203,0.00220725630803,0.7998578548,-0.0350518227,0.0087906597,0.752758503,b,2
2457566.06308217,0.994345871533,0.00206108429727,0.995597504453,0.00202064224843,0.997587694016,0.00196962921376,0.999708085562,0.00193502516383,0.999542785612,0.00192503592738,0.995059240616,0.0019229256206,0.993090172828,0.00190940685716,0.998411845998,0.00188814767743,0.99807396621,0.00188026714577,0.994950290971,0.00188895294471,0.994084454852,0.00193308856346,0.997512615849,0.00193799037817,0.998596789272,0.00195473951069,0.998402800654,0.0019765632208,0.995723052366,0.0020132462051,0.999856202777,0.00205415012553,0.997492234141,0.00207685636679,0.996927317953,0.00211363333401,0.995222531004,0.00216028267032,0.994761851768,0.00220724936368,0.795645535,-0.0232048035,0.0087550888,0.7550396919,b,2
2457566.06448258,0.997180208543,0.00206377767513,0.996459142466,0.00202160058214,0.996553186285,0.00196893887417,1.00010474964,0.00193557714853,0.996500623047,0.00192281091014,0.996223509602,0.00192424179001,0.995749841499,0.00191176286964,0.99863937479,0.00188856974876,0.997959993226,0.00188039363844,0.995332702473,0.00188949060014,0.998374019301,0.00193682795725,0.996265102971,0.00193732324965,1.00070076402,0.00195667463708,0.995815480964,0.00197459062365,0.995971196551,0.002013677311,0.999531409726,0.0020541100568,0.995831799204,0.00207555761109,0.997068711158,0.00211395151125,0.995535602088,0.002160759137,0.997356901342,0.00220975050974,0.7798053026,-0.0366625786,0.0087788794,0.7484002709,b,2
2457566.06588336,0.997305949108,0.00206275048991,0.997681924509,0.00202151354947,1.00203878577,0.00197243091394,1.00311384634,0.00193701065096,0.992424365519,0.00191842700336,0.992369500559,0.00192001456941,0.99973529715,0.00191394896088,0.997787366312,0.00188686815664,0.99882027304,0.00188010184562,0.997057199103,0.00188992082383,0.995831542524,0.00193365763254,1.00084708853,0.00194002839571,0.995024651794,0.00195086607054,0.996185342384,0.0019738205562,0.996734672446,0.00201319879249,0.996853426549,0.00205067351941,0.998991351005,0.00207706338095,0.999706545961,0.00211503575662,0.999124869129,0.00216273127878,0.995195409444,0.00220647715079,0.7757922411,-0.0429503918,0.0088414717,0.7478814721,b,2
2457566.06728339,0.998934913705,0.00206416353869,0.998853554751,0.00202251781086,1.00097885528,0.00197156514192,0.999583738225,0.00193413812825,0.998630456748,0.00192350717488,0.998593435651,0.00192515907421,0.995649937967,0.00191064898907,0.999005065953,0.00188789771362,0.997615977997,0.00187913660602,0.995801546357,0.00188890626765,0.996193698945,0.00193399557047,0.99692066528,0.00193675251641,1.00078793121,0.00195572310298,0.992215114515,0.00197054807945,0.997278333591,0.00201364058027,0.998625733069,0.00205221371205,1.00003857345,0.00207802867066,1.00031940832,0.00211561413183,0.997507623722,0.00216130479397,0.998917585194,0.00220996888145,0.7800269127,-0.0391831398,0.0088439537,0.7498588562,b,2
2457566.06868417,0.999994076427,0.00206470506088,0.997308446248,0.00202083017476,0.99711700699,0.00196793229423,0.997707865853,0.00193224481588,0.99499689125,0.00192021470476,0.998055634911,0.00192431303075,0.997949486212,0.00191219065065,0.999579940258,0.00188803224821,0.99674722189,0.00187809296567,1.00048627161,0.00189226747235,0.999101709275,0.0019359890037,1.00047755084,0.00193923451121,0.999098282798,0.0019539552728,0.997272592489,0.00197443578441,1.00044684858,0.00201595962843,0.999675544894,0.00205268102983,0.999187232797,0.00207695167853,0.99687965606,0.00211223169592,1.00201602623,0.00216492949537,0.997498288277,0.00220813339445,0.7753595114,-0.0336180925,0.008826266,0.7434430122,b,2
2457566.07008457,1.00014632374,0.00206634115821,1.00286879408,0.00202698424047,0.998883674261,0.00197086277806,0.996720133457,0.00193281570835,0.999045338058,0.0019249334869,1.00103747405,0.00192819379167,0.998509741711,0.00191395175048,1.0000981058,0.00188974682927,0.99807635711,0.00188050540783,0.993823889397,0.00188831172966,1.00299908967,0.00194052507352,1.00400198374,0.00194356942639,1.00058287753,0.00195649891155,0.999251204182,0.00197742843966,0.997723996423,0.00201516095288,0.996745863825,0.00205166315006,0.99480420035,0.00207466973196,0.998950776488,0.00211555644475,0.996276813978,0.0021613977477,0.996485437404,0.002208878014,0.7802430987,-0.0562045574,0.0089448532,0.7422709465,b,2
2457566.07148535,0.996757434791,0.00206220480449,1.00278063644,0.00202573030086,1.00100209194,0.00197149201146,0.99919684497,0.0019337840837,0.998033861375,0.00192294682958,1.00005476621,0.00192614926771,1.00058632039,0.00191463283882,1.00112550133,0.00188954414122,0.996947699677,0.00187851142997,0.997090282962,0.00188966181813,0.997345487905,0.00193482424075,0.996940733233,0.00193652900708,1.00021745114,0.00195518275305,1.00326946948,0.00197975670383,0.999313322262,0.00201530516559,0.995675584004,0.00204947871227,0.998377867841,0.00207661395228,1.00034514099,0.00211553698886,0.999251155145,0.00216274566337,1.00236151351,0.00221295400998,0.7777115107,-0.0249602795,0.0088037858,0.7406130433,b,2
2457566.07288539,0.999826266959,0.00206547920119,0.998485003599,0.00202267061718,0.998221896074,0.00196977188602,1.00444276288,0.00193862344706,0.999753362166,0.00192494070619,0.999366899116,0.00192619047025,0.999191703732,0.00191405114551,0.998062321262,0.00188762372325,1.00035029708,0.00188177626616,0.998781033678,0.00189157480376,1.0019261056,0.00193915740746,1.00033768728,0.0019398765478,1.00110232574,0.00195649761728,0.997648298697,0.001975643051,1.0011096255,0.00201739320692,0.99696357205,0.00205118419425,0.99789945806,0.00207678007769,1.00241994385,0.00211797562148,0.9972623691,0.00216157670405,1.0000047741,0.00221145230691,0.78345263,-0.0259026289,0.0088242097,0.7395369411,b,2
2457566.07428616,1.00053892049,0.0020650470972,0.998573142025,0.00202172084278,1.00221652925,0.00197212026809,1.00133517877,0.00193512564685,0.997388733284,0.0019220139916,1.00069368542,0.00192631585271,1.00131206438,0.00191485078104,1.00288711351,0.00189060585628,0.999006071958,0.00187977002165,1.00007537336,0.00189165440564,0.998960764125,0.00193574972134,1.00278184958,0.00194094446607,0.997959614812,0.00195295618779,0.997516412619,0.00197456784566,0.997355552086,0.00201326294387,1.00157497131,0.00205407293002,0.998866332633,0.00207651667533,0.998631883542,0.00211355511835,1.00220775869,0.00216488636645,1.00102044004,0.00221119586672,0.7751848698,-0.0254112482,0.0088049825,0.740177691,b,2
2457566.07568657,0.998361840197,0.00206288420333,0.998343160554,0.00202122846572,1.0021556881,0.00197182570977,1.00234189335,0.0019357806238,0.998172266948,0.00192239541811,1.00168643052,0.00192686200007,1.00133743499,0.001914630404,0.999728000389,0.00188784599124,0.999467358434,0.00187990420737,1.00054335183,0.00189179127125,0.997880495462,0.00193463211302,0.998398800603,0.00193699691294,1.00086560329,0.00195505582049,1.00297793716,0.00197881550215,1.00282937124,0.00201754861286,1.00020430638,0.00205259690453,1.00089920562,0.00207798424847,0.99935591897,0.00211386468004,0.998177263793,0.00216097240103,1.0009043639,0.00221074978113,0.7620412707,-0.0178368092,0.0087583521,0.7359728813,b,2
2457566.07708735,0.998450929461,0.00206273237795,0.998018014189,0.00202075345864,1.00249097853,0.00197193695136,0.998566719962,0.00193249387037,1.0005044115,0.00192411376512,1.0020829639,0.00192688608449,1.00319572197,0.00191602834184,1.00063704153,0.00188844494051,0.999127289089,0.00187945963457,1.00105001594,0.0018919653441,0.997967715993,0.00193451415684,1.00017602364,0.00193823179705,0.996241447281,0.00195112309527,1.00360572282,0.00197918952659,1.00028717303,0.00201515999385,0.999291570294,0.0020515788523,1.00408485566,0.00208056438152,1.00370924795,0.00211743634679,0.999852969445,0.00216218255977,1.00017883481,0.0022097662435,0.7454114556,0.0014599562,0.0086535513,0.7349404693,b,2
2457566.07848738,1.00214935975,0.00206703164072,0.994885866394,0.00201916093888,0.999532115994,0.00197045935022,1.00382030876,0.00193776631004,0.999760637512,0.00192445181243,1.00388187346,0.00192934389545,1.00373355694,0.00191741681442,1.00198490782,0.00189043020088,1.00060454682,0.0018815641461,0.999832685376,0.00189186439774,1.0026621548,0.00193935339521,1.00259505661,0.00194114125266,0.999515214698,0.00195479735289,1.00054777606,0.00197764914329,0.999661968298,0.00201564713237,0.997994449563,0.00205155106065,0.996402107433,0.00207504202265,1.00161435664,0.00211675831311,0.996433541066,0.00216037733838,0.99881228886,0.00220987547583,0.7741554976,-0.0038349628,0.0087260045,0.7329333425,b,2
2457566.07988816,0.998664185088,0.0020648358374,1.00138930889,0.00202537482918,0.996383582862,0.00196853637185,1.00092198357,0.00193605010612,0.998877591356,0.00192439772496,1.00163125941,0.00192813639425,0.999597173201,0.00191473167179,1.00180499748,0.00189094101198,1.00209080776,0.00188340733365,0.997083207001,0.00189022229466,1.00307733213,0.00194034945329,1.00045387735,0.00194002981731,1.00421854024,0.00195940673906,1.00000242784,0.00197787865752,1.00027354355,0.00201691264059,1.0002885039,0.00205426546113,1.00095151422,0.00207974348372,1.00060522624,0.00211668647682,1.00113280781,0.00216533946619,0.999158110048,0.00221103828795,0.7884381413,0.0036935806,0.0086705219,0.7325324416,b,2
2457566.08128857,0.998124340771,0.00206473912636,0.997150827366,0.00202209501766,1.00042000956,0.00197223526631,1.00345837642,0.00193842746654,0.999822919379,0.00192548956036,0.998614331546,0.0019259615375,1.00140435504,0.00191647345378,1.00241516979,0.00189172860844,0.999148664502,0.00188129014334,1.00117998716,0.00189378870477,1.00291105122,0.00194051894783,1.00443159341,0.00194358262053,0.998977830546,0.00195540843752,1.00179547441,0.00197972596812,0.998266503831,0.00201560918981,0.997025777982,0.00205187096067,1.00343039491,0.00208226565824,0.99959954193,0.00211622819554,0.998064280772,0.00216307857953,1.00150339593,0.00221363529206,0.8110567927,0.0050984621,0.0086440891,0.7314823866,b,2
2457566.08268934,0.999775166915,0.00206863554434,0.999642871868,0.00202665123027,1.00022757221,0.00197433688824,1.00000965322,0.00193782442327,1.00346697199,0.00193060002614,0.997298698835,0.00192707264082,1.00119142229,0.00191848589376,0.999435588205,0.00189139218658,1.0021197093,0.00188576601731,0.998599403114,0.00189383128151,1.00071959728,0.00194094321749,1.00218630116,0.00194396286038,0.998622733383,0.00195734801559,0.999825502489,0.00198036695027,1.00184277033,0.00202098513532,1.00345029473,0.00205980211482,1.00202688126,0.00208361482271,0.9974987319,0.00211698920834,0.998136047768,0.00216584259819,1.00187941552,0.00221676390581,0.8587620854,0.0024833679,0.0087032514,0.7305647135,b,2
2457566.08408938,1.00348915322,0.00207259029214,1.00179551619,0.0020290983985,1.00021172793,0.00197497893046,0.999345781529,0.00193779221371,0.999156852197,0.00192762678801,0.998813000517,0.00192877805417,0.998796870036,0.00191705664036,1.00226048878,0.00189413279201,1.00066404035,0.00188508829013,1.0002732726,0.00189555603203,1.0023275294,0.00194279159434,1.00372880502,0.0019457337023,1.0012687022,0.00196014086021,0.99906797607,0.00198030295305,0.998309722568,0.00201864149061,0.999623167236,0.00205724676602,0.996183443141,0.00207938384813,1.0037830047,0.00212332430978,1.00246275466,0.00217069632733,0.997048888339,0.00221352709575,0.9357372522,0.0030757189,0.0087286569,0.7302410603,b,2
2457566.1208959,1.00152148945,0.00207085391054,0.998447760564,0.00202652952104,1.00318429073,0.00197773665615,0.99970332443,0.00193807436218,1.00258161544,0.00193058419639,1.00453413184,0.00193348628516,1.00167102017,0.00191975830512,0.999336909719,0.00189201368326,1.00269524407,0.0018870365947,0.998356647203,0.00189456739967,0.997653754566,0.00193940915137,0.99900832969,0.00194251335504,0.998335929197,0.00195783326176,0.998624950922,0.00198005797851,1.00029266438,0.00202046022028,1.00082244795,0.00205864283739,0.998571927016,0.00208146120532,1.00053382514,0.00212055939962,1.00085663749,0.00216917190779,1.00067232696,0.00221680273249,0.8492625356,0.0155751705,0.0087235933,0.7777736783,b,2
2457566.12229667,0.998526840751,0.00206625063794,1.00194674878,0.00202753831599,1.00165530757,0.00197454433196,1.00247263883,0.00193851769644,1.00228527605,0.00192852388622,1.00427035345,0.00193154382694,0.997731553817,0.00191471456903,0.997070840197,0.00188843054809,1.00117892559,0.00188401108718,0.998229425853,0.0018927269378,1.00261847915,0.00194159014196,0.998627240035,0.00194030992981,0.997692056089,0.00195549251462,1.00248263776,0.00198132421348,0.998372449476,0.00201685851131,0.997950950851,0.00205411236482,1.00130901331,0.00208179432189,1.0039848501,0.00212143362659,0.999772229203,0.00216599854322,1.00140485351,0.00221510561862,0.8277522326,0.0093865395,0.0087452205,0.7726758122,b,2
2457566.12369708,0.997838530514,0.00206558674537,1.00067203649,0.00202636177211,1.00138958077,0.00197424921256,1.00084877663,0.00193721308207,1.00073868313,0.00192721104036,1.00130792676,0.00192914286271,1.00230941103,0.00191835883062,0.998042515305,0.0018891509096,1.00097914438,0.00188382954331,1.00289007448,0.00189644093763,1.00219115342,0.00194123255578,0.99758649879,0.00193943060568,0.998968659163,0.00195644928545,0.9996465338,0.00197899916076,0.999539287458,0.0020178226123,0.998571749561,0.00205457670618,1.00264052019,0.00208286096843,0.999426004045,0.00211739186643,1.00426869455,0.00216991475204,0.999609485827,0.00221344486464,0.8198746443,0.0051270723,0.0087238001,0.7666447759,b,2
2457566.12509786,0.99729991589,0.0020645667508,1.00243050337,0.00202729719132,0.996938667873,0.00197004640539,0.997136462673,0.00193363954865,0.997908085853,0.00192444495269,1.00056277358,0.00192807166503,0.998583346061,0.0019148104233,0.999283159955,0.00188965613841,1.00088673981,0.00188327163872,1.00182744419,0.00189515784255,1.00109920388,0.00193976369378,0.999472699302,0.00194045667844,1.00188993727,0.00195833993841,1.00251608402,0.0019808206293,1.00283465291,0.00202001442771,0.999814975098,0.00205506513016,1.00308139494,0.00208259477066,1.00071364406,0.00211791781012,1.0043632794,0.00216936755102,1.00157452077,0.00221447149752,0.8090962172,-0.0015068054,0.0087489542,0.7642014027,b,2
2457566.12649789,1.00478660707,0.00206996609708,0.99835835831,0.00202287925534,1.0020862889,0.0019733296117,0.998616259679,0.00193403081844,0.999910422403,0.00192520795248,0.998579308857,0.00192561543285,1.00297015564,0.00191743523595,0.999179194803,0.00188872289069,0.997661280063,0.00187985319128,1.00223874368,0.00189461661248,1.00254802379,0.0019400058633,1.00138628058,0.00194113762221,1.0028750069,0.00195822372879,0.997888234092,0.00197601612853,0.997738280565,0.00201478365217,1.0006808214,0.00205475838896,1.00022462383,0.00207912516092,0.999690122124,0.00211593962682,1.00054655933,0.00216485069187,1.00095729688,0.00221276137856,0.7943617105,-0.0117446184,0.0087896287,0.7602716088,b,2
2457566.12789867,0.999324403758,0.00206527924338,0.996837120913,0.00202157860221,1.00018978936,0.00197174108687,1.00321004743,0.00193777801128,1.00178780926,0.00192676787478,1.00148169107,0.00192806664483,0.999114276561,0.00191427883828,1.00033824766,0.00188964063511,1.0007587805,0.00188233424624,1.00186488264,0.00189437085302,0.999995006,0.00193785807529,1.00333809669,0.00194271560805,0.998832244046,0.00195482713802,0.995852993908,0.00197436415586,0.997873903443,0.00201492865728,1.00273364588,0.00205652183253,1.00187594611,0.00208052928869,0.999328222344,0.00211559136001,1.00398354033,0.00216789103624,0.998586610005,0.00221059672154,0.7900650501,-0.021903038,0.0088160764,0.7559336424,b,2
2457566.12929907,0.998452903229,0.00206496839079,0.999029679718,0.00202387459266,1.00269418259,0.00197419274635,0.999091563712,0.00193483538511,1.00136339297,0.00192686728856,1.00195423122,0.00192882051612,1.00250537678,0.00191737632906,1.00030653836,0.00189001827769,0.999766014275,0.00188191946364,1.00110715207,0.00189405372864,1.00290853648,0.00194062077802,1.00113124685,0.00194128150916,0.995911363211,0.00195282039298,1.00050185631,0.0019786593145,1.00157537449,0.00201844475541,1.00400639514,0.00205802558649,1.00066726862,0.0020798965099,0.999610151733,0.00211627725688,0.998077800901,0.00216313539889,0.997188001558,0.00220976207743,0.7922582626,-0.0158007145,0.0087829931,0.7545403838,b,2
2457566.13069985,1.00082289955,0.00206612257782,0.99846124546,0.00202251234142,0.998572368804,0.00196993724755,0.999963744873,0.0019347345896,0.997082661491,0.00192252928561,1.0010550368,0.00192725710511,0.999602588419,0.00191424910797,0.999695571376,0.0018887300522,0.998517644688,0.00188012802173,1.00182107479,0.0018939147787,1.00521465939,0.00194175790816,1.00288995821,0.00194190456196,0.999136720664,0.00195469698879,1.0012545558,0.00197843173017,0.999971706933,0.00201623658391,1.00175981329,0.00205512727481,0.997825488574,0.00207654739167,1.00074819445,0.00211634784495,1.00018133838,0.00216398811248,1.00242632176,0.00221346108593,0.7827111483,-0.0155856609,0.0087808752,0.7494766712,b,2
2457566.13209989,0.993086435799,0.0020588975805,0.99849111118,0.00202198357388,0.996531490692,0.00196771429486,1.00431120515,0.00193784853734,1.00113095485,0.00192534910462,0.999255159106,0.00192536777019,1.00031021853,0.00191430218181,1.00258093624,0.00189057624366,1.00238748112,0.00188274335622,1.00273302446,0.00189415252734,1.00098175688,0.00193771232543,1.00285770756,0.00194132961405,1.00167426522,0.00195625747598,1.00009935529,0.00197696914008,1.0015661825,0.00201702441583,1.00271834059,0.0020554295896,0.998678793019,0.00207673765476,1.00049504422,0.00211556034829,0.997601153341,0.00216113123561,0.998300065122,0.0022091641356,0.783105135,-0.0225930214,0.0088186814,0.7513482571,b,2
2457566.13350066,0.998336815395,0.00206412900768,0.998113800425,0.00202231100126,0.99914995625,0.00197048744634,1.00063496436,0.00193544345256,0.998559339014,0.0019238570593,1.00085496951,0.00192724960077,1.0024179182,0.00191663597332,1.00042105754,0.00188944660242,1.00261389507,0.00188351800347,0.998032535921,0.00189092172644,0.996303693561,0.00193447607279,1.00107066287,0.0019404254244,1.00231426062,0.00195740595869,1.00241388921,0.00197949689694,0.999599128955,0.0020160110306,1.002844991,0.00205617274779,1.00406306057,0.00208206134237,0.998266466224,0.00211429330628,0.998555417548,0.00216269916357,1.00236069326,0.00221347285818,0.7812916636,-0.0119245052,0.0087532336,0.7447103858,b,2
2457566.13490107,1.00134735397,0.00206630569409,0.999401955694,0.00202305507445,1.00186232006,0.0019724022984,1.00264491547,0.00193674550207,0.999183575234,0.00192402788556,0.999155067691,0.00192556723373,0.997987870866,0.00191268492067,0.999180445519,0.00188812927693,1.00092487942,0.0018818737751,1.00139661746,0.00189332440231,0.998693620264,0.00193610887062,1.00370471004,0.00194225607276,1.00089560273,0.00195588132509,0.999979587049,0.00197713561545,0.999490793165,0.00201558942843,1.00175881123,0.00205485236007,0.998709081672,0.00207702202356,0.998946129943,0.00211443944276,1.00147231625,0.00216485874225,1.00239076326,0.00221306171273,0.7701322436,-0.018370986,0.008763927,0.7434917688,b,2
2457566.13630185,1.00347618025,0.00206761324442,1.00080225166,0.00202367846128,0.997393244716,0.00196820413646,0.999784464114,0.00193392265579,1.00180783759,0.00192568294452,0.999468913074,0.00192525921776,1.00141523295,0.00191501189493,1.00098680655,0.00188912128352,1.00136025798,0.00188170290484,0.998836592706,0.00189069930391,1.00007503844,0.00193674865865,1.00186167296,0.00194017222192,0.999310000797,0.00195411374955,1.00350013256,0.0019795368904,1.0020770499,0.00201723802553,0.993882653689,0.00204758503175,1.00457312694,0.00208158429153,0.999422124156,0.00211434716921,0.998315583887,0.00216150595653,0.998915195567,0.00220940209179,0.7788145542,-0.0156993866,0.0088092275,0.7422719002,b,2
2457566.13770188,0.999325252674,0.00206525595766,0.99799038769,0.00202245649333,1.00144747452,0.00197270094494,1.00127638991,0.00193626864844,1.00034509405,0.0019255722795,1.00331315668,0.00192953233591,0.999885014616,0.00191490015582,1.00093832256,0.00189016522062,1.00244488672,0.00188366641658,0.998556919468,0.00189152763164,0.999711373167,0.00193758578975,0.999084394441,0.00193900106645,0.999086054663,0.00195505393809,1.00151339979,0.00197907948284,1.00042332699,0.0020169896776,0.997870652372,0.00205217663495,1.00101171288,0.00207976292629,1.00172567735,0.00211759694105,1.00506434649,0.00216875418774,0.998923742956,0.00221081485091,0.7844853997,-0.0057529211,0.0087604672,0.745385766,b,2
2457566.13910266,0.999284522721,0.0020643090221,1.00000281468,0.00202326788971,1.00214794851,0.00197241363559,0.999056253285,0.00193360636858,1.00161986723,0.00192576282797,1.00392155739,0.00192913423199,1.00367011483,0.00191713007567,0.999927654423,0.00188855283123,0.996397936226,0.00187796218072,0.999025550205,0.00189100280658,0.999300804993,0.00193635746146,0.99916404779,0.00193816925299,1.00408250521,0.00195831959704,1.00107256031,0.00197781990956,0.998981391878,0.0020149059674,1.00062165111,0.00205358485942,1.00015028649,0.00207806090799,0.998215006906,0.00211355221169,1.00378565072,0.00216667266809,0.999641270982,0.00221038970964,0.7801424265,0.0004959106,0.0087014977,0.7396971583,b,2
2457566.14050307,0.999489337938,0.00206508020434,0.997969359255,0.00202214731929,1.00248536895,0.00197326212136,0.997172052643,0.00193258754513,1.00045338532,0.00192532892074,1.00340163746,0.00192925648398,1.00363796779,0.00191765906866,1.00267929052,0.0018913253062,0.99555631501,0.00187781977571,1.0018199021,0.00189377427808,0.99986817717,0.00193738463725,0.99948776074,0.00193895421007,0.998269426052,0.00195411506898,1.00029838735,0.00197779017928,0.999994242677,0.00201633385225,1.00480279663,0.00205782949081,0.999071006371,0.00207775928945,1.0002213723,0.00211596454151,1.00176000632,0.00216551078165,1.00130829774,0.00221260004788,0.7837134004,-0.0040755272,0.0087292185,0.7388962507,b,2
2457566.14190385,0.999409050617,0.00206451170152,1.00203251979,0.00202502784012,0.997200062996,0.00196838019484,0.998076150759,0.00193290347208,1.00051761774,0.00192499349185,0.999264782784,0.00192540676273,1.0009758506,0.00191507134428,1.00063944033,0.00188927245216,1.00245328176,0.00188292161432,1.00008018107,0.00189189702451,0.999848189083,0.00193694768718,1.0012803586,0.00193993890431,1.00064940025,0.00195563509212,1.00260013037,0.00197919135565,1.00244324881,0.00201783490409,1.00184578208,0.00205464871839,1.00175806484,0.00207951436703,0.998405843737,0.00211375986291,0.999763100055,0.00216307613962,0.997763181793,0.00220868969219,0.7608839869,0.0008507967,0.0087196892,0.7367322445,b,2
2457566.14330389,0.996901770238,0.00206225957044,0.997192006369,0.00202086423584,1.0034711978,0.00197356651835,1.00262216745,0.00193663601864,0.999273992535,0.00192389540209,1.00372530632,0.00192898893427,1.00141004237,0.00191538633316,0.999693627221,0.00188849337461,1.00392378745,0.00188410681344,0.998374210776,0.00189041878885,1.00298269095,0.00193945853042,0.998053501132,0.00193712685048,1.00020788405,0.001955215191,0.998902111174,0.00197607192064,1.00256006849,0.00201789337,1.00007783216,0.00205303033227,0.998608427315,0.00207665958184,1.00357219279,0.00211811520724,0.998471616831,0.00216180602143,0.997941461941,0.00220871279305,0.7401915193,0.0151686668,0.0086658578,0.734555006,b,2
2457566.14470467,0.997707122177,0.00206110225758,0.997575114496,0.0020193323614,1.00188281272,0.00197045062857,1.00269313907,0.00193491167955,1.00144468849,0.00192394211934,1.00327541451,0.00192678565249,1.00015495691,0.00191264786555,1.00363067094,0.00188993948648,0.997464199913,0.00187715364871,0.999889005503,0.00188981991239,1.00229224034,0.00193717619173,1.00018299244,0.00193715568134,1.00152639983,0.00195458788946,1.00014757636,0.00197534152902,1.00083783186,0.00201458814791,1.00012134833,0.00205121700392,1.0003189394,0.0020762992999,0.998093966414,0.00211149707312,0.998681226959,0.00216004051726,0.999332663171,0.00220803638514,0.7632582188,0.0210431814,0.0086281979,0.7337524295,b,2
2457566.14610507,0.997287482949,0.00206303082756,0.999425842051,0.00202309694899,0.997669321141,0.00196906696724,1.0005643912,0.0019352180854,1.00515350849,0.001928956558,1.00503703134,0.0019302069312,0.999464768055,0.00191412142981,0.999203566306,0.00188836282477,1.00135105463,0.00188225070018,0.99759491905,0.00188997396283,1.00380280761,0.00194044715781,1.00185992553,0.00194050958805,0.999518057558,0.00195501930141,1.0039842982,0.00198063995499,1.00087373376,0.00201684192617,1.00106683949,0.00205427766196,0.99892722954,0.00207745961387,0.996210787748,0.0021122199293,0.999275144199,0.00216307173429,0.998762308856,0.00221007551877,0.7931746244,0.0259435177,0.0086146444,0.7327531576,b,2
2457566.14750585,1.00210829064,0.00206808641057,1.00083877443,0.00202515184752,1.00030507828,0.00197206190497,0.998188691146,0.001934030761,0.995867727157,0.00192207431449,0.999438276426,0.00192640051585,1.00089861813,0.00191604668619,1.00407980476,0.00189298155082,1.0032204491,0.00188443937883,1.00246338619,0.00189460892083,1.00287032086,0.00194047044203,1.00106496648,0.00194061796437,1.0027886769,0.00195852107821,1.00086373974,0.00197885172621,0.997006639873,0.00201434580785,0.995767093951,0.00205061428143,0.998569755978,0.00207803523605,1.00087383863,0.0021172731214,0.997338220409,0.00216236225163,1.00137731151,0.00221346423511,0.8260940909,0.0192985535,0.0086907567,0.732339263,b,2
2457566.14890588,0.998268452306,0.00206668177952,1.00085553212,0.00202696758897,1.00062763474,0.00197404952642,1.00297575025,0.00193961885108,0.99992229513,0.00192703406596,0.997519615862,0.00192641029907,1.00057407053,0.00191742221599,1.00378602156,0.00189433578446,0.999599202224,0.00188308302489,1.00028072708,0.00189437490918,0.999852282143,0.00193963042774,1.00062328208,0.00194191607814,1.00058217893,0.00195834887897,0.998738449507,0.00197880614851,1.00063965661,0.00201922416911,0.998347372189,0.00205472052084,1.00104751567,0.00208212819143,1.00284234007,0.00212096744889,1.00212183818,0.00216869845391,1.00051419348,0.002214945378,0.873318553,0.0285105705,0.0086128842,0.7307447195,b,2
2457566.15030666,0.998162780817,0.00206871271184,0.997749260264,0.00202632426409,1.00189042137,0.00197699220111,1.00114923406,0.00193981283244,1.00140115067,0.00192999041311,1.0005410406,0.00193066441444,0.999906726366,0.0019185858119,1.0022244828,0.0018946718218,0.999871882242,0.00188491270174,0.997892746365,0.00189407559943,1.00162708644,0.00194281163192,0.999006687188,0.00194228646722,0.9995725604,0.00195935327791,1.00070844406,0.0019823360258,1.00084547505,0.00202139290195,1.00547580444,0.00206292760417,1.00091251741,0.00208419834143,1.00149344901,0.00212210009205,1.00027570261,0.00216953594026,0.998252490572,0.00221540456601,0.9687546492,0.0148348808,0.0087683387,0.7308322787,b,2
2457566.18711317,0.997172611853,0.00206664656264,1.00269441836,0.00202969669757,1.00338152792,0.00197752795475,0.999238650008,0.00193735117682,1.00345388309,0.0019308679994,1.0028540808,0.00193156512687,0.998280992556,0.0019167320254,1.00331036867,0.0018948796648,0.999186084796,0.00188380918884,0.997288597278,0.00189319687092,0.999297998779,0.00194040048882,0.999655900663,0.00194245928569,0.999528707245,0.00195855845951,1.00194549831,0.00198242998127,1.00000949135,0.0020196956106,1.00321439995,0.0020601130464,1.00026363229,0.00208254178893,0.998696013596,0.00211846028266,1.00197602145,0.00216961120472,0.997297199869,0.00221319831733,0.828142643,0.051632762,0.0086120935,0.7780269384,b,2
2457566.18851357,0.997773518181,0.00206653776451,0.998577396079,0.00202560928815,1.00000751875,0.00197416823591,1.00240317288,0.00193942506469,1.00375130836,0.00193059157289,1.00007320688,0.00192885489851,1.00103087776,0.00191840689288,0.997592120604,0.00188975857122,1.00091064079,0.00188464437072,0.997756198799,0.00189309404658,0.999514168365,0.00194000396499,1.00339418495,0.00194503677611,1.00105672207,0.00195924280387,1.00056667792,0.00198073085658,1.00284178571,0.00202152813365,1.00298205737,0.00205935461244,0.998560495853,0.0020803772433,1.0023876451,0.00212100088974,0.999362220618,0.00216665113964,0.997562640872,0.00221275821615,0.8256442547,0.0463489294,0.0085731866,0.7714930773,b,2
2457566.18991435,1.00096528186,0.00206855052828,1.00029883006,0.00202631857087,1.00070166026,0.00197399033009,1.00083077391,0.00193740550048,0.998923861653,0.00192597406522,0.998328780425,0.00192680792839,0.999363355991,0.00191629183627,0.999325316649,0.00189047016712,1.00334962146,0.00188590750873,0.999489870261,0.00189380218439,1.00024907247,0.00193987801523,1.00501878259,0.00194562363304,0.99729810982,0.00195538691119,1.0014831879,0.00198077162746,0.998949367906,0.00201752334195,0.998800543941,0.00205502810442,0.997660741234,0.00207883670662,1.00238535149,0.00212023695248,1.00273009397,0.00216880662825,1.00157352212,0.00221546020145,0.8251598477,0.0341703892,0.0086584473,0.7664209604,b,2
2457566.19131439,0.998995691541,0.00206640332495,0.998208133112,0.00202404693839,1.00359232536,0.00197591564882,0.998165899368,0.00193488236002,0.999619383775,0.00192620442242,0.998454943425,0.00192652394487,1.0001278739,0.00191645644169,1.00157193122,0.00189189553526,0.999426740523,0.00188241437586,0.999768061322,0.00189360499095,1.00436324125,0.00194282265659,1.00081308689,0.00194173401301,1.00198819147,0.0019588596743,1.00392153884,0.00198240223466,0.997309087839,0.00201567478398,0.998997223235,0.00205469375589,0.999872717907,0.00208030130945,1.00165820805,0.00211912788629,1.00004890797,0.00216596840791,1.00386192655,0.00221697533302,0.8140973449,0.0260961056,0.0086860089,0.7624988556,b,2
2457566.19271517,1.00138521267,0.00206850917874,0.999191427063,0.00202499309,1.00160185406,0.00197433695753,0.998811217796,0.00193547564584,0.998229410357,0.00192512497694,1.00062579301,0.00192847116598,1.00186156516,0.00191792670545,1.00108390654,0.00189158440117,1.00093643849,0.0018837088292,0.997908723403,0.00189224947462,0.999284343856,0.00193867764302,1.00034712182,0.00194146724312,1.00092071482,0.00195804193448,0.998881196847,0.00197822248321,1.00237469834,0.00202009833663,1.00161364013,0.00205700753407,1.0008154329,0.002081126482,1.00444596456,0.00212158482997,0.997700420722,0.00216392295954,1.00118348486,0.00221466747126,0.8056880832,0.022134304,0.0086402129,0.7598578334,b,2
2457566.19411558,1.00192029839,0.00206733139512,0.998422347465,0.00202269669838,1.00207180739,0.00197316501963,1.00148176243,0.00193624747651,1.00210585606,0.00192679122455,1.00369624322,0.001929531468,0.99733826356,0.00191274327732,1.00091354284,0.00189002287176,0.999047721729,0.00188075914313,1.00010364619,0.00189257605083,1.00264057965,0.00193994803636,1.00029798465,0.00193990289453,0.999577464204,0.00195537813324,1.00023724313,0.00197783802212,1.00321690099,0.00201918144096,0.997192840062,0.00205150510534,0.999523467083,0.00207831107299,1.00036475185,0.00211626869125,0.999424912537,0.00216360735786,0.997780819464,0.00220962970577,0.7846525311,0.011356473,0.0087405527,0.755890429,b,2
2457566.19551635,1.00117241758,0.00206625865891,0.999304870162,0.00202308058662,1.00291048118,0.0019734809364,0.999548465938,0.00193425994613,1.00035529139,0.00192503273892,0.998851580711,0.00192524172243,1.00092228537,0.00191526944723,1.00122417277,0.00188988022018,0.999082114855,0.00188041035389,1.00173567094,0.00189347986686,0.999805874847,0.00193721192394,1.00257916191,0.00194142789634,0.998523456107,0.00195411192439,0.999369252416,0.00197674049289,1.00375996097,0.00201925013737,1.00194746393,0.00205516492983,0.999552443191,0.00207792837421,0.999396119277,0.00211502242631,0.997851347713,0.00216180408438,0.999222567242,0.00221046869974,0.7838617563,-0.0001004934,0.0088049145,0.7570227385,b,2
2457566.19691639,0.997533333549,0.00206298583305,0.998107422929,0.00202190196783,1.00005394749,0.00197097271989,0.997850560255,0.00193276078322,1.00111868203,0.00192549941545,1.00151717221,0.00192718270533,1.0028011562,0.00191671481885,0.99860356142,0.00188766184538,1.00314356823,0.00188357922971,0.999050299839,0.00189113947868,1.0032505161,0.00193993303962,1.00109232795,0.00194000616804,0.999757281533,0.00195503029718,1.00063347709,0.00197773172276,1.00154125129,0.00201724130385,1.00136067341,0.00205453932459,0.999560261256,0.00207778462592,0.999602717055,0.00211505578875,1.00424192098,0.00216726590532,0.996296272445,0.00220767403824,0.7847147584,0.0213003159,0.008692977,0.7556045651,b,2
2457566.19831717,0.99775783801,0.00206266303153,0.998954692791,0.0020220998812,0.996923407837,0.00196786555582,1.00238477168,0.00193602990262,0.998062396032,0.001922543536,1.00221811248,0.00192734464684,1.00401829279,0.00191720758555,1.00021132585,0.00188853157706,1.00131386381,0.00188163744632,0.999675693866,0.00189121214364,1.00249876092,0.00193880325907,0.999419312648,0.00193818332053,1.0004563277,0.0019551283369,0.999171558595,0.00197595805829,1.00247680661,0.00201756060158,0.997445075124,0.00205066621044,0.998836985743,0.00207665266028,1.00074241036,0.00211549176962,1.00454826758,0.00216700594688,1.00113855687,0.00221145814586,0.7818655968,0.0145202875,0.0086974567,0.7478443384,b,2
2457566.19971757,1.00174751859,0.00206678194258,1.00111578045,0.00202456684144,0.99928824195,0.00197043110324,1.00025974044,0.0019349185067,0.997070553872,0.00192237161371,1.00162695512,0.00192754602912,1.00123424857,0.00191558974319,1.00254792569,0.00189103128497,1.00078147914,0.00188186640935,0.998169200341,0.00189064260856,1.00049514402,0.00193778854392,0.998352244894,0.00193791188455,1.00237247205,0.00195735092686,1.0024651114,0.0019794079715,0.998836838548,0.00201508074022,0.998108909427,0.00205187317747,1.0005650412,0.00207879939483,0.99947272243,0.0021150600287,1.00292165005,0.00216628049257,1.00064856188,0.00221167914531,0.7721748948,0.0052747726,0.0088008316,0.7483966947,b,2
2457566.20111835,0.998574710576,0.00206376573392,0.998042070995,0.00202166651558,0.999261274595,0.00197011616363,1.00140633357,0.00193559477614,0.997525086637,0.0019224512281,0.999394744088,0.00192535764237,0.998926044734,0.00191343485772,1.00147784263,0.00188989781697,1.00064831329,0.00188143185223,1.00020169547,0.00189187487495,1.00291575012,0.00193950262252,1.00195711412,0.00194048666126,1.00071631205,0.00195571052845,1.00178477055,0.00197847654255,0.999844395844,0.00201564209261,1.00172686822,0.00205457948977,0.999237735048,0.00207738956513,1.00127160444,0.00211632589387,1.00411089712,0.00216697638164,0.998978055588,0.00220991296803,0.7791177034,0.0264260769,0.0086502535,0.7452754378,b,2
2457566.20251839,1.00096550246,0.00206599611,1.00018306966,0.00202365357363,0.999056972339,0.00197015293447,0.999045934135,0.00193383418058,0.997920481892,0.0019228829877,0.999811477512,0.00192586007349,0.998167215489,0.00191299075442,1.00349438753,0.00189164669277,1.00195742676,0.00188260865432,1.00299586431,0.00189432017839,1.00233478053,0.00193911602442,0.997749812087,0.00193720550437,0.998960052872,0.00195440745776,1.00251577342,0.00197924734773,1.00294825193,0.00201841165652,0.999090992421,0.00205252613707,1.00047725265,0.00207860048931,1.0036749232,0.00211861417944,0.999173411422,0.00216281443656,0.996440645114,0.00220786170977,0.7848390341,0.01879251,0.0087024374,0.7432910204,b,2
2457566.20391916,1.00216068071,0.00206766848562,1.00241434852,0.00202612049158,0.997785189028,0.00196960506469,1.00026932985,0.00193539421565,0.998166262316,0.00192372489833,1.0040384387,0.00192997386701,0.997178857174,0.00191273367749,1.001144238,0.00189032074183,1.00072094594,0.00188223265307,0.997057732292,0.00189013478176,1.00291558349,0.0019401808288,0.99867612684,0.00193848489394,1.00169340401,0.00195729411599,0.998377664339,0.00197642004879,1.00460165321,0.00202042289959,0.996176072071,0.00205062786181,0.997670279169,0.00207680072994,0.998166643346,0.00211442360032,1.00433299197,0.00216805657917,1.00633170912,0.00221739579006,0.7750607729,0.0088061094,0.0087210294,0.7405552864,b,2
2457566.20531957,0.999486697755,0.00206444071645,0.999524767569,0.00202283198383,1.00242833952,0.00197263309169,1.00280177161,0.00193665404359,0.99838111094,0.00192302264272,0.999822583854,0.00192559152456,0.999480702496,0.00191378532689,0.999555963601,0.00188825667748,1.00157025476,0.00188207022835,1.00008805754,0.00189162733602,1.00095106447,0.00193773002195,1.00226002867,0.00194054076038,1.00341804928,0.00195783960298,0.999607563982,0.00197659040577,1.00002360901,0.00201567202791,1.0012053866,0.00205399299472,0.994517543553,0.00207312144529,1.00157156921,0.00211643391702,1.00129950578,0.00216434794126,0.998518288069,0.00220933048387,0.7757760882,0.029048562,0.0085917162,0.740380168,b,2
2457566.20672035,0.99936064357,0.00206438581096,0.997771740722,0.00202136054083,0.999295694399,0.00197006907591,1.00366380202,0.0019374065019,1.00025959501,0.00192461100374,1.0025654769,0.00192791587154,0.998318845632,0.00191287582892,1.0009506848,0.001889377754,0.998098538629,0.00187932323469,0.998523116138,0.00189050440781,0.999164418066,0.00193630258612,1.00102079751,0.00193959145116,1.00042907357,0.00195540039228,0.999171962827,0.00197626737832,1.003231476,0.00201844084726,1.00537408496,0.00205766982176,1.00072818301,0.00207858391668,1.00167716312,0.00211658622585,0.999467301152,0.00216281671681,0.999963689473,0.00221074325021,0.7835154533,0.0175948143,0.0086883754,0.7401540279,b,2
2457566.20812038,1.0003877324,0.00206532898081,0.998347912567,0.00202193392299,1.001816004,0.00197228121919,1.00481115734,0.00193842260986,1.00023959917,0.00192464735307,0.998970162822,0.00192495697683,0.998084842475,0.00191281244301,0.99902066334,0.00188796997018,1.00079629527,0.00188156896769,1.00201336467,0.00189327157885,0.999134296386,0.00193640809259,0.996831995744,0.00193614438962,0.998825334327,0.00195416800671,1.00369643587,0.00198011834044,0.999924039332,0.00201568571857,1.00150816262,0.00205434754337,1.00310251881,0.00208071033077,0.998394320733,0.00211374531836,1.00024461407,0.00216351890218,1.00203041988,0.00221259315244,0.7681339979,0.0332489014,0.0086035971,0.7374759912,b,2
2457566.20952116,0.998165041122,0.00206181001471,0.999403102847,0.00202122311602,1.00408543954,0.00197264130806,0.998259312395,0.00193164183279,0.99387871396,0.00191804444161,0.998681190929,0.00192323961288,1.00009371338,0.00191305267201,0.999507875836,0.00188702442871,0.996667437876,0.00187689142218,1.00265839099,0.00189232129966,1.00344251955,0.00193846723584,1.00322626345,0.00193992577698,1.00274090512,0.00195601117378,1.00398886352,0.00197884845101,1.00301699513,0.0020166966001,0.999242420364,0.00205075308531,0.998841654048,0.00207538755388,1.00099511932,0.00211432192207,1.00144247704,0.00216278647501,0.999286732236,0.00220829467646,0.7355664968,0.0445165634,0.0085718445,0.7357230186,b,2
2457566.21092157,0.998079374103,0.00206249554024,1.00260585652,0.00202461949038,0.997407576624,0.00196776837394,0.998937542031,0.00193285391209,1.00089750868,0.00192441231961,0.998734738082,0.00192397228763,0.99956712666,0.00191320025547,1.00025850801,0.00188818746282,0.999588887991,0.00187983777348,0.999968954364,0.00189074514977,1.00302435715,0.00193877139104,0.997208169353,0.00193559909518,1.00048226223,0.00195474492775,1.00430948296,0.0019798138007,1.00186398202,0.00201643270129,1.00058263662,0.00205264783503,1.0027708915,0.00207949903204,0.998407622118,0.0021128254968,1.00134247577,0.00216351540509,1.00195434479,0.00221154262284,0.7639628053,0.033110857,0.0086509241,0.7340824008,b,2
2457566.21232234,1.00082149009,0.00206683255883,0.99742030129,0.00202217548408,1.00189307443,0.00197336865136,0.999601569346,0.00193515640199,0.998250478369,0.0019239899588,1.00132146727,0.00192779933694,1.00256138452,0.00191743309954,1.00042919023,0.0018900689252,0.998901194258,0.0018809550055,1.00100488442,0.0018932825626,1.00100847554,0.00193888595314,1.00253313417,0.00194169235887,1.00112091707,0.00195715620974,0.999212006061,0.00197744648045,1.00062795192,0.00201732816649,1.00027799359,0.00205440607772,0.998839532071,0.00207820154808,1.00418795742,0.00212001753144,0.999923480219,0.00216447404121,0.998092149959,0.00221040643158,0.8018397689,0.0437278748,0.00858209,0.7329152226,b,2
2457566.21372238,0.998547532762,0.00206584776051,0.999954015466,0.00202517489508,0.999845388628,0.00197251011862,1.00248732316,0.00193830401698,0.999612326618,0.00192583263348,1.00171976463,0.00192882487541,1.00106839556,0.00191698088993,1.00072417752,0.00189099453599,0.997704459287,0.0018807059826,1.00174970134,0.00189456437728,1.00088241053,0.0019395599734,1.00048551496,0.00194073170987,1.00105136131,0.00195788192656,1.00348501419,0.00198183740262,0.999864856897,0.00201755764033,0.995217513607,0.00205091369903,1.00363670397,0.00208328207996,0.99793950776,0.00211553825782,1.00110641931,0.00216657170677,1.00097883183,0.00221405713788,0.8383544087,0.0489879847,0.0085535897,0.732313633,b,2
2457566.21512315,1.00253395257,0.00207224272079,0.999996748257,0.00202805140799,0.996679114787,0.0019725988068,0.998170746889,0.00193733881382,0.998735726156,0.00192769166264,1.0027958468,0.00193224469914,0.997758455668,0.00191684397773,1.00500102117,0.00189691441046,1.00125961993,0.00188597921293,0.999395411342,0.00189509158128,0.999947456859,0.00194139483679,0.999394974507,0.00194246229844,1.00341323608,0.00196243936146,1.00390830295,0.00198487175515,0.997965559172,0.00201877043246,1.00369552629,0.00206110913822,0.996836417045,0.00208042030665,1.00107373649,0.00212140738335,0.998161372366,0.00216727046346,1.00028889707,0.00221691195616,0.91109097,0.0503140688,0.0085869571,0.7322128415,b,2
2457566.21652356,0.999648650164,0.00207223713057,0.99988827835,0.00203031263482,0.999882201543,0.00197737422697,1.00139765535,0.00194199120758,0.997821637821,0.00192889819114,0.999362473137,0.0019314597445,1.00049132835,0.00192104267712,1.00181634937,0.00189619852451,1.00169670984,0.0018881993428,0.998868456668,0.0018965741965,1.00267795091,0.0019456480741,0.99920128202,0.00194432589409,1.0011719781,0.00196272502294,1.0018149434,0.00198527828042,0.999764452217,0.00202255259485,0.99911447115,0.0020596310747,0.99747142668,0.00208349347094,0.999107844864,0.00212235409102,1.00432639328,0.00217554272755,1.00151063873,0.00222094082266,1.0204606056,0.0494977236,0.0085619828,0.73080194,b,2
2457387.84055447,1.00118054418,0.00210816190462,1.00336379703,0.0020552402889,1.00210126039,0.00199965194691,1.00139668985,0.00196313114698,0.998514102136,0.00194392217459,1.005037163,0.00196125176682,1.00578798366,0.00194464128893,0.998470470186,0.00191562357092,1.00119610773,0.00191134227232,1.00101218606,0.0019250368159,1.00068072853,0.00196419902243,1.00383536002,0.00197645223327,0.999036203199,0.00200165792385,1.000742103,0.00200172202356,1.00244320092,0.00204242232399,1.00251716956,0.00209535189047,1.00030490938,0.00209879103778,1.00274360847,0.00213797690726,1.00052682656,0.00219682036432,0.999530609095,0.00224419327787,1.6019154787,-0.0689755678,0.0084555922,0.7680639029,d,1
2457387.84195517,1.00353427569,0.00210448262367,1.0026391015,0.00204924457672,1.00143522861,0.00199396660553,1.00042317826,0.001957422692,0.999282369046,0.00193973035728,1.00050677241,0.00195270467288,1.00125213151,0.00193623648034,1.00236026357,0.00191406105814,1.0014224756,0.0019068852613,1.003239135,0.00192213572629,1.00333555386,0.00196157528296,1.00233124266,0.00197027259416,0.999555145899,0.00199697947208,1.00031080363,0.00199626126905,1.0038583272,0.00203829567198,0.99901667143,0.00208676793363,1.00213774332,0.00209474083034,1.00021668683,0.00212993290996,0.999871821507,0.00219005371189,1.00397921461,0.00224169725284,1.4668073654,-0.0637705326,0.008336192,0.7684052587,d,1
2457387.84335551,1.00406365237,0.00210170565346,1.00164749574,0.00204533516601,1.0039036185,0.00199313803449,1.00267667294,0.00195648943187,1.00363782569,0.00194051933124,0.999956694135,0.00194946572245,0.997413309796,0.00193040269679,0.998455865655,0.00190830312496,1.00225427934,0.00190496222714,1.00642331942,0.00192205175287,0.996737215234,0.00195345397191,1.00396532097,0.00196879219001,1.00184258375,0.00199592376619,1.00235041754,0.00199504012691,0.999621192379,0.00203175282621,1.00109037818,0.00208531666001,1.00031268477,0.00208998010696,1.00207234202,0.0021281724949,1.00105946877,0.00218755883872,1.00224154937,0.00223647750366,1.381483078,-0.0633692741,0.0083416868,0.7673400044,d,1
2457387.84475584,1.00238766764,0.00209760998495,1.0033340466,0.00204431598529,1.00239152131,0.00198967710488,1.00413354343,0.00195543170989,1.00009502732,0.00193548464702,0.999678365211,0.00194704550867,1.00315029642,0.00193289498572,1.00056488381,0.00190788793718,1.00167580188,0.00190244091884,1.00315125845,0.00191732225791,1.00321936008,0.0019565544826,1.00016725956,0.00196342151655,1.00079500267,0.0019927149464,1.00112774485,0.00199169478596,1.00284840806,0.0020319775112,1.00054972711,0.0020822843916,0.998083370213,0.00208549884209,1.00342250446,0.00212664489103,1.00400168697,0.00218727494519,0.997012030594,0.00222875401478,1.3009210825,-0.07348001,0.0084189121,0.7650024891,d,1
2457387.84615618,1.00672706791,0.00209931707494,1.00324665345,0.00204234006832,1.00061314128,0.00198637602656,1.00088000652,0.00195107424468,1.00384214011,0.00193683934175,1.00025320037,0.00194576183019,1.00141787183,0.00192991450195,1.00361777019,0.00190870972073,1.00160614985,0.00190078385112,0.998921325074,0.00191230750302,1.00190226705,0.0019537384331,1.00346378975,0.00196437096733,0.998936952605,0.00198945187922,0.998208419665,0.00198747888237,1.00112040681,0.00202866871851,1.00018078623,0.00208000318367,1.00173993015,0.00208657619435,1.0025118863,0.00212376619024,0.999930135847,0.00218143684946,1.00253916545,0.0022313302489,1.2377051115,-0.0658965111,0.0083130039,0.7649040818,d,1
2457387.84755688,1.00547970934,0.00209679836592,1.00247959667,0.00204026991197,1.00148624952,0.00198578431317,1.00158766043,0.00195039144472,0.999095508324,0.00193173769725,1.00068012263,0.00194487391865,0.999734771062,0.00192722693762,0.999798277468,0.00190443374107,1.00366033364,0.00190121754228,0.999339921459,0.00191138727193,1.00211044037,0.00195268441341,1.00058344058,0.00196071747445,0.998758750919,0.00198795282945,1.00314844571,0.00199027354035,1.00319420415,0.00202901190297,0.999782833671,0.00207822596444,1.00315225856,0.00208638153192,1.00148432058,0.00212141087635,1.00139477078,0.0021811619717,1.0042537468,0.00223129772044,1.2123240232,-0.0758906603,0.0083970213,0.7639995813,d,1
2457387.84895722,1.0040252471,0.00209488526979,1.00060937693,0.00203809852495,0.997637062308,0.00198208983703,1.00204940503,0.00195018487805,0.997798777711,0.00193018194581,1.0022992853,0.00194565109657,1.00587383045,0.00193166662883,1.00190070503,0.00190560104543,1.00281409614,0.00190003357734,1.00325316677,0.00191404996993,1.00274301957,0.00195267978677,1.00146655195,0.00196091747047,1.00189836145,0.00199001354031,1.00069758862,0.00198770358869,1.00199149673,0.00202740110822,0.998253101792,0.00207627214347,0.999938426667,0.00208297046524,1.00189810921,0.00212108946734,1.00150756329,0.00218058940574,1.0023289221,0.00222881644902,1.1992224455,-0.0729498863,0.0083761597,0.763907373,d,1
2457387.85035755,1.00345296468,0.0020927917435,1.00063544218,0.00203656713483,1.00334480603,0.0019853342475,0.997935821069,0.00194540090985,1.00269661064,0.0019327293731,1.00204654727,0.00194399616959,0.998384756772,0.00192424645583,1.00482235816,0.00190654423869,1.00282047217,0.00189865225965,1.00040507646,0.00191038847067,1.00140846465,0.00195016735332,1.0050496343,0.00196233735515,1.00191894462,0.00198847922631,1.00085403659,0.0019863472342,1.00026763636,0.00202443783667,1.00211223068,0.00207796261921,1.00086554862,0.00208216800488,0.999939201621,0.00211772608359,1.00202897717,0.00217932397248,1.00032451833,0.00222529496626,1.1798089743,-0.0691549778,0.008310115,0.7613184452,d,1
2457387.85175789,1.00110753496,0.00209129362299,1.00110050457,0.00203752157855,0.999230592612,0.00198246075142,1.00373415869,0.00195069725182,1.00219208645,0.00193287681825,1.00020401996,0.00194303911431,1.00336702653,0.00192886755028,1.00276327776,0.00190548710646,1.00374608792,0.00190002208084,1.0033700207,0.00191336741069,0.9981151086,0.00194807942162,1.00294983386,0.0019611983794,0.997057828357,0.00198502500159,1.00280432312,0.00198858360168,0.998599263662,0.00202361508655,0.999437908515,0.00207623005291,1.00540413575,0.0020866147698,1.00055869939,0.00211885596567,1.00273870824,0.00218047524322,1.00134197635,0.00222673576085,1.1525973082,-0.0776275396,0.0084113181,0.7622828484,d,1
2457387.85315859,0.999662883656,0.00208857880203,0.998552265807,0.00203394718766,1.00478636929,0.00198568146318,1.00009034753,0.00194634755664,1.0038320052,0.00193284993834,1.00337422286,0.00194429189481,1.00081718617,0.00192544743492,1.00715731991,0.00190766853839,1.00251112256,0.00189768039354,1.0055611144,0.00191380801772,0.999854304318,0.0019481515393,0.999566377923,0.00195707180783,0.998592475092,0.00198490937537,0.998148540665,0.00198324480565,1.00198149944,0.00202498762789,1.00222298551,0.00207715370156,1.00150786677,0.0020817813769,1.00056228638,0.00211730759622,1.00232449999,0.0021785701703,0.998918662053,0.00222290311949,1.1495729685,-0.0713251829,0.0083288392,0.7609346509,d,1
2457387.85455893,0.999004400053,0.0020883307575,0.996044492337,0.00203214163852,0.999774387923,0.00198186450788,1.00276823063,0.00194880129525,1.0031698577,0.0019325834911,1.00297161817,0.00194426155154,1.00324178415,0.0019276861209,1.00153565833,0.00190342739221,1.001111324,0.00189687115586,1.00112153432,0.00191049308408,1.00320946714,0.00195127867617,1.00416414693,0.00196114667582,1.00130894635,0.00198746186208,1.00466063529,0.00198896915062,1.00038056799,0.00202395912684,0.998186465287,0.00207399249258,1.0023638017,0.00208284255539,1.00049933419,0.00211757632804,1.0034534096,0.00217991072034,1.00037175866,0.00222453840725,1.1451300383,-0.0692085028,0.0083184931,0.7596859336,d,1
2457387.85595926,1.00448727002,0.00209310453443,1.0012764707,0.0020365910434,0.998562862646,0.00198088448784,0.99943290713,0.00194613253902,1.00228253745,0.00193189913041,1.00313548955,0.00194442369468,1.00393090248,0.00192824310048,1.00139366049,0.00190331102484,1.00079099343,0.00189661611219,1.0010397749,0.00191046356226,1.00199424438,0.00195015309936,1.00011299111,0.00195785790149,1.00135190893,0.00198755255637,1.00295995775,0.00198749121433,0.997520036426,0.00202162207177,0.999196505089,0.00207491231594,1.00316430061,0.00208361936459,1.00257730912,0.00211941329302,1.00264509581,0.00217928359507,1.002930664,0.00222694644861,1.1605848074,-0.0746239424,0.008366636,0.7596090436,d,1
2457387.8573596,0.998334365726,0.00208745480397,1.00372449436,0.00203829493415,1.00280974119,0.00198402101828,1.0011826093,0.0019471825149,1.00599833423,0.00193452260473,1.00446846456,0.00194509816123,1.00291019597,0.00192706115859,1.00355265607,0.00190467572648,0.999471391135,0.00189520746194,0.998071936264,0.00190771413168,0.999044482454,0.00194742983467,1.00221218111,0.00195919743582,0.998359329976,0.00198470477561,1.00101570903,0.00198556568076,1.00332366596,0.00202611531789,1.00475333826,0.00207933700965,1.00077010466,0.00208114928715,1.00028271691,0.00211709751026,1.00064757668,0.0021771257524,1.00006828007,0.00222400463931,1.1766424179,-0.0759758949,0.0084249331,0.7586369514,d,1
2457387.8587603,1.00122482055,0.00209015305366,1.00109879949,0.00203628205871,1.00236455216,0.00198388048269,0.997181709118,0.00194410572584,1.00202762267,0.00193153607032,1.00177939704,0.00194312939152,1.00218446452,0.00192669226807,1.003994996,0.00190521740724,0.999984867051,0.00189576922708,1.00378959421,0.00191249517799,1.00060506248,0.00194888978365,1.00090020586,0.00195831364979,0.999155661009,0.00198556755905,1.00107927185,0.00198579991462,0.998694374025,0.00202246521725,1.00285157374,0.00207791589778,1.00162717676,0.00208213838593,1.00126466443,0.0021181558282,1.00386625526,0.00218021472095,1.00721169886,0.00223071916898,1.1797264814,-0.0751417875,0.0083572362,0.7582436204,d,1
2457387.86016065,1.00247178527,0.00209184236291,1.00271531143,0.002038279872,1.00291264153,0.00198486825861,1.00145621902,0.00194813848925,0.998030734284,0.00192883991547,1.00309328469,0.00194478149646,1.00507261918,0.00192956974972,0.99855833633,0.00190140395408,1.00030946568,0.00189654810914,1.00072781421,0.0019105908394,1.00123627803,0.00194996031182,1.00308662283,0.00196069832385,1.00152090459,0.00198809396559,1.00003245921,0.0019854838986,1.00305717282,0.00202672725322,1.00406329081,0.0020795547068,0.99676949271,0.00207856965452,1.0028497342,0.00212017526754,1.00288571696,0.00218001267346,1.00035699824,0.00222517934316,1.1864733696,-0.0715228319,0.008363327,0.7574614882,d,1
2457387.86156098,1.00123837691,0.00209056628835,1.00022873823,0.00203596091564,1.00580009919,0.00198701575539,1.00083438243,0.00194743150321,1.00062399277,0.00193072571132,1.00173338539,0.00194339674763,1.00237348486,0.00192711967306,1.00341326557,0.00190508828105,1.00000284606,0.00189610489119,1.00181263079,0.00191123530557,0.999922439461,0.0019487164672,0.999908290886,0.00195785086383,1.00086635742,0.00198734081415,1.00135495446,0.00198640069496,1.00596943846,0.00202893842481,1.00248238054,0.00207801838561,0.999049475884,0.00208031128499,1.00054018437,0.0021179879234,1.00075135097,0.00217792734605,1.00182954197,0.00222632211168,1.1935681105,-0.0728436708,0.0083345808,0.7568106055,d,1
2457387.86296169,1.00343361886,0.00209254818102,0.999386886802,0.00203525793928,0.999556676794,0.0019819891706,1.00058111701,0.00194724528336,1.00251899046,0.00193229330727,1.00652270584,0.00194739185366,1.00278895969,0.00192755897585,0.999028633316,0.00190157752633,1.00182296135,0.00189759274776,1.00385168452,0.00191292320269,1.00141209158,0.00194995553749,1.00440850395,0.00196161551289,0.999848060737,0.00198648754924,1.00024484605,0.0019854917304,1.00339526612,0.00202679639105,0.999221777215,0.00207528121782,0.999578473571,0.00208083368238,1.00225839715,0.00211944085382,1.00022603907,0.0021775074722,0.999572090238,0.00222428287694,1.1891604662,-0.0714821815,0.0083489316,0.7561058402,d,1
2457387.86436202,1.0083768505,0.00209635302854,0.999418888832,0.00203495779077,1.00040611926,0.00198237949571,1.00026825884,0.00194668802185,1.00313166165,0.00193249829146,1.00357790195,0.00194469070645,1.00174376822,0.00192641879205,1.00134471189,0.00190318253618,1.0027764891,0.00189812944754,1.00000485859,0.00190959618444,1.00135669829,0.00194966092092,0.998223511236,0.00195622406649,0.998999618613,0.00198552674282,1.0027792491,0.00198729276122,1.00381272949,0.00202681079674,0.999649548849,0.00207522634077,1.00548518846,0.00208548413883,0.998867872501,0.00211613807464,1.00018034568,0.00217700622815,0.999815418843,0.00222406858983,1.1617610455,-0.0734119415,0.0083390148,0.7565176487,d,1
2457387.86576236,1.00549411192,0.00209282669706,1.00020946775,0.00203457922206,1.0015321335,0.00198230501801,1.0016938455,0.00194689307803,1.00264607233,0.00193120039637,1.00512958229,0.00194502419401,1.00311679119,0.00192665141862,1.00168658594,0.00190253697802,1.00166117901,0.00189636536599,0.996799886171,0.00190611058009,1.00102942437,0.0019484501777,1.0021539077,0.0019584859949,0.999674407805,0.00198505607532,1.00312606487,0.00198659572733,1.00204238294,0.00202431506503,1.00116364027,0.00207544220379,1.00035244382,0.00207995673686,1.00105652145,0.00211692522406,0.998673279484,0.00217450375515,1.00255239741,0.00222529393492,1.1393303871,-0.0773839951,0.008425789,0.7545277476,d,1
2457387.86716269,1.00382134004,0.00209101163342,1.00085674596,0.00203479143497,0.999094809439,0.00198002096302,1.00157600228,0.00194653854524,1.00116505831,0.0019297127898,1.00296390618,0.00194294880286,1.00536194408,0.00192819299878,1.00265568181,0.00190309384536,0.997441044033,0.00189269252214,1.00263164867,0.00191052391402,1.00194247432,0.00194891583939,1.00091065723,0.00195717242012,1.00263595917,0.00198724093175,0.998313995061,0.00198230551602,1.00124420524,0.00202325973577,0.997196000166,0.0020717698249,1.00520467223,0.00208381206916,0.999574499884,0.00211530340768,1.00275076511,0.0021777110082,1.00418604754,0.00222636522603,1.1254829168,-0.0733058453,0.0083207795,0.7558372021,d,1
2457387.8685634,1.00036944417,0.00208774423723,1.00286352231,0.00203622449735,1.00259945918,0.00198268235577,0.998926841965,0.00194422695252,1.00200156438,0.00193023060219,1.0001585821,0.00194051120815,1.00468672148,0.00192744590423,0.999074692755,0.00190009763012,1.00108694959,0.00189546047056,0.999699034997,0.00190796891947,0.999181059098,0.00194642612909,1.00550047793,0.00196076630081,1.00116580237,0.00198586516785,1.00198310777,0.00198522919019,0.999326954484,0.00202141797847,1.00674681471,0.00207967862818,1.0022460857,0.00208104126993,1.00237730507,0.00211739078552,1.00172450451,0.00217646543622,1.00028243828,0.00222249736272,1.0901138783,-0.0855923891,0.0083447564,0.7563831806,d,1
2457387.86996373,1.00116825988,0.0020872151345,1.00008964728,0.00203276336549,1.00334243484,0.00198211396273,1.00003982866,0.00194407889443,1.00259416502,0.00192964677051,0.999870821417,0.00193915234789,0.99989509112,0.00192251903326,0.999158945675,0.00189911903879,1.00140485515,0.00189466007264,1.00299124701,0.00190956582402,1.00617037601,0.00195114967915,1.00258028258,0.00195721825698,0.998815478027,0.00198279378857,1.0022795705,0.00198433058212,1.00113180633,0.00202176713069,1.00214896161,0.00207449803878,1.00319275352,0.00208062435628,1.00151714415,0.00211542082834,1.0015681673,0.0021749908002,1.00096018947,0.00222173673635,1.0745127201,-0.0987858772,0.0083328383,0.7556811571,d,1
2457387.9100668,1.00110350672,0.00210287149146,1.00012559442,0.00204757968755,1.00272862337,0.00199545707228,0.997779699992,0.0019557771069,1.00092987925,0.00194151233041,1.00418013488,0.00195610165643,1.00438698727,0.00193919964171,0.999915333983,0.00191252711276,1.0030618948,0.00190856318359,1.00705199915,0.00192558700935,1.00031854182,0.00195950140819,1.00374705499,0.0019718282465,0.996639334286,0.00199497061807,0.99998790961,0.00199647375401,1.00222775518,0.00203733563698,1.00108242917,0.00208904588716,1.002958576,0.00209597945662,0.996964590016,0.00212761035204,1.00118883044,0.00219175057187,1.00246458747,0.00224095024506,1.4671378136,-0.0741550922,0.0083377138,0.7658478618,d,1
2457387.91146713,1.00190741697,0.00209984451984,1.00270439769,0.00204625871163,1.00128509458,0.0019909986145,1.00015893999,0.00195451524627,1.00328241731,0.00194028515141,0.999074263794,0.0019488119488,0.999536022687,0.00193217406789,1.00021955609,0.00190977856572,1.00328480283,0.00190577316176,1.00346356822,0.00191964862417,1.00268575519,0.00195839196057,1.00196599664,0.00196716531124,1.00085060074,0.00199520442601,1.00027342213,0.00199340546145,1.00209412449,0.00203372982859,0.999717267243,0.00208424862636,1.00037700946,0.00209018519706,0.999778921588,0.00212628935323,1.00425656129,0.00219046251691,1.00559674705,0.00223957007092,1.383431673,-0.0754537582,0.0082973586,0.7646739483,d,1
2457387.91286784,0.999023009469,0.00209503698779,1.00116618198,0.00204276848743,1.00357664575,0.00199086590101,1.00234489411,0.00195430096597,1.00374721446,0.0019387141562,1.00176990675,0.00194899329657,0.999906177116,0.00193055776326,1.00027898195,0.00190793709675,1.00492998439,0.0019052176622,1.00356515331,0.00191786071379,0.998420665399,0.00195290983733,0.998920694201,0.00196264094132,0.998690241057,0.0019913469885,1.00096573892,0.00199191453552,1.00105368885,0.00203071241658,1.00305500478,0.0020847781379,1.00112998959,0.0020884485475,1.00455465637,0.00212802424169,1.00408099133,0.00218780435274,1.00021279096,0.00223208765261,1.3243112564,-0.077542305,0.0083294194,0.7639183402,d,1
2457387.91426817,1.00426903914,0.00209743083763,0.999153029913,0.0020391002322,1.00120173095,0.00198703009721,1.00167457617,0.00195192998703,1.00253030207,0.00193598437575,1.00202083011,0.00194740506683,1.00383170849,0.00193201575947,1.00275431053,0.00190819681575,1.00161530027,0.00190090305265,1.00007200608,0.00191335144164,1.00230548791,0.00195428806269,1.00024628594,0.00196188577094,1.00078143376,0.00199112178562,0.997530764557,0.00198721304897,1.00182337666,0.00202943026918,1.00207802855,0.0020818367091,1.00089934023,0.00208615419796,1.00345807813,0.0021248468966,1.00083263021,0.00218260934009,1.00193916412,0.00223125312238,1.268971324,-0.0730361938,0.0082797371,0.7628921866,d,1
2457387.91566851,1.00122594106,0.00209287023368,1.00403747334,0.00204134203213,1.00187211806,0.0019858079006,1.0008059409,0.00194951243713,1.00070642083,0.00193278260679,1.00236844145,0.00194598179869,0.999981115829,0.00192716969235,0.996464626834,0.00190151411806,1.00172630439,0.00189928696327,1.00132793347,0.00191267387175,1.00088423946,0.00195144731795,1.00173581246,0.00196137334492,1.00104826817,0.00198962409904,1.00226911658,0.00198936095586,1.00242638974,0.0020281243334,1.00237232217,0.00208020939012,1.00333774831,0.00208637315101,1.00609009265,0.00212514862712,1.00342594105,0.00218278516488,0.998003100813,0.00222557291308,1.2391030788,-0.0755366087,0.0082539469,0.7623062134,d,1
2457387.91706884,0.998929208102,0.00208980429885,1.00321740399,0.00203961397468,1.00222243054,0.00198518880511,1.00006712188,0.00194794482644,1.00233115197,0.00193319643479,1.00244999456,0.00194512020281,1.0035660745,0.00192920539984,1.00271878145,0.00190562081913,1.00316566517,0.00189960193416,1.00161724399,0.00191209799887,1.00071057457,0.00195035531403,1.00011431873,0.00195907288619,1.00438606355,0.00199141547172,1.00132449656,0.00198758005985,0.997612440349,0.00202301265519,1.00182825554,0.00207865273508,0.999006418536,0.00208154995406,1.00124839759,0.00211983256952,1.00244228808,0.00218073663223,1.00169851284,0.00222759788838,1.2035461664,-0.0735299587,0.0082532698,0.7606372237,d,1
2457387.91846956,1.00212564322,0.00209150489271,0.999539467106,0.00203554411306,0.999605275305,0.00198206375955,0.999844545264,0.00194688090215,1.00266481557,0.00193256484646,1.00063336077,0.00194271588064,1.00159655641,0.00192673873716,1.00303101175,0.0019049948459,1.00533331426,0.00190055131021,1.00063177282,0.00191043812245,1.00419483458,0.00195238831533,1.0004111912,0.00195845627588,1.00318383038,0.0019894622364,1.00052378136,0.0019859013589,1.0035048804,0.00202702355227,1.00406376106,0.00207952957042,1.00048864796,0.00208175334188,0.998391131301,0.00211630087988,1.00244264772,0.00217956893719,0.996877158363,0.00222208690615,1.1777982712,-0.0825330019,0.0083612781,0.7601001263,d,1
2457387.91986989,1.00426719832,0.00209143877156,1.00277239623,0.00203642895274,0.998910772332,0.00197970859783,1.00347440922,0.00194809872332,0.998125843803,0.001927187162,1.00262356451,0.00194258822304,0.999082063354,0.00192294916729,1.00329081297,0.00190353030833,1.00145456631,0.0018957610301,1.00044515652,0.0019086130485,1.00405742499,0.00195051641647,0.998471566424,0.00195511385799,1.00021864485,0.00198525121699,1.0051247984,0.00198792493162,1.00183508252,0.00202381023034,0.996520788692,0.00207119918209,1.00274804018,0.00208177787751,1.00237692656,0.00211780392875,1.00332870276,0.00217835496326,1.00039552013,0.0022231616261,1.1749964952,-0.0789085627,0.0083226832,0.7588602901,d,1
2457387.92127023,1.00010849764,0.00208903243432,1.00130693725,0.00203637177728,1.00164211796,0.00198308945629,1.00403826743,0.00194964634435,0.999924022866,0.00192975376853,1.000765222,0.00194221601683,0.999717297718,0.00192462667764,0.999744343849,0.00190179087093,1.00010676829,0.00189578363009,1.00509380896,0.00191339829147,1.00089686482,0.00194901711789,1.00000825199,0.00195750899177,0.999564259479,0.00198587528255,0.997546922025,0.00198287977975,1.00191854936,0.00202500472786,1.00038794197,0.00207566232207,1.00485304705,0.00208479400818,1.00504345403,0.00212133913281,1.00650081604,0.00218243113358,1.00399395169,0.00222770991779,1.1665546894,-0.0769270658,0.008255193,0.7579977512,d,1
2457387.92267056,0.995853611427,0.00208493531756,1.00119401849,0.00203578928795,1.00170425815,0.00198270670757,0.99892057889,0.0019450703741,1.00289492299,0.00193171599617,1.00362602008,0.00194409423708,1.0036855645,0.00192739315842,1.00321354913,0.00190417646382,0.999699054915,0.00189500446977,1.00504237518,0.00191296089853,1.00210134969,0.00194966456961,1.00154784313,0.00195833811071,1.00024388854,0.00198597986151,1.00242114809,0.00198648661508,0.999326295908,0.00202238399071,1.00128664704,0.00207599915324,1.00291285054,0.00208273579426,1.00203832718,0.00211823226634,1.0015820141,0.00217755151256,1.00061361313,0.00222416833431,1.1629667282,-0.0931226015,0.0083158985,0.7576195598,d,1
2457387.92407127,1.00301409704,0.0020927243883,0.998356404186,0.00203497555947,1.00071642763,0.0019833997828,1.00223937532,0.00194923839331,1.00309885878,0.00193337783966,0.996851487313,0.00194007994222,1.00261539441,0.00192805034154,1.00250690752,0.00190503123536,1.00271682516,0.00189884383889,0.998970508608,0.00190955534235,1.00155322367,0.0019507019968,0.998293603345,0.00195715621003,1.00239124675,0.00198931045322,1.0035200011,0.00198890910329,1.00270857172,0.00202674653338,1.00273898144,0.00207891084024,1.00309504063,0.0020845030431,1.00255622281,0.00212038682969,1.00296561039,0.00218055824212,0.999725788,0.002225176953,1.1787682772,-0.0785771608,0.0082387859,0.7578055263,d,1
2457387.9254716,1.00062110859,0.00208980045322,0.998355567516,0.0020341921536,0.99888911193,0.00198112018787,1.00156112863,0.00194792287852,1.00346542766,0.00193289233888,1.00066353814,0.00194244019785,1.00351822512,0.00192797449209,1.00633559065,0.00190733286431,1.00192982129,0.00189750325271,1.00062403899,0.00191017354845,1.00419886336,0.00195209611456,1.00580457869,0.0019625199348,0.99976947923,0.00198630464901,1.00122050839,0.00198617936603,1.00167817518,0.00202508798171,1.00082677417,0.0020763970825,1.0018079548,0.00208258045498,0.998048939282,0.00211559449516,1.00162409164,0.00217844727087,0.998706447761,0.00222327305126,1.1667824984,-0.0783444643,0.0082697291,0.7570412159,d,1
2457387.92687194,0.998025494367,0.00208687523409,1.00269783013,0.00203718543586,1.00028046264,0.00198166995521,1.00133433471,0.00194715177926,1.00038201899,0.00192976527421,0.999240813794,0.00194063661182,0.999508256514,0.00192405697005,1.00229522135,0.00190347663315,1.00228666852,0.00189715349642,0.999114157595,0.00190825239928,1.00014271521,0.0019481377317,1.00276862093,0.00195941104324,1.00293528671,0.00198826627002,1.00286612605,0.00198692814242,1.00162487767,0.00202444283638,1.00317915963,0.00207774594053,1.00448586196,0.0020841289577,1.00165193896,0.00211801294762,1.00105052376,0.00217726226554,1.00542777208,0.00222859317804,1.1772738695,-0.0881844759,0.0083579794,0.7570351958,d,1
2457387.92827227,0.99952309054,0.00208972322626,1.00224399801,0.00203823413767,1.00147725444,0.00198401551608,1.00158622358,0.00194862522535,1.00382803532,0.00193391324553,1.00080901534,0.00194327664825,1.00225946512,0.00192765266935,1.00279463992,0.00190517252363,0.998012783393,0.0018950674997,1.00298915382,0.00191276347022,0.998051535083,0.00194776368527,1.00351106703,0.00196140056751,1.00024504309,0.00198749904331,1.00086292689,0.0019866296168,1.0027133555,0.00202678463748,1.00021679926,0.00207672348985,1.00193978639,0.00208349124497,1.00623709748,0.00212352603564,0.998831053819,0.00217691769056,1.00333439108,0.00222840018662,1.1867220402,-0.0827453136,0.0083598606,0.7556360364,d,1
2457387.92967298,1.00266831358,0.00209123106305,1.00410195586,0.00203865957369,0.998894061682,0.00198079672436,1.00518101302,0.0019505216665,1.00230206299,0.00193161435669,0.998559736152,0.00194039549097,1.00394354952,0.00192799179066,1.00173853123,0.00190329415654,1.00177870895,0.00189701557317,1.0017183477,0.00191064885429,1.00251022804,0.00195034980264,1.00238638454,0.00195937786479,0.999476606669,0.00198569504148,1.00087560366,0.00198553091035,1.00089080699,0.00202408752624,1.00025621926,0.00207558940214,1.00379306161,0.00208387513707,0.999590764064,0.00211658966353,0.998796345103,0.00217561802272,1.00159823197,0.00222557856676,1.1807405949,-0.0763040781,0.0082187904,0.7550091147,d,1
2457387.93107331,1.00105525084,0.00208998458667,0.999315935065,0.00203478594926,1.00171636269,0.00198333734996,1.00091874287,0.00194721507737,0.996068286843,0.00192673628898,1.00127398144,0.00194276018531,1.00535653259,0.00192932079188,1.00088670224,0.00190282934508,1.0057103512,0.00190039440804,1.00211437748,0.0019111705816,1.00064194786,0.00194898002782,1.00038008397,0.00195792065938,1.00710588695,0.00199223255685,1.00286910129,0.00198737232707,1.00390566874,0.00202682184126,1.00052239573,0.00207593602304,0.999824767805,0.00208059806694,0.9993316755,0.00211646546361,1.0010034445,0.00217759611187,0.999962960592,0.00222410769714,1.1474165916,-0.0842311382,0.0083572734,0.7549239993,d,1
2457387.93247365,1.0023506584,0.00208861241084,1.00279972653,0.0020353186766,1.00257967659,0.00198174009121,0.99737394722,0.00194214557167,0.999112795482,0.0019270232063,1.00324078995,0.00194214232613,1.00101736308,0.00192363548978,0.999258169111,0.00189936331412,1.00294914927,0.00189604919791,1.00197344286,0.00190898823108,1.00182240265,0.00194780189936,1.00451072467,0.00195902803601,1.0033325615,0.00198680223925,1.00189003673,0.00198422091719,1.00109697761,0.00202203270987,1.00194450116,0.00207475328835,1.00264163337,0.0020805853965,1.00015844141,0.00211467927048,0.99848883331,0.0021727882901,1.00142784917,0.0022227303797,1.1305425167,-0.0826488733,0.0082897171,0.7540294528,d,1
2457387.93387398,1.00354210422,0.00209055026268,1.00154299264,0.00203518776821,1.00380990302,0.00198363135266,1.00043595546,0.00194548211074,0.998704682181,0.00192755733335,1.00097509984,0.00194114449686,0.999965609321,0.0019236220938,1.00062815571,0.00190133427405,0.999532112498,0.00189417870691,1.00467031557,0.00191194985212,0.999437180724,0.00194672863664,1.00626419252,0.00196139126884,0.99798017582,0.0019832614651,1.00125536788,0.00198465009966,1.0016610207,0.00202343105956,1.00159411111,0.00207533872679,0.999938036636,0.00207917158634,1.00739132729,0.00212185605554,1.0010807078,0.00217603818576,1.00151338549,0.00222384411478,1.1167773008,-0.0891294479,0.0083361221,0.7550159693,d,1
2457387.93527469,0.997077799799,0.00208400853346,0.999659011953,0.0020327239826,1.0001005623,0.00197973713852,1.00108241463,0.00194525845274,1.00022872694,0.00192798610254,1.00190829993,0.00194114992121,1.00221769927,0.00192468448044,1.0045629591,0.00190373747139,1.00025586569,0.00189398405938,1.00200068387,0.00190904269214,1.0007633579,0.00194703522514,1.00508805146,0.00195953719494,1.00257055781,0.00198625238315,1.00245429587,0.00198483681905,1.00331508723,0.0020239095363,0.99974203004,0.00207282154312,1.00529233492,0.00208283229963,1.0010532894,0.00211539321013,0.999862522427,0.00217395064911,1.00374636182,0.00222471697652,1.0901331902,-0.1066151857,0.008316054,0.7550294995,d,1
2457387.93667502,1.0011740213,0.00208642480661,1.00262865739,0.00203415272987,1.00293612066,0.00198101139853,1.00272989919,0.00194562271881,0.998732738006,0.00192586428099,1.00078995795,0.00193924479782,0.997619785352,0.00192000273843,1.00398976958,0.00190237801909,0.999787652627,0.00189258696125,1.00113238182,0.0019073775918,1.00429812741,0.00194895811105,1.00238827565,0.00195639161391,1.00279641153,0.00198547323823,0.999381994692,0.00198130561107,1.00382107172,0.00202329800485,1.001969765,0.00207361541906,1.00179965211,0.00207875579365,0.998425609429,0.00211195291869,1.00366466815,0.00217615004507,1.00149206351,0.00222150806405,1.0745528936,-0.1060587168,0.0082582608,0.7545726895,d,1
2457387.93807536,1.00032009263,0.00208611940543,0.999708109676,0.00203221135776,1.00112653476,0.00197998192948,1.00206203086,0.00194556796911,1.00203395935,0.00192902295529,1.00066125377,0.00193963507034,0.998697032717,0.0019213734057,1.00481060638,0.00190351263051,1.00073833388,0.00189383390832,0.998871951141,0.00190603789223,1.00197691339,0.00194758005734,1.00231815981,0.0019568087556,1.0005536841,0.00198411252782,1.00538132266,0.00198675515322,1.00343830972,0.00202340247146,1.00177135461,0.00207396725201,1.00028298564,0.00207796614357,0.999346185618,0.0021132633135,1.0033701913,0.00217634848086,1.0015904585,0.00222217046258,1.059112072,-0.1187164783,0.0083676185,0.7538875937,d,1
2457387.93947569,1.00189600544,0.00208607811712,0.999592336693,0.00203074333407,1.00170320769,0.00197915666588,1.0018143771,0.00194412680753,1.00210255391,0.0019278223064,1.0041659383,0.0019412242542,0.999616260374,0.0019208675219,1.00291178612,0.00190078022099,1.00280926649,0.00189434742152,1.00009644934,0.00190574390619,0.999883831668,0.001944567485,1.00225290073,0.00195547817419,1.00546523968,0.00198685878234,1.0030036647,0.00198351683299,0.998772071306,0.00201815882564,1.00121036838,0.0020721214822,1.00035958794,0.00207665928772,1.00037799371,0.0021127575073,1.00196624944,0.00217362609985,1.00017895113,0.00221929855042,1.0479400158,-0.112757802,0.0082453936,0.7532212734,d,1
2457387.97932433,1.00114148567,0.00209873462814,0.997789709533,0.00204176234493,1.00281451518,0.00199186101865,0.997681230856,0.00195223565097,1.0045867288,0.00194107451526,0.998728323851,0.00194824839167,1.00057247035,0.00193273646675,1.00206661754,0.00191100584939,1.00099186334,0.0019036564493,1.00103497044,0.00191739917565,1.0004984219,0.00195628881343,1.00084416206,0.00196590229652,1.00078004465,0.00199484739214,1.00005307785,0.00199291621446,1.00226593168,0.00203349475541,1.00122463509,0.00208512619696,1.00662274835,0.0020951469318,1.00757670103,0.00213256713689,1.00309425583,0.00218896083273,1.00104087051,0.00223507139419,1.347504735,-0.0742499828,0.0081267394,0.7622123361,d,1
2457387.98072466,0.997027657275,0.00209207965858,1.00117450455,0.0020416392812,0.996182512872,0.00198355328782,1.00027322115,0.00195155835141,0.999469552806,0.00193419155398,1.00348787394,0.00194929937993,1.00285929146,0.00193188652331,1.00350095585,0.00190945480607,1.0056889199,0.00190474054904,0.996868403489,0.00191138834136,1.00037463363,0.00195346296552,1.00126233706,0.0019634624645,1.00064884827,0.00199185985707,1.00402863804,0.00199337070903,1.00054228979,0.00202910563461,1.00257383786,0.00208324715548,1.00432864032,0.00209005490788,1.00220801296,0.00212475152642,1.00527209055,0.00218757404004,1.00200127122,0.00223250161729,1.3178706169,-0.0777903795,0.0081477528,0.7614164352,d,1
2457387.982125,1.00125307844,0.00209428548606,1.00012739927,0.00203937420385,0.99884365087,0.00198449926469,0.999958432429,0.00195003430393,1.00028686334,0.00193365016136,1.00270914015,0.00194746144631,0.99991898206,0.0019282672563,1.00142368424,0.0019066443884,1.00127874965,0.00190004025051,1.00457955634,0.00191640005043,0.999867882781,0.00195176920215,1.00497870474,0.00196522821813,1.00062584989,0.00199059092236,1.00276812732,0.00199104204422,1.00218819235,0.00202914846086,0.999035298718,0.00207880482245,1.00370093055,0.00208810278014,1.00601338633,0.00212656615968,1.00142768124,0.0021826359778,0.999532806033,0.00222864819298,1.2845512629,-0.0889655352,0.0081709381,0.7597671151,d,1
2457387.9835257,1.00141574787,0.0020937196236,0.997409821442,0.00203641479151,1.00045481486,0.0019852456094,1.00102890992,0.00195029071143,1.00022652401,0.00193299861971,1.00141598943,0.00194577068769,1.00226297232,0.00192963204008,0.999965021534,0.00190484149292,1.00249750652,0.00190047980165,0.998935774147,0.00191134421075,1.00589311787,0.00195612278503,1.00183191437,0.00196204785954,1.00229411222,0.00199134151616,1.00182799546,0.00198959727076,1.00442875887,0.00203035049329,1.00306886132,0.00208152634139,1.00536474367,0.00208877685406,0.999311815266,0.00212001105596,0.999992562095,0.00218056752956,1.00196408306,0.00222998965102,1.261166811,-0.0802881718,0.0082085924,0.7599993944,d,1
2457387.98492604,1.00010345269,0.00209189926908,1.00264011951,0.00204018008309,0.999559610094,0.00198384454623,1.0038094554,0.00195196085628,1.00037934976,0.00193250217159,1.00317123288,0.0019466173809,1.00219881925,0.0019289652459,0.999287746975,0.00190373925272,1.00353823052,0.00190071843293,1.0031521121,0.00191414491309,1.00386035244,0.00195382433077,0.997599920103,0.00195795312712,0.998035910934,0.00198719736893,1.00062301403,0.00198798493085,1.00441006195,0.00202971643865,1.00234662629,0.00208024653954,0.999649665148,0.00208324796408,1.00065167618,0.00212049047737,1.00319028974,0.00218267709108,1.00275559425,0.00222996591729,1.2566927671,-0.0834386349,0.0082165189,0.7592214346,d,1
2457387.98632637,1.00066921051,0.00209377641405,1.00234263161,0.00204127813709,1.00177686886,0.00198701164964,1.0026098273,0.00195231787623,0.999220812389,0.0019328955277,1.00296719457,0.00194773609036,1.00111528556,0.00192940025649,1.0012044371,0.00190657087052,0.998366524622,0.00189785505763,1.00200287046,0.00191445519353,0.999468488087,0.00195156568612,0.999858357972,0.00196112699221,1.00173159619,0.00199155524051,1.00612710149,0.00199388461818,1.00219922719,0.00202921596316,1.00293601635,0.00208216108156,1.00217445897,0.0020868424524,1.00057466467,0.00212186977511,1.00180770404,0.00218293779839,1.00165792721,0.0022304973429,1.2499074936,-0.1024035215,0.0083065638,0.7590834498,d,1
2457387.98772671,1.00289685059,0.00209410833636,0.998264166228,0.0020363455167,0.999965310933,0.00198403767613,0.999664429626,0.00194845439206,1.00014350523,0.00193217702512,1.00417327568,0.00194728915996,0.998971233502,0.0019262372765,1.00450286158,0.00190778968439,0.999777300052,0.00189759108842,1.00134892275,0.00191252912616,1.0021644384,0.00195240041665,1.0006623502,0.0019603469919,0.998497051103,0.00198736012184,1.00337244064,0.00199012122955,1.00550096289,0.00203042578571,1.00062240065,0.00207859227978,1.00311267815,0.00208604733382,1.00211562579,0.00212156837957,1.0038172642,0.00218303722164,1.00246038666,0.00222945055585,1.2395846844,-0.0994304419,0.0082742302,0.7582435012,d,1
2457387.98912742,1.00342824118,0.00209385208192,1.00131701493,0.00203817962315,1.00412580489,0.00198676293328,1.00330817472,0.00195075007618,1.00220895722,0.00193319953997,1.00254045791,0.00194529314242,0.999232922429,0.00192582195353,1.00234882128,0.00190545438229,0.99877024134,0.00189617541731,1.0009988899,0.00191163150235,0.999965715083,0.00194990727754,1.00021177178,0.00195928483586,1.00038694237,0.00198829747507,1.0013908314,0.00198779750572,1.00050075992,0.00202556833527,1.00202696269,0.00207906350676,1.0005925932,0.00208315130426,1.0045397419,0.00212288354816,1.00437608311,0.00218266778508,0.998334275183,0.00222494642398,1.2304213047,-0.093604207,0.0081863971,0.7560816407,d,1
2457387.99052776,1.00401826192,0.00209434578971,1.00247546879,0.00203915715116,0.996678957316,0.00198065968399,0.999456135276,0.00194764855624,1.0039762603,0.00193468224062,1.00241747713,0.00194522087627,0.998705849966,0.00192541377194,0.998305193406,0.00190222548242,1.00240651825,0.0018990704303,1.00410043663,0.00191419231582,1.0075114835,0.00195618021901,1.0015532179,0.00196043337834,1.00169738173,0.00198937398644,1.00034580182,0.00198697296996,0.999519402121,0.0020247478919,1.0006056978,0.00207794720108,0.998046195975,0.00208097993257,1.00150417107,0.00212031957242,1.00188771059,0.00218054648503,1.0042447579,0.00223024854737,1.2289552689,-0.0798262358,0.0081413146,0.7563324571,d,1
2457387.99192809,1.00023821499,0.00209123185398,0.999820410953,0.00203707825178,0.998509702052,0.0019823478201,1.00274107631,0.00195044779462,1.00434941889,0.00193509893231,1.00152097779,0.00194463090559,1.00642170812,0.00193176261127,1.00284049951,0.00190598763597,1.00060229648,0.00189780420909,1.00117321249,0.0019119434216,1.00202838134,0.00195179016628,0.999000280134,0.00195847155331,0.99541499065,0.00198431784345,1.00338199643,0.00198959258737,1.00242760051,0.0020273399639,1.0008268362,0.00207820004121,1.00048823366,0.00208320538446,1.00468775263,0.00212316504455,1.00467534037,0.00218310322019,0.998095096109,0.00222483990889,1.223988533,-0.0878077745,0.0081976922,0.7562570572,d,1
2457387.99332843,1.00578787663,0.00209509302302,1.0000732128,0.0020364191737,1.00519061653,0.00198699415604,1.00173785704,0.00194880005915,1.00168532145,0.00193214556878,1.00492226548,0.00194660232727,1.00172736552,0.0019271731765,1.00075828306,0.00190355958452,0.998823852969,0.00189557777838,1.00287728237,0.00191255896971,1.00010991284,0.00194943901373,1.00344782515,0.00196127260976,0.998377930556,0.00198592064235,1.00311443814,0.00198848811846,1.00031834272,0.00202468663922,1.00100784743,0.00207741723027,1.0013526639,0.00208300944997,0.997298483947,0.00211585029914,0.99972733872,0.0021777708902,1.00220304567,0.00222759131784,1.2156025171,-0.0837448835,0.0081775002,0.7547977567,d,1
2457387.99472913,1.00158770212,0.00209210105617,0.998994795688,0.00203614320268,1.00221790281,0.00198513701135,0.998609865231,0.00194686995731,1.00449594097,0.00193501282714,0.999626250645,0.0019428612209,1.00372502861,0.00192936708878,1.00198887665,0.00190511868362,0.999677417957,0.00189686769195,1.00476320629,0.0019146714193,1.00051448247,0.00195037156812,1.00054161987,0.00195950382177,1.00092398272,0.00198868950812,1.00341619872,0.00198937344421,0.999523122503,0.00202462725826,1.00282853376,0.00207960827089,1.00117608478,0.00208346032913,1.00202810943,0.00212058106832,1.00218711902,0.00218061934918,1.00232528258,0.00222830767988,1.2054278851,-0.1007066965,0.0082135312,0.7553523183,d,1
2457387.99612947,0.999234922195,0.00208955494763,1.00276863602,0.00203881325445,1.00257668399,0.00198503077485,1.00164432787,0.00194888011449,1.00030867923,0.00193120060871,1.00122858226,0.00194371521428,0.998852095965,0.00192500332405,1.00024265669,0.00190326631698,1.00136810794,0.00189783465451,1.0048626675,0.00191427541337,1.00301484272,0.00195193018434,1.00047439522,0.001959034215,1.00262351751,0.00198960477777,1.00069530999,0.00198666949516,0.999495493767,0.00202416302346,1.00300180998,0.00207929269963,1.00226200436,0.00208397306314,0.997112535789,0.00211582169922,1.00247993432,0.00218026352134,1.00511000524,0.00223025697142,1.1945464611,-0.0888376236,0.0082100229,0.7548303008,d,1
2457387.9975298,0.998917220905,0.00208641851331,0.999998065974,0.00203374475327,1.00529641317,0.00198462847493,1.00215415556,0.00194676679801,1.00114739772,0.0019293486651,1.00232069974,0.00194207061704,0.999475990328,0.00192306272567,1.00170747873,0.00190201516438,1.00176491971,0.001895673961,0.996544827749,0.00190516688045,1.00017640459,0.00194714900037,1.00095844793,0.00195682598649,1.00226147454,0.0019866851991,1.00239077649,0.00198544688354,1.0024931823,0.00202392249335,0.999747211239,0.00207365801778,1.00502843952,0.00208342890177,1.00336096926,0.002118242618,1.00266778063,0.00217739928684,1.00352961722,0.00222567621643,1.1546185017,-0.0928682089,0.0082443971,0.7532936335,d,1
2457387.99893014,1.00384586705,0.00209104796676,0.998287885057,0.00203273420557,0.997375130282,0.00197853141612,1.00061676656,0.00194587930996,1.00092939562,0.00192955236819,1.00133051257,0.00194167357512,1.0029844873,0.00192627182022,1.00293454412,0.00190340363251,1.00202317196,0.00189629371272,1.00263486073,0.00191047204567,0.999979980012,0.00194737692553,1.00406767171,0.00195978126655,1.00318946737,0.00198782065355,1.0024561705,0.00198586041602,0.998778794549,0.00202131961847,1.00143708533,0.00207554430426,0.997634170595,0.00207754260161,1.00147281233,0.002117037111,1.00554759281,0.00218033478321,1.00423273589,0.00222661026701,1.1421132088,-0.0927392244,0.0082732113,0.7534578443,d,1
2457388.00033084,1.00237446819,0.0020887760677,1.00384314683,0.0020364370173,1.00149456859,0.00198100590006,1.00232343626,0.00194639416268,1.00061121149,0.00192842901205,1.00183766595,0.00194121286037,1.00151874874,0.00192423338964,1.00302490063,0.00190262057745,1.00128372369,0.0018948860877,1.00187491311,0.00190900141926,1.00224797089,0.00194831179697,1.00220255294,0.00195735706163,0.998063542695,0.00198267472868,0.999425025526,0.00198249816577,1.0019175456,0.00202290184318,1.00053776067,0.00207365472372,1.00189100822,0.00208016361668,1.00168398229,0.00211616632395,0.999429370103,0.00217385098875,1.00346051782,0.00222485135589,1.120808959,-0.1054207087,0.0082463901,0.7535696626,d,1
2457388.00173118,1.0010445671,0.00208646963246,1.00076544083,0.00203278142649,0.998172986909,0.00197713477127,1.00133054566,0.00194467518689,1.00193269643,0.00192859426966,0.999572979723,0.00193843330213,1.0008084781,0.00192273682394,1.001260707,0.00190034484125,1.00330029828,0.00189559710408,1.00205340331,0.00190822413128,1.00281312022,0.00194788075666,0.998129796202,0.00195301182492,1.00420577149,0.00198681026826,1.00301601058,0.00198450347657,1.00355210792,0.00202318734402,1.0019070086,0.0020737851032,1.00123084783,0.00207850471233,0.999694216932,0.00211327320639,1.0031697173,0.00217590615639,1.00313158783,0.00222328503316,1.0850132704,-0.1164804697,0.0082798917,0.753531754,d,1
2457388.00313151,0.998686063015,0.00208446231354,1.00232426871,0.00203410256413,1.00018960692,0.00197883988731,1.00209864513,0.00194535943214,0.999800776115,0.00192695855936,1.00393454884,0.00194199881828,1.00175480278,0.00192360735031,1.00273887495,0.00190160098054,0.998918080588,0.00189211096901,1.00289563438,0.00190893242176,1.00125493934,0.00194668561104,0.999240748942,0.00195397352791,1.00690181785,0.00198909896784,1.00642005782,0.00198735756231,1.00042928117,0.00202059315199,0.998820631348,0.00207113436133,1.00292044272,0.00207996974257,0.996765198934,0.00211074782872,1.00227854835,0.00217509469638,1.00272709936,0.00222291109049,1.0680919886,-0.1148648262,0.0082043456,0.7540602684,d,1
2457388.00453185,1.00057917524,0.00208521650506,1.00044175135,0.0020317043089,0.996647085361,0.00197517807447,1.00576916598,0.0019476343022,1.00228884805,0.00192820403666,1.00046544796,0.00193843425435,1.00105281089,0.00192225775327,0.999871619172,0.00189857537181,1.00184320017,0.00189373314629,1.00316731282,0.00190839542469,1.00172310636,0.00194629625886,1.0019563285,0.00195540923825,1.00310356027,0.00198510729085,1.00151332302,0.00198253507472,1.0015409045,0.00202067695781,1.00227178567,0.00207329601047,0.999464668921,0.00207621303271,1.00042100108,0.00211304375386,1.00349004351,0.00217524546056,1.00335963374,0.00222246525465,1.0550614595,-0.1180744171,0.0082072169,0.7528541088,d,1
2457388.00593255,1.00465638673,0.0020882633129,0.999129250777,0.00203017833327,0.998859335464,0.00197654519364,1.00124076847,0.00194354694315,0.999798362367,0.00192583269916,1.00179811851,0.00193914289666,1.00234273856,0.0019229004832,1.00153581025,0.00189955286786,1.00142657127,0.00189297299644,1.0006555374,0.0019060224182,1.0044378617,0.00194818400981,1.00217278662,0.00195521756835,1.00119469814,0.00198318835534,1.0016613946,0.00198225889939,1.0000771745,0.00201902337263,1.00138937344,0.00207211858354,0.997757438122,0.00207431282382,1.00460176101,0.00211624809712,1.00236158654,0.00217383532398,1.00540877168,0.00222392896173,1.0531364679,-0.1207962036,0.0082057994,0.7536608577,d,1
2457388.04801483,0.997547805019,0.00209310179145,0.993289714242,0.00203560373656,0.994915053991,0.00198318980797,0.995765869833,0.00194859994487,0.995473850997,0.00193165608661,0.995580585186,0.00194356046145,0.994339673963,0.0019257360464,0.995325838349,0.00190365785593,0.996165739261,0.00189781082046,0.996979807394,0.00191216598332,0.996139827726,0.00195072217069,0.989365674104,0.00195436803407,0.999310089189,0.00199143850741,0.99694365281,0.0019882054632,0.991591899833,0.00202226128303,0.997111064326,0.00207914606306,0.998256312001,0.00208544898386,0.993067460727,0.00211737512659,0.996130720229,0.0021800029402,0.990450672406,0.0022226043805,1.2436132431,-0.1008274555,0.0082688658,0.7596846819,d,1
2457388.04941517,0.996607456149,0.00209026952598,0.991861307911,0.00203240852852,0.994307003135,0.00198080069475,0.993861845986,0.0019451192655,0.9959333753,0.00193019230524,0.995622333266,0.00194172344393,0.996825146451,0.00192582996914,0.994339536157,0.00190099436747,0.993311454561,0.00189374018577,0.994236238953,0.0019081280452,0.993502857629,0.00194669890935,0.994185911093,0.00195642338568,0.995424354712,0.00198634490571,0.994682762322,0.00198437142603,0.996864413492,0.00202469224287,0.992748306415,0.00207341259636,0.997577087806,0.00208288006963,0.995987457938,0.00211786208687,0.995299326063,0.0021771771245,0.994237413079,0.00222378009883,1.2550109625,-0.0966799259,0.0082164016,0.7590577006,d,1
2457388.0508155,0.992527010109,0.00208615196539,0.995010533657,0.00203448590004,0.993647467532,0.00197961831729,0.992630423528,0.00194356679199,0.993912804564,0.00192798013068,0.994598242233,0.00194033139639,0.99305359968,0.00192225403014,0.991320123051,0.00189805162472,0.996478302501,0.00189575545541,0.998052702406,0.00191067202992,0.997057781256,0.00194904944729,0.992016324287,0.00195406445796,0.995270052531,0.0019855993465,0.997421357937,0.00198608303476,0.995850606742,0.00202323476617,0.992746602277,0.00207279455895,0.991134534212,0.00207669366262,0.995246405114,0.00211655391856,0.996414968967,0.00217744407395,0.994280292866,0.00222313796518,1.2403318882,-0.1004686356,0.008265689,0.7589204311,d,1
2457388.05221585,0.99221742709,0.00208554441413,0.99261068011,0.0020321122565,0.991414166403,0.00197739221841,0.993733367066,0.00194415970881,0.995755167401,0.00192914451246,0.995735942051,0.00194093168013,0.994921274571,0.00192344932809,0.995192487216,0.00190089129003,0.994450419898,0.00189380880468,0.996691469813,0.00190928026591,0.992600717498,0.0019450954114,0.991613041455,0.00195343156166,0.98720274564,0.00197863024543,0.99602704651,0.00198460796384,0.992315343402,0.00201992882922,0.996292397384,0.00207551521136,0.993927866174,0.00207883405964,0.996081134681,0.00211692170926,0.996842724281,0.00217745282571,0.994951937174,0.00222340185109,1.2424112558,-0.089009285,0.0082011018,0.7569814324,d,1
2457388.05361655,0.99416898755,0.00208628779711,0.992249460396,0.00203097751278,0.995021557025,0.00197964457529,0.994535727892,0.00194403502693,0.993516896044,0.00192659470107,0.991991689711,0.00193712697483,0.993431932186,0.00192149726895,0.99281058123,0.00189817206841,0.9937326369,0.00189249582969,0.993862598435,0.00190627796031,0.994729935142,0.001946050469,0.991195051959,0.00195227880729,0.997889747808,0.00198667359405,0.99165176521,0.001980162104,0.993174473942,0.00201983862493,0.992848384498,0.00207168638929,0.997883165247,0.00208132903925,0.991600621367,0.00211217798664,0.994573905229,0.00217455917047,0.994200816512,0.00222176229879,1.2365647554,-0.0841795206,0.0081597902,0.7562609911,d,1
2457388.05501689,0.99630210803,0.00208831206836,0.991216369757,0.00203028431295,0.994827673276,0.00197960670777,0.991656266092,0.00194180771037,0.992078455886,0.00192556092478,0.994463800708,0.0019392760818,0.992010157587,0.00192048961085,0.995816988906,0.00190074422858,0.993051718975,0.00189209401437,0.996355974603,0.00190839220556,0.989323854328,0.00194179989485,0.993113353133,0.00195398638995,0.994280884305,0.00198385360726,0.992935252607,0.00198134111975,0.989355730983,0.00201670090793,0.993997388945,0.00207279060428,0.996979780174,0.00208066437828,0.99560757643,0.0021157949146,0.991344658096,0.0021718637912,0.992360119375,0.00222032844506,1.2394677401,-0.0889045,0.0081891045,0.7555962205,d,1
2457388.05641722,0.992694126214,0.00208581619221,0.992972875938,0.00203232775566,0.995849560777,0.00198101368105,0.990968707369,0.00194173523734,0.99340615394,0.00192709525676,0.991083030415,0.0019370382957,0.991865437859,0.00192086266487,0.990267463592,0.00189672447857,0.99302960704,0.00189257126943,0.995588675428,0.0019082859744,0.996065251794,0.00194778098684,0.997556055401,0.00195817095117,0.987930239431,0.00197907058247,0.992671181547,0.00198167114684,0.994585771337,0.0020217179223,0.995219071331,0.00207443880551,0.996258051626,0.0020806823913,0.993839568249,0.00211490454602,0.989223919064,0.00217062389991,0.994546418634,0.00222292365844,1.2536534071,-0.0965907574,0.0082120802,0.7569252253,d,1
2457388.05781756,0.992976186194,0.0020864578981,0.995557989825,0.00203488531572,0.992765587783,0.00197878221063,0.993430451984,0.00194410128569,0.992493986745,0.00192670921867,0.995388428327,0.00194088304895,0.991838804375,0.00192118166086,0.990140210898,0.00189697584091,0.993152950392,0.00189296150838,0.991704056744,0.0019054782558,0.993178773967,0.00194577028682,0.991486434397,0.00195356031161,0.990460728042,0.00198148601577,0.99594341888,0.00198472307691,0.993031335347,0.00202077475975,0.99538623618,0.00207499054262,0.991968435258,0.00207740026886,0.993590528615,0.00211511850801,0.99397778834,0.0021752923752,0.99619797724,0.00222487673166,1.2701221704,-0.1045737267,0.0082621109,0.7551167607,d,1
2457388.05921826,0.992313637065,0.00208714996874,0.991713560919,0.00203284773986,0.996464185312,0.00198300952183,0.994313061727,0.00194594546204,0.993905685191,0.00192897057086,0.99069149266,0.00193813884502,0.993107233455,0.00192330939579,0.993293429141,0.0019005993386,0.990541482833,0.00189190002778,0.993000033079,0.00190763559729,0.992814937323,0.00194659376624,0.991558562975,0.00195472429617,0.99142777585,0.00198349454034,0.993767306095,0.00198407456019,0.993054039588,0.00202199152612,0.994494232167,0.00207549338144,0.993025830112,0.0020794998868,0.997110411846,0.00211942076149,0.991990116238,0.00217485706008,0.995995482413,0.00222602980676,1.2759908438,-0.0997446775,0.0082330257,0.7543677688,d,1
2457388.0606186,0.991272099958,0.00208550966971,0.994096392608,0.00203414556213,0.993065107385,0.0019794870285,0.98981263853,0.0019415760496,0.991177662847,0.00192606920021,0.993275457079,0.00193959953256,0.996359338592,0.00192522562222,0.993309614582,0.00189997118408,0.993392026601,0.00189353812126,0.993174318004,0.0019071096449,0.993486104274,0.001946469937,0.991279165531,0.00195382172607,0.996976410947,0.00198738655037,0.993160808554,0.00198287046264,0.991531957902,0.0020200079424,0.994287485488,0.00207460543017,0.990476414082,0.00207656310022,0.99504405746,0.00211690883477,0.99216944704,0.00217425467437,0.990801188014,0.00222064125465,1.2853791714,-0.0999907255,0.0082992492,0.7537627816,d,1
2457388.06201893,0.992237477222,0.00208544966489,0.994864315638,0.00203393235906,0.990150386214,0.00197628749202,0.992311180927,0.0019428526411,0.996608023659,0.00192973619818,0.993107776319,0.00193867366886,0.993716620095,0.00192238793504,0.990488545793,0.00189692058473,0.993960492967,0.00189326484123,0.994929951061,0.00190778243499,0.99418256588,0.00194622511902,0.99086459222,0.00195270696537,0.996880160416,0.00198647053145,0.991008441913,0.00198027397623,0.99334580623,0.0020207159577,0.993064015753,0.00207266214313,0.991467744566,0.00207662844356,0.99154761947,0.00211298741047,0.99229268235,0.00217343760471,0.991021799963,0.00221989403425,1.2761571407,-0.1053948402,0.0082479436,0.7535789013,d,1
2457388.06341927,0.991809345967,0.002084523058,0.993545682446,0.0020323065593,0.988301232419,0.00197427666673,0.991903730633,0.00194208776265,0.990482637243,0.00192432490189,0.993572707154,0.0019386563747,0.995348865134,0.0019233306481,0.994386190564,0.00189970278921,0.991564490841,0.00189099486743,0.99597074764,0.00190821234466,0.993714302824,0.00194551909432,0.995041175881,0.00195568255971,0.993108455527,0.0019829274897,0.992645957088,0.00198122306148,0.996408624915,0.00202278573719,0.988947943821,0.00206860730673,0.992350525869,0.00207679629879,0.994400238433,0.00211483295526,0.988792926549,0.00216967789493,0.992608099677,0.00222061737799,1.2286738157,-0.1074322462,0.0082404511,0.7530724406,d,1
2457388.06481997,0.988846520948,0.00208035271727,0.992646425727,0.00203000230049,0.989950028272,0.00197418399418,0.992284958263,0.00194097185126,0.992848754705,0.0019248427493,0.992413024229,0.00193626543582,0.994509945635,0.00192127054686,0.991056414388,0.00189565009784,0.996895533261,0.00189395511482,0.99480246318,0.00190588618371,0.991482021031,0.00194221081627,0.9931672376,0.00195268780806,0.99151790209,0.0019800813515,0.995067090028,0.00198171946519,0.99210946422,0.0020176333034,0.991917296449,0.0020694657412,0.99412991871,0.00207670049601,0.993743549621,0.00211257385262,0.988229574986,0.00216742894933,0.995403724848,0.00222118901472,1.1943165064,-0.1037579775,0.0082145398,0.7523577213,d,1
2457388.06622031,0.997357389332,0.00208629174348,0.988716291837,0.00202538540886,0.992134828631,0.00197479455559,0.994744279669,0.00194183702533,0.995454795286,0.00192585195956,0.99270306568,0.00193535496002,0.994193729462,0.00191990275659,0.992194526783,0.00189548362686,0.993616069479,0.00189019563942,0.993143995626,0.00190348253826,0.994594691211,0.00194370853551,0.991131409151,0.00194988561215,0.991834039842,0.00197924437788,0.990159710674,0.00197648835193,0.993734319252,0.00201772310723,0.990868224297,0.00206726667186,0.992379615734,0.0020738266128,0.99180146874,0.00210946754139,0.992632115525,0.00216976820476,0.991531906372,0.002216139961,1.1462060213,-0.1144040823,0.0082811983,0.754106462,d,1
2457388.06762065,0.993931539273,0.00208286804131,0.991848827741,0.00202767281127,0.993625932366,0.00197573136018,0.990477487082,0.00193808023995,0.990387560633,0.00192148585159,0.993700912143,0.0019358822892,0.991218038988,0.00191724197288,0.993085796428,0.00189599777015,0.990115851706,0.00188714731638,0.991134423655,0.00190161208521,0.992779126051,0.00194189552735,0.997585061771,0.0019548687247,0.994149985876,0.00198079330626,0.991296166226,0.00197711102644,0.991202591415,0.00201522384257,0.99012604023,0.00206617290642,0.994330598853,0.00207516586575,0.994430469,0.00211134212929,0.997973274915,0.00217402224454,0.990842220361,0.0022150435814,1.1086087227,-0.1079193354,0.0081413677,0.752327621,d,1
2457388.06902098,0.993260296104,0.00207991800806,0.990719098905,0.00202445608593,0.991315339828,0.00197163741717,0.992400349587,0.00193761333564,0.98763994356,0.00191719150254,0.996983552039,0.00193650176455,0.994376744765,0.00191769187677,0.992828551411,0.0018937749011,0.993698213666,0.00188801372447,0.989158743496,0.00189789762507,0.993496237795,0.00194044357516,0.991272209513,0.00194756146281,0.992778159184,0.00197751343362,0.99256403523,0.00197607794315,0.995347793859,0.00201648789763,0.992936419743,0.00206632386679,0.994213957263,0.0020726979648,0.990775580408,0.0021057497776,0.993542104884,0.00216757819968,0.993330496383,0.00221471829419,1.0767216682,-0.1161454916,0.0081394371,0.752923727,d,1
2457388.07042169,0.986633496107,0.00207352341438,0.992791380899,0.00202554368009,0.99352578459,0.0019728097332,0.992970174274,0.00193746443736,0.993018659261,0.00192092419869,0.995592049691,0.00193473697658,0.992615033722,0.00191567683284,0.991334595826,0.00189196882927,0.991196371094,0.00188536234026,0.998027415312,0.00190450738215,0.995536335638,0.00194150232646,0.990598160556,0.00194640285588,0.994562052744,0.00197835274765,0.989912092116,0.0019732106989,0.991598834622,0.00201257418223,0.991666333683,0.00206457064167,0.993663734914,0.00207156964287,0.994689364873,0.00210842660636,0.988395314609,0.00216229640544,0.991899316855,0.00221265469964,1.077034235,-0.116717577,0.0081186006,0.7525668144,d,1
2457388.07182202,0.992703871484,0.00207812014784,0.995082322144,0.00202685163786,0.989677259157,0.00196901521072,0.989889335326,0.00193436321122,0.993736913202,0.00192102105412,0.996310098902,0.00193478969743,0.992909195041,0.0019153811203,0.993337637916,0.00189304258384,0.992762490731,0.00188614904282,0.990555708435,0.00189792310172,0.995193133984,0.00194066917326,0.99409409321,0.00194869304535,0.99228444921,0.00197587949241,0.99211426813,0.00197447534083,0.991179424997,0.00201165804401,0.993383719119,0.00206539356703,0.99091597677,0.00206861363078,0.990031389932,0.00210373461528,0.990736483279,0.00216368328756,0.993482719704,0.00221335348418,1.0634428263,-0.1177062988,0.0081506912,0.7531628609,d,1
2457388.11565204,0.988940716879,0.00208378034153,0.989958014303,0.00203099684825,0.990271857285,0.00197759014706,0.995157409494,0.00194644936485,0.992959166552,0.00192804614935,0.992356146828,0.00193931414333,0.993079292697,0.00192306878191,0.992770221593,0.00190006416535,0.994035529628,0.00189460364693,0.992559502513,0.0019070109479,0.992188869711,0.00194588658405,0.992208323036,0.00195503396234,0.991458219627,0.00198324378889,0.993371482463,0.00198359028664,0.994394024916,0.00202276930671,0.987512747488,0.00206911234567,0.987766458114,0.00207460518232,0.989842164515,0.00211261955169,0.990811359523,0.00217326277886,0.989174141833,0.00221933575968,1.2039273977,-0.0999954939,0.0081667555,0.7585833669,d,1
2457388.11705237,0.994516941321,0.0020874437707,0.987532624173,0.00202784175168,0.991020517093,0.00197714233899,0.989348362518,0.0019406749913,0.990746813703,0.00192516254852,0.992656686867,0.00193850003295,0.990235742119,0.00191974518436,0.991558976364,0.00189808007485,0.993805839797,0.00189339518275,0.992766939858,0.0019062166389,0.994240264532,0.00194646835413,0.991247435718,0.0019531893158,0.989600068602,0.00198064616347,0.993268771716,0.00198237054337,0.988943586798,0.00201712410508,0.992814106438,0.00207246068133,0.993191310657,0.00207813041713,0.990969787641,0.00211246857115,0.993334337,0.00217430608188,0.990065796243,0.00221885428631,1.2018054724,-0.1016013622,0.0081853848,0.7584772706,d,1
2457388.11845271,0.991890342983,0.00208422763881,0.990595767031,0.00202953004171,0.987597196067,0.00197338942098,0.994334494112,0.0019438748722,0.989604642291,0.00192338962551,0.988408010041,0.00193416207346,0.991970038267,0.00192029801191,0.993658516304,0.00189891052643,0.992991000695,0.00189186381407,0.991218875549,0.00190404729776,0.997979233564,0.0019486690837,0.993878999505,0.00195449040798,0.993887274639,0.00198327148449,0.988326983912,0.00197737997905,0.99031994457,0.00201730463598,0.990713421134,0.00206977777739,0.990837502989,0.00207519585221,0.991763739158,0.00211224809554,0.990803698042,0.00217108741672,0.988399448483,0.0022164601802,1.212220788,-0.1060013771,0.0081942435,0.7570598722,d,1
2457388.11985304,0.991856712893,0.00208368817672,0.991326130855,0.00202961758695,0.991883410486,0.00197641428632,0.989870708132,0.00193968027343,0.990624823856,0.00192373890763,0.989096583582,0.00193423852252,0.992031569021,0.00191979862573,0.992902924951,0.00189778233854,0.989695822729,0.00188872644508,0.990019513481,0.00190258184379,0.991521594273,0.00194288816728,0.991218516709,0.00195180292452,0.994299595925,0.00198317233571,0.993595358134,0.00198123642644,0.995077564212,0.00202084819812,0.990414093716,0.00206900926279,0.992956545518,0.00207652169951,0.99127426958,0.002111261977,0.990292498965,0.00217013610685,0.989780444769,0.00221713797483,1.2241514921,-0.1057964563,0.0081920372,0.7562367916,d,1
2457388.12125375,0.98807620477,0.00208093428129,0.991415114006,0.00203018063056,0.992212534437,0.00197714847966,0.989464441561,0.0019397912322,0.992589452229,0.001925717887,0.989798231297,0.00193520933211,0.989576962458,0.00191824440382,0.992625482431,0.00189796886114,0.992559313414,0.00189139936165,0.993581284215,0.00190592730549,0.992291529038,0.00194391985903,0.993043732145,0.00195368276573,0.98983693347,0.00197988830897,0.991904169832,0.00198025721083,0.997106400343,0.00202297513421,0.990683725009,0.00206971478284,0.991295084628,0.00207559459761,0.989811060474,0.00211048971435,0.989538274446,0.00216995292926,0.992180983265,0.00221979511756,1.2356606722,-0.0941189528,0.0081651155,0.7561792731,d,1
2457388.12265409,0.991782636846,0.00208422620794,0.986901120663,0.00202645732172,0.992398705549,0.00197743693076,0.992128705694,0.00194207909976,0.99121690554,0.00192471485929,0.994867412249,0.00193942441958,0.994365675022,0.00192224084225,0.989856391377,0.00189581929838,0.989126896265,0.001888771085,0.993662385668,0.00190604854346,0.991196753733,0.00194316731223,0.992455800577,0.00195334647355,0.990573312472,0.00198061103103,0.993191158893,0.00198142869327,0.993322978643,0.00201996509387,0.989046908135,0.00206846408185,0.992184668333,0.00207643471001,0.988858510295,0.00210983027821,0.992580360152,0.00217283571923,0.989114034657,0.00221726185597,1.2511726618,-0.1062153578,0.0081884973,0.7550725341,d,1
2457388.12405443,0.98947895919,0.00208312465554,0.989486898087,0.0020294705368,0.987768507847,0.00197437836215,0.995499569389,0.00194553849826,0.994173092614,0.00192783479163,0.992819704535,0.00193849456475,0.992108760093,0.00192112686231,0.993377308565,0.00189935900198,0.993135175028,0.00189263254163,0.993143097239,0.00190637314696,0.986872304767,0.0019403397328,0.986151790148,0.00194888482421,0.99322099185,0.0019835692675,0.993665264514,0.00198263440791,0.99108763669,0.00201888178313,0.990290040342,0.00207033380788,0.991185438332,0.00207650349251,0.991681524314,0.00211316439126,0.993395503637,0.00217444401213,0.990807372389,0.00221977123679,1.2636840343,-0.1071828604,0.0081998324,0.7544851303,d,1
2457388.12545476,0.9931696513,0.00208513393196,0.990681004634,0.00202932714141,0.993399404237,0.00197792811629,0.991592463386,0.00194126465931,0.993539726389,0.00192624622323,0.990594555687,0.00193563626213,0.989639155832,0.00191808182289,0.989860905416,0.00189543688284,0.992514427225,0.00189106864439,0.9940716003,0.00190601855648,0.988976860291,0.00194102758346,0.991279463393,0.00195203400967,0.991424837868,0.00198096137337,0.99321688213,0.00198112347192,0.988341294608,0.00201538201498,0.988407379303,0.00206756048965,0.994658310607,0.00207827846285,0.989675926323,0.00211020849131,0.99070852093,0.00217087490299,0.993273317444,0.00222071321601,1.2664427757,-0.0980510712,0.0080683501,0.7543436885,d,1
2457388.12685547,0.990909964993,0.0020847481292,0.991583098997,0.00203158819556,0.988276324992,0.00197511050688,0.99235680992,0.00194328180087,0.990810565407,0.00192537869605,0.991420675854,0.00193766699222,0.994377336872,0.0019232971911,0.989480367715,0.00189651103715,0.991065014665,0.00189127722011,0.994484260437,0.00190776902123,0.995301253531,0.00194756288178,0.991969267695,0.00195397859097,0.991783203016,0.00198270159312,0.988834351979,0.00197897020678,0.991458826459,0.00201954340887,0.990787679635,0.00207116207365,0.992972200626,0.00207834997443,0.989394985538,0.0021115184549,0.992724945098,0.00217426940133,0.988752105355,0.00221827628125,1.2705862522,-0.1044893265,0.0081700534,0.7547380924,d,1
2457388.1282558,0.986448215117,0.00208028631072,0.990781568455,0.0020303029291,0.994116099528,0.00197934872785,0.991576967122,0.00194206190278,0.990042704939,0.00192422582601,0.992461499264,0.00193794502028,0.992650551672,0.00192132826477,0.991821867041,0.00189781240964,0.991606155876,0.00189118599424,0.992098026736,0.00190524370694,0.991991624209,0.00194432276032,0.993363344437,0.00195457020549,0.987124390576,0.00197822702361,0.991776717938,0.00198076640591,0.995055342962,0.00202196768325,0.991823832922,0.00207145231835,0.98860215847,0.00207392936646,0.990787701511,0.00211212208853,0.992091458649,0.00217303526813,0.99330287891,0.00222169685528,1.2666893005,-0.1005007029,0.0081428085,0.7540277243,d,1
2457388.12965614,0.992918352338,0.00208420995546,0.989197584615,0.00202740771917,0.990220408431,0.00197470133889,0.993281271965,0.00194203532419,0.995531285642,0.00192722065475,0.991755157801,0.00193595419597,0.991822774218,0.00191921564736,0.994618047883,0.00189868857256,0.986487735352,0.00188569572204,0.99050165816,0.00190261369238,0.989532629535,0.00194087928867,0.991671775383,0.00195172958809,0.991913307613,0.00198071974022,0.993456317101,0.00198061608001,0.988692555004,0.00201502208854,0.991396156982,0.00206940103766,0.992154369178,0.00207536272612,0.990639607938,0.00211027935178,0.992505214537,0.00217162240057,0.989845136647,0.00221675236845,1.2457429171,-0.1058046818,0.0082318503,0.7541200519,d,1
2457388.13105647,0.988467424547,0.00208132700749,0.992986793037,0.00203158886127,0.991770822046,0.00197689986156,0.988924323848,0.00193942990908,0.994489226525,0.00192736282727,0.991684007945,0.00193686304944,0.990407069182,0.00191908439249,0.99021446988,0.00189611535741,0.992581644754,0.00189154229831,0.994788225619,0.0019070061829,0.989901925468,0.00194208767219,0.990246213521,0.00195149530177,0.990832685362,0.00198087217317,0.992574453198,0.00198092647989,0.993352409986,0.00201995089435,0.989833493681,0.00206915162407,0.9907695074,0.00207515975541,0.991907812605,0.00211241871834,0.99379898746,0.00217382633564,0.987844155848,0.00221601226508,1.2265344858,-0.0960651636,0.0080574173,0.7531984448,d,1
2457388.13245718,0.989068791292,0.0020804467339,0.988717920116,0.0020266105892,0.990580009542,0.00197465308281,0.989905660713,0.00193900311819,0.993385449757,0.00192526636063,0.994227640365,0.001937721571,0.991254546694,0.00191859751642,0.990427786535,0.001895128292,0.988640380281,0.00188726010981,0.990046563647,0.00190201945191,0.995051413634,0.00194518915084,0.993434585135,0.0019528959517,0.990770054372,0.00197951892372,0.990974978127,0.00197832433643,0.991756247136,0.00201731516985,0.988805099663,0.00206679146527,0.997049133334,0.00207918244982,0.988163536936,0.00210765978298,0.994798110697,0.00217313432278,0.991316723787,0.0022174931969,1.1848413944,-0.10906744,0.008193139,0.7530968189,d,1
2457388.13385752,0.99169159978,0.00208121470553,0.98904404282,0.0020255592244,0.992430348611,0.00197486903195,0.988395898739,0.00193658676741,0.987550914276,0.00191932980319,0.993158077416,0.00193564430529,0.991435059657,0.00191751170301,0.994056997194,0.00189693833395,0.99105964832,0.00188800210137,0.992556674966,0.00190292787691,0.99374244513,0.00194290630747,0.993283251597,0.00195150917469,0.990504087574,0.0019780340458,0.989175131895,0.00197559103981,0.994428734446,0.00201814661072,0.99048721408,0.00206676905456,0.992219697146,0.00207362851577,0.989890845838,0.00210762295676,0.994213468905,0.00217100962874,0.988814349546,0.00221357783329,1.1253761053,-0.1148453951,0.0081171915,0.7531847358,d,1
2457388.13525785,0.99099622868,0.00207819235854,0.991177664703,0.00202509373582,0.992501412643,0.00197278213855,0.991910325647,0.00193738243576,0.989271348349,0.0019186758256,0.990248799742,0.00193119054514,0.993653538436,0.00191731288925,0.991816767409,0.00189313193594,0.993700098216,0.00188815904105,0.993766623432,0.00190184477335,0.990155125066,0.00193788343748,0.989700832713,0.00194646964123,0.99164991691,0.00197681474404,0.990956100023,0.00197493248891,0.990278806041,0.0020123693059,0.985547279466,0.00206021260278,0.991225369485,0.00207039171491,0.990293642179,0.00210556776542,0.995058117389,0.00216919297544,0.994040183664,0.00221569090122,1.0899074078,-0.1228795052,0.0081903534,0.7525740862,d,1
2457388.13665819,0.988480018118,0.0020759318238,0.992971435181,0.00202650779311,0.99226964405,0.00197254013696,0.994214262713,0.00193923980868,0.992299134228,0.00192113320522,0.994297045861,0.00193443715896,0.989559398513,0.00191391475124,0.9904435193,0.0018919789827,0.99043997354,0.00188550713156,0.990448436654,0.00189912934829,0.987240017544,0.00193547555617,0.990799314668,0.00194731052178,0.994365901187,0.00197904354822,0.992404419174,0.00197605215593,0.996090826161,0.0020171981523,0.991658385881,0.00206538996148,0.986960392013,0.00206660685516,0.990204849174,0.00210535943491,0.989613854922,0.00216427901629,0.992040088338,0.00221368372047,1.0762158632,-0.1211829185,0.0081547499,0.752545774,d,1
2457388.13805889,0.991830665643,0.00207880941418,0.989236930755,0.00202328803738,0.988472517738,0.00196939539847,0.993513201306,0.00193861415003,0.993861835062,0.00192235383865,0.99744805638,0.00193697946473,0.98929655351,0.00191369617296,0.990794798334,0.00189223397569,0.987171816201,0.00188284155877,0.990079380988,0.00189879944401,0.992268430096,0.00193950224841,0.993728055599,0.00194968798741,0.989143588454,0.00197464034887,0.989765443025,0.0019738362083,0.993572246055,0.00201504842138,0.992357714286,0.00206594391026,0.990176086048,0.00206936244392,0.993352378106,0.00210810278611,0.990326961657,0.00216487353504,0.990553926141,0.00221235631487,1.0771027803,-0.1230754852,0.0081971139,0.7522849441,d,1
2457388.18164559,0.987970930922,0.00208561219707,0.990722034241,0.00203411251928,0.990340321837,0.00197985537211,0.991571040444,0.00194571567564,0.99444528935,0.00193135234718,0.992859308122,0.00194190293368,0.995234044243,0.00192692977416,0.992159785192,0.0019016086674,0.989070322297,0.00189256937741,0.993016702514,0.00190942448168,0.990119683028,0.00194624081144,0.989379993729,0.00195488102753,0.987411643375,0.00198216949419,0.992115180089,0.00198476321884,0.993844950222,0.00202477628637,0.990775839822,0.0020744565949,0.98876289634,0.00207808076354,0.990406328292,0.00211586093559,0.992405576903,0.00217760119809,0.989867033518,0.00222307123796,1.3127014637,-0.1003700495,0.00816717,0.7621989846,d,1
2457388.18304592,0.98859786306,0.00208509090103,0.994676722696,0.0020364283956,0.995030484892,0.00198284680718,0.98858811033,0.00194232790354,0.994045185841,0.00193009383639,0.990449588464,0.00193897403756,0.992425196662,0.00192371529764,0.992060754199,0.00190060773663,0.990738724559,0.00189305998449,0.99081193067,0.00190678341319,0.98752171963,0.00194317923686,0.99114489912,0.00195541541257,0.992955768881,0.00198581729528,0.990415758364,0.00198241601878,0.991858731107,0.00202203427844,0.988539876526,0.00207147926046,0.989874837117,0.00207794315389,0.992325173398,0.00211643868797,0.990379593935,0.00217465230206,0.99096419249,0.00222284350124,1.2881453037,-0.0976104736,0.0081403805,0.7606636286,d,1
2457388.18444663,0.99387854577,0.00208725828902,0.994251647484,0.00203380651694,0.988902978105,0.00197562807779,0.990814125709,0.00194210610032,0.992525326856,0.00192683828603,0.988931807934,0.00193566449387,0.990548238244,0.00192019675283,0.987444760018,0.00189494415638,0.988288972151,0.00188913950939,0.991829041735,0.0019055778572,0.992147556941,0.00194496547326,0.990342666879,0.00195267458504,0.98914783073,0.00198056657584,0.99259431294,0.00198209675294,0.991843346271,0.00201983813892,0.990836791691,0.00207112971955,0.991727337829,0.00207721640201,0.993824315802,0.00211532435125,0.991561821048,0.00217317093573,0.992358094497,0.00222144475751,1.2496454716,-0.1071994305,0.0082096886,0.7600618601,d,1
2457388.18584696,0.989135166628,0.0020825592619,0.988505898751,0.00202841987169,0.985780501081,0.00197250782834,0.991216307715,0.00194185050181,0.993451698565,0.00192709363503,0.988885780591,0.00193513826323,0.991561237985,0.00192048771558,0.991301013265,0.00189752929509,0.991836605816,0.00189143012663,0.994973149681,0.00190766179319,0.993199529984,0.00194531614477,0.992491654783,0.00195388348933,0.989288681761,0.00198007513661,0.987358337274,0.00197719734024,0.991563051531,0.00201902964278,0.991652960658,0.00207128100124,0.992364027269,0.00207718852716,0.992653967963,0.00211369353141,0.993604694281,0.00217432085843,0.991898499559,0.00222039441703,1.2336695194,-0.0989367962,0.0081313271,0.7586618662,d,1
2457388.1872473,0.993395153922,0.0020860654431,0.992249938803,0.00203140136371,0.994110575727,0.00197920621881,0.989099487186,0.00194001151331,0.991453976732,0.00192528200074,0.990887764575,0.00193661158104,0.99495747878,0.0019230886511,0.990973222329,0.00189711900653,0.992875040489,0.0018921457484,0.988160088117,0.00190199202115,0.986908838108,0.0019399969917,0.990431560549,0.00195208034457,0.995805254682,0.0019853417101,0.988919986357,0.00197830858084,0.989936553035,0.00201750277296,0.991544044352,0.00207100227025,0.989150013951,0.00207429251566,0.989597203438,0.00211088150863,0.990908969185,0.00217178880552,0.991628407228,0.00221994493921,1.2383828163,-0.0841931105,0.0080447225,0.7585577369,d,1
2457388.18864763,0.986950335825,0.0020809550533,0.991268373735,0.00203096407689,0.993739110373,0.00197932582394,0.993125923073,0.00194365181647,0.990962254305,0.00192522644526,0.987976109971,0.00193456957031,0.989750116715,0.00191920770445,0.987721469826,0.00189482232584,0.991151681281,0.00189109648509,0.994152915959,0.00190722979991,0.992065127306,0.00194461579534,0.989274552363,0.00195146475156,0.991907534752,0.00198250874637,0.9951377766,0.00198384873892,0.991461886734,0.00201919344212,0.992317743284,0.00207208459512,0.990060257675,0.00207546549372,0.993113767219,0.00211434568453,0.992395740937,0.00217351958251,0.987960858598,0.00221709507701,1.2510392666,-0.1011217833,0.0081296572,0.7581489086,d,1
2457388.19004834,0.988216077165,0.00208275190341,0.991112791944,0.00203152772371,0.993166604921,0.00197948522491,0.990583306655,0.0019421867323,0.992459374375,0.00192704049054,0.993716031584,0.00193988007682,0.993255857942,0.00192267389115,0.988290994023,0.00189586636002,0.9877563509,0.00188894134806,0.992177924226,0.00190616986548,0.992731632854,0.00194572542631,0.991061040938,0.00195351133071,0.990457756121,0.00198192438083,0.992672576417,0.0019824799222,0.990342577377,0.00201886050076,0.988945009297,0.00206990708668,0.989963985409,0.00207605155118,0.992910443163,0.00211490602592,0.988986258867,0.0021712854332,0.993873304246,0.00222326483826,1.2678282261,-0.1033850908,0.0081272451,0.7587481737,d,1
2457388.19144867,0.993006039738,0.00208662213665,0.991705555139,0.00203176749696,0.991091689951,0.00197748244755,0.992679445529,0.00194367442487,0.991985001311,0.00192643909893,0.989694997544,0.00193638808186,0.99126817852,0.00192084593258,0.988596315977,0.00189588361479,0.989125860934,0.00188978757674,0.994182946913,0.00190755944996,0.989526419229,0.00194286770083,0.987205612729,0.00195015452409,0.990741125232,0.00198191273937,0.990005503388,0.00198004011629,0.990746627845,0.00201896150059,0.992515744107,0.00207274189384,0.993245629232,0.00207867601112,0.994843638266,0.00211635176409,0.992959619806,0.00217458609571,0.987973746234,0.00221770279956,1.2752927542,-0.1039857864,0.0082560154,0.7571209073,d,1
2457388.19284901,0.991604973271,0.00208499631885,0.991918951574,0.00203153248822,0.987100940437,0.00197378836137,0.99442079265,0.00194467602408,0.994332838056,0.00192798404916,0.993429971152,0.00193897605082,0.988979090204,0.00191852466306,0.990085800551,0.00189668258087,0.989780137734,0.00188990814611,0.989677091898,0.00190347360658,0.991190291088,0.00194381829994,0.992827834402,0.00195436243714,0.989996705999,0.00198087802354,0.994278234998,0.00198315947885,0.991565593627,0.00201926927673,0.986986981633,0.00206760764574,0.989366316992,0.00207490796329,0.990360910886,0.00211211223998,0.991172643823,0.00217259520735,0.993748738753,0.00222250633244,1.2950022221,-0.1129932404,0.0082339514,0.7569029331,d,1
2457388.19424934,0.992319716979,0.00208742384166,0.988872758363,0.00203070405703,0.988460183317,0.00197658225643,0.994424379363,0.00194631032366,0.992892358765,0.00192835252233,0.99090158135,0.00193851790596,0.992652222275,0.00192315157481,0.990258899033,0.00189835578565,0.991034025502,0.00189250156227,0.989856103558,0.00190522396744,0.990205624478,0.00194460047362,0.989887616721,0.00195354704862,0.990206559231,0.00198273347828,0.992683519078,0.00198346084394,0.993882455347,0.00202294424873,0.989622725428,0.00207165247816,0.993472995747,0.00208023467519,0.9852766929,0.00210945969485,0.993424227113,0.00217649888407,0.99198816186,0.00222280341478,1.2967102528,-0.1110677719,0.0082194423,0.7576617002,d,1
2457388.19565005,0.992944461811,0.00208659381726,0.993928466088,0.0020336219294,0.992331245277,0.00197852045375,0.988794585701,0.00194040055272,0.992167909235,0.00192654041343,0.988224690235,0.00193512264428,0.995204307395,0.00192395776987,0.988411853537,0.00189567782851,0.987161095824,0.00188819941145,0.992963428854,0.00190654486047,0.990611341985,0.00194374894482,0.990647630762,0.00195296930812,0.99123516977,0.00198224442953,0.992605022733,0.00198205562802,0.990630858039,0.00201885951029,0.992027697662,0.0020722802214,0.994982085925,0.0020800938983,0.989046602419,0.00211126591882,0.99099067942,0.00217277193685,0.987575391699,0.00221726224583,1.2717398405,-0.1082437038,0.0082010245,0.7568049431,d,1
2457388.19705038,0.989866912467,0.00208250938071,0.988865007163,0.00202804575562,0.991262488148,0.00197643423683,0.995579628256,0.00194478773136,0.989358736738,0.00192307358655,0.99102068648,0.00193621260782,0.991745379752,0.00192000019055,0.991375732305,0.00189693158917,0.989997347765,0.00188935920081,0.990027230974,0.0019030330321,0.99594597926,0.00194692765044,0.989850247363,0.00195105981597,0.991182066688,0.00198100553033,0.992200305317,0.00198047555858,0.989815826501,0.00201689026339,0.991522573197,0.00207051297335,0.990579795873,0.00207502606322,0.985221340849,0.00210655497431,0.994802504458,0.00217467370891,0.992989510033,0.00222060210059,1.2467390299,-0.0955045223,0.0081277378,0.7555801868,d,1
2457388.19845072,0.989507898942,0.00208149993538,0.989486643845,0.00202788615544,0.989310037113,0.00197413804963,0.992320609158,0.00194153788274,0.989205231269,0.00192238286761,0.990254259977,0.00193498965079,0.99424537865,0.0019214564931,0.990767853825,0.00189589307118,0.991504053718,0.00188999152531,0.988651928536,0.0019013155452,0.992296616011,0.00194334021624,0.990070840333,0.00195063835007,0.990137645469,0.00197951703462,0.991250126038,0.00197907611401,0.990659776098,0.00201694786887,0.992105074935,0.00207030668071,0.992461588921,0.00207585464067,0.99381616216,0.00211324327196,0.994972062426,0.00217401485528,0.991666503193,0.00221859128703,1.2214492559,-0.1124573946,0.0081937984,0.7549480796,d,1
2457388.19985105,0.992538814496,0.00208198379262,0.991663067311,0.00202774323005,0.986458977858,0.00196989437688,0.988736737432,0.00193682037351,0.996368810928,0.00192648720697,0.989148841136,0.00193228897586,0.990666605313,0.00191687876499,0.992881014243,0.00189591240364,0.993083151245,0.00188964575336,0.993211951868,0.00190337872421,0.991500804578,0.00194096336336,0.989254806852,0.00194818715969,0.988489502048,0.00197625009562,0.997009707888,0.00198207406833,0.994752940888,0.00201842835043,0.991479225894,0.00206767618188,0.989987169321,0.00207161477748,0.988115881677,0.00210612981242,0.988877267753,0.00216632202662,0.986411212842,0.00221145224928,1.1512380838,-0.1118962765,0.0081391893,0.754539609,d,1
2457388.20125176,0.989023294614,0.00207795952129,0.990499454609,0.00202587061394,0.990723454941,0.00197264800608,0.991532093167,0.00193838578781,0.991634805964,0.00192191027527,0.988373014929,0.00193094529763,0.992372647933,0.00191753297135,0.991795848749,0.001894380541,0.988191686353,0.00188502372425,0.992695736329,0.00190221095375,0.992259381544,0.00194092305485,0.989806893726,0.00194788158029,0.993339371976,0.00197954553064,0.992389530177,0.00197745692677,0.992198108413,0.00201537975976,0.990248487374,0.00206570254853,0.991914138637,0.00207243154431,0.9933846841,0.00210972949153,0.991270591662,0.00216734506322,0.988794079584,0.00221252205681,1.0958760977,-0.1250638962,0.008220314,0.7546511292,d,1
2457388.2026521,0.992148444254,0.00207986302631,0.98748189273,0.00202260962894,0.990159127517,0.00197144760723,0.990671752132,0.00193703658563,0.993574190458,0.00192283726258,0.990084287118,0.00193166896331,0.988901001862,0.00191406370674,0.992367317147,0.00189421487237,0.989981203306,0.00188579822581,0.990751762118,0.00190002872471,0.991701230346,0.00193980124648,0.992128368093,0.00194908421551,0.993878179736,0.00197929506236,0.994832824269,0.0019788371106,0.993277187676,0.00201557933776,0.991209126608,0.00206575673378,0.991210200645,0.00207104348802,0.989163743276,0.00210526183233,0.991360389737,0.00216659067945,0.987890639637,0.00221078758475,1.0789290667,-0.121645689,0.0081294803,0.7543659806,d,1
2457388.20405244,0.991109200446,0.00207872205776,0.989809290892,0.00202433231031,0.988394926617,0.00196979748334,0.99099501248,0.00193704727063,0.988318253217,0.00191834080873,0.992198414451,0.00193317432562,0.991874936789,0.00191626491126,0.990841514289,0.00189280062602,0.990333446475,0.00188584782119,0.989272917901,0.00189862059429,0.992485607456,0.0019401891683,0.989777974118,0.00194691863729,0.992339310881,0.0019778559348,0.991579992507,0.00197585705332,0.99183755206,0.00201408700097,0.989790051501,0.0020642614648,0.99548428773,0.00207449326434,0.993668857774,0.00210893551503,0.992607652259,0.00216742536847,0.990610641687,0.00221297820649,1.0743432045,-0.1217948198,0.0081081949,0.7533972263,d,1
2457388.23798678,0.991903584518,0.00210367470185,0.988973157518,0.00204646542465,0.989361395751,0.00199191471592,0.991564177657,0.00195820621969,0.994274984503,0.00194339003035,0.991563750274,0.00195324428377,0.990051408638,0.00193469175892,0.990798203332,0.00191231312911,0.989454298828,0.00190443135589,0.994888745842,0.00192259039855,0.992663568051,0.00196044772605,0.990690922292,0.00196860051087,0.992650810021,0.00199950729216,0.98826537084,0.00199463569451,0.990099001745,0.00203519123143,0.993368094963,0.00209118378362,0.988173573334,0.00209211831596,0.990761033375,0.00213137784033,0.992578232581,0.0021938708755,0.990874075382,0.00224086747121,1.7656333447,-0.1115778685,0.0082426807,0.771553874,d,1
2457388.23938711,0.986663266248,0.00209258473351,0.991708836325,0.00204248265001,0.990563783993,0.0019869347606,0.989852719748,0.00195108626449,0.98925359147,0.00193363962767,0.991064761574,0.0019470959254,0.990905972855,0.00192980295765,0.99087809484,0.00190685628158,0.991726146393,0.00190085139556,0.988966470069,0.00191239886485,0.990518028576,0.00195308268335,0.988570635734,0.00196105243903,0.99408686741,0.00199478385895,0.993043811823,0.00199263753371,0.992117746379,0.00203064253013,0.993809469602,0.00208503775132,0.994483620001,0.002091003819,0.990286855798,0.00212415427238,0.991019142359,0.00218537033886,0.997027601916,0.00223893165151,1.6286611557,-0.0957192183,0.0081826448,0.7694111466,d,1
2457388.24078782,0.993666239422,0.00209487218971,0.991576214701,0.00203884072897,0.992480721429,0.00198524557243,0.992647105164,0.00195015859347,0.987985677186,0.00192949411718,0.991536904031,0.00194431039687,0.991566107659,0.00192720902887,0.992268670029,0.00190492373424,0.990840297722,0.00189711131389,0.992257432815,0.00191199243865,0.99227290715,0.00195137088839,0.989325883621,0.00195840990688,0.990534526364,0.00198852367286,0.990256785219,0.0019869657033,0.992292672255,0.00202731247301,0.99065189507,0.00207867009271,0.990074001903,0.00208352982254,0.991195667586,0.00212112338432,0.990859140712,0.00218112624943,0.988177630179,0.00222685013182,1.5342146158,-0.0882668495,0.0081018927,0.7686296105,d,1
2457388.24218815,0.99358835585,0.0020943208561,0.987267516365,0.00203478300926,0.994614895183,0.00198664383063,0.990388317129,0.00194794461997,0.990156857049,0.00193090931001,0.992168065005,0.00194447983744,0.995222544326,0.00192987486995,0.994532571495,0.00190645098653,0.991830824183,0.00189763914738,0.990230839486,0.0019100390299,0.990395501635,0.00194952452712,0.990150002048,0.00195872730173,0.991963827408,0.0019892763775,0.991618056182,0.00198771020899,0.987969495992,0.00202328348481,0.989110155043,0.00207682483536,0.990204299659,0.00208308442616,0.990563398898,0.00211999397059,0.991865557844,0.00218139453579,0.990325796622,0.00222795912952,1.4768080711,-0.0893974304,0.0081263324,0.7680161595,d,1
2457388.24358849,0.991855460234,0.00209020665318,0.988075645492,0.00203296081365,0.987721227632,0.00197856091165,0.992917457336,0.0019477812575,0.989999162977,0.00192860503603,0.99278235791,0.00194273921427,0.993049252217,0.00192591805094,0.993255886738,0.00190329948712,0.990329818568,0.00189430991653,0.990173259893,0.00190783307289,0.991058979993,0.00194779187152,0.990836642998,0.00195698853255,0.990839540405,0.00198604711647,0.989316381888,0.00198350516041,0.991943287755,0.00202421120435,0.990874629674,0.00207579611286,0.992158643554,0.00208225423298,0.990772288845,0.00211755152221,0.99230175683,0.00217901720247,0.993811180563,0.00222823633073,1.4283417463,-0.0975745916,0.0081526283,0.7671988606,d,1
2457388.24498882,0.988047083822,0.00208664761294,0.991260160483,0.00203543232297,0.987963670865,0.00197860341575,0.994248734438,0.00194858284878,0.989599430574,0.00192801046467,0.992107233672,0.00194194780445,0.995475521656,0.00192765289503,0.993715116168,0.0019034203427,0.988494536971,0.00189263601851,0.99199536849,0.00190914174122,0.992255052628,0.00194856036284,0.989978344201,0.00195610220481,0.989921841017,0.00198503430888,0.988399383345,0.0019825075074,0.992872732432,0.00202471926277,0.992754701646,0.00207714959537,0.990385580855,0.00208043288673,0.9912153458,0.00211761699785,0.991703250641,0.00217815377932,0.992698505085,0.0022268812554,1.4141082764,-0.1070342064,0.0082130078,0.7651929855,d,1
2457388.24638953,0.991346392393,0.00208885298133,0.989921934454,0.00203367816081,0.990751794086,0.00198024091567,0.992251578905,0.0019463804361,0.988246661712,0.00192636547437,0.989439382836,0.00193916159379,0.99357898474,0.00192555989962,0.991130902201,0.00190078927962,0.991581002121,0.00189453579293,0.990095451346,0.00190702071261,0.991257041677,0.00194711394962,0.994847577756,0.00195945730193,0.990216773251,0.00198465710981,0.988339647531,0.00198184885948,0.995188524074,0.00202602034262,0.992156814707,0.00207600563182,0.989284099902,0.00207889843042,0.990951162688,0.00211676581017,0.99356431745,0.00217917171253,0.993977850407,0.00222737704078,1.4179202318,-0.0948596001,0.0081456127,0.7649598718,d,1
2457388.24778986,0.993060118132,0.00209046336022,0.988806249934,0.0020328926875,0.988205691682,0.00197837629939,0.99231265009,0.00194662339897,0.990042831864,0.00192799430575,0.992111192458,0.00194153782211,0.992686879055,0.00192506751866,0.988957146953,0.00189923057913,0.992170598952,0.00189522349988,0.992283773452,0.00190901051777,0.992708385599,0.00194859703669,0.991526651141,0.00195699481987,0.989771247483,0.00198450850439,0.99239845206,0.0019854092263,0.987807701395,0.00202005952643,0.989538752225,0.00207393320805,0.989408293684,0.00207918208849,0.994946451258,0.00212040262345,0.998034518675,0.0021832551151,0.988636607545,0.0022227554277,1.3987926245,-0.0914764404,0.0081309164,0.7639442682,d,1
2457388.2491902,0.991781888855,0.00208826419711,0.990825387741,0.00203359467537,0.989201556866,0.001978257899,0.987794314315,0.00194199469514,0.991912695197,0.00192864287755,0.991349452361,0.00194000287424,0.991614252672,0.00192327248668,0.990274731626,0.00189941549287,0.992939793328,0.00189498913588,0.994349475967,0.00190980353089,0.995843463844,0.00195023665616,0.991676611149,0.00195612559996,0.991537552065,0.00198495770762,0.991770655605,0.0019839185563,0.991320449746,0.00202196761569,0.99212884286,0.00207502264617,0.990426268234,0.00207893614168,0.988158310078,0.00211338292999,0.989247542287,0.00217430040524,0.989930934658,0.00222266656426,1.3631193638,-0.0919821262,0.0080953427,0.7635011077,d,1
2457388.25059053,0.989972335966,0.00208563801857,0.994012257415,0.00203520743072,0.992460779143,0.00197996182477,0.992675999359,0.00194501532121,0.991381285807,0.00192723467443,0.988103875103,0.00193638018234,0.994224318113,0.00192445436464,0.988123199017,0.00189678050023,0.99179985452,0.00189312078265,0.993153936528,0.00190790888691,0.988788980988,0.00194353400304,0.991217259235,0.00195480086426,0.992031500836,0.00198439934307,0.990102369724,0.00198148136351,0.992494561687,0.0020219128087,0.994970694175,0.00207639383619,0.987400788636,0.00207522039902,0.991611180819,0.00211522921755,0.98975297076,0.00217352296149,0.992299560169,0.00222353697974,1.3444908857,-0.1038689613,0.008128237,0.7628602386,d,1
2457388.25199125,0.989501621581,0.00208423312368,0.992351592291,0.00203288293116,0.989814278525,0.00197688528454,0.990214177655,0.00194214004037,0.989187719032,0.00192461674897,0.994879800779,0.00194106534298,0.991442164373,0.00192143595392,0.995124876461,0.00190159031968,0.988393497673,0.00188964441848,0.991627375361,0.00190584907175,0.987056871306,0.00194128487732,0.990426962223,0.00195330338135,0.993114663252,0.00198442863371,0.994136575492,0.00198395300627,0.989146241471,0.0020181767896,0.990271970958,0.00207142322249,0.990668825491,0.00207698238545,0.989277342477,0.00211217155265,0.996259662189,0.00217820767341,0.99464460507,0.00222445473966,1.3158499002,-0.1097097397,0.0081768241,0.762665391,d,1
2457388.25339158,0.989192732724,0.00208366013484,0.992509510074,0.00203279510136,0.992325291559,0.00197883899687,0.988023854465,0.00194017820861,0.990701761708,0.00192567857074,0.98996921098,0.00193686250391,0.994892676629,0.0019239919078,0.989175262298,0.00189661147525,0.990305268693,0.00189101631951,0.991497283193,0.00190556670615,0.992601176103,0.00194559702027,0.992881301546,0.00195508847517,0.988522809564,0.0019803658135,0.992598000994,0.00198248515073,0.990862025024,0.00201939985349,0.992888653404,0.00207339394835,0.992020230911,0.00207795641543,0.991418735171,0.00211376810756,0.994677526224,0.0021765469114,0.989455361401,0.00221954148673,1.3082244396,-0.1057300568,0.0081443591,0.7610871196,d,1
2457388.25479229,0.991047519595,0.00208633517511,0.996146748853,0.00203688137544,0.991927115795,0.00197940240314,0.98997774283,0.0019427268782,0.989061539912,0.00192525105189,0.991464523419,0.00193904175982,0.990523385591,0.00192142467205,0.992988172129,0.00190060486402,0.989191553339,0.00189099221559,0.991483246883,0.00190649904462,0.993990390641,0.00194766503485,0.989861561956,0.00195357955859,0.989582217866,0.00198223678776,0.993333849263,0.00198404358153,0.99237227735,0.00202169655161,0.990267495798,0.00207217219061,0.993491172847,0.00208022951234,0.98953046159,0.002113182421,0.990794453325,0.00217421551127,0.989232779492,0.00222045761816,1.3035744429,-0.1073104143,0.0081531629,0.7605243921,d,1
2457388.25619225,0.990570583393,0.00208578481917,0.993115562227,0.00203416655163,0.992752881591,0.00197996468387,0.991654722938,0.00194398387346,0.992467368565,0.00192792035099,0.98815469308,0.00193619869493,0.991501186087,0.00192206939011,0.991530528669,0.00189931613875,0.995276569775,0.00189576115685,0.989794104022,0.0019049815118,0.989769735708,0.00194417451896,0.989182206481,0.00195290948976,0.991098946666,0.00198337885381,0.989094305024,0.0019804169788,0.992670688998,0.0020218172817,0.9909904121,0.00207269278133,0.991822756405,0.0020787115692,0.989125853188,0.00211273761119,0.992662587264,0.00217570603081,0.993168538037,0.00222388407165,1.3085757494,-0.1020544767,0.008158817,0.7607254982,d,1
2457388.25759296,0.994914478523,0.00209036171453,0.989620028988,0.0020319700324,0.990777618655,0.0019790579813,0.990948561319,0.001944099058,0.99216642861,0.00192834794797,0.992684860581,0.00194062928977,0.988361393119,0.00192015822171,0.990445855629,0.00189908993697,0.98997140392,0.00189216805399,0.987833705346,0.00190412401099,0.991962509097,0.00194656406256,0.991163303457,0.00195520501843,0.991304671957,0.00198422556971,0.991624124752,0.00198322094457,0.990346461391,0.00202061281366,0.991497613634,0.00207393422807,0.989013951996,0.00207710257735,0.993182096752,0.00211708312157,0.995918947132,0.00217948661419,0.994702442184,0.00222621267376,1.3324143887,-0.1120647192,0.0081778876,0.7604521513,d,1
2457388.25899329,0.992387225015,0.002088124563,0.993549871861,0.00203525373147,0.990079192177,0.00197843251739,0.99119767453,0.00194423735094,0.989651949881,0.0019262470872,0.990756655585,0.00193896774264,0.991091189811,0.00192232828176,0.990787629562,0.00189930819491,0.995144403341,0.00189621751178,0.989910666555,0.00190566209436,0.99025844735,0.00194516317694,0.992461982355,0.00195625370195,0.988269218873,0.00198171838936,0.988543744191,0.00198058523319,0.989773441774,0.00202008712566,0.993763386871,0.00207582082928,0.993737582219,0.00208113204262,0.991709579084,0.00211579631701,0.992423337114,0.00217639664653,0.992070318211,0.00222385328511,1.35057652,-0.1185469627,0.0082334634,0.7597926855,d,1
2457388.26039363,0.989438127283,0.00208565063421,0.993322649208,0.00203514496708,0.989320188302,0.00197779599059,0.990730836315,0.00194392075209,0.991576593246,0.00192786263938,0.991215781749,0.00193936847925,0.994607835111,0.00192521642399,0.992204565337,0.00190046652649,0.994048405487,0.00189533435327,0.990532185689,0.00190620913335,0.991790443067,0.00194642724581,0.993359001681,0.00195701561822,0.99083791581,0.00198388141121,0.991653240712,0.00198326484043,0.98881379637,0.00201930722295,0.991504408004,0.00207396598291,0.98892998679,0.00207708901888,0.991228608518,0.00211544853476,0.992229839118,0.00217629570423,0.98990041989,0.00222194068566,1.3565379381,-0.1110216379,0.0081471307,0.7587986588,d,1
2457388.26179396,0.992321483516,0.00208831386175,0.988195746004,0.00203098964133,0.990830838817,0.00197936398434,0.993501991947,0.00194635304501,0.989800873729,0.00192664181071,0.992919038936,0.00194097545479,0.994571912749,0.00192543315186,0.990579634518,0.00189942340104,0.994616760843,0.00189610537104,0.994790342118,0.00190993887983,0.991832487743,0.00194673894069,0.990321647597,0.00195475547872,0.99097411087,0.00198417094912,0.991822735073,0.00198358944992,0.989909960093,0.00202043956678,0.988725195496,0.00207173659712,0.992144542935,0.00208000366128,0.989845405989,0.00211435028457,0.986530138444,0.00217135770659,0.991900367879,0.00222383841967,1.3117605448,-0.1104133129,0.0081460606,0.7579391003,d,1
2457388.26319467,0.987723682355,0.00208149325008,0.993981353354,0.00203314964118,0.986421981702,0.00197309072293,0.989847631479,0.00194082950618,0.990763151055,0.00192494065437,0.993852597647,0.00193926746981,0.993488711218,0.00192212066059,0.989305483795,0.00189598233873,0.989886183192,0.00188992743028,0.987658923021,0.00190180400211,0.990818510171,0.00194339038028,0.992021290692,0.0019536092869,0.993603986321,0.00198378910298,0.993633272887,0.00198249376004,0.991505252004,0.00201906416305,0.99002790997,0.00207003212742,0.996006512902,0.00208045206298,0.991462551239,0.00211286760839,0.993473282862,0.00217442132059,0.992174835229,0.00222083256074,1.2647510767,-0.0989149809,0.0081248181,0.7574390769,d,1
2457388.264595,0.991052698472,0.00208297965135,0.993682753732,0.00203160948098,0.991643529734,0.0019762845878,0.992481841355,0.00194182203457,0.990872814209,0.00192391951686,0.987233740245,0.00193271149267,0.992096291278,0.00191985096785,0.989459238233,0.00189498790996,0.993232019248,0.0018915504546,0.988422332964,0.00190135554986,0.991596842638,0.00194296027529,0.989106611022,0.00195000907896,0.99301104957,0.00198206827434,0.996950725072,0.00198403708538,0.992114385211,0.0020183327002,0.989091828786,0.00206788625969,0.993242202216,0.00207681097813,0.988785242481,0.00210906314087,0.991814054474,0.00217146295369,0.99071026598,0.00221799206813,1.2221139669,-0.1121017933,0.0081556067,0.757197082,d,1
2457388.26599534,0.99016937229,0.00207877226031,0.990806408389,0.00202592345874,0.993876332815,0.00197498966317,0.987396301658,0.00193471901665,0.992550591428,0.00192236513971,0.993402754422,0.00193478411313,0.991091755196,0.0019162396849,0.992589090025,0.00189471758083,0.995143667177,0.00189028149608,0.995044658317,0.00190385617307,0.991814179567,0.00194019727696,0.990396931445,0.00194808410063,0.989519622699,0.00197610562454,0.989582448269,0.00197486670912,0.989947015705,0.00201322469589,0.992798216859,0.0020676669041,0.989776717837,0.0020704098169,0.988787331467,0.00210559656765,0.989046561228,0.0021652772848,0.994398618228,0.00221742015225,1.1454638243,-0.1233355999,0.0081961798,0.757783711,d,1
2457388.26739567,0.992934950811,0.00208237066973,0.989272237213,0.00202586501531,0.992127491067,0.00197477844199,0.99193209457,0.00193971804294,0.992302647849,0.00192340175532,0.9887141827,0.0019321874484,0.990409359234,0.00191690560277,0.992505557666,0.0018958866821,0.989601827265,0.00188705670428,0.991530942699,0.00190222710907,0.991994295065,0.00194162686897,0.992074925199,0.00195071107681,0.987945293315,0.00197602436387,0.990807647805,0.0019771954637,0.992810332169,0.00201689568266,0.99168500362,0.00206796211826,0.994043610256,0.00207529325505,0.991061878614,0.00210879105501,0.990810152779,0.00216808234868,0.991688610275,0.0022163081271,1.1007353067,-0.1253451109,0.0081937779,0.7566446662,d,1
2457388.30422365,0.990447254693,0.00210148343225,0.986295067062,0.00204329486183,0.990749010246,0.00199213899386,0.993923246398,0.00195931341812,0.989081730902,0.00193835261313,0.994138600136,0.00195450027281,0.995539280871,0.00193832081788,0.994449178736,0.00191441309459,0.992766257672,0.00190628554217,0.992290660806,0.00191969919023,0.991901232454,0.00195902459821,0.994102281404,0.00197053105061,0.991890560922,0.00199804351578,0.991630553081,0.00199659879156,0.990632991322,0.00203473884352,0.994093246344,0.00209086010267,0.9926985958,0.00209504473395,0.991062106002,0.00213064677982,0.989114541265,0.00218976233155,0.988615819984,0.0022378424869,1.7457493544,-0.1018716097,0.0081477929,0.7719298005,d,1
2457388.30562399,0.993603674726,0.00209950636853,0.991538512435,0.0020433002625,0.993559473687,0.00199037124104,0.992607189776,0.00195420599035,0.991341049358,0.00193626721831,0.992565757748,0.00194920888331,0.992883310379,0.00193229400051,0.99135925475,0.00190810297698,0.989883822278,0.00190018642125,0.992380139273,0.00191596945159,0.990893478895,0.00195426084698,0.991334467341,0.00196418377697,0.994814994828,0.0019962892489,0.994665939228,0.00199491646871,0.986722831007,0.0020270877602,0.990959675637,0.00208364231617,0.992730936693,0.00209052100088,0.990412923886,0.00212529346865,0.988944964361,0.00218462812857,0.995836503836,0.00223891805029,1.6379622221,-0.0967719555,0.0081954105,0.7694342732,d,1
2457388.30702432,0.993797282518,0.00209266884482,0.990905297938,0.00203613141823,0.987827769821,0.00197947015775,0.991829558301,0.00194760615261,0.990919972135,0.00193004914525,0.989371077822,0.00194064777282,0.993779385251,0.00192722433155,0.996143017501,0.0019062757447,0.993072708533,0.00189720796689,0.990475673709,0.00190880322131,0.988861266719,0.00194669546619,0.987992860269,0.00195542796178,0.994331601164,0.00198964452856,0.992122474942,0.00198652546425,0.990684834326,0.00202390399766,0.993892712617,0.00207914757659,0.991622923853,0.0020825708825,0.99086998483,0.00211844324863,0.995534091095,0.00218269118985,0.99379557196,0.00222905135486,1.4258054495,-0.1000249386,0.0082502747,0.768399477,d,1
2457388.30842503,0.992340748937,0.00208987463437,0.992123264135,0.00203578632096,0.991886139687,0.00198157172899,0.991979648248,0.0019465186189,0.993121595671,0.00193065573903,0.99054486161,0.00194041800629,0.992500680874,0.00192502056838,0.996235284947,0.00190525319458,0.991267506327,0.00189468651534,0.993913776894,0.0019105037035,0.989165292475,0.00194580577391,0.99065237988,0.00195638652109,0.994559149826,0.00198862291258,0.987974330635,0.00198188366463,0.990090263909,0.00202204652306,0.994013158786,0.00207777820985,0.991541001967,0.0020810270011,0.994213930305,0.00211971260989,0.990425036973,0.00217643260865,0.989545979962,0.00222341754512,1.3352636099,-0.0951435566,0.0081443107,0.7666378617,d,1
2457388.30982536,0.996165611013,0.00209155642849,0.991380954105,0.00203354649187,0.990495488034,0.00197885479811,0.993830169822,0.00194655837301,0.990945840952,0.00192744481024,0.991108714182,0.00193939244592,0.993903883194,0.0019247423118,0.989551111263,0.00189847652319,0.991524873402,0.00189352379397,0.991072907824,0.00190680383404,0.990538822135,0.0019454898955,0.990349571615,0.00195466257244,0.992184988014,0.00198506988174,0.991050646292,0.00198291673085,0.990956458117,0.00202118400268,0.992637673765,0.00207496792089,0.992186997727,0.00207985693922,0.99404751417,0.00211787912546,0.995013104525,0.00217867748784,0.991168395725,0.00222303479283,1.3188209534,-0.102036953,0.0081554139,0.7665871382,d,1
2457388.3112257,0.989671405654,0.00208556581258,0.989248699452,0.0020313829211,0.991357458852,0.00197922874084,0.996274372368,0.00194815320474,0.992939869354,0.00192870698043,0.992753808786,0.00194037994886,0.991170800156,0.00192216345427,0.993193486536,0.00190104429668,0.992409924738,0.00189380931121,0.992310877105,0.00190736871714,0.994016247745,0.00194794550662,0.988126671825,0.00195243571404,0.994946685646,0.00198698082548,0.989005767313,0.00198077636734,0.993452264191,0.0020229071463,0.992572324895,0.00207452438037,0.992005504497,0.00207939832506,0.991263637733,0.00211509760525,0.990683419791,0.00217452590534,0.991330872308,0.00222278396042,1.3240805864,-0.1066645384,0.0081812348,0.7660663724,d,1
2457388.31262603,0.994775875125,0.00208965451878,0.990512337269,0.0020321382402,0.991708066513,0.00197923335555,0.98795268045,0.00194107295694,0.99118751599,0.00192699959077,0.992996400558,0.00194029614989,0.98880388432,0.00191998458635,0.991324757398,0.0018992444516,0.99240820405,0.0018935239877,0.99057820612,0.00190575374833,0.993104307032,0.00194686646012,0.996563801223,0.00195907345807,0.990920564879,0.0019833856991,0.992866819189,0.00198369851053,0.991915010536,0.00202128221955,0.99281678236,0.00207443545533,0.989803185882,0.00207718589619,0.991640546481,0.00211514275172,0.99355167765,0.00217680087229,0.994153880019,0.00222507469347,1.3451780081,-0.10891819,0.0082022641,0.7645497322,d,1
2457388.31402674,0.992501482751,0.00208879607857,0.991307575561,0.00203389132257,0.991240962228,0.00197989915384,0.989349656395,0.00194324264037,0.990962621805,0.00192779419141,0.990767023375,0.00193950146174,0.992537696182,0.00192400966171,0.990673984078,0.00189973144859,0.988323833712,0.00189128084679,0.995390614004,0.00191060304793,0.994560443454,0.00194917845187,0.991081853647,0.00195559017091,0.992232017861,0.00198549051429,0.99534850507,0.00198682408237,0.994438669918,0.00202449454032,0.989795109993,0.0020729498032,0.996935457652,0.00208435733025,0.987490542926,0.0021126415398,0.993754687977,0.00217806712789,0.992490597454,0.00222473298253,1.3312674761,-0.1080166101,0.008174181,0.7634547353,d,1
2457388.31542707,0.992658746101,0.00208906825872,0.987118850544,0.00203053797569,0.988818880285,0.00197799304208,0.995290773358,0.00194819940615,0.992447164222,0.00192912743654,0.991989345935,0.00194060733264,0.991060476579,0.00192290506763,0.992750112164,0.0019014860969,0.990207476135,0.0018929023754,0.995818204711,0.0019110237331,0.992682811781,0.00194775936988,0.9904389917,0.00195518933335,0.993527796814,0.00198674307101,0.991667746423,0.00198389006478,0.989010054707,0.00202013081908,0.992761056556,0.00207562788657,0.99477374057,0.00208270739569,0.99260697551,0.00211728559574,0.994421219178,0.00217888429852,0.993091571829,0.00222548448141,1.3489973545,-0.1088153124,0.0081920549,0.7627395391,d,1
2457388.31682741,0.991302336233,0.00208759716812,0.986726744318,0.00202985492205,0.99410879221,0.00198206659237,0.990688927416,0.00194412305721,0.993489687995,0.00192969036231,0.992166637895,0.00194042435109,0.991292891665,0.00192278657575,0.993136113475,0.00190146601047,0.990490363125,0.00189278282735,0.990845448537,0.00190673860401,0.996259961552,0.00195032842422,0.989743459084,0.00195430302248,0.990860753266,0.00198412475307,0.991488859586,0.0019834332323,0.992208127193,0.0020224717453,0.994124810233,0.00207651562425,0.99275023315,0.00208064480311,0.992286919153,0.00211668382791,0.993453891609,0.00217770180645,0.994924205464,0.00222681704711,1.3674733639,-0.1136617661,0.0082401363,0.7617002726,d,1
2457388.31822774,0.988568705562,0.00208571550294,0.992911860559,0.00203549353059,0.98906993325,0.00197828219868,0.993669981924,0.00194697142588,0.992271819181,0.00192908956463,0.99425291451,0.00194256849825,0.992365675965,0.00192406109867,0.992941183867,0.0019017123468,0.992101190502,0.00189445521506,0.990190405528,0.00190661484355,0.994709862449,0.00194945093351,0.993015528932,0.00195742405174,0.990729502722,0.00198449546916,0.995519833638,0.00198716989952,0.99094006503,0.00202180698971,0.990274508261,0.00207364548628,0.993658169774,0.00208191111973,0.990551064096,0.00211563562889,0.993051995181,0.0021778541771,0.990808414459,0.00222369555894,1.3644533157,-0.1057413816,0.008136265,0.7608376145,d,1
2457388.31962845,0.993089290989,0.00209020747619,0.99472924492,0.00203760193188,0.99210459645,0.00198141559552,0.989671267101,0.00194425054894,0.989302165853,0.00192721565436,0.992788789625,0.00194188715522,0.992875814877,0.00192502478568,0.993692647862,0.00190286505121,0.990451321704,0.00189364384656,0.990679661717,0.00190751548759,0.990980827714,0.00194701711332,0.996388880648,0.0019607153828,0.992624668098,0.00198660622769,0.995089697436,0.00198738999715,0.990462952945,0.00202199804405,0.994044858945,0.00207744949733,0.989896757313,0.0020792971925,0.990393088287,0.00211611177013,0.992557800533,0.00217807429348,0.993266414691,0.00222657713459,1.37180233,-0.1016780138,0.0081737889,0.7604121566,d,1
2457388.32102878,0.991097622555,0.00208986002578,0.995026135203,0.00203919901652,0.990569037538,0.00198131827213,0.995499991015,0.00195024187078,0.991815346067,0.00193043590361,0.993733327812,0.00194384933777,0.992187070076,0.00192565472193,0.987781130789,0.00189925086164,0.990622773129,0.0018949623803,0.99202210684,0.00190977598056,0.988663616071,0.0019463401563,0.993638553741,0.00195969700779,0.994570208233,0.00198948979488,0.99298109436,0.0019868875829,0.992646279263,0.00202509442874,0.996078002499,0.00208052864257,0.993891510661,0.00208411167732,0.989491583255,0.00211673475975,0.994234861768,0.00218101385384,0.989384698795,0.00222454456949,1.3879519701,-0.1140697002,0.0082222531,0.759465456,d,1
2457388.32242913,0.993387936952,0.00209181660417,0.992196518453,0.00203681637602,0.991825114057,0.00198234125457,0.992576678727,0.00194779241002,0.991761509692,0.00193036165155,0.990628127552,0.0019412914401,0.994722329966,0.00192768640005,0.987766474034,0.00189918457834,0.991008008514,0.00189520564798,0.994214543013,0.00191151878552,0.993605181633,0.00195036762811,0.991734936003,0.0019580812328,0.99361230668,0.00198865667746,0.991024272728,0.00198521779504,0.992528529769,0.00202503474805,0.994008266425,0.00207882116528,0.995992234227,0.00208587328176,0.990469002951,0.00211761818598,0.993179326542,0.00218010454309,0.989951449372,0.00222507758645,1.4013111591,-0.1082770824,0.0081731137,0.7591221333,d,1
2457388.32382946,0.992245844343,0.00208973747413,0.992167887257,0.00203573370748,0.991618761882,0.00198115418539,0.992431271262,0.00194665182381,0.990840040828,0.00192858437791,0.990521753761,0.00194018967814,0.992991780334,0.0019252697788,0.98908400688,0.00189928287538,0.993625637298,0.00189631124077,0.991028690367,0.001907932253,0.990302503349,0.00194665380361,0.996491918207,0.00196102734379,0.993752907171,0.0019877087129,0.992518845873,0.00198548882196,0.994279796558,0.00202545871691,0.99290053295,0.00207682032977,0.991204727089,0.00208070575916,0.991908228305,0.00211774766047,0.994261319304,0.00217991453025,0.992314914177,0.00222607037875,1.4136366844,-0.1104211807,0.0081449775,0.7586020231,d,1
2457388.32523017,0.990748989686,0.00208904635153,0.988300215836,0.00203301052647,0.989437068502,0.00197989838353,0.99318314974,0.00194776750071,0.991938739222,0.00192999762876,0.992168102967,0.00194206907748,0.992425523333,0.00192530774088,0.991724130214,0.00190189164312,0.989841918619,0.001893786742,0.992097326954,0.00190931964368,0.995842728728,0.00195165057173,0.99698727762,0.00196191622937,0.992275343773,0.00198706174049,0.995394795711,0.00198829758194,0.990689984097,0.00202295311287,0.993966628256,0.00207832851227,0.991580537283,0.00208160924998,0.995185206552,0.0021212194688,0.990145448795,0.0021769511049,0.993312657528,0.00222763150418,1.4264060259,-0.1015326977,0.0081728911,0.7580105662,d,1
2457388.3266305,0.99355991713,0.00209183569558,0.989313799251,0.00203419900381,0.990868344547,0.0019814611713,0.991339581513,0.00194655890256,0.994238135918,0.00193217277883,0.992007666567,0.00194223326259,0.993747639016,0.00192666179489,0.99316947003,0.00190328595634,0.994819469935,0.00189807314573,0.992894314857,0.0019102328638,0.991771608097,0.0019486529253,0.995085273797,0.00196067185202,0.992606438512,0.00198765085639,0.992154237455,0.00198590348003,0.990148171657,0.0020228558573,0.990209985763,0.00207543945319,0.993048332013,0.0020831706756,0.990343832157,0.00211738026586,0.991144756686,0.00217824412384,0.99411475959,0.00222872293183,1.4414339066,-0.0899935961,0.0080407923,0.7576290965,d,1
2457388.32803084,0.991743517962,0.00208910643785,0.988059806526,0.00203204991679,0.991510279238,0.00198104830389,0.991442313609,0.00194573553954,0.993660356546,0.001930829076,0.993018793695,0.00194211680556,0.990933412074,0.00192350779082,0.992266153672,0.00190173917666,0.994468058256,0.00189695127559,0.991705440274,0.00190846383122,0.991615910393,0.00194762715166,0.992520609175,0.0019576297526,0.993797718198,0.00198765609482,0.9938315385,0.00198638094603,0.995493269178,0.00202629887769,0.991923866619,0.0020757932867,0.992778961475,0.00208183036999,0.991630040902,0.00211727337302,0.996046182951,0.00218118286613,0.992636860727,0.00222599565738,1.3692756891,-0.1116293669,0.0081850756,0.7571974397,d,1
2457388.32943118,0.990545766771,0.00208585564269,0.991572923609,0.00203293709441,0.990514813755,0.00197825774241,0.994286874036,0.00194619355095,0.994222959101,0.00192944286332,0.995005102154,0.00194185043503,0.989605086043,0.00192062660654,0.990884348605,0.001898878667,0.993986047325,0.00189488111642,0.993352086492,0.00190804215762,0.991537043362,0.00194572590931,0.99312677665,0.00195624471664,0.994278532332,0.00198610051651,0.990997025139,0.00198207863968,0.989744622817,0.0020194095444,0.995523013385,0.00207667127231,0.993524225358,0.00208023136554,0.99314026485,0.0021162347512,0.992752137133,0.00217582982261,0.99233961011,0.00222317190148,1.2897260189,-0.0990000963,0.0081022028,0.7570566535,d,1
2457388.33083188,0.98834895532,0.00208051983914,0.992776058389,0.00203077737278,0.991398088086,0.001975922594,0.993154638733,0.00194234799785,0.991710728702,0.00192454245051,0.992188747462,0.00193672290677,0.990757396042,0.001918766291,0.994528258848,0.00189906706794,0.993683174044,0.0018919037983,0.993052040273,0.0019050643567,0.99545654526,0.00194607145423,0.990708756126,0.00195129863125,0.988736067092,0.00197843443154,0.993244207162,0.00198094962902,0.992860076305,0.00201888295572,0.995285881445,0.00207305462633,0.99397433916,0.00207725765414,0.992158474634,0.0021118937335,0.99176290699,0.00217122845411,0.996468211103,0.00222294398365,1.1923019886,-0.1067906618,0.0081008673,0.7566465735,d,1
2457388.33223222,0.987703923472,0.00207739189075,0.994317283365,0.00202963404048,0.994670697496,0.00197636278918,0.994128473791,0.00194093479894,0.993757101146,0.00192405234593,0.991131485511,0.00193362126334,0.992224651615,0.00191781709916,0.99352961854,0.00189620951871,0.995409292206,0.00189120846243,0.99678114002,0.00190586217275,0.99162615022,0.00194079788198,0.991189905745,0.00194943739556,0.994742728686,0.00198115756671,0.991277056144,0.00197700756235,0.990505889747,0.00201447141088,0.991249764279,0.00206707358372,0.98986565588,0.00207121657689,0.991925386059,0.00210906000604,0.991752336761,0.00216845058861,0.991828658526,0.00221587395677,1.1314216852,-0.1273772717,0.0082350429,0.7562096119,d,1
2457388.33363255,0.99263003803,0.00208161154757,0.992967891746,0.0020285185453,0.993172393732,0.00197509409841,0.992417814325,0.00193964425401,0.992731744731,0.00192334312556,0.989997413588,0.00193275988446,0.988667028308,0.00191497895344,0.993556554025,0.00189630215433,0.991337907972,0.00188794382563,0.991338057556,0.00190156971191,0.994820175923,0.00194347342514,0.994605574685,0.00195233080101,0.992297798276,0.00197917299983,0.992418722107,0.00197804459308,0.995204648575,0.00201847917008,0.992748373454,0.00206836225384,0.991565661196,0.00207268852793,0.994431335446,0.00211120792163,0.995853233263,0.00217205596193,0.991668573511,0.00221571080026,1.1019945145,-0.1268068552,0.0081582842,0.7562709451,d,1
2457388.37046053,1.00064524515,0.00210965614103,1.00179451177,0.0020558691687,0.99919799825,0.00199872361424,0.996304313296,0.00196091008116,1.00164136354,0.00194817924101,1.00011287486,0.00195899354785,1.00384278648,0.00194468173412,0.998694318445,0.00191752372544,0.998924151789,0.00191089608571,1.00264731321,0.0019276995013,0.997515674872,0.00196328966554,1.00392448922,0.00197816102733,1.00207936603,0.00200612352914,1.00062083514,0.00200362270496,1.00085073995,0.00204281221769,1.00113527583,0.00209634285514,0.997481337063,0.00209868547203,1.00189694886,0.00213945367639,1.00008080316,0.00219881574728,0.997625344963,0.00224525285377,1.6974824667,-0.1078282595,0.0081169,0.7702999711,d,1
2457388.37186086,0.997112749991,0.0020991382826,0.999804337567,0.00204709205365,1.00266971045,0.00199498846854,0.999212736628,0.00195680210911,0.998166833603,0.00193902725179,1.00098673201,0.00195328558619,1.00143665845,0.00193647385105,0.999542134888,0.00191206887557,1.00197635367,0.00190730691734,1.00255067732,0.00192150987194,0.99770372946,0.00195709761464,0.999296217856,0.00196785757204,1.00353050863,0.00200057112503,1.00343550938,0.00199924414992,1.00168215894,0.00203656677522,0.999337518996,0.00208734870677,1.00265293245,0.00209563360285,0.997357493648,0.0021277951202,1.00179543051,0.00219216577665,1.00119819085,0.00223984094761,1.5042167902,-0.1066223383,0.0081046242,0.7696426511,d,1
2457388.37326157,1.00113643809,0.0020996090134,1.00266094038,0.00204670190049,1.00302581504,0.0019926390754,0.9987825942,0.00195394733391,1.0004108828,0.00193839667962,0.99987167092,0.00194986913853,1.00009028606,0.00193300490103,1.00440452066,0.00191362228388,0.996638591714,0.00190073411953,1.00058687939,0.00191760078952,1.00109640721,0.00195740130308,1.00262451334,0.00196804293167,0.999289335171,0.0019944440965,1.00263709956,0.00199596429062,1.00394267315,0.00203566318115,1.00263486628,0.00208730954978,1.00194006318,0.00209206366753,0.999794417372,0.00212682328686,0.999682684857,0.00218702625827,1.0004596293,0.00223583382744,1.4100667238,-0.107627511,0.0081183016,0.7680826783,d,1
2457388.37466153,1.00085210269,0.00209498724768,0.997165209761,0.00203792947209,1.00261866778,0.00198843827067,1.00317347744,0.00195369327044,1.00239344933,0.0019362360119,1.00154134928,0.00194739287775,1.00352970016,0.0019320413451,0.998463811862,0.00190514520521,1.00286537096,0.00190208047984,1.00213097555,0.00191512801021,0.999801261753,0.00195257284877,0.998997675113,0.00196122350574,1.00273823349,0.00199335977597,1.00035862717,0.00199013584086,1.00121789616,0.00202929022805,1.00206240368,0.00208250895669,0.999396672737,0.00208564695266,1.00119157038,0.00212358094757,0.996729893491,0.00217975791005,1.00668491511,0.0022364523326,1.3409203291,-0.1085553169,0.0081321513,0.7668921947,d,1
2457388.37606224,1.00023874767,0.00209372602989,1.00105418762,0.00204057032846,1.00307675986,0.0019881924905,1.00169886791,0.00195197500611,0.999754863482,0.00193362124839,1.00200296335,0.00194727300029,1.00326187725,0.00193137732208,0.999525476486,0.0019055917805,1.00092614556,0.00190012128234,1.00418136482,0.00191638129794,1.00282536298,0.00195452775309,0.999897663167,0.00196142866473,1.00211304011,0.00199224675671,1.00233373606,0.00199118478695,0.998443524334,0.00202635954582,0.99825345205,0.00207849620223,0.998646435339,0.00208417653519,1.00513713329,0.00212618267494,1.00070115414,0.00218233551282,1.00326837805,0.00223239254947,1.2544760704,-0.1065329313,0.0081118187,0.7651597857,d,1
2457388.37746257,1.00124672496,0.00209357085082,0.997669546053,0.00203671443668,1.00112656701,0.00198565746221,1.00263398741,0.00195182392034,1.00553494201,0.0019373955579,1.00077490976,0.00194540375972,1.00270127979,0.00193001437536,1.0037290374,0.00190807175098,1.00166981254,0.00189984961858,1.00221086803,0.00191389557184,0.999415735142,0.00195086437158,1.00289730232,0.00196296669751,0.998890298586,0.00198866891509,1.00014331966,0.00198844709607,1.000948604,0.00202744041072,1.00201232886,0.00208078187993,1.00229662551,0.00208628458432,0.999413298013,0.00212020133705,1.00292397886,0.00218321398628,1.00099954049,0.00222926787539,1.2412643433,-0.1005737782,0.008117239,0.7646926641,d,1
2457388.37886328,1.00234226108,0.00209352474658,1.00024686879,0.00203794124449,0.998192711233,0.00198228291708,0.999750239376,0.00194856064047,1.00087166926,0.00193276154525,1.00028066697,0.00194407641457,0.999680373849,0.00192669363676,1.00304601885,0.00190663240847,1.00621858019,0.00190259052841,1.00159841657,0.00191256126148,1.00366446662,0.00195349533752,1.00073300589,0.00196025712224,1.00337268599,0.00199145510375,1.00198974427,0.00198901842041,1.00134702778,0.00202685649403,1.0031161541,0.00208067721645,0.999231017371,0.00208269537142,1.00097234168,0.00212054625418,0.999141897358,0.0021788581726,1.00324559416,0.00223020136511,1.2455316782,-0.1051969528,0.0080704121,0.7630159259,d,1
2457388.38026325,1.0011795216,0.00209335424322,1.00144572396,0.00203978487001,1.00493184708,0.00198870783291,1.00071218843,0.00195013005572,1.0016268613,0.00193408814947,1.00004739351,0.00194462182005,0.999393508332,0.00192717550115,1.00038634008,0.00190525064438,1.00280896104,0.00190061477702,1.0015206989,0.00191327961033,1.00375867331,0.00195434629767,0.997027769602,0.00195801472111,1.00013779306,0.00198954522975,1.00341436085,0.00199100047969,1.0014096983,0.00202770009141,1.0035757444,0.0020818714205,1.00088242209,0.00208495487412,1.00093615399,0.00212137428704,1.00489889983,0.00218478538416,0.999669554702,0.00222797829325,1.2434983253,-0.1119399071,0.0081553785,0.7634143233,d,1
2457388.38166395,1.00051986451,0.00209362282825,1.00139345909,0.00204046077484,1.00385939029,0.00198849819942,1.00216651421,0.00195191440947,1.00234996052,0.00193532180361,1.0036387081,0.001948159174,1.00233692443,0.00193019113035,0.999960535984,0.00190549597664,1.00277261101,0.00190112768636,0.998966066745,0.00191179069881,1.00143594958,0.00195305399925,1.00015144423,0.00196122727886,1.00689306962,0.00199581812609,0.996806182178,0.00198623126056,0.997046719058,0.00202474069123,1.00375933468,0.00208283008842,1.00138924357,0.00208624678481,1.00019631871,0.00212155639792,1.00232879337,0.00218343316603,1.00282536972,0.00223169190118,1.2848020792,-0.1119152308,0.0081348615,0.7622989416,d,1
2457388.38306429,1.00478396743,0.00209840730103,1.00182902789,0.00204195238986,1.00104963474,0.00198719004938,1.00235433636,0.00195310747317,1.00201639682,0.00193606168388,1.00126623105,0.0019472906332,1.00419673269,0.00193269579961,0.999801296469,0.00190639012358,0.999916829664,0.00189987847765,0.998993266845,0.00191286262215,0.995305491361,0.00194903704054,1.00449951134,0.00196582244373,1.00318569277,0.00199381510951,1.00349335956,0.00199278607879,1.00026693353,0.00202860099068,1.00236145474,0.00208285636789,1.00467656378,0.00209016867332,0.998643845551,0.00212144092497,1.00156341049,0.00218403991359,1.00032523928,0.00223080505246,1.3068082333,-0.1154081821,0.0081802048,0.761538744,d,1
2457388.38446499,0.999202156166,0.00209365115766,1.00229657245,0.00204239771574,1.00270885509,0.00198860314637,0.99927376578,0.00195062042789,1.00246937097,0.00193641274119,1.00188998926,0.00194781390254,0.996784995087,0.0019267194345,1.00186925232,0.00190798061275,1.00252385636,0.0019019121429,1.00425355584,0.00191698656463,1.00227899029,0.00195479813316,1.00508009126,0.00196630058018,1.00126943844,0.0019922142758,1.00038698504,0.00199020415891,1.00314326743,0.00203098627398,1.00190396233,0.00208247015997,0.998474695965,0.00208495087924,0.999202099761,0.00212199983028,1.00226037632,0.00218477525865,1.00446318087,0.00223464060623,1.338269949,-0.1064242125,0.0080591487,0.7614112496,d,1
2457388.38586496,1.00189088146,0.00209769972387,1.00390021781,0.00204532775098,1.00123304065,0.00198888658545,1.0007772609,0.00195325919263,1.00330345718,0.00193854150438,0.999100876997,0.00194695971692,1.00103325506,0.00193152735692,0.999217501336,0.0019072393548,1.00034765133,0.00190149071644,1.00126661094,0.00191593520411,1.00433224923,0.00195786130487,1.00093309764,0.00196440724131,1.00203969256,0.0019943861932,1.00168911896,0.00199277269857,1.00184673367,0.00203146873719,1.0038409947,0.00208581122572,0.998145705073,0.00208635071991,0.999982233745,0.00212444365579,1.00320016655,0.00218745272813,1.00244070242,0.00223476275985,1.3883874416,-0.115576148,0.008149757,0.7601305246,d,1
2457388.38726566,0.999812683954,0.00209585936881,1.00128688506,0.00204301552629,1.00257937678,0.00198987724841,1.0024289987,0.00195448488148,0.998891877585,0.00193480849088,1.00185163731,0.00194908358631,1.00462125934,0.00193436703389,1.00272353461,0.00190990874554,1.0021970305,0.00190289716184,1.00183625834,0.00191630842866,1.00128473298,0.00195525403454,1.00120718402,0.00196450261709,1.00070378697,0.00199314488608,1.00126150132,0.00199234846727,0.996522385904,0.00202692804563,1.00003029559,0.00208252897869,1.00347410775,0.00209075361923,1.00303977927,0.0021269696232,1.00372679553,0.00218788097692,1.00099647239,0.00223340287657,1.4030857086,-0.1102907658,0.0081165545,0.7586106658,d,1
2457388.388666,0.998760707563,0.00209708696763,1.00335869447,0.0020468259228,0.998986958301,0.00198886086904,0.99965259753,0.00195414451885,1.0002611031,0.00193777396892,1.00315764668,0.00195199253624,0.999228931801,0.00193185986526,1.00195784853,0.00191112973224,1.00058548454,0.00190337067445,1.00124825947,0.00191764578972,1.00159486238,0.0019574483979,1.00125156645,0.00196643790092,1.0039100198,0.00199775825845,0.997167462141,0.00199088547062,1.0070099302,0.00203776377715,1.0050488035,0.00208889070159,1.0023674002,0.00209199626912,0.998630008608,0.00212539797551,1.00493850149,0.00219121797236,1.00411985073,0.00223859227404,1.4369012117,-0.1128982306,0.0081161102,0.7584935427,d,1
2457388.3900667,1.00101379905,0.00209871030426,1.0032102247,0.00204636267161,1.00106948168,0.00199030083178,1.00484749629,0.00195805294185,1.00317923002,0.00193984870008,0.99964783169,0.00194886917207,1.00021645647,0.00193234297878,1.00314158328,0.00191172580854,0.999001969543,0.00190183104004,1.00289508176,0.00191860677241,1.00295001956,0.00195816070422,1.00306702366,0.00196759607464,1.00137903682,0.00199539815465,1.00021597899,0.00199313036929,0.99841359722,0.00203019582211,1.00116909471,0.00208529667845,1.00390345894,0.002093003585,1.00061738305,0.00212680894138,0.995832276418,0.00218292526886,1.00335282381,0.0022376573726,1.4478738308,-0.1159856319,0.0081614964,0.75781703,d,1
2457388.39146667,1.0011297769,0.00209797382784,0.999386912073,0.00204236107903,0.99972540969,0.00198835438825,1.00209827282,0.00195504185087,0.999605273422,0.0019361715206,1.00142173605,0.00194953299472,1.00057411185,0.00193186563493,1.00226130808,0.00191026041935,0.998198383265,0.00190038218837,1.00088977109,0.00191625924204,1.00501592541,0.00195915477814,1.0033316791,0.00196704416102,1.00275918147,0.00199568206979,1.00038167768,0.00199247729764,1.00247335918,0.00203280375035,1.00487918206,0.00208761943144,1.00431249433,0.00209251362091,1.00119824484,0.00212642274206,1.00190301407,0.00218736239447,0.998968424058,0.00223282302802,1.4480522871,-0.1151789427,0.0081392881,0.7576525807,d,1
2457388.39286738,1.00069220583,0.00209843769226,0.998672555634,0.00204252588312,0.999945767234,0.001989412679,1.00078639522,0.00195470538563,1.00302135675,0.00193967216078,0.99852346193,0.00194794511855,1.00167172567,0.00193343189494,1.00053258594,0.00190961122325,0.999470566044,0.00190214849038,0.997541199971,0.00191435713076,1.00199707722,0.00195735994181,1.00430068451,0.00196858574078,1.0017356919,0.0019956290361,1.00080501577,0.00199357194288,1.00210382548,0.00203328088078,1.00594738622,0.00208930131378,1.00243454235,0.00209168595805,1.00127234268,0.00212733578709,1.0033374895,0.00218949845003,1.00808772409,0.00224179554396,1.4484206438,-0.1130729914,0.0081352554,0.7575259805,d,1
2457388.39426772,0.99838167339,0.00209598663819,1.00059425848,0.00204370583921,1.00285973031,0.0019913246788,1.00161139354,0.00195494124979,1.00208141818,0.00193850156559,1.00186985899,0.00195025213456,0.998024623167,0.00193010422208,1.00034093163,0.00190905734559,0.999738221131,0.00190194819466,1.00026630441,0.001916171303,1.00458458319,0.00195909429464,1.00164619201,0.0019659908838,1.00181935028,0.00199525934527,1.00503156603,0.00199656204744,1.0008701275,0.00203183202802,1.00267573892,0.00208607142945,1.00056500687,0.00208969476144,1.0037970323,0.00212900784273,1.00216234075,0.00218799870309,1.00113459809,0.00223508328688,1.4450409412,-0.1132628918,0.0081188921,0.7573924065,d,1
2457388.39566842,0.99997158679,0.00209448315779,1.00299007447,0.00204301740223,1.00326056084,0.00198912727684,1.00338429133,0.00195393960562,1.0027197622,0.00193665077409,1.00172494611,0.00194767934806,1.00129367033,0.00193041396884,1.00036310437,0.00190677645093,1.00202128792,0.00190148548213,1.00047915224,0.00191398628145,1.00205641747,0.00195459074873,1.00199088098,0.00196388310579,0.998192887734,0.00198973555664,1.00632917184,0.00199521322941,1.00178111143,0.00202994505404,1.00024348485,0.00208117903654,1.00097029589,0.0020872191139,1.00127411855,0.0021238834723,1.00043770999,0.00218333003128,0.999108747577,0.002230036255,1.3632925749,-0.1077096462,0.0080358852,0.7566089034,d,1
2457388.39706839,1.00321150652,0.00209368285832,0.99932508518,0.00203658359323,1.00155656302,0.00198458040604,1.00151080761,0.00194940483468,1.00498933909,0.0019355268039,1.0041187024,0.00194663445357,1.00098262634,0.00192721552295,1.00095895931,0.00190442510949,1.00042517271,0.00189742966905,1.00090029908,0.00191151092077,1.0009367973,0.00195076642343,1.0012371258,0.00196012889647,1.00469931043,0.00199197940058,0.999890963586,0.00198671603818,0.998517689411,0.00202394493055,1.00261690364,0.00207973470827,0.999411446258,0.00208232129529,1.00173802757,0.00212061765446,1.00369721997,0.00218233301077,0.999722255316,0.0022264777352,1.2567652464,-0.111567378,0.008079459,0.7559645176,d,1
2457388.39846909,1.00034880422,0.00209099274809,0.999131548232,0.00203630019552,1.00228961677,0.00198505393494,0.997248382617,0.00194594100383,1.00234431838,0.00193341267954,1.00432359995,0.00194679578578,1.0042349526,0.00192989469556,0.999755701095,0.00190350882904,1.00275389762,0.00189937294488,1.00084273254,0.00191148581493,1.00041638056,0.00195029640556,1.00240301604,0.00196108897275,1.00281511055,0.00199040966445,1.00331564,0.00198953728629,1.00237810841,0.00202704992942,1.00330669973,0.00208009498037,1.00085014073,0.00208340873153,1.00144352702,0.00212011958696,1.00067128847,0.00217929202404,0.998980493155,0.00222540863796,1.179095149,-0.1171149015,0.0080487849,0.7589129806,d,1
2457388.39986943,1.00125806615,0.00208894246275,0.998705715954,0.00203322651183,1.00097650161,0.00198141904188,0.99882114084,0.00194469906184,1.00205341346,0.00193068200281,1.00035417789,0.00194104157597,1.00599431183,0.0019288340924,1.00273663083,0.00190350755075,1.00077600328,0.00189533448411,1.00241919112,0.00191031358782,1.00213090228,0.00194928488007,1.00293794601,0.00195899208242,1.00145649044,0.00198668582705,1.00453947841,0.00198796426415,0.998611052231,0.00202113344989,1.00405278123,0.00207791701253,1.00227351334,0.00208181294768,1.000128685,0.00211604745725,1.00065356256,0.0021762059872,0.99848179506,0.00222184204825,1.1376305819,-0.1280682087,0.0080663217,0.7564501166,d,1
2457388.43669704,1.0017091725,0.00210601700918,1.00188708498,0.00205163220451,1.00154110984,0.00199659758519,1.00119222772,0.00196097567698,1.00227202261,0.00194487227163,1.00071328334,0.00195558037767,1.00116502511,0.00193875308013,1.00203116007,0.00191651469962,1.00573827904,0.00191270251895,1.00260669899,0.00192396078298,1.00411633229,0.00196483576935,0.999295805029,0.00197044912974,1.00082756796,0.00200099513957,0.999998566839,0.00199904337506,1.00075295738,0.00203845623259,1.00238250151,0.00209290056583,1.00301636911,0.00209885575268,1.00000810618,0.0021331294658,0.999105764321,0.0021929920244,0.998431677812,0.00224076354559,1.5647485256,-0.1051415205,0.0080436589,0.7716251016,d,1
2457388.43809774,0.997687858219,0.00209998168101,1.00270022618,0.00204985149588,0.998896343045,0.00199209686448,1.00234839576,0.00195969903475,1.00050221485,0.00194121948932,1.00444772219,0.00195638801263,0.998762235967,0.00193460298979,1.00197758811,0.00191432034571,1.00268768306,0.00190818722158,1.00166975837,0.00192107920806,1.00457315638,0.0019629317365,0.998673049142,0.00196767926827,1.00319548338,0.00200059261066,1.00490867375,0.00200079827912,0.999456916149,0.00203498918561,0.999680561077,0.00208802588937,1.00041259087,0.00209400267255,1.00457014028,0.00213437078954,1.00007033673,0.00219101612515,1.004244954,0.00224295005486,1.505440712,-0.0899431705,0.0079924325,0.7714298964,d,1
2457388.43949808,1.00311032235,0.00210156405699,1.0010009172,0.00204552931274,0.999915501306,0.0019901934874,1.00640684111,0.00196027558994,1.00153200162,0.00193943819844,1.00116962454,0.00195104167222,1.00151771283,0.00193424016831,0.999639256975,0.00190986120271,1.00619146441,0.00190836343054,1.00108231365,0.0019180387217,1.0018920662,0.00195809516907,1.00297525493,0.00196846004933,1.00095722538,0.0019960293927,1.00295839339,0.00199639773858,0.998513095182,0.00203132730464,1.00442475944,0.00208908642854,0.996372240428,0.00208767057639,0.999148813313,0.00212660054026,0.998923317465,0.00218679593508,1.00230022361,0.00223786531618,1.4675350189,-0.113297224,0.0080988808,0.7690586448,d,1
2457388.44089878,1.00160501387,0.00209947282545,1.00254741641,0.00204609129528,1.00185396157,0.00199123982149,1.00206734081,0.00195617995845,0.999745033139,0.00193739953589,1.00388185534,0.00195263408,0.999756504953,0.00193225141922,0.999427975494,0.00190916492772,1.00164013909,0.00190426187414,1.00011141513,0.00191669739001,1.00339422781,0.00195879407985,0.999701139142,0.0019651462395,1.00224343799,0.00199637123585,1.00164034584,0.0019946698277,1.00059285274,0.00203235561068,1.00466843646,0.00208848682046,0.999371605416,0.0020893747763,1.00190903296,0.0021281290024,1.00382403865,0.00219016621088,1.00167994467,0.00223629419389,1.4073646069,-0.100451231,0.0080734892,0.7680619359,d,1
2457388.44229875,0.998809641412,0.00209474444281,1.00126606367,0.00204282583147,1.00148042272,0.00198877639331,1.00228737943,0.00195432022762,1.00172655847,0.00193703162369,0.99862469319,0.00194639431663,0.999969684869,0.00193049138281,1.00188650443,0.00190921078177,0.99839271642,0.00189976066673,1.0052158372,0.00191887362646,1.00210569122,0.00195576789575,1.00019008111,0.00196352123627,1.00016554318,0.00199261647463,1.00102333571,0.00199206145278,1.00213243115,0.00203143205994,1.00417855261,0.00208573640646,1.00192970981,0.00208920647684,1.00241782737,0.00212614628049,1.0055046851,0.00218905909783,1.00302169642,0.00223480389022,1.3446727991,-0.1076118946,0.0080480082,0.7669684291,d,1
2457388.44369945,1.00160717632,0.00209465362911,1.00202861088,0.00204109232485,1.00174472357,0.00198680312703,1.00377962099,0.00195337311,1.00065992632,0.00193404796175,1.00623274925,0.00195039114428,1.00167873496,0.00192976224223,1.00005629949,0.00190568227147,0.997725535982,0.00189717699922,1.00101538,0.00191350481841,1.00243490018,0.00195392793544,1.00299735296,0.0019636406156,1.00106884901,0.00199111711244,0.998652719392,0.00198786173126,1.00180359189,0.00202884237704,0.998221929486,0.00207826048731,1.00581901376,0.00209011496666,0.999812556729,0.00212133768318,1.00114259876,0.00218252004081,1.00199552457,0.00223116197724,1.2921408415,-0.1107453108,0.008102227,0.7654832006,d,1
2457388.44509979,1.00191287737,0.00209488741706,1.00242936007,0.00204144196818,1.00321220096,0.00198807735801,1.00320679863,0.00195294855239,1.00113200034,0.0019344676107,1.00023076563,0.00194554585004,1.00390744932,0.00193161300112,1.00448762753,0.00190928269567,1.00058498042,0.00189952025167,1.00096428684,0.00191347177455,0.99915868113,0.00195132868717,1.00044776862,0.00196158150748,1.0009166763,0.00199103109943,1.00159144328,0.00199034795194,1.00085897217,0.00202805937464,1.00140188872,0.00208097011658,1.00172565513,0.00208669171344,1.00123004384,0.00212258326223,1.00070241131,0.00218213681538,0.999751761483,0.00222906733924,1.2845988274,-0.1166597605,0.008184786,0.7649604678,d,1
2457388.44650049,1.00283167257,0.00209496597324,1.00192979835,0.00204034383404,1.00546154315,0.00198930588186,1.00303481043,0.00195217083575,0.999473715986,0.00193250705048,1.00165459219,0.00194607295114,1.0010847434,0.00192874548961,1.00184545326,0.00190658495956,1.00306530655,0.00190097924938,0.998899366722,0.00191126172298,1.00139629671,0.00195254296492,0.999657444151,0.00196031461073,1.00322159854,0.00199227176612,1.00066836475,0.00198883759756,0.999507817709,0.00202628219625,1.00286477073,0.00208149352796,0.998875565227,0.00208345043541,1.00170336396,0.00212220640721,1.00437874663,0.00218451353794,0.998891780399,0.0022274210911,1.252560854,-0.1137228012,0.0081717297,0.7644420862,d,1
2457388.44790046,0.999221680745,0.00209156990478,1.00223390357,0.00204034829176,0.999053695935,0.00198377790417,1.00469111747,0.00195329269079,1.00229663123,0.00193456830963,1.00077664834,0.00194515743377,1.00220844339,0.00192943765151,1.00018326955,0.00190502472078,0.999368286942,0.00189778592835,1.0013656434,0.0019130275163,1.00082410812,0.00195184831944,1.00217546195,0.00196211757166,1.00547750474,0.00199389514652,1.00429376262,0.00199166081411,0.99845659015,0.00202518359155,1.00082327872,0.00207943149948,1.0020280473,0.00208586417078,1.00049057356,0.00212086573327,0.998037006709,0.00217864305976,1.00578814549,0.00223328949403,1.2407523394,-0.1151782274,0.0081683584,0.7624623179,d,1
2457388.44930117,1.00561894814,0.00209778386616,1.00116444938,0.00204013239142,1.0019133605,0.00198677611007,0.997787352276,0.00194826325556,0.999403833065,0.00193284689396,1.00419858279,0.00194856661347,0.999277453455,0.00192769047198,1.00356186575,0.00190833466425,0.999241712872,0.00189831262372,1.0046098184,0.00191627772669,0.998274878156,0.00195039023721,1.00026713462,0.00196126447291,1.00077713803,0.00199067518315,1.00391850387,0.00199194714387,1.00407928298,0.00203053418066,1.00485601111,0.00208359061756,1.0011375005,0.00208580598232,1.00122584339,0.00212223367355,0.999183747625,0.00218041119008,0.999710521265,0.00222862894365,1.2510794401,-0.1067858934,0.0080838352,0.7615509629,d,1
2457388.4507015,1.00070568328,0.00209282722977,1.00309573198,0.00204102492628,1.00305510918,0.0019870091862,1.00057704967,0.00194978709454,0.999666955384,0.00193228588847,0.999577477048,0.00194407311418,1.00298813855,0.00192992710348,1.00041727346,0.00190508661655,1.00393056001,0.00190127321836,1.0015024319,0.00191306708802,1.00471046201,0.00195493895011,1.00303971486,0.00196275110489,1.00136099627,0.00199038818427,1.00450093641,0.00199170582277,0.999124468258,0.0020256532072,0.998379959907,0.00207735984755,1.00143216188,0.00208528326669,1.00187194877,0.00212205465599,0.998993905837,0.00217950154132,1.00137910029,0.00222938071471,1.2797217369,-0.1092089415,0.0081096273,0.7612859011,d,1
2457388.45210221,1.00147459285,0.00209427695384,1.00445908617,0.00204285416526,1.00236740537,0.00198707158204,1.00336164557,0.00195267705959,0.998428324679,0.00193194498252,1.00042187932,0.00194542743561,1.00110074639,0.00192902476848,1.00149922753,0.0019065230532,0.9995731199,0.00189839866538,1.0040619302,0.00191568295618,0.998719124376,0.00195069587189,1.00154290215,0.00196220540027,1.00109031251,0.00199083324167,1.00275441844,0.00199093826112,1.00052860928,0.00202753491667,0.999156587785,0.00207877164916,1.00096462595,0.00208568174816,0.99963997079,0.00212091856775,1.0074350249,0.00218781837062,1.00225183026,0.00223106921499,1.3081239462,-0.1080138683,0.0080879387,0.7606636882,d,1
2457388.45350217,0.99984229544,0.00209565615584,1.00627717634,0.00204707989368,1.00448398053,0.00199132954838,1.00237932464,0.00195435796162,1.00143607194,0.00193680590688,1.00109428728,0.00194837851136,1.00144561493,0.00193169068086,1.00342682671,0.00191042006453,1.00110037135,0.00190198644082,1.00190978441,0.00191634708143,1.00276723682,0.00195646666387,0.999726230106,0.00196321174158,1.00227989402,0.00199436344273,0.999639771949,0.00199086917523,1.00077258924,0.0020303682632,1.00041139267,0.00208257547573,1.00195366928,0.00208930593938,0.999669371739,0.00212381521809,0.998926047746,0.00218330325818,1.00149485191,0.00223353482731,1.3494923115,-0.1076772213,0.0080674654,0.7594073415,d,1
2457388.45490288,1.00017969875,0.0020960146306,1.00094127674,0.00204261412102,1.00099801355,0.0019884525517,1.00387205177,0.00195555398754,1.00056956504,0.001936093633,1.00310319631,0.00195000340303,1.00268934661,0.00193266895289,1.00453695905,0.00191128518822,1.00252750126,0.00190311129858,0.999549703774,0.00191443046587,1.00185736831,0.00195561095441,1.0032678206,0.00196606711693,1.0032095187,0.00199512266109,0.999801127261,0.00199099279771,0.999939881765,0.00202966007476,1.00202347946,0.00208401857166,1.00301121396,0.00209021782804,1.00037660735,0.0021244831948,0.999801578977,0.00218418496881,0.998070294484,0.00223050474821,1.3720933199,-0.1082699299,0.0080814436,0.7590099573,d,1
2457388.45630321,1.0020707664,0.00209593611047,1.00338540693,0.00204304416888,1.00282905681,0.00198845145717,1.00299996714,0.00195332062367,1.00279808464,0.00193640060112,1.00106907683,0.00194685432426,1.00281580406,0.00193130886673,1.00078337388,0.00190680434456,1.00307331935,0.0019020782811,0.998407866287,0.00191200780323,1.00170869711,0.00195404603687,1.00451133403,0.00196556390934,1.00154048177,0.00199221295592,0.997907454065,0.00198790604099,0.998167156195,0.00202663989195,1.00197460483,0.00208234140821,1.00225799118,0.0020879705327,0.999704058611,0.00212223608576,0.999277566878,0.00218197746789,1.0019367781,0.00223215278561,1.3716980219,-0.1071660519,0.0080659958,0.7578727603,d,1
2457388.45770392,1.00309805369,0.00209856341903,1.00206056272,0.00204365333293,1.00405393743,0.00199104136573,1.00291956683,0.00195489718315,0.994863986614,0.00193157400984,1.00033931254,0.00194787811704,1.00291237089,0.00193297737665,0.999529364889,0.00190738719477,1.0012554654,0.00190217041678,1.0032934207,0.00191751390722,1.00109507556,0.0019551884697,1.00118629863,0.00196448724627,1.0055094246,0.00199713846294,1.00087257462,0.00199201079492,0.996891270887,0.0020271894174,1.00374308594,0.00208558470134,1.00419143962,0.00209137244798,0.998284865119,0.00212279429181,1.00310523327,0.00218720648675,1.0007325096,0.0022330679166,1.3719741106,-0.1117339134,0.0080754384,0.7575321794,d,1
2457388.45910388,1.0016553785,0.0020964205922,1.00301567756,0.00204355058776,1.00164606981,0.00198827501332,0.999074403296,0.00195089013983,0.999225139057,0.00193424099659,0.999734328697,0.00194654286422,1.0018987646,0.00193131540373,1.00322273294,0.00190950143018,1.00443198391,0.00190386024656,0.999383903252,0.00191359277405,1.00221576016,0.00195519193784,0.998257676307,0.00196124962161,1.00156136682,0.00199299894991,1.00203517471,0.0019920572165,1.00177534618,0.00203045451843,1.000186937,0.00208164788489,1.00081401304,0.0020875859885,1.00366197209,0.00212649713977,1.00699993028,0.00218964957288,0.999850185071,0.00223122537751,1.3710258007,-0.1173313856,0.0081874747,0.7569796443,d,1
2457388.46050459,1.00359605723,0.00209705491958,1.00313532204,0.00204263633354,1.0023948019,0.00198797489065,1.00224889714,0.00195258090581,0.997806038516,0.00193223171538,1.00607649388,0.00195078101865,1.0038225465,0.00193204016362,0.998393123377,0.00190482325059,1.00171358538,0.00190096344545,1.00316942903,0.00191581042627,0.996878475956,0.00195003113699,1.00290121107,0.00196415569002,1.00164328892,0.00199219528704,1.00287677454,0.00199188967346,0.999732261213,0.00202774511009,1.00026184617,0.00208066207533,1.00183189987,0.00208737942962,1.00134322092,0.00212339775677,0.998954296554,0.00218143262338,1.00258132241,0.00223247362983,1.3317167759,-0.1129077673,0.0081565958,0.756547749,d,1
2457388.46190492,0.99916276235,0.00209408742469,1.00000637136,0.00204083343065,1.00147976816,0.0019880910462,1.00192120294,0.00195314755536,1.00102181213,0.00193571516465,1.00294030945,0.0019491185994,1.0033500965,0.00193252284508,0.998246483732,0.00190552158523,0.998738369073,0.0018993939787,1.00102518092,0.00191498346953,1.00220271341,0.00195521736336,1.00106615032,0.00196350627605,1.00352339203,0.00199452706218,0.998725382579,0.00198927552475,1.00264916638,0.00203103534775,1.00244700284,0.00208332752598,1.00468958273,0.00209064725469,1.00263735658,0.00212533039128,1.00159352741,0.00218451339308,1.00451921728,0.00223496212657,1.2954251766,-0.1058677435,0.0080878548,0.7566657662,d,1
2457388.46330564,0.99954718632,0.00209307826891,0.999608334505,0.00203919827912,1.00043286288,0.00198591400427,1.00181895145,0.00195176001699,1.00064133354,0.00193410626509,1.00240993354,0.00194739572137,1.00621224021,0.00193358074056,1.00209366107,0.00190735824978,1.00029328378,0.0018994036223,1.00019287408,0.00191304611756,1.00264893819,0.00195429864829,0.998907675947,0.00196040799983,1.00235778407,0.00199226505978,1.0015623574,0.00199027831567,1.00181009744,0.00202904353337,1.00607504868,0.00208511299156,1.00097702781,0.00208613576703,0.999312514275,0.00212105862437,0.998448022432,0.00218034297386,1.00310689858,0.00223232769749,1.3074097633,-0.106877923,0.0080747837,0.7568712831,d,1
2457388.4647056,1.0000043721,0.00209138412321,0.999821580071,0.00203750070134,1.00399207747,0.00198714674954,0.998787664029,0.00194770350636,1.00095245507,0.00193277826315,1.00229338614,0.00194566931994,1.00237904895,0.0019288797874,1.00031901055,0.00190443292935,0.998884936973,0.00189675024382,1.00045047245,0.00191167278412,1.00168939654,0.00195188520558,1.00072106541,0.00196023422089,1.00777469865,0.00199498764698,0.999951496139,0.00198727235492,0.999547323328,0.00202525445367,1.00293159324,0.00208044102068,1.00220898125,0.00208514177521,1.00155333908,0.00212089402029,1.00170047258,0.00218096235715,1.00467182202,0.00223130319217,1.2171978951,-0.1169760227,0.0080859475,0.7571700215,d,1
2457388.46610631,1.00272646623,0.00209246935802,1.00328004287,0.00203924926133,0.998912468639,0.00198176133974,1.00207619531,0.0019493895382,1.00065610655,0.00193152099576,1.0020117375,0.00194433673738,1.00477754043,0.00192984536515,1.00097698255,0.00190399102737,1.00313712503,0.00189913826048,0.998104767148,0.00190875056462,0.999462768705,0.00194907829794,0.997920178013,0.00195688074108,1.00166233171,0.00198888853699,1.00254559914,0.00198833071764,1.00120140761,0.00202550311312,1.00308096168,0.00207932932184,1.00553544647,0.00208682402799,1.00356660698,0.00212137599847,1.00058808151,0.00217861360721,0.99870884331,0.00222452271828,1.175761342,-0.1270369291,0.0081306975,0.7568625808,d,1
2457388.50293428,1.00254153836,0.00211358138387,1.00348559779,0.00205946935149,1.00026747709,0.00200157597713,0.999629867212,0.00196563800475,0.999500848347,0.00194838832466,1.00311817172,0.00196337639021,1.00314847852,0.00194599783002,0.998993279088,0.00191963193534,0.99729459753,0.00191137430116,1.00081591697,0.00192806344259,1.00196135574,0.00196880627068,1.00506119909,0.00198107971067,1.0004281862,0.00200681712455,1.00318217122,0.00200783375486,1.00401674212,0.00204758061792,1.00405604699,0.00210113563505,1.00034507254,0.00210343688566,1.00098771728,0.0021410988999,1.00258692872,0.00220365660332,1.00050225698,0.00225057809529,1.7813128233,-0.1112116575,0.0080513814,0.7717063427,d,1
2457388.50433424,1.00294741982,0.00210740985846,0.9997274698,0.00205008604851,1.00218744662,0.00199734310492,1.00073688026,0.00196082888828,1.00076250501,0.0019438374741,1.0015295697,0.00195643732886,0.998394475346,0.00193669611192,1.00310789658,0.0019174926161,1.0000382717,0.00190823925787,1.00205114552,0.00192365176085,1.00116086379,0.00196255616145,1.00203292828,0.00197287292461,1.00319963091,0.00200318426668,1.00166474276,0.00200067495318,1.00119769331,0.0020390699418,1.00584736438,0.00209615706955,1.00068498871,0.00209722939627,1.00064684171,0.00213400198551,1.00251200084,0.00219641033195,1.00237471461,0.00224464541194,1.6124144793,-0.1191530228,0.0082048317,0.7704597712,d,1
2457388.50573496,1.00144696812,0.00210226028353,1.00294954412,0.00204916543803,1.00110829025,0.00199310619767,1.00154770077,0.00195814624808,1.00002762855,0.00193995902128,0.998747503489,0.00195087906819,1.00470935125,0.00193854138556,1.00072233096,0.00191244113955,0.998337870225,0.00190378846546,1.00489654989,0.00192278735368,1.00294153679,0.00196078780813,0.996921468619,0.00196538415566,1.00434405067,0.00200065453336,1.00244083066,0.001997823056,1.00102131499,0.00203536093998,1.00036331429,0.00208768484159,0.999632987213,0.00209248785938,1.00258766634,0.0021317454685,1.00382161393,0.00219338336094,1.00305035642,0.00224095837843,1.5293198824,-0.0987555981,0.008077614,0.7701286674,d,1
2457388.50713529,1.00113101751,0.00209958079645,1.00295766526,0.00204685519469,1.00244519317,0.0019919683788,0.998635957947,0.00195366025266,1.00199093607,0.00193947572761,1.00323780114,0.00195241702635,1.00142177899,0.00193383702416,1.0052852863,0.00191404372782,1.00006764544,0.00190317363268,0.997882782066,0.00191514080537,1.0041648577,0.00195971319316,1.00114555602,0.00196664394399,1.00054275282,0.00199536871134,1.00059396474,0.00199410308373,1.00397041811,0.00203556921811,1.00576419766,0.00208992670159,1.00029977992,0.00209069835261,1.00040358162,0.0021274015461,1.00050624219,0.00218791494611,0.999140830988,0.00223478768847,1.487229228,-0.1150023937,0.0081632175,0.7684013844,d,1
2457388.508536,1.00006751957,0.0020972798932,0.998979180601,0.00204223740485,1.00183603956,0.00199035715152,1.00254066356,0.00195569137817,1.00473459628,0.00194057295731,1.00321634578,0.00195129617466,1.00317422334,0.00193417624693,1.00188453958,0.00191030769427,1.00030195088,0.00190229701658,1.00305303543,0.00191822089976,1.00069658486,0.00195577738507,1.00043762516,0.00196495051554,1.00166944456,0.00199514400138,1.00054110964,0.00199291867173,1.0029160317,0.00203342881232,1.0006550382,0.00208423951119,1.00117813215,0.0020900555199,1.00459359585,0.00212957304337,0.999777462832,0.00218569000754,0.99638332398,0.00223066575278,1.4293344021,-0.107711792,0.0080531333,0.7672057152,d,1
2457388.50993597,1.00524804389,0.00209990940771,0.999522641431,0.00204104371247,1.00242617327,0.00198919820694,1.00177328356,0.00195355895322,0.99942903377,0.00193482597542,1.00009765271,0.00194721807376,1.00047929044,0.00193054117664,1.00286077765,0.0019096447655,1.0014767826,0.00190192218162,0.996778642913,0.00191177108498,1.00169587348,0.00195508806217,1.00522447878,0.00196733387641,1.00142528264,0.00199332228118,1.0044349018,0.00199456657793,1.00231318892,0.00203126656118,0.99999370042,0.00208187284582,1.00230739201,0.00208926352892,1.00371784988,0.00212693858002,1.00104091062,0.00218483825331,0.998699956485,0.00223067504151,1.3650645018,-0.1142442226,0.0081436746,0.7660898566,d,1
2457388.51133667,1.00267183785,0.00209785850065,1.0017901894,0.00204306442712,1.00231036548,0.00198934818226,1.00005916022,0.00195228137931,1.00119404052,0.00193640002652,0.999369757916,0.00194678156828,1.00414175099,0.00193363550036,1.00116479131,0.00190843657733,1.00233180809,0.0019027031901,0.998563048979,0.00191334608319,1.00230888465,0.00195574839228,1.00316520972,0.00196574135077,1.00720392166,0.00199821529312,1.00301170134,0.00199348712606,1.00301475273,0.00203197267812,0.998140236073,0.00208046119775,0.998942479094,0.00208649064279,1.00124957715,0.00212493996507,0.996977768426,0.00218136278704,1.00269158009,0.00223436763815,1.3561172485,-0.1187375784,0.0082015134,0.7646903396,d,1
2457388.51273701,0.998501216383,0.0020931787559,1.00244688554,0.00204261102016,1.00285009569,0.00198887055125,1.00111617968,0.00195227095431,1.00312557949,0.00193710887655,0.998075909205,0.00194485439466,0.999679528514,0.00192923623872,1.00460150922,0.00191038354573,1.00135941498,0.00190118101766,1.00387611634,0.00191686510995,1.00374414164,0.00195610806653,1.00191713288,0.0019638698548,0.999918449019,0.00199128145675,1.00057471832,0.00199049474941,1.00108217368,0.00202936878918,1.00182983223,0.00208252111198,1.00146816579,0.00208757629506,0.999030240096,0.00212190950768,1.00324225787,0.00218564287024,1.00280481131,0.00223311244108,1.2992371321,-0.1106979847,0.0081260437,0.7633431554,d,1
2457388.51413771,1.00299501914,0.002094707077,1.00121425243,0.00203935446895,1.00372272622,0.00198747041924,1.00134781329,0.00195037640391,0.996628986482,0.00192981889107,1.0018774707,0.00194592527832,0.999265575956,0.00192691803844,1.0002732946,0.00190493839452,0.999592580241,0.00189784390938,1.00439288019,0.00191531172993,0.999930604425,0.00195097871277,1.00150174066,0.00196147133598,1.00531746313,0.0019935903517,1.00210857242,0.00198969990597,1.00162780843,0.00202769259865,1.00138407266,0.00207983285986,1.00058086739,0.00208450652021,1.00291344997,0.00212284869403,1.00362021096,0.00218345659815,1.00181773089,0.00222959535122,1.2560054064,-0.1090346575,0.0081385123,0.7623187304,d,1
2457388.51553768,1.00272846575,0.00209511769751,1.00264349985,0.00204118281595,1.0022760692,0.00198694088715,1.00523168217,0.001954192887,1.00337562631,0.00193593935622,1.00432628859,0.00194851134606,1.00164257656,0.00192952660206,0.999311654149,0.00190478760968,1.00060048774,0.00189928397741,1.00009511882,0.00191251755518,0.999107374127,0.00195091954755,1.00115238367,0.00196184197258,1.00161957753,0.00199122310514,1.00144390455,0.00198976565662,0.999204289748,0.00202629229238,0.999889754673,0.0020792373356,1.00059635096,0.00208513740487,0.999701417654,0.00212074135177,1.00354431729,0.00218408608194,1.00192717238,0.00223043524955,1.2443544865,-0.1127079725,0.0081701558,0.7622116208,d,1
2457388.51693838,1.00166283675,0.00209377406631,0.996589406644,0.0020356518521,1.0006777519,0.00198526687207,1.0012540545,0.00195052556997,1.00035431372,0.00193309775053,1.00241918174,0.0019465735584,1.00227623002,0.00192957080333,1.00363015897,0.00190786060533,0.998725400457,0.0018973567957,1.00432767796,0.00191552574748,1.00549575478,0.00195579426458,1.0008843634,0.00196121174469,1.00115892248,0.00199038429819,1.00391145629,0.00199135977988,1.0014902797,0.00202775551912,1.00145382086,0.00208004586351,1.00430813977,0.00208790639109,0.999552351319,0.00212013939608,0.998600369347,0.0021792508236,1.0000548423,0.00222827681144,1.2387287617,-0.1093555689,0.0081513319,0.7610294819,d,1
2457388.51833872,1.00008357094,0.00209210488614,0.999388652467,0.00203771221267,0.999967934153,0.00198426941873,0.999793310037,0.00194900361142,1.00246730761,0.00193448032238,0.999777588839,0.00194408840152,1.00328220072,0.00193005298113,1.00120359537,0.00190557211501,1.00019353559,0.00189818365428,1.00158266817,0.00191301340495,1.00673527097,0.00195645563581,1.00051409433,0.0019605802163,1.00129436917,0.00199017045382,1.00376136835,0.00199090221666,1.00243589444,0.00202829133623,1.00381898906,0.00208184957414,1.00117092605,0.00208493279615,1.00312041548,0.00212296922392,1.00215604929,0.00218210009013,0.998695746166,0.00222676984821,1.2645045519,-0.1056368351,0.008075905,0.7601568699,d,1
2457388.51973942,0.996831088793,0.00208983876738,0.998417290716,0.00203737196448,0.999153845969,0.00198404925141,1.00364728677,0.00195256047028,1.00342826329,0.00193560290087,0.996788678615,0.00194205669776,1.00176201264,0.00192917220583,1.00018662941,0.00190510731795,1.00121910473,0.00189941954433,1.00370859478,0.00191505960055,1.00106885564,0.00195219263386,1.00410172449,0.00196388953872,1.00336704264,0.00199232234255,1.00212829128,0.00198996179863,0.998296773596,0.00202522139619,1.0051352747,0.00208343382722,1.00111963816,0.00208533504878,1.00315131192,0.00212346005955,1.00425015611,0.00218446023138,1.00237339863,0.0022305874661,1.2868292332,-0.1028592587,0.0080884909,0.7599190474,d,1
2457388.52113939,0.999382670041,0.00209401888716,1.00009516476,0.00204069296463,1.00187340335,0.00198811552262,1.00296642282,0.00195377716479,1.00194002736,0.00193617613789,1.00051820058,0.00194685490047,1.00305233233,0.00193201131566,1.0034524966,0.00190946799412,0.99994829715,0.00190006662084,1.00156072465,0.00191515105276,1.00170478679,0.00195448075658,1.00229034752,0.00196423037337,1.0016382828,0.00199272846202,0.999826088657,0.0019899295938,1.00027005348,0.00202885500411,1.00299679687,0.00208362476103,1.00308350591,0.00208902626898,1.00105339946,0.00212376610058,0.999572539939,0.00218255084795,1.00327132982,0.00223367504724,1.3181929588,-0.1077688932,0.0081185177,0.7601525187,d,1
2457388.52254009,1.00106004842,0.00209480358363,1.00307291564,0.00204255018805,1.00147309636,0.00198717251087,1.00168451132,0.00195205696179,1.00422592375,0.00193732613214,1.00195934178,0.00194736426363,1.00199519881,0.00193045325133,1.00126923123,0.00190703457891,0.998532444931,0.00189825495118,1.00171936443,0.00191454882138,0.997446217238,0.00195038397728,0.998837917056,0.00196070464337,1.00240928651,0.00199268554903,1.00120300413,0.00199035945062,1.00045616147,0.00202836955048,1.00354972288,0.00208340973501,1.00157942709,0.00208710520767,1.00207122795,0.00212396885555,1.00315116436,0.00218498494722,1.00310805857,0.00223288642878,1.3434603214,-0.1065956354,0.008087229,0.7579901218,d,1
2457388.52394043,1.0000816381,0.00209573800324,0.996625666181,0.00203882976359,1.00083548183,0.00198826934774,1.00276530811,0.00195450333523,1.00393514962,0.00193867762448,1.0014714775,0.00194857892625,1.00515158569,0.00193458297415,1.00217759123,0.00190926813103,1.00080204722,0.00190158065345,0.999334218874,0.00191418811976,1.00485338047,0.00195797860612,0.998943246504,0.00196237502409,1.00457697766,0.00199610145306,0.998526698058,0.00198984395282,1.00086012125,0.002030335052,1.00409797583,0.00208562181388,1.00095308462,0.0020883018328,1.00419831577,0.0021276185971,1.0008817765,0.00218495522505,0.999157787221,0.0022312691334,1.3625730276,-0.1083340645,0.0081253676,0.7587615252,d,1
2457388.52534113,1.00207307151,0.00209749636014,1.00430087447,0.00204533018622,0.999843106892,0.00198749517201,1.00125725451,0.0019533764668,1.00018349479,0.00193574562659,0.997753664474,0.00194564024929,0.999005340678,0.00192969510518,1.004519789,0.00191127267254,1.00341662507,0.00190378258112,1.00582997451,0.00191949753387,1.00339105747,0.00195690640379,1.00043412638,0.00196372350659,1.00277736132,0.00199472799709,0.999721899575,0.00199089699434,1.00065724771,0.00203021753848,1.0000377563,0.0020822317771,1.00096877912,0.00208838442368,1.00065354391,0.00212458004958,1.00265320333,0.00218648879654,1.00164039754,0.00223356882269,1.3408070803,-0.0971626043,0.0080684014,0.7576984167,d,1
2457388.5267411,1.00146254751,0.00209580997078,1.00059510636,0.00204113094229,0.998726687194,0.00198560277863,1.00004985618,0.00195146399623,1.00185661343,0.00193613807259,1.00159433375,0.0019477948328,1.00025352658,0.00192979553737,1.00202668501,0.00190835540924,0.995974093176,0.00189694783297,1.00601522196,0.0019187058397,1.00298080417,0.0019556577786,1.00268964342,0.00196457535246,1.00186973175,0.00199294065762,1.0020667489,0.00199179174609,0.999836235525,0.00202846071327,1.00071345013,0.00208160734364,1.00292023358,0.00208885730122,1.0020430496,0.00212459506284,1.00220950453,0.0021848200217,1.00450296323,0.00223469802158,1.2919156551,-0.1104142666,0.0081156017,0.7575693727,d,1
2457388.52814181,1.00288038129,0.00209421937768,1.00002846459,0.00203796483089,1.0011296163,0.00198507914799,1.00008759626,0.00194898079221,1.00011583056,0.00193231273983,1.00406433281,0.00194735168253,1.00178183601,0.00192862966823,1.00233952899,0.0019062674189,0.999897064477,0.0018977584834,1.0009497296,0.00191231499254,1.00125340625,0.00195184173066,0.997382590574,0.0019577791412,1.00063104659,0.00198938306774,1.00175533532,0.00198901363239,1.00161867702,0.00202734794583,0.999817153765,0.00207810728445,1.00562328681,0.00208838659197,1.00329315488,0.00212277029295,1.00628399622,0.00218534993579,1.0010953765,0.00222850650477,1.2406071424,-0.1148177385,0.0081890132,0.7564409971,d,1
2457388.52954214,1.00378028922,0.00209413600978,0.999825968226,0.00203699902959,1.00584163009,0.00198821373537,1.00137843582,0.00194934452946,1.00048870713,0.00193192258704,0.999015622074,0.00194253098482,0.999754792161,0.0019263240113,1.00106595761,0.00190456510977,1.00265700582,0.00189930596673,0.999836252767,0.00191071965448,1.00177920125,0.00195152518546,1.00063709246,0.00195970216388,1.00241109492,0.00199009344947,1.00074050814,0.00198739178571,0.999935635452,0.00202511900547,1.0017808407,0.00207891539712,1.00172346516,0.00208426314106,1.0026614767,0.00212132348825,1.00554224064,0.00218378715131,1.00032289062,0.00222681312935,1.2118190527,-0.1104564667,0.0081025986,0.7561072707,d,1
2457388.53094285,1.00353230968,0.00209364423198,1.0027214473,0.00203921970003,1.00065684814,0.00198363670541,1.00413284097,0.00195137857007,1.00203683174,0.00193297286903,0.996315459289,0.00194008054065,1.00326983717,0.00192890033181,1.0029581035,0.00190590025344,0.997864888997,0.00189524540951,1.00391787432,0.00191379190204,1.00209615688,0.00195153455231,0.99973208919,0.00195870337139,1.00017558998,0.00198805879099,1.00301718953,0.00198908830649,1.00186945529,0.00202645920416,0.998401673527,0.0020757847882,0.999589743409,0.00208219865407,1.00290172461,0.00212126876818,1.00336024108,0.00218155629868,1.00113639116,0.00222729611681,1.2053573132,-0.1148024797,0.0080614993,0.7569734454,d,1
2457388.53234281,0.998832096042,0.00208820481285,1.00239691752,0.00203759958875,1.00397308964,0.00198507410349,1.0021850176,0.00194852418838,0.999538548499,0.00192968015596,0.998525267305,0.00194063077507,0.999896609025,0.00192497142553,1.00492022948,0.00190622526758,1.00027850571,0.00189596151618,1.00287662672,0.00191167191073,1.00046766428,0.00194898132249,1.00054757631,0.00195807208486,1.00396335781,0.00198984013832,1.00169556963,0.00198671425831,1.00123200204,0.00202454888026,1.00001502214,0.00207576183348,1.00513476075,0.00208554110211,0.99958309428,0.0021169990808,1.00269963946,0.00217951920623,1.00140502066,0.00222602746372,1.198646307,-0.1246788502,0.0081418334,0.7565988302,d,1
2457778.3491627,1.00340884008,0.00209466014718,1.00324500504,0.00205590678356,1.00289758082,0.00200217473429,1.00486765228,0.00197155659874,1.00513458401,0.00194983619973,1.00432933026,0.00196502845528,1.00056192252,0.00193772556546,1.00200393786,0.00191071416791,1.00276512317,0.00190666138242,0.999381644832,0.00191915283432,1.00093645985,0.00198101783035,1.00075454904,0.00197516419597,1.0019514405,0.00198575722556,1.00013531282,0.00199835281634,1.00262361797,0.00204395612867,1.00522746962,0.0020864407514,0.996759909394,0.00208320784373,1.00062331625,0.00212910695046,1.00098251906,0.0021908743819,1.00141387295,0.00225459100981,1.5623556376,-0.2394986153,0.0094351675,0.7347691059,d,2
2457778.35056343,1.00102245614,0.00208798937893,1.00498250414,0.00205289856372,1.00512094555,0.00199971756298,1.00048981391,0.00196384729498,1.00100456488,0.00194237872414,0.9983274009,0.00195595010921,1.00661272017,0.00193858375931,1.00075786597,0.00190584657148,1.00473399282,0.00190440163737,1.00202475258,0.0019172898274,1.00210101605,0.00197776933681,1.00310614165,0.00197288979739,1.00225039954,0.0019817663473,0.999134334517,0.00199327403489,1.00287488292,0.00203982932773,1.00045653831,0.00207775007935,1.00175434725,0.00208280569153,1.00167995581,0.00212519391662,0.999577842003,0.00218453804514,1.00334537032,0.00225079440216,1.4610369205,-0.2392128706,0.0094882268,0.7333788276,d,2
2457778.35196379,1.00196322638,0.00208564666788,1.00047204676,0.00204616612774,1.00294361006,0.00199495915373,1.00205194505,0.00196228210087,1.00737784991,0.00194473943565,1.00107900366,0.00195542323271,0.999470939848,0.00193006916367,1.00334353374,0.00190526034051,1.00548958224,0.00190240246784,0.997590736125,0.00191108267767,1.00183991281,0.00197466824861,0.999679206361,0.00196726369377,1.00119181568,0.00197800956336,1.00174260513,0.00199256853128,1.00242059022,0.00203637562217,1.00210632561,0.0020760307151,1.00544101049,0.00208279159533,1.00212449286,0.00212233947928,1.0021771478,0.00218339877435,1.00039721572,0.00224464717371,1.4115964174,-0.2208094597,0.0094018504,0.7328720689,d,2
2457778.35336414,1.00553753586,0.00208878528202,1.00217017358,0.00204769168508,1.00153360464,0.00199396168314,1.00228470582,0.00196268321212,1.00291594579,0.00194137956566,1.00146367682,0.00195590641359,1.0000669097,0.00193078576049,1.00305294563,0.00190526942577,1.00280717272,0.00190056703926,1.00106167303,0.00191413618686,0.999688977205,0.00197308667096,1.00302353175,0.0019701840754,0.999840010319,0.00197712240584,0.998801089777,0.00199033662141,1.00436860158,0.00203827741001,1.00174079475,0.00207580170051,1.00461258021,0.00208217641018,1.00221127453,0.00212244697748,1.00148222866,0.00218273249819,1.00356950995,0.00224735750344,1.347193718,-0.2362985611,0.0094711259,0.7320662141,d,2
2457778.3547645,1.00450823925,0.00208522132582,1.0013600326,0.00204438341522,1.00126965681,0.00199134790523,1.00373430934,0.00196142990784,1.00308069229,0.00193909141067,1.00047481758,0.00195273683382,1.00438656356,0.00193189238593,1.00418340368,0.0019038740912,1.00245025346,0.0018980394302,1.00371450271,0.00191394527152,1.00344462326,0.00197371243028,1.00094282449,0.00196604082315,1.00242330235,0.00197677359518,0.998354837817,0.00198750469589,1.00077417204,0.00203262685627,1.00173008631,0.00207315450966,1.00121717437,0.00207658092915,1.00098899629,0.00211862194442,1.0003001764,0.00217880280745,1.00200563219,0.00224293259118,1.3120013475,-0.2347974777,0.0094822338,0.7318401337,d,2
2457778.35616522,1.00201354664,0.00208151460452,0.999314842654,0.00204122272075,1.00316486995,0.00199140114416,1.00308800355,0.00195940741507,1.00425130313,0.00193862411219,1.0072506826,0.0019567758936,1.00260593513,0.0019290293413,0.999848053169,0.00189903703903,1.00247658907,0.00189666351074,1.00001770107,0.00190956204649,0.99967651017,0.00196915472394,0.996738756627,0.00196112307236,1.0029346766,0.00197569155599,1.00179415446,0.00198887002583,1.00497456025,0.00203459676497,0.99989048048,0.00206992249851,0.999971107871,0.0020739146439,1.0039571207,0.00211945483783,1.00542538713,0.00218142398033,1.00152849517,0.00224053700841,1.2694678307,-0.2312921286,0.0094383229,0.7318195105,d,2
2457778.35756558,1.00256073317,0.00208051114795,1.00102510539,0.0020411970807,1.00277644718,0.00198973218669,1.00080399282,0.00195626117409,1.00574530156,0.00193853743282,1.00360124856,0.00195249981796,1.00537691126,0.00192996084342,0.99961960342,0.00189762129217,1.0056641403,0.00189799708314,1.00071428294,0.00190887202534,1.00168791569,0.00196945841031,1.0030696497,0.0019649837339,0.999319947426,0.00197139226857,1.00115607392,0.00198697504554,1.00159609132,0.0020302939506,1.00272420913,0.00207087806023,1.00442974113,0.00207624220914,0.99807059794,0.00211288446564,0.999414089376,0.002174604743,1.00154558489,0.00223886535436,1.2496192455,-0.2355569601,0.0095046358,0.7317318916,d,2
2457778.35896593,1.00487413524,0.00208379535877,1.00408325023,0.00204506131844,1.00076784641,0.00198931797107,1.00026229203,0.00195707140649,1.00242539915,0.00193708530921,1.00109373535,0.00195170970443,1.00244929755,0.00192885135185,0.998560792404,0.00189797195195,1.0023958824,0.00189656150395,1.00020253148,0.00190971143454,1.00113906421,0.00197025497835,1.00229629166,0.00196563607342,1.00185608559,0.00197478967869,0.999532728417,0.00198694573277,1.00374881293,0.00203354462006,1.00515751837,0.0020742888075,1.0020909278,0.00207562050826,1.00482808137,0.00212014828666,1.00060899287,0.0021771524635,1.00438386436,0.00224298195854,1.2634044886,-0.2311412096,0.009493012,0.7311423421,d,2
2457778.36036629,1.0038418703,0.00208267911677,0.99922206795,0.00204064837475,1.00366813848,0.00199141306563,1.00395684655,0.00195976035765,1.00288853346,0.00193719320486,1.00606319895,0.0019554887722,1.00020987226,0.00192674469284,1.00413828236,0.00190214333619,1.00103393903,0.00189519658336,1.00204143401,0.00191087218279,1.0014961454,0.00197027809293,0.999038196229,0.00196266909172,0.999895877402,0.0019728742264,0.997224735631,0.00198473877519,1.00142486683,0.00203120448637,1.00639200419,0.00207506094118,1.00242981209,0.00207558795975,0.999946284075,0.00211561393778,1.0016820451,0.00217779740025,1.004876478,0.00224308708926,1.2697690725,-0.2222144604,0.0094474386,0.731056571,d,2
2457778.36176701,0.999962920393,0.0020787868635,1.00629603571,0.00204615599275,1.00078809266,0.00198851812966,1.00226930292,0.00195787299421,1.00509492306,0.00193840573997,1.00166565225,0.00195140513819,1.00310565974,0.00192857878897,0.998912096139,0.00189744834508,1.00185851971,0.00189533572953,1.00212315411,0.00191039440341,1.00021543535,0.0019686554619,0.999040177897,0.00196216590605,1.00058953713,0.00197293189822,1.00084352684,0.00198724102351,1.00552359152,0.00203423335248,1.00171460355,0.0020705984729,1.00511659431,0.00207732518799,0.999455733926,0.00211462047788,1.00351181523,0.00217890777899,1.00269374427,0.00224069394565,1.2803348303,-0.2167571783,0.0094372295,0.731416285,d,2
2457778.36316737,1.00626937881,0.00208465935857,0.998392002511,0.00203988865313,1.00247359045,0.00199031551431,0.999612190357,0.00195611271745,1.00440394305,0.00193824633013,1.00140644109,0.00195154787786,1.00138149148,0.00192754555149,1.00122692258,0.00189966247303,1.00604752667,0.00189907970187,1.00022478707,0.00190927292693,0.999743138819,0.00196868965293,1.00158806381,0.00196461804411,1.00413309201,0.0019761938394,1.00196921317,0.0019885488258,1.00190822907,0.00203153569671,0.99952470274,0.00206916283046,1.00346392219,0.00207636820513,1.00094404098,0.00211639963937,1.00227236249,0.00217820068746,1.00341558386,0.0022417203391,1.2884323597,-0.2309814692,0.0094529232,0.7300338149,d,2
2457778.36456772,1.00377891578,0.00208309274039,1.00228118214,0.00204378716442,1.00164448604,0.00199023863117,1.00023249692,0.00195718641044,1.00223616282,0.00193708319366,0.99994833279,0.0019509635901,0.998211185066,0.00192557130039,1.00092196832,0.00190001594426,1.00499432849,0.00189877501684,1.00236319503,0.00191158283758,0.99926281097,0.00196888814362,1.0042315479,0.00196736705984,1.0054395258,0.00197792091231,1.00010273343,0.00198768688385,1.00501707052,0.00203487135093,1.00155285849,0.00207154900081,1.00422658204,0.0020776748959,1.00252023856,0.00211839991716,1.00187469133,0.00217856822619,1.00121922749,0.00224048302296,1.2809072733,-0.2278206348,0.0094573833,0.7292916775,d,2
2457778.36596807,1.00244255794,0.00208040264466,0.999631186017,0.00204005598985,1.00463797053,0.00199127181975,1.00475339508,0.00195946282112,1.00302568887,0.00193631255605,1.00129723538,0.00195060581894,1.00248925664,0.00192763300668,0.999659363243,0.00189761982027,1.00186955718,0.00189498175686,0.999989048603,0.00190827512404,0.998528555474,0.00196688414958,1.0041526398,0.00196586154724,1.00740650096,0.00197804086342,1.00064329786,0.00198663656739,1.00340646453,0.00203202361152,0.997920041618,0.00206687129781,1.00135897209,0.00207363410508,1.0003873547,0.00211491393084,1.00473915774,0.00217939578486,1.00257777373,0.00223992957424,1.2658638954,-0.2361804247,0.0095173828,0.7293356657,d,2
2457778.3673688,1.00333775503,0.00208249664381,1.00060318541,0.00204222087032,1.00449938123,0.00199236364246,1.00378525901,0.00195992086192,1.0033922235,0.00193783177175,1.00223548841,0.00195266853147,1.00286345047,0.00192913924256,1.00206492791,0.00190072898339,1.00225631088,0.00189640410709,1.00234698884,0.00191136251613,0.996884420604,0.00196669606329,0.999288484685,0.00196313742823,1.00396593775,0.00197649366043,1.00092724374,0.00198814684821,0.998245114306,0.00202898652333,1.0053449234,0.00207459675226,1.00305669952,0.00207646457262,1.0047447619,0.00212012578954,1.00000562301,0.00217672383381,1.00310776884,0.00224192257443,1.2874108553,-0.2149817944,0.0094129443,0.7295577526,d,2
2457778.36876915,1.00445161742,0.00208356023726,1.00242027509,0.00204374752975,1.00437539474,0.00199236837171,1.00019553355,0.00195707909437,1.00365416135,0.00193809510111,1.00033476305,0.00195115066133,1.00196867243,0.00192844377544,1.00037285114,0.00189939172899,1.00427790246,0.00189804803495,0.998706818662,0.00190851008337,0.99987826136,0.00196926558982,1.00244899202,0.00196578144625,1.00264941452,0.0019754517075,0.998864484771,0.00198649597755,1.00761853323,0.00203689460157,1.00366912983,0.00207324815228,1.00226212538,0.00207589730816,1.00140392998,0.00211737524661,1.001923299,0.00217852451017,0.999045175235,0.00223843355342,1.307785511,-0.2326836586,0.0094912564,0.7295822501,d,2
2457778.37016951,1.0060273207,0.0020857648149,0.999630515707,0.00204231940916,1.00034499467,0.00198979400665,1.00453668134,0.00196133516996,1.00211104245,0.00193758121051,1.00317969971,0.00195422298468,0.998699982154,0.00192661733708,1.00208656367,0.00190149943478,1.00442201781,0.001898867477,1.00399618713,0.00191344849744,1.00318098796,0.00197273104122,0.999855080846,0.00196445193577,1.0026095584,0.00197626205798,1.00123151507,0.00198925552589,1.00592627885,0.00203644342027,1.00170180718,0.00207243988499,0.998456457545,0.00207354189156,1.00120918762,0.00211809995696,1.00412955518,0.00218143433398,0.998799998996,0.00223923694813,1.3291413784,-0.225253582,0.0094213234,0.7285763025,d,2
2457778.37156986,1.00502150212,0.0020851251988,1.0008462469,0.00204348008708,1.00357248793,0.00199263417969,1.00161474343,0.00195914136828,1.00381812319,0.00193913843436,1.0020085343,0.00195341879825,1.00172202895,0.00192918274406,1.00091781086,0.00190073259557,1.00168837787,0.00189694395524,1.00036839082,0.00191068430672,1.00100286778,0.00197106990821,1.00371995557,0.00196771603218,1.00595854681,0.00197912611261,1.0018628412,0.00198993858418,1.00337346667,0.00203437063426,1.0028002838,0.00207352249197,1.00087412735,0.00207571023771,1.00251682706,0.00211936430866,0.999546495584,0.00217752365548,0.997136383547,0.00223785841721,1.3151088953,-0.2242810726,0.0094221383,0.7281368375,d,2
2457778.37297059,1.00563569549,0.00208403827933,0.99462580479,0.0020367328565,1.00616609239,0.00199332296732,1.00255296727,0.00195847201789,1.00269580821,0.00193682386727,1.00662101061,0.00195577431559,1.00096792695,0.00192716508856,1.00041036872,0.00189897176218,1.0003607331,0.00189439587342,1.00177504019,0.00191048981089,1.00029542939,0.00196903651704,1.00202310641,0.00196494449121,1.00093659829,0.00197354155402,0.999047870878,0.00198616182885,1.00269203204,0.00203239463337,0.998093905126,0.00206798581,1.00477440229,0.00207743788587,1.00329503163,0.00211841541929,1.00564941426,0.00218117274336,1.00170278042,0.00224014015807,1.289239645,-0.2067660093,0.00933572,0.7288812399,d,2
2457778.37437094,1.00048445394,0.00207983721631,1.00291350101,0.00204387277601,1.00254700842,0.00199057228316,1.00322117196,0.00195924360678,1.00472339374,0.00193863889283,0.999988389219,0.00195055192697,1.00236427253,0.00192847507893,1.00423583106,0.00190220494458,1.00126590409,0.00189538073559,1.00206719541,0.00191087094424,1.00080392518,0.00196965709357,0.996885393957,0.00196090732466,1.0006049963,0.00197351419567,0.997271486767,0.00198487629247,1.00279940371,0.00203262815754,1.00300572849,0.00207234918136,1.0038513905,0.00207687256634,1.00052823418,0.00211622538871,1.00588397107,0.00218162017208,1.00752410127,0.00224558729728,1.2908685207,-0.2192311287,0.009384308,0.7276509404,d,2
2457778.3757713,1.00361142423,0.00208276289702,1.00275555832,0.00204406059228,1.00493339855,0.0019926117209,1.00305468226,0.00195929873541,1.00397333007,0.00193822650804,1.000359279,0.00195105958989,1.00249079737,0.00192876038004,0.999628210196,0.00189869374108,1.00042466949,0.00189473177151,1.00099578153,0.00191018690221,1.00125816342,0.00197023199553,1.00190380992,0.00196523143513,1.00067464439,0.00197375085788,1.00276894615,0.00198965547872,1.00079981826,0.00203123990504,1.00503808885,0.00207436295531,1.00319992352,0.00207658474863,1.00246875785,0.00211815499782,1.00335856797,0.00217971523648,0.998461393088,0.00223777686847,1.3092521429,-0.2184280157,0.0094292294,0.7286407948,d,2
2457778.37717165,1.00303451788,0.00208177205661,1.00081437461,0.00204191112569,1.00206962774,0.00198980079506,1.0026846101,0.0019584893665,1.00052367456,0.0019349672589,1.00179855346,0.001951793811,1.00207684568,0.00192796723728,1.00097925627,0.00189931387183,1.00080371755,0.00189470943838,1.00271176151,0.00191112744726,1.00242681526,0.00197070199555,0.999986644932,0.00196320239749,1.00003080719,0.00197271523753,1.00024967738,0.00198711825979,1.00357281194,0.00203296985814,1.00173142757,0.00207101337552,1.00072546188,0.00207403085868,1.0081281264,0.00212255667206,1.00227134742,0.00217829186703,1.00581588482,0.00224387742067,1.3248202801,-0.2220183611,0.0094298851,0.7279228568,d,2
2457778.37857238,1.00395784794,0.00208366824059,1.00408430515,0.00204573222352,1.00142750628,0.00199030407779,1.00057126839,0.00195780917495,1.00374353494,0.00193854801165,0.999429521355,0.00195080199833,0.997687706234,0.0019254436978,1.00006902533,0.00189955557114,1.00558314079,0.00189947363926,1.00008161486,0.00190998202901,0.999841664405,0.00196958053964,0.99769639003,0.00196231473391,1.00656337106,0.00197911367133,1.0026105445,0.001990079481,1.00647054539,0.00203652293661,1.00718263882,0.00207676800757,1.00340876251,0.00207737819453,1.00304411973,0.00211934209482,0.996585250024,0.00217449780135,1.00068671177,0.00224059980816,1.3404330015,-0.2249933481,0.0094743352,0.7280443907,d,2
2457778.41537753,1.00359649347,0.0020937147752,1.00481685235,0.00205621608955,1.00458704724,0.00200241467584,1.00074056897,0.00196720377208,1.00101346085,0.00194545299871,1.00289609064,0.00196279643442,1.00320165217,0.00193887957564,1.00358467295,0.00191101610824,1.00309749974,0.00190589162493,1.0014163957,0.00191979168177,1.00272933729,0.00198141242349,1.00138289478,0.00197458102215,1.00226794487,0.00198499178666,0.999840878171,0.00199715748973,1.0022535698,0.00204268032308,1.00291283024,0.00208341575721,0.997638258665,0.00208293124663,1.00143018748,0.00212877510889,0.999229687199,0.00218825387112,1.00211193537,0.00225407155501,1.5827430487,-0.2187360525,0.0094474778,0.7370170951,d,2
2457778.41677788,1.00738103583,0.00209238619991,1.00332693787,0.00205051975662,1.00461188844,0.00199823535752,1.00289377764,0.00196481119419,1.00435192785,0.00194407512671,0.999279172969,0.00195576684316,1.00159812578,0.00193358509236,1.00139383405,0.0019053836157,1.00559594202,0.00190408182641,1.00314197912,0.0019172639842,1.00105532319,0.0019758396838,0.998240711314,0.00196789884912,1.0015623995,0.00198024603232,1.00160231871,0.00199435734625,0.999502967024,0.00203599481285,1.00082188586,0.00207700866373,1.00129256482,0.0020813401242,1.00101230261,0.00212359069471,1.00161535785,0.0021852781567,0.999736940765,0.00224655408514,1.4835916758,-0.2157899141,0.0094083194,0.7356307507,d,2
2457778.41817824,1.00140052288,0.00208462488713,1.00287184223,0.0020476792772,1.00256363004,0.00199411615043,1.0010796545,0.00196095932915,1.00318040889,0.00194086025122,1.00390312766,0.00195722662721,0.998734903134,0.00192896062528,1.00167641592,0.00190339752784,1.00171435925,0.00189878396168,1.00013495895,0.00191259483926,1.00111504404,0.00197352667757,0.998831032999,0.00196602984466,1.0023083554,0.00197849762972,1.00239236506,0.00199264968186,1.00685245699,0.00203965793955,1.00118239589,0.00207472504767,1.00445300227,0.0020814372932,1.00205765016,0.00212178011012,1.00239796079,0.0021830753473,1.00394849019,0.00224719573895,1.4303258657,-0.2043503523,0.0093444884,0.7345837355,d,2
2457778.41957859,1.00682329256,0.00208901646959,1.00536702073,0.00204954848219,1.00105678103,0.00199265976314,1.00155732211,0.00196120890864,0.999503563229,0.0019377057551,1.00126868118,0.00195489838015,1.00193083325,0.00193142109058,1.00311365089,0.00190439181025,1.00348137142,0.00190013192297,1.00207250156,0.00191403827758,1.00061334744,0.00197289211738,1.00073023923,0.00196744384742,1.00323233062,0.0019789951376,1.00144749413,0.00199168895857,1.00052842433,0.00203415996944,1.00435106257,0.0020772249666,1.00488505724,0.00208159073416,0.997666987736,0.00211772555586,1.00020836033,0.00218084859353,1.00031443885,0.0022436807455,1.4007924795,-0.2047864199,0.0093649328,0.7343792915,d,2
2457778.42097932,1.00571105381,0.00208659152026,1.00169105405,0.00204504940772,0.999291245621,0.00198991026315,1.00126296556,0.00195966516024,1.00289555912,0.00193916680626,1.00024375917,0.00195278541874,1.00456891983,0.00193228962118,1.00283562308,0.00190305014536,1.00322553785,0.00189880747833,1.00196451776,0.00191276756401,1.0029413215,0.00197351573968,1.00059099117,0.00196599138106,1.00140871626,0.00197621013793,1.00030330491,0.00198951545698,0.99951282275,0.00203194806722,1.00188562835,0.00207365261085,1.00586981897,0.00208093051147,0.998890182798,0.00211717274651,1.00391534457,0.00218244843657,1.00172831766,0.00224312439721,1.3430181742,-0.2065429688,0.0093376227,0.7332245708,d,2
2457778.42237967,1.00431237862,0.00208425349873,0.995052261848,0.00203842440905,1.00376895789,0.00199269569472,1.0014992285,0.00195894533832,1.00656111105,0.00194120704839,0.999548684995,0.00195125971239,1.00222739841,0.0019294589963,1.00189081973,0.00190140518584,1.0027791756,0.001897547213,1.00142890249,0.00191140899627,1.00198780665,0.00197173412385,1.00109754433,0.00196545727248,1.00309020092,0.00197663957512,1.0042560377,0.00199172491773,1.0014278042,0.00203248143396,1.00254185551,0.00207317720681,1.00008284292,0.00207491468795,1.00317949569,0.002119746856,1.0036283673,0.00218095552344,1.00079570268,0.00224100316925,1.3051187992,-0.2105278969,0.0093600536,0.7323973179,d,2
2457778.42378002,1.00665601336,0.00208535609838,1.00165445941,0.00204310557091,1.00092596367,0.00198942363188,0.999240366687,0.00195625893902,1.00450325831,0.00193875652816,1.00396365255,0.00195405600028,1.00234422842,0.00192878213273,1.00148446837,0.00190030506317,1.00531763671,0.00189882856526,1.00007383053,0.00190956636521,0.999523293553,0.00196890875642,1.00201526892,0.00196537925993,1.00000999843,0.00197330214097,1.00010433545,0.00198748211152,1.00294837121,0.00203297814754,1.00199944403,0.00207175450733,1.00210092329,0.00207572883517,0.99976909337,0.00211589123696,1.00290862581,0.00217930597531,1.00576642785,0.00224435148216,1.2884064913,-0.2078741789,0.0093513513,0.7328013778,d,2
2457778.42518038,1.00385985113,0.0020819326773,1.00351259283,0.00204363150201,1.0078732264,0.00199420107455,0.999828212086,0.001955779588,1.00361520581,0.00193709164018,1.00080355366,0.0019505889392,1.00179757058,0.00192739312356,1.00166710295,0.00189954408866,1.00201059854,0.0018952733191,0.995479485913,0.00190493988943,1.00192085944,0.001969852966,1.00285823066,0.00196514044242,1.00299526538,0.0019747952836,1.00149345895,0.00198769538453,1.00390651345,0.00203289863003,0.998757134058,0.00206800117571,1.00342243914,0.00207576122112,1.00069569098,0.00211557331083,1.00337545698,0.00217857816041,1.00088951884,0.00223876887092,1.2736181021,-0.1946380138,0.0093474202,0.7320463657,d,2
2457778.4265811,1.00131959144,0.00207977058081,1.00185521826,0.00204227983847,1.00188096966,0.00198934350708,1.00174271182,0.00195739496813,1.00193452765,0.00193577238058,1.00137493091,0.00195106035724,1.00160148339,0.00192732457654,1.001768455,0.00189965928685,1.00269681667,0.00189582114423,1.0034956942,0.00191141414419,1.00262365237,0.00197047200119,1.00132022893,0.00196390592129,1.0011401555,0.00197331983967,1.00281061049,0.00198881550335,1.00053111531,0.0020300805401,1.00187486068,0.00207065810286,1.00563745419,0.00207762757111,0.999362775822,0.00211444440299,1.00238587389,0.00217773888864,1.0038372377,0.00224141280406,1.2674969435,-0.2128560543,0.0094622783,0.7318536043,d,2
2457778.42798146,1.00297828276,0.0020819930287,0.999562135453,0.00204111621591,1.00152167478,0.00198975508439,1.00235694236,0.00195862613612,1.00140105359,0.00193604991004,1.0003928598,0.00195095490159,1.00046915745,0.00192705414147,1.00177904199,0.00190036195944,1.00177711416,0.00189581732095,1.00026657947,0.00190957386825,1.00042440284,0.00196942805699,1.00394418582,0.00196676079981,1.00375522807,0.00197619907704,1.00531935036,0.00199161921146,1.00184157961,0.0020318506625,1.0006289746,0.00207033073602,1.00265711319,0.00207593309693,1.00251866983,0.00211794676451,1.00595866592,0.00218170736071,1.00137548578,0.00224009367559,1.2697139978,-0.1934151649,0.0092992606,0.7322482467,d,2
2457778.42938181,1.00355302229,0.00208096058643,1.00031739083,0.00204030700877,1.00559591571,0.00199170771255,0.999774819201,0.00195512980981,1.00624739579,0.00193860765902,1.00237935949,0.00195125945694,1.00297037182,0.00192775065387,1.00352032687,0.00190047170537,1.00412376748,0.00189637457765,0.999321327365,0.00190748710671,1.0044198553,0.00197128118881,0.99953617362,0.00196180837518,0.998526582766,0.00197048647467,1.00080760765,0.00198658909337,1.00125330143,0.00203008630252,1.00328211316,0.0020711806144,1.00252710585,0.00207431684041,1.00173542025,0.00211578668818,1.00043360025,0.00217524014398,1.00060475037,0.00223769140373,1.2550876141,-0.2018985748,0.0093934629,0.7302572727,d,2
2457778.43078217,1.00354838528,0.00208009519378,0.997537516068,0.00203715434625,1.00489638073,0.00199030264832,1.00083276116,0.00195522583136,1.0045260361,0.00193641961238,1.00653808028,0.00195385475332,0.999617113188,0.00192425482855,0.997718914301,0.00189508245661,1.00252355351,0.00189442455673,0.999564822523,0.00190691541535,1.00112004141,0.00196780677335,1.00054519682,0.00196183005233,1.00372701414,0.00197398856171,1.00274865222,0.00198733650677,1.00382911759,0.00203132123557,1.00255621271,0.00206969833976,1.00187576075,0.00207289815404,1.00517385396,0.00211784039093,0.999205013851,0.00217323295234,1.00217474709,0.00223811877444,1.2484281063,-0.1911388636,0.0093039572,0.7308609486,d,2
2457778.4321829,1.00418767375,0.00208181571022,1.00140010821,0.00204158650084,1.00206510874,0.00198906585267,1.00199236104,0.00195725434708,1.00673005062,0.00193926085532,0.998830255811,0.00194864523899,1.00234671353,0.00192755547905,1.00101205258,0.00189873708456,1.00228710284,0.00189521548658,0.999397721703,0.0019078178342,0.999388033607,0.00196744895388,1.00183605071,0.00196394304045,1.0055223821,0.00197658687561,1.00248555573,0.00198823987923,1.00467640345,0.00203330223383,1.00146408044,0.00206996563153,1.00573751479,0.00207735173718,0.998994996111,0.00211376585636,1.00006501883,0.00217530452724,1.00027462285,0.00223782089862,1.2693027258,-0.202337265,0.0094057983,0.7298727036,d,2
2457778.43358326,1.00511962202,0.00208289951832,1.00422981449,0.00204425994962,1.00482325866,0.00199154080538,1.003279921,0.00195852060219,1.00109864567,0.00193494790821,1.00082756789,0.00195047248941,1.00001781496,0.00192585882668,1.00300093388,0.00190052382177,1.00494404882,0.00189753470339,1.00144771236,0.00190967500607,0.998786946005,0.00196716121419,0.999908041983,0.00196263331373,1.00145539266,0.00197349069108,0.999151088577,0.00198574697054,1.00127863417,0.00203063613945,1.00009306486,0.00206909423927,1.00531383396,0.00207725335676,1.00318147542,0.00211764286659,1.00278091237,0.00217798345169,1.00086139985,0.00223859507843,1.2759391069,-0.2039687634,0.0094202785,0.7289754152,d,2
2457778.43498361,1.00280443969,0.00208077240159,1.00384875451,0.00204379860335,1.00642407173,0.00199273479751,1.00075167729,0.00195632999796,1.00093509338,0.00193466839727,0.997583496525,0.00194771903599,1.00295134019,0.00192806515082,0.996907499188,0.00189549697403,1.00148052389,0.00189465782121,1.00322296164,0.00191097616638,1.00285707224,0.00197038174842,1.0004338038,0.00196292251139,1.00321838849,0.00197478553781,1.0047177703,0.00199020903135,1.00440523498,0.00203313344008,1.00597734414,0.00207400381083,1.00118668646,0.00207363343294,1.00287665042,0.00211728883147,1.0030097051,0.00217812243562,0.994831261554,0.00223316406973,1.2877699137,-0.1971918344,0.0093353828,0.7294000983,d,2
2457778.43638397,0.999725812107,0.00207823066784,1.00189013282,0.00204213307612,1.00090410144,0.00198820322617,0.999371007889,0.00195525733661,1.00818231975,0.00194060192957,1.00245183034,0.00195172038894,0.99963092415,0.00192546849807,1.0014535014,0.00189919607091,1.00193800149,0.00189501392098,1.00040194684,0.00190874702733,0.999513507098,0.00196768222389,1.00144027548,0.00196380484777,1.00222375509,0.00197399308162,0.999743604984,0.00198612137629,1.00320772997,0.00203218512025,1.00607114574,0.00207409548358,1.00637774692,0.00207814145324,1.00379513477,0.00211812943867,1.00122910068,0.00217666709827,1.00263510981,0.00224020013467,1.2918955088,-0.2037183046,0.0094072567,0.7294028997,d,2
2457778.43778469,1.00281340128,0.00208258783871,0.999736540671,0.00204204490372,1.00057684433,0.00198950830381,0.999826061575,0.00195720606672,1.0034936914,0.00193831342242,1.00535404483,0.00195568552386,1.00188808184,0.00192880388825,0.999387839818,0.00189904152985,1.00485826517,0.0018988494271,1.00476038279,0.00191372548214,1.00052324983,0.00197008069635,1.00150767197,0.00196541211717,1.00456111784,0.0019774860142,0.999952478457,0.00198794112132,1.0024665084,0.00203326098953,0.999234197259,0.00206997876026,0.999631606852,0.00207409814537,1.00440877156,0.00212049485105,1.00234008913,0.00217946623461,1.00402423599,0.0022433372204,1.3134852648,-0.1924505234,0.0093343602,0.7284112573,d,2
2457778.43918504,1.00340363716,0.00208223146102,1.002575185,0.00204362751986,1.00261108858,0.00199040099088,1.00265085372,0.00195873254122,1.00485500709,0.00193863978728,1.00051331314,0.00195092426941,0.998780031597,0.00192553144534,1.00160926851,0.00190006004971,1.00520157498,0.0018983173099,0.999990055787,0.0019091255938,1.00091988991,0.00196957090858,1.00176851867,0.00196481866915,1.00237268701,0.00197491333741,1.00207676392,0.00198888794023,1.00432795784,0.00203394150553,1.00216543744,0.00207165114172,0.999631551806,0.00207331302283,0.999416738503,0.00211529861389,1.00202167777,0.00217829380456,1.00354092033,0.00224205035656,1.3220262527,-0.2002229691,0.0094393082,0.7285968065,d,2
2457778.4405854,1.00189536335,0.00208079164357,0.99990930535,0.00204116813494,1.00226060094,0.00198981367143,0.999144182304,0.0019556883997,1.00367877113,0.00193749355334,1.00176455253,0.00195178013425,1.00394033872,0.0019295263596,1.00152631918,0.00189978199714,0.999640526501,0.00189363959496,1.00047306064,0.00190933315974,1.00026571451,0.00196889157194,1.00270259259,0.00196538227674,1.00616183354,0.00197783225819,1.0014417626,0.00198820285137,1.00384105489,0.00203343788543,1.00300884214,0.00207228270762,1.00703082138,0.00207938728686,1.002211002,0.00211755634881,1.00011467513,0.00217647638374,1.00118973202,0.00223983778872,1.3367161751,-0.2007448673,0.0094377836,0.7295944691,d,2
2457778.44198575,1.00480492347,0.00208334473982,0.999295887949,0.00204079121444,1.00324684644,0.00199092161488,1.00331524863,0.00195920408892,1.00399376649,0.00193785658906,1.00197416319,0.00195206626568,1.00169495531,0.00192784763691,0.999847900288,0.0018985849767,1.00404598508,0.00189738319886,1.00128491423,0.00191008575489,1.00195213385,0.00197035635072,0.999627693594,0.00196301235261,1.00254472218,0.00197506097376,1.00211304055,0.00198891614206,1.003471309,0.00203323523432,1.00482304537,0.00207389015074,1.00199517536,0.00207522664184,0.998569048527,0.00211453014803,1.00554305136,0.00218137119765,0.996725033802,0.00223587870359,1.3275251389,-0.177185297,0.0092794653,0.7296619415,d,2
2457778.44338648,1.0018021909,0.00208105272217,1.00278552782,0.00204393768102,1.00237219756,0.00199031530956,1.00083770751,0.00195738050492,1.00372672111,0.00193782678808,1.00344352359,0.0019534669487,1.00356022205,0.0019295124921,0.997374272345,0.00189678215465,1.00563349438,0.00189877108963,0.999272576496,0.00190868428244,1.0035699677,0.00197188848236,1.00479175199,0.00196744702075,1.00388181115,0.00197625581345,1.00223980113,0.00198918000402,1.00062953341,0.00203107042466,1.00517075118,0.00207444838051,0.999483224756,0.00207335085191,1.00070056588,0.00211664106574,1.00200852136,0.00217854015331,0.999838047871,0.00223901811554,1.3409932852,-0.1930530071,0.009353945,0.7284972072,d,2
2457778.44478683,1.00316807395,0.00208349476879,1.00113424389,0.00204381895941,1.00634205842,0.00199476097662,0.99592851465,0.00195451337219,1.00248883413,0.00193794527333,1.00048203286,0.00195218131396,1.00445176077,0.0019313357941,1.00404095188,0.00190315009983,1.00315206096,0.0018977195033,1.00184078079,0.00191178142354,1.00068091798,0.00197063685475,1.00325109503,0.00196731644593,0.998831556562,0.00197331797151,0.999970019268,0.00198852550425,0.999364921153,0.00203124878756,1.00396108812,0.0020746400928,1.00008164383,0.00207512791372,1.00557848156,0.00212215669638,1.00481436899,0.00218242916406,1.00214273115,0.00224258947554,1.3765405416,-0.1846631765,0.0093235774,0.7293413877,d,2
2457778.4815805,1.00330010246,0.00209423301644,1.00215283135,0.0020548773955,1.00180991705,0.00200079759892,1.00134221902,0.00196854721422,1.00237257062,0.00194726863561,1.00163634069,0.00196264724032,1.00148619409,0.00193830295272,1.00384162653,0.00191203804769,1.000939418,0.00190483950915,1.00529454692,0.00192371161336,0.999035889821,0.00197896702736,1.00272588565,0.00197651923126,1.00394603533,0.00198728260607,1.00086608039,0.00199896656721,1.00510537269,0.00204625124554,1.00152904265,0.00208324072109,0.998988412817,0.00208489256162,1.00277271332,0.00213087816219,1.00137071162,0.00219112984525,1.00270516443,0.00225541889937,1.572735548,-0.1750085354,0.009361702,0.7362439632,d,2
2457778.48298085,1.00128751447,0.00208545434923,1.0023270584,0.00204818107439,1.00449108511,0.00199647641561,1.00323738404,0.00196370107005,0.99936064712,0.00193857968338,1.00258673833,0.00195710402583,1.00033060273,0.00193117780525,1.00242314113,0.00190492117514,1.00383603952,0.00190122799521,1.00383939832,0.00191644007446,0.999652594695,0.00197304617871,1.00128625699,0.00196893179921,1.00324085528,0.0019802698359,1.00163675347,0.00199315241402,1.00361810286,0.00203821830944,1.00033227388,0.00207516600919,1.00226659537,0.00208056946208,0.999174858429,0.00212039794442,1.00038794359,0.00218249777777,1.00438421504,0.0022487159667,1.4451857805,-0.1742520332,0.0093946029,0.7342003584,d,2
2457778.48438121,1.0042502664,0.00208503942667,1.0060233278,0.0020485137815,1.00363820094,0.00199316666208,1.00051135602,0.00195889426206,0.998615399524,0.00193541228872,1.00259137285,0.00195454750541,0.999423881573,0.00192789314857,0.999262033571,0.00189994415253,1.00387286197,0.00189885610759,1.00088480388,0.00191163796151,1.00030880999,0.00197093602967,1.00246697996,0.00196734496285,1.00476021843,0.00197885101159,1.0006017799,0.00198968361756,1.00207204903,0.00203426852143,1.00414599979,0.00207552636619,1.00447525033,0.00207952589312,0.998746553545,0.00211698541529,1.00387017648,0.00218233458727,0.999623556876,0.00224101297197,1.3723134995,-0.1593735218,0.0092904214,0.7340142727,d,2
2457778.48578156,1.00238628276,0.00208294415267,1.00331590439,0.00204586811943,1.00599333752,0.0019946726718,1.00270094415,0.00196025162955,1.0005863036,0.00193662856447,1.00047777663,0.00195241381441,1.00193137659,0.00192958123254,1.00022169672,0.00190037533585,1.00299746724,0.00189792047755,1.00166817623,0.00191192020878,1.00187244435,0.00197182145666,1.00053930234,0.00196531736276,1.00083436203,0.00197523828688,1.00253116399,0.00199089001307,1.00311779728,0.00203462126708,0.999515671555,0.00207105598149,1.00156794939,0.00207650800452,1.00255512373,0.00211972308642,1.00219169847,0.00218025829079,1.00456275847,0.0022447459016,1.3314502239,-0.1641691923,0.0093653863,0.7322601676,d,2
2457778.4871823,1.00180951694,0.00207974320819,1.00237694419,0.00204238001172,1.00289820919,0.00198954695582,0.999902541379,0.00195555682154,1.00354467543,0.00193661151654,1.00135293885,0.00195068054312,1.00076229426,0.00192619708745,1.00170244964,0.00189924096272,1.00213675931,0.00189490898437,1.00021254842,0.00190837794999,1.00357700368,0.00197073202559,1.00105700401,0.00196327937071,1.00230258034,0.00197396896257,1.00367228148,0.00198937716129,1.00391455261,0.00203268942127,1.00151763572,0.00207016186042,1.0043269839,0.00207622307216,1.00182374235,0.00211633322103,1.0012029294,0.00217646571391,0.999638685821,0.00223730539586,1.3100163937,-0.1561834812,0.0093235476,0.7324878573,d,2
2457778.48858265,1.00401615719,0.00208332451855,1.0048698431,0.00204614990492,1.0029101972,0.00199119283457,1.00347290273,0.00196001992879,1.0025579562,0.00193735030135,1.00015048537,0.00195129451925,1.00146317912,0.00192834408296,0.997609583497,0.00189749437011,1.00280381174,0.00189690120781,1.00083590458,0.00191047188156,0.999008574753,0.00196851880955,0.999300853011,0.00196344510555,1.0003711536,0.00197396570019,1.00464885589,0.001991728333,1.001839281,0.00203273008839,1.00164349781,0.00207188800231,1.00373946604,0.00207739312322,0.999856653261,0.0021163881081,1.0063116039,0.00218272432545,1.00399851541,0.00224308538032,1.3040437698,-0.1436581612,0.0093018189,0.7327807546,d,2
2457778.489983,0.998938882304,0.0020775727975,1.00243276603,0.00204272760625,1.00227248147,0.00198934719851,1.00026495815,0.00195611975848,1.00354117009,0.00193690716868,1.00387723574,0.00195304605261,1.00082050344,0.00192656866178,1.00166313842,0.0018995197048,1.00453098769,0.00189707828023,1.0019501898,0.00191011686459,1.00179382516,0.00196952214049,0.99960237483,0.0019624289018,1.00313327802,0.00197492324168,1.00086476727,0.00198733284187,1.00705220866,0.00203582419729,0.999976232342,0.00206911137811,1.0002448004,0.00207301816843,1.0034382259,0.00211801524223,1.00109241759,0.00217665210782,1.00306874476,0.00224060916105,1.288615346,-0.1567826271,0.0093476856,0.7312499285,d,2
2457778.49138336,1.00164656287,0.00208022829942,0.999762566522,0.00204078249894,1.00330844715,0.00199045535834,0.997286397152,0.00195399110482,1.00213920711,0.00193605775123,1.0010718927,0.00195105638846,1.00338552166,0.00192893693822,1.00033913553,0.00189872538286,1.00608046895,0.00189863273627,0.999068887963,0.00190807641149,1.00124044521,0.00196941687634,1.00226224644,0.00196486439075,1.00254193918,0.0019747298792,1.00061625795,0.00198743215223,1.00808248431,0.00203696645736,1.00255631938,0.00207159831611,0.998382458147,0.00207175125364,1.00591234978,0.00212046539543,1.00350576824,0.00217912046967,1.00380041838,0.00224160824971,1.2847208977,-0.1332056522,0.0091866795,0.7320610881,d,2
2457778.49278408,1.00337681811,0.00208064790179,1.00175751562,0.00204159285717,1.00571689829,0.00199154090856,1.00343207838,0.00195809154281,1.0013833377,0.00193449912234,1.00216012414,0.00195100600855,1.000658708,0.00192579418212,1.00243383928,0.0018995255947,1.00398348564,0.00189606957687,1.00104735054,0.00190872977902,1.00161925542,0.00196876107295,0.997781330392,0.00196025008386,0.999552416018,0.00197140759913,1.00108878209,0.00198685592593,1.00133220672,0.00203027643648,1.00387182965,0.00207177876553,1.00595602726,0.00207716291172,1.00092774099,0.00211515096217,1.00033908143,0.00217526372239,1.00289255933,0.002239670901,1.2866756916,-0.1498314142,0.0092699528,0.7305748463,d,2
2457778.49418444,1.00098616763,0.0020785097667,1.00428068874,0.00204355609426,1.00310831836,0.001989247374,1.00536257779,0.00195955929306,1.00317976718,0.0019358863517,1.00025292164,0.00194938416746,1.0012726475,0.00192623130438,1.0021348437,0.00189921781853,1.00298557399,0.00189520173921,1.00107915055,0.00190869470539,1.00136635334,0.0019684208005,1.00061759307,0.00196248977253,1.00241188958,0.00197363395897,1.00384089916,0.00198902770277,1.00453175404,0.00203288446021,1.00056998856,0.00206884692917,0.999476896168,0.00207152970326,0.99988183546,0.00211413458907,1.00474167075,0.00217904196225,0.998102082862,0.00223524976794,1.2783982754,-0.1460863352,0.0092502357,0.7310712934,d,2
2457778.49558479,1.00342606266,0.00208144896265,0.998503433952,0.00203961009987,1.00609838574,0.00199261975407,0.999763643223,0.00195584547471,1.00354202759,0.00193702954159,1.000175114,0.00195018020605,1.00102812621,0.00192685032058,0.999675965827,0.00189807785942,1.00012141721,0.00189372073713,0.999359055511,0.00190818401014,1.0022980515,0.00197005025348,1.00309689341,0.00196538143668,1.00552833251,0.00197701012574,1.00309416391,0.00198934246045,1.00408379814,0.0020334164724,1.00205730217,0.00207101531154,1.00193356853,0.00207451775393,1.00600852511,0.00212028009238,1.00003056534,0.00217578402594,1.00185362673,0.00223952831828,1.2608968019,-0.1448016167,0.0092479745,0.7307254672,d,2
2457778.49698515,1.00344923073,0.00207963093665,1.00233092687,0.002040981277,1.00640828024,0.00199104676371,1.00647933937,0.00195968064568,1.00386601199,0.00193563670276,0.99988316139,0.00194825747521,1.00150934324,0.00192562624556,1.00028203938,0.00189694698597,1.00457505369,0.00189563492888,0.99963747379,0.00190676977337,1.0018428903,0.0019679621891,0.997574386555,0.00195917027019,1.00162543874,0.00197215427601,0.998258878472,0.00198362844877,1.00182569684,0.00202972115836,1.00102017932,0.0020683293576,1.00369072398,0.00207413913625,1.00156785202,0.00211459483586,1.00239386281,0.00217588789595,1.00342447305,0.00223887362567,1.2468181849,-0.1483112574,0.0093183825,0.7304351926,d,2
2457778.49838587,1.0029188428,0.00207943887239,1.00378145819,0.00204240294494,0.998511527876,0.00198481615277,1.00260115963,0.00195673252613,1.00237193212,0.0019346467795,1.00213109044,0.00195026763213,1.00091583267,0.00192534831847,1.00461735192,0.00190064967866,1.00249733233,0.00189422070427,1.00055993782,0.0019077469871,1.00501822069,0.00197077115695,1.0010159535,0.00196223637307,1.0016614672,0.00197239580255,1.00118430908,0.00198628437876,1.00318340745,0.00203117509316,1.00112076502,0.00206861053155,1.00375843747,0.00207445956973,1.00246520614,0.00211556399968,1.0012903146,0.00217517774316,1.00013910261,0.00223617754914,1.2459785938,-0.1459976435,0.0092557501,0.7302103639,d,2
2457778.49978623,1.00473246271,0.00208165101936,1.00293569278,0.00204246498112,0.998113226615,0.00198510866309,1.0016123223,0.00195654190259,1.00299052486,0.00193572599639,1.0016135366,0.00195049697308,1.00177050296,0.00192665908066,1.00078729162,0.00189815415819,1.0013349435,0.00189382948267,1.00136905224,0.00190897768287,1.00049160385,0.00196768813831,1.00141079549,0.00196316834788,1.00405132268,0.00197503373449,1.00190491722,0.00198756805971,1.0037529094,0.00203233999364,1.00682292236,0.00207418615114,1.00329256726,0.00207478362206,1.00238936682,0.00211626096903,1.00253014617,0.00217705609817,0.997183704954,0.00223434509954,1.2600442171,-0.1400151253,0.0092812683,0.729827702,d,2
2457778.50118658,1.00040519592,0.00207756162831,1.00248368115,0.00204162434589,1.00272030783,0.00198856214869,0.998328030529,0.00195341957745,1.00171544536,0.00193430018929,1.00069812404,0.00194936491248,1.00296784684,0.00192721725227,0.999630686608,0.00189685005787,1.0042785647,0.00189586468008,1.00300923041,0.00190990789331,1.00008905966,0.0019669029989,0.99823622714,0.00196015947877,1.00583237889,0.00197601236451,1.00133052333,0.00198667097295,1.00403617306,0.00203222658829,1.00333793251,0.0020707609914,1.00482780776,0.00207567270146,1.00301499997,0.00211639614419,1.00124725349,0.00217553131069,1.00210249944,0.00223833439851,1.2772876024,-0.1222975254,0.0091311261,0.7297354937,d,2
2457778.50258694,1.00277134131,0.00208029810322,1.00430301166,0.00204392625862,1.00445315646,0.00199064944652,1.00146054096,0.00195668884297,1.00141466549,0.00193471884606,0.999743570272,0.00194930201252,1.00124377608,0.00192649000606,1.00355436882,0.00190061875651,1.00247409272,0.001895028922,1.00130558617,0.00190917973692,1.00338548722,0.00197030837572,1.00184209536,0.00196379231173,1.00214904337,0.00197372039776,0.997644068972,0.0019842981234,1.00324651656,0.0020322313677,1.00393942219,0.00207207606147,1.00180451168,0.00207380824459,1.00378231698,0.00211785097196,0.999016594892,0.00217434462849,1.00244781237,0.00223940539639,1.2759420872,-0.1334081888,0.0092298295,0.7287274003,d,2
2457778.50398766,1.00437490945,0.00208239950088,0.999128230538,0.00204026576048,1.00442503393,0.00199128606247,0.997464835946,0.00195408677211,1.00407614571,0.00193750533837,1.00069758179,0.00195073688131,1.00376876533,0.00192911971626,1.00005169178,0.00189842204604,1.00026734967,0.00189388637054,1.00064918716,0.00190925587287,1.00701573208,0.0019739239592,1.00311453219,0.00196545615875,0.999066697687,0.00197182039514,0.999647330499,0.00198658423406,1.00335588974,0.00203306102167,1.00326126496,0.00207216149832,1.0024605336,0.00207512555448,1.0037659218,0.00211857951783,1.00322114912,0.00217882105735,1.00171866242,0.00223962284548,1.2955548763,-0.1332578659,0.0092091588,0.7287515998,d,2
2457778.50538801,1.00139828347,0.00208050065639,1.00192106455,0.00204325012429,1.00145934956,0.00198943947912,1.00233746811,0.00195865338253,1.00492181483,0.00193876009619,1.00172971793,0.00195217951224,1.00195191071,0.00192824266432,1.00278845094,0.00190117927719,1.00156096007,0.00189538957063,1.00157196737,0.00191056263302,1.00142498148,0.00196988974357,1.00279851139,0.00196577002119,1.00128556852,0.00197428910808,1.00501055405,0.00199166527464,1.00024963263,0.00203107632437,1.00057181032,0.00207060983324,1.00084470204,0.00207442080226,1.00210766196,0.00211784579772,1.00341300684,0.00217974704888,1.00082683174,0.00223961808461,1.3147188425,-0.1362227201,0.009250178,0.7279632092,d,2
2457778.50678837,1.00378928113,0.00208259658575,1.0016652546,0.00204310158456,1.00269409941,0.00199048184823,1.00243873858,0.00195880621016,1.00136200823,0.00193588693097,0.998631769839,0.00194958582498,1.00053992451,0.0019271208875,0.999928389356,0.00189890779078,1.00300458326,0.00189652315521,1.00129801008,0.00191037292855,0.998609633317,0.00196761287737,1.00061044833,0.00196405744207,1.00286982484,0.00197563161275,1.00421746259,0.00199108038972,1.00293601476,0.0020334527367,1.00278803724,0.00207260691436,1.00275807498,0.00207612097683,1.00325584148,0.00211891693061,1.00244988895,0.00217900301647,1.00404880798,0.00224267205617,1.329901576,-0.1300389767,0.0092474651,0.7289261818,d,2
2457778.50818872,0.99805737258,0.00207847364381,0.997106911147,0.00203992621459,1.00488888781,0.00199301261858,1.00206151132,0.00195917152718,1.00056907548,0.00193590308556,0.999876025673,0.00195129926765,1.00585465006,0.0019320288328,0.997594019499,0.00189768607469,1.00206205877,0.00189645858105,1.00373547332,0.00191297909053,1.0023556163,0.00197135092912,1.00293561458,0.00196661671139,1.00477346868,0.00197786820621,1.0028366028,0.00199061528512,1.00356830895,0.00203461482,0.99984822207,0.00207080553215,1.00073012033,0.00207508158917,1.00578409673,0.00212180531315,1.00416832847,0.00218132574842,1.00276724092,0.00224230561281,1.3320307732,-0.1279684305,0.0092076287,0.7285169959,d,2
2457778.50958945,1.00431301484,0.00208333298617,1.00266897821,0.00204417210317,1.00256275042,0.00199051698001,0.998593318148,0.0019558456118,1.00376379219,0.00193801371628,1.00191727413,0.00195250851758,1.0011987248,0.00192784172042,1.00084710356,0.00189980553485,0.998586644775,0.00189322757715,1.0030911486,0.00191188995171,0.999269880062,0.00196838758802,1.0034258632,0.00196655106655,1.00461320821,0.00197727944909,1.00643774653,0.00199312468456,1.00430525128,0.00203475962972,1.00420003964,0.00207402583774,0.998690000873,0.00207291937008,0.998451765956,0.00211506229894,1.00323279505,0.00218008828291,1.00124071213,0.00224052545132,1.3589636087,-0.1286895275,0.0092382273,0.7282267809,d,2
2457778.5109898,1.00195620879,0.0020818664023,1.00131400235,0.00204354746278,1.00695253988,0.00199465473484,0.999650377622,0.00195720450689,1.00304041947,0.00193788450891,0.997516880843,0.00194943011925,0.999993007673,0.00192734281833,1.00612602692,0.00190444456025,1.00176876379,0.00189614060061,1.00048673833,0.00191028411451,1.00178103057,0.00197087709907,0.999820595759,0.00196408247391,1.00592884801,0.00197883037578,1.00077602958,0.00198895401722,0.998251766919,0.00203027195067,1.00188766973,0.00207264297224,1.00181448671,0.00207613839659,1.00196512482,0.0021186842553,1.00567688139,0.00218287194888,1.00498157404,0.00224456835712,1.3813679218,-0.1200374365,0.0091606518,0.7282349467,d,2
2457778.54779496,1.00448884117,0.00209297006987,1.00221815769,0.00205278160428,1.00159220027,0.0019985361127,1.00222384182,0.00196737581459,0.999570451511,0.00194307302387,0.999485159177,0.00195902119227,1.00152878641,0.00193647153974,1.00459101162,0.00191089877108,0.999164538373,0.00190163185135,1.00373506353,0.00192059814096,1.00282538569,0.00197993803752,1.00219893887,0.00197413725366,1.00125512203,0.00198319068644,1.00102527286,0.00199738128783,1.00814506398,0.00204702282938,1.0044970619,0.00208374519583,1.0008690202,0.00208431452645,0.998303506511,0.00212478997351,1.00332551097,0.00219049106627,0.998788765017,0.00224924142051,1.5110782385,-0.1205239296,0.00923697,0.7354032397,d,2
2457778.54919531,1.00275863848,0.00208501955765,1.00167991468,0.00204622398865,1.00057335865,0.00199170917267,1.00526836426,0.00196398491441,1.00445829557,0.00194125212728,1.00228365163,0.00195548967467,1.00204422953,0.00193123281473,1.00384245347,0.00190474515266,1.00204898182,0.0018983849515,0.998652359292,0.00191090361744,0.999256854558,0.00197113416204,1.00195624075,0.0019680430477,1.00485158489,0.00198023360649,1.00393700965,0.00199382303759,1.00026874205,0.00203427427846,1.00476461184,0.0020775451836,1.00449308727,0.00208095205596,1.0012239455,0.0021206465066,0.997760758314,0.00217862232097,0.999253631047,0.002242308049,1.4277316332,-0.1203019619,0.0092529207,0.7336906791,d,2
2457778.55059567,1.00055184979,0.00208316030822,1.00507462787,0.00204917711725,1.00222411188,0.00199309509119,1.00420054856,0.00196326877082,1.00521733689,0.00194196420509,1.00345725817,0.00195652606856,1.00445533512,0.00193328693948,1.00174408187,0.00190318956421,1.00502719146,0.00190100783977,0.9979237599,0.00191051940285,0.994857237754,0.00196760518355,1.00219202246,0.00196838734853,1.00444834753,0.00198001928649,1.00152344523,0.0019918874551,1.00145478673,0.0020354158507,1.00112480869,0.00207447955587,1.00184503066,0.00207871210792,0.999716768419,0.00211935708447,1.00307282366,0.0021832838919,1.00198038566,0.00224465737388,1.3899749517,-0.1067388058,0.0091293249,0.733995378,d,2
2457778.55199639,0.999984778311,0.00208284781638,1.00142401705,0.002046287736,1.00201930495,0.00199317083211,1.00474886934,0.00196389105605,1.00107483084,0.00193887207169,1.00172761498,0.00195534644082,1.00429151413,0.00193334688601,1.00290523285,0.00190436374552,1.00076991794,0.00189776183736,1.00106232583,0.00191326921719,1.00054561542,0.00197246292175,0.999569202254,0.00196644467954,1.00402922216,0.00197989508779,0.998687977423,0.00198983674581,1.00321249426,0.00203704238021,1.00310156639,0.00207641785847,1.0039471095,0.00208068425372,1.00011599055,0.00211990457665,1.00627082747,0.00218625096369,1.00207601774,0.00224492263214,1.3738393784,-0.1133025885,0.0092498297,0.7334645391,d,2
2457778.55339675,1.00411137959,0.00208372390652,1.00195916695,0.00204409852936,1.00401535952,0.00199238987133,1.00269787762,0.00195984317043,1.0008371379,0.00193629573652,1.00015190428,0.00195176616518,1.00293945133,0.00192990166732,1.00339399904,0.00190250689398,1.00074010757,0.00189553360647,1.00273222298,0.00191231887226,1.0009695044,0.00197040340517,0.998276308991,0.00196300794419,1.00181602282,0.00197562677083,1.00215028672,0.00199023078505,1.00423236004,0.00203534700212,0.999053586107,0.00207027276177,1.00248262668,0.00207672857219,1.00518504845,0.00212147928001,1.00082752938,0.00217850023741,1.00214096546,0.0022418901952,1.3206187487,-0.1106762886,0.0091861431,0.7325946689,d,2
2457778.5547971,1.00345644143,0.00208236318452,0.999709902669,0.002041516468,1.00238779126,0.0019902434328,1.00287168563,0.00195927282314,1.00385191193,0.00193802124314,1.0033583933,0.00195361350472,1.00330650864,0.00192950264423,1.00119625198,0.00190006202215,0.999781202813,0.00189403389632,1.00069939261,0.00191004399009,0.999844953798,0.00196871969855,0.999832921539,0.00196348360306,1.002017058,0.00197507405266,1.00306190962,0.00199027057368,0.99861865907,0.00203003801913,1.00590009332,0.00207525242903,1.00534000991,0.0020783254765,0.999864776453,0.00211604263411,1.00454506774,0.0021809175274,1.00132846066,0.00224017036994,1.3016988039,-0.1008433104,0.0092028463,0.7320324183,d,2
2457778.55619746,1.00667193174,0.00208330557121,1.00122283824,0.00204106792829,1.00114152928,0.00198753795005,1.0014314749,0.00195653317489,1.00778926324,0.00193965750689,1.00492457613,0.00195335436542,1.00047384894,0.00192571683513,1.00012406129,0.00189772439535,1.00206086256,0.0018944474547,1.0033775901,0.00191072814807,0.998454056753,0.00196598519515,1.00400668602,0.0019653490067,1.00253760697,0.00197385330846,0.998980829718,0.0019853396891,0.997672379474,0.00202752206043,1.00133238039,0.0020696887227,1.0015838083,0.00207342990414,1.00451060433,0.00211825751958,1.00350388605,0.00217807403063,0.998931288633,0.0022359583909,1.2680405378,-0.0908507109,0.0091035273,0.7311263084,d,2
2457778.55759818,1.0046507034,0.00208234982886,1.00237799657,0.00204286904558,0.999850629086,0.00198726975096,0.999112951875,0.00195541869373,1.00512855144,0.0019382441943,1.00136855149,0.00195117191109,1.00249026529,0.00192809512495,1.00240587117,0.00190028288171,1.00149844107,0.00189473588315,0.998396388409,0.0019073876167,0.999573296186,0.00196759311316,1.00184509127,0.00196434556992,0.996057956241,0.0019693221815,1.00393012734,0.00199017382454,1.00423406415,0.00203379184068,1.00251792691,0.00207147223948,1.00453711773,0.00207669706563,1.00498254157,0.00211947421821,1.00389978871,0.00217926151951,1.00386104306,0.00224120706159,1.2646963596,-0.0913295746,0.0091398731,0.7314217091,d,2
2457778.55899854,1.00715509203,0.00208417598442,1.00186887439,0.00204209314491,1.00119099775,0.00198801101698,1.00437909036,0.0019593387195,1.0029498145,0.00193612685222,0.999520151714,0.00194935200568,0.999872653073,0.00192563216331,1.00015134626,0.00189814211744,1.0017180453,0.001894627564,0.999630836895,0.00190808687425,1.00217287776,0.00196940776792,0.999403379127,0.00196198269043,1.00195230903,0.0019738270887,1.00246767757,0.00198860332512,1.0000749056,0.00202998698835,1.00298552994,0.00207158616574,1.00373103285,0.00207570250298,1.00530717715,0.00211938644269,1.00197887683,0.00217722640382,1.00470662252,0.00224168998646,1.2766555548,-0.0725511312,0.0090265227,0.7320524454,d,2
2457778.56039889,1.00311635491,0.00208087846567,1.00361609212,0.00204377958341,1.00259083575,0.00198937870405,1.00362501653,0.00195888432057,1.00199003741,0.0019355144244,1.0006943157,0.00195045048664,1.00786546594,0.00193219196725,0.998803962936,0.00189723126108,1.00316252227,0.00189582987092,0.999200850744,0.00190793349816,1.00053185277,0.0019682316448,0.999617680297,0.00196232812852,1.00079815177,0.00197304664299,1.00253908881,0.00198888212187,1.00316016547,0.00203272920308,1.00382938576,0.00207246249116,1.00054869626,0.00207315983848,1.00147690223,0.00211628494157,1.00207429735,0.00217755778515,1.00188399366,0.00223937079421,1.2849613428,-0.0891003609,0.0091063296,0.7304447293,d,2
2457778.56179925,0.999262934645,0.00207744364227,1.0035523965,0.00204359526434,1.00449162523,0.00199075737981,1.00188433537,0.00195737929591,1.00051726122,0.00193423649662,1.00177988533,0.00195125979294,1.000752203,0.00192637207026,0.999982905831,0.00189807573809,1.00236833898,0.0018951727749,1.0010883793,0.00190927339643,1.00027529912,0.0019679271389,1.00075800081,0.00196317612636,1.00176051022,0.00197372744984,1.00616278035,0.00199179876832,1.00262230963,0.00203220775462,1.00103458265,0.00206995772157,1.00406892497,0.00207599944953,0.999183892376,0.00211416089073,1.00543162265,0.00218031516433,1.00492214354,0.00224184266802,1.2621164322,-0.0859441757,0.0090888562,0.7299262881,d,2
2457778.56319997,1.00320147505,0.00207874774984,1.00197270447,0.00204023244796,1.00327379675,0.001987785216,1.00319306102,0.0019565295452,1.00241480184,0.00193389169929,0.999805669424,0.00194771124874,0.998613234834,0.00192278738117,1.00153887959,0.00189753454661,0.999774304142,0.00189129841226,1.00264238615,0.00190872738843,1.00223523145,0.00196759900473,1.00375563214,0.0019637245951,1.00064743894,0.00197090458411,1.00391713506,0.00198800046405,1.00386928763,0.00203132237082,1.0066849906,0.00207270943378,1.00303704828,0.0020730597827,1.00009085745,0.00211280599834,1.00053238344,0.00217381172834,1.00080511801,0.00223583790693,1.2489496469,-0.0705989599,0.009058509,0.7311728001,d,2
2457778.56460032,1.00091448559,0.00207784581525,1.00006469286,0.00203964615083,1.00317840746,0.00198873774123,0.999834222176,0.00195480850914,1.00424580963,0.00193633737556,1.00501681597,0.00195299915747,1.0011680551,0.00192580901595,1.00188225179,0.0018987376007,1.00213004211,0.00189413691404,1.00337677104,0.00191024445711,1.00014838243,0.001966851976,1.00461001701,0.00196541072038,1.00024362412,0.00197155288473,1.00565121233,0.00199046198427,1.00028851437,0.00202938216282,1.00048581336,0.00206849720125,0.998363694363,0.00207019879954,1.00286321597,0.00211629918088,1.00000491865,0.00217448693491,1.00798796704,0.00224353711536,1.2543400526,-0.0851631165,0.0091048535,0.7300816178,d,2
2457778.56600068,1.00026812776,0.00207776391668,0.999225639202,0.00203936381566,1.00313072345,0.00198909928138,0.999854569285,0.00195521674877,1.0012745905,0.00193430791035,1.0044140761,0.0019528685071,1.00423691244,0.00192867349351,1.00526018265,0.00190182266524,1.00151344999,0.00189399942733,1.00315488499,0.00191045245403,0.998561836571,0.00196593563433,1.00026919646,0.0019622579184,1.00345149392,0.0019746222683,0.99930759463,0.00198565156083,1.00365428038,0.00203259402273,1.00642451383,0.00207400566179,1.00367269347,0.00207510592927,1.00067453477,0.00211489438191,1.0018449965,0.00217654943905,0.999836945755,0.00223667297304,1.261593461,-0.0817301273,0.0090799192,0.7306386828,d,2
2457778.56740103,0.99891394229,0.00207684723563,1.00124298746,0.00204132108138,1.00112835826,0.00198769400543,1.00456783418,0.00195929423178,1.00119592154,0.00193450885108,1.00146905395,0.00195074512454,1.00065402165,0.00192603846935,1.00071926137,0.00189843160675,1.00069381374,0.00189353767193,1.00205274117,0.00190980322361,1.0033216617,0.00197008658316,1.00488553006,0.00196624568939,1.00054253734,0.00197248139894,1.002344102,0.00198840010712,1.00341265215,0.0020326811531,1.00189107662,0.002070432334,1.00284482606,0.00207468397323,1.00192708795,0.0021162660794,1.00588367919,0.00218044665306,1.00174109499,0.00223874945785,1.2715193033,-0.0841870308,0.0091219535,0.7299050689,d,2
2457778.56880177,1.00527743983,0.00208213342611,1.00374606256,0.00204326308728,0.999097490473,0.00198589771884,1.00061144122,0.00195595060895,0.999847044183,0.00193322751669,1.00229555832,0.00195123488384,0.998832304532,0.00192440321277,0.999905366791,0.00189763895831,1.00241883042,0.00189473977269,1.00309201977,0.00191045458349,1.00338738194,0.00196993293122,0.998471936279,0.00196086281707,1.00454883132,0.00197560101184,1.00070292273,0.00198688268517,0.999507789073,0.00202926595788,1.00558760093,0.00207339482481,1.00008378411,0.00207216639391,1.00570355901,0.00211937493942,1.0086111819,0.00218269163972,1.0011419682,0.0022380445057,1.2778611183,-0.0777275562,0.0090760402,0.729870379,d,2
2457778.57020212,1.00684382305,0.00208456901372,1.00092299592,0.00204204903609,1.00617223165,0.00199275583879,0.998030484278,0.00195486624984,1.00367670988,0.00193735434832,0.99893779355,0.00194954160782,1.00086244802,0.00192705369816,1.00244733599,0.00190063996168,1.0041221769,0.0018970877141,0.999305493627,0.00190844849148,1.00127465499,0.00196925171005,1.00175074146,0.00196458136675,0.999146215776,0.0019722029898,1.00058624962,0.00198779536608,0.999599496804,0.00203046736433,1.00106666512,0.00207071267157,1.00270127752,0.0020755228707,1.00389937395,0.00211896739888,1.00388518331,0.00217973540428,1.00637991684,0.00224393408714,1.2813930511,-0.0649416447,0.009038819,0.7303391695,d,2
2457778.57160248,1.00401991405,0.00208238952422,0.996399122585,0.00203841957675,1.0016195722,0.00198921120646,1.0002821848,0.00195692187671,1.0022553121,0.00193638434992,1.00093352503,0.0019514099773,1.00077673718,0.00192719279291,1.00297786483,0.00190126205974,1.00007473736,0.00189405300191,1.00259986063,0.00191130023679,1.0015643534,0.00196971558739,1.00089489633,0.00196411761603,1.00553792284,0.00197772569818,1.00472176804,0.00199153913041,1.00499045656,0.00203518810268,1.00127690024,0.00207115552553,1.00610449195,0.00207860492689,1.00006016114,0.00211590444783,1.00169856556,0.00217811670232,1.00434614409,0.00224239657019,1.2849177122,-0.0762321949,0.0091095129,0.7285943031,d,2
2457778.57300283,1.00319758907,0.00208163235493,0.999004196827,0.00204059989797,1.00480887201,0.00199177594364,1.00227093836,0.00195846370154,1.0010727538,0.00193536356577,1.00161450105,0.00195189700542,0.999530806701,0.00192612350108,1.00343575482,0.00190153375028,1.00009783991,0.00189399926273,1.00208730525,0.00191079972354,1.00116197088,0.00196929876874,0.997117188304,0.00196096577758,1.00248495766,0.00197509873581,1.00190483961,0.00198911964204,1.00603279091,0.00203601849217,1.00598956277,0.00207508586281,1.00257102744,0.00207561205975,1.00390090213,0.00211918928144,1.00033501113,0.00217686336452,1.00350479252,0.00224165953091,1.3031424284,-0.0533806086,0.0089732651,0.7292540073,d,2
2457778.57440356,1.00078579257,0.00207953574093,1.00425482907,0.00204489168879,1.00235926044,0.00198956824012,0.998790691131,0.00195546506636,1.00022390937,0.00193452789212,1.00187695179,0.00195196971878,1.00238397337,0.00192826894216,1.00172552388,0.0018999881422,1.00343484559,0.00189648433507,1.00184640286,0.00191046122018,1.00011788247,0.0019683051603,1.00342330238,0.00196599777386,1.00039685442,0.00197327326301,1.00182271353,0.00198887338644,1.00591608242,0.00203580410612,1.00134482699,0.00207107665879,1.00221097667,0.00207521752245,1.00317902169,0.00211849524897,1.0039448455,0.0021800098388,1.0017934667,0.00224016622261,1.3377771378,-0.0736490488,0.00905223,0.7284969091,d,2
2457778.57580391,1.00230158745,0.00208307660582,1.00123635059,0.00204451292621,1.00287192288,0.00199209591424,1.00047891287,0.00195893756306,1.00223577263,0.00193815439006,1.00423938863,0.00195591472209,0.998694560771,0.00192724690627,1.00293372332,0.00190288946649,1.00105367155,0.00189639939119,0.999914277651,0.00191079275545,1.0016398928,0.00197158704985,1.00368297669,0.00196822313463,0.999149400964,0.00197434702939,1.00574681842,0.00199421476017,1.00329679888,0.00203579914606,0.999269049945,0.0020716121524,1.00384312163,0.00207890231307,1.0047678683,0.00212226837541,1.00285056206,0.00218160356342,1.00170097918,0.00224272681962,1.3893289566,-0.0405709743,0.0088839782,0.7284366488,d,2
2457778.57720427,1.00091116947,0.0020830614438,1.0066213597,0.00205020704014,1.00356922902,0.00199378713034,1.0032787752,0.00196230537437,0.998572341829,0.00193623238894,1.00246772684,0.0019555244027,0.999045255332,0.00192857797281,1.00092761663,0.00190227492334,1.00082599398,0.00189723451659,1.00012867518,0.00191194413269,1.00135291116,0.00197240174188,1.00112823089,0.0019671882006,1.00323027976,0.00197880127565,1.00367695232,0.00199364630568,1.00454101565,0.00203803573623,1.00594715896,0.00207843694,1.0047799496,0.00208085023044,0.998207155558,0.00211786558943,1.00025017055,0.00218065787992,1.00059578705,0.0022430996349,1.417504549,-0.0593674183,0.0089897737,0.7291778326,d,2
2457778.61399793,0.994220435163,0.00208064472816,0.996353524515,0.00204474467671,0.99314074959,0.00198834552274,0.991957932657,0.0019561526318,0.996265031479,0.0019374404566,0.994624346994,0.00195226787557,0.993989027787,0.00192759178173,0.991411638298,0.00189766882704,0.993234233625,0.00189404497131,0.994828391413,0.00191072097238,0.991413388136,0.00196746163364,0.990192040856,0.00196140421984,0.992266365641,0.00197292298573,0.994095601368,0.00198878574782,0.992434777267,0.00203104706533,0.99279127915,0.00207059928163,0.995043170069,0.00207597126592,0.991866257097,0.00211578214699,0.994039809154,0.00217870700252,0.991099220303,0.00223824263328,1.4146181345,-0.0432578325,0.0089501161,0.7347058058,d,2
2457778.61539829,0.991120942131,0.00207424712412,0.995083768728,0.00204008496351,0.997187486288,0.00198813875076,0.9928799006,0.00195352466205,0.992176692189,0.0019307998389,0.994283782271,0.00194858074934,0.994742225025,0.00192489954855,0.992575445337,0.00189540315982,0.995567796535,0.001892777226,0.993343881319,0.00190633830306,0.992204535639,0.00196465715897,0.991161984408,0.00195878436764,0.9919097521,0.00196919442952,0.99307485429,0.00198454797416,0.99335390506,0.00202818141485,0.989699204911,0.00206422705208,0.993282921437,0.0020706863347,0.989130027851,0.00210955942752,0.996784474577,0.00217701273855,0.99541670422,0.00223785614001,1.3559827805,-0.0522128344,0.0090464531,0.7330600619,d,2
2457778.61679864,0.994892848007,0.00207661498315,0.995990368963,0.00203996758797,0.99382092181,0.00198452450796,0.993589528099,0.00195330452217,0.993919504231,0.00193141990585,0.989510062144,0.0019438728968,0.997187771955,0.00192608751284,0.992809371846,0.00189487132944,0.991587492723,0.00188884874225,0.985930254201,0.00189957690037,0.991417461641,0.00196314755428,0.994761851605,0.00196092846547,0.990157132834,0.0019669549939,0.994063639433,0.00198453708505,0.99632300642,0.00202993272193,0.997037655455,0.00206958925615,0.9918351578,0.00206857360199,0.993151949447,0.00211212273885,0.995095937766,0.00217459867753,0.991819334964,0.00223355432117,1.3356603384,-0.0493302345,0.0090705771,0.7326796055,d,2
2457778.61819937,0.995981832605,0.00207635095118,0.995606072718,0.00203857463783,0.99577708452,0.00198510414376,0.991655427185,0.00195069027474,0.991207640865,0.00192819474464,0.992680827923,0.00194543745985,0.994209135338,0.00192263941499,0.994911556361,0.00189553067054,0.994551999896,0.00189026736263,0.990223796197,0.00190206421246,0.994103809959,0.00196431896684,0.993815255574,0.00195907804032,0.992811035016,0.00196806962332,0.992267647259,0.00198199579662,0.993013785299,0.00202607202437,0.992035417368,0.0020641674113,0.991187517677,0.0020668816592,0.993161281913,0.0021109073509,0.993026830179,0.0021714703922,0.989898565097,0.00223051552699,1.3176003695,-0.0464822054,0.0090322597,0.7317336202,d,2
2457778.61959972,0.991609262575,0.00207240901214,0.994366515758,0.00203736922211,0.992378651719,0.00198210705635,0.993961638853,0.00195243424923,0.994852383859,0.00193102194727,0.991748434587,0.00194457685112,0.990825300781,0.00191980860454,0.990796371699,0.00189213721995,0.995455897105,0.00189088585115,0.992777902841,0.00190396802728,0.989114062618,0.00196006408883,0.995981780504,0.00196071752082,0.994234584308,0.00196907688925,0.993369267688,0.00198279659506,0.996189334272,0.00202851125668,0.993805473685,0.00206546818268,0.995280697451,0.00207017013135,0.990872134112,0.00210870399781,0.991505009506,0.00216984988096,0.991291633293,0.00223142537921,1.2880455256,-0.0413272381,0.0090038581,0.7316915989,d,2
2457778.62100008,0.994926205348,0.00207517156618,0.993939975658,0.00203688795808,0.99487789886,0.00198417071496,0.991116933956,0.00195001903845,0.998180085995,0.0019336564196,0.994474838266,0.00194671566019,0.990170609108,0.00191920982723,0.996424867567,0.00189658515521,0.993490194513,0.00188925863411,0.990930854148,0.00190247560681,0.990155701997,0.00196087978511,0.989554898439,0.00195536311095,0.995481605215,0.0019700525235,0.990045736005,0.00197991672443,0.992525534747,0.00202546639479,0.994103939881,0.00206561058809,0.994133412288,0.00206910656902,0.992567734158,0.00211010132048,0.989849491599,0.00216829579193,0.991509289531,0.00223150437805,1.2829208374,-0.0449216366,0.0090324506,0.7314724326,d,2
2457778.62240043,0.991964019454,0.00207238123678,0.99232893927,0.00203534322854,0.993460634767,0.00198268153264,0.995013545066,0.00195304936883,0.992118416716,0.00192851450379,0.993820562061,0.00194597014041,0.992028566142,0.00192052195649,0.993682236977,0.00189420512474,0.992063598335,0.00188790036405,0.990196542837,0.00190164646266,0.991136291327,0.00196138656096,0.991346338548,0.00195660348214,0.993800226599,0.0019684691038,0.998238756983,0.00198659612443,0.994209331078,0.00202670498408,0.993991108252,0.00206535243722,0.992403979594,0.00206738499258,0.992032531927,0.00210937839974,0.992877349982,0.00217079276749,0.993206638583,0.00223278093174,1.2877405882,-0.0313256979,0.0089889038,0.7303779125,d,2
2457778.62380117,0.992155498578,0.0020721032797,0.993310947582,0.00203573724305,0.995640405822,0.00198412229824,0.993915631656,0.00195171572686,0.993326042723,0.00192912982277,0.992360455972,0.00194438640309,0.991345996345,0.00191951898001,0.990679904653,0.00189139043385,0.992825208768,0.00188815166239,0.994553598254,0.0019047515402,0.988768448334,0.0019590598624,0.990990072632,0.00195594258954,0.994211535562,0.00196840037975,0.991758894219,0.00198078332789,0.994136880587,0.00202610282058,0.993057772295,0.00206411775598,0.99366993115,0.00206797940117,0.993993996298,0.00211062352506,0.992401641503,0.00216985687851,0.994704768743,0.0022336440319,1.2872748375,-0.0356421471,0.0089525906,0.7303442955,d,2
2457778.62520152,0.993439652406,0.00207260410917,0.99358097337,0.00203543512013,0.993387708718,0.00198165221648,0.991709749914,0.00194934880434,0.991459673485,0.00192704566282,0.995702807028,0.0019465819761,0.99489755525,0.00192189392265,0.992175992612,0.00189208490935,0.991000559333,0.00188611447381,0.990320496192,0.00190080923607,0.99058550609,0.001960027604,0.995891972905,0.00195941559639,0.997091113892,0.00197021795656,0.997407107954,0.00198493208696,0.990247646921,0.00202230768921,0.992750179163,0.00206327905765,0.991441813865,0.00206557701392,0.993906441281,0.00210998739134,0.987487306706,0.0021649467369,0.992009805245,0.00223061839696,1.2882882357,-0.0302411318,0.0089291167,0.7303111553,d,2
2457778.62660188,0.990238783657,0.00206944256613,0.987733464569,0.00203005381763,0.993693751296,0.00198152124524,0.990208315796,0.00194775329033,0.991731815484,0.00192687204494,0.993746026367,0.00194459974229,0.993078831834,0.00192002844501,0.993880243726,0.00189308460317,0.992967024354,0.00188732923504,0.990436776477,0.00190054994595,0.992197811384,0.0019609247472,0.992306418879,0.00195609320098,0.992560552274,0.00196608747598,0.995595681619,0.00198302830746,0.99302045233,0.00202425549274,0.992979530922,0.00206310045599,0.990850837626,0.00206455851551,0.998149322642,0.00211318325606,0.995952464991,0.0021719518803,0.995529608986,0.00223326533834,1.2794866562,-0.0276074409,0.0089488402,0.7298249006,d,2
2457778.62800223,0.992287061461,0.00207126882837,0.992534491383,0.00203419730471,0.993880630057,0.00198174723581,0.99121144478,0.00194862491875,0.990232162348,0.00192574768155,0.992704061286,0.00194379654463,0.992688243565,0.00191978224638,0.996167676651,0.00189499361468,0.99298899135,0.00188743735284,0.991830226233,0.00190172641648,0.992449074838,0.00196123094015,0.988820994037,0.00195327929552,0.992675913559,0.0019662367664,0.993957129017,0.00198177975309,0.99445141043,0.00202556892846,0.993199828812,0.00206334045056,0.98937153341,0.00206341536818,0.995079685564,0.00211063226562,0.995767231025,0.00217185438907,0.992676938495,0.00223078840357,1.2780704498,-0.0324692726,0.0089811897,0.7297534943,d,2
2457778.62940296,0.993210164051,0.00207158736134,0.988376064257,0.0020302196864,0.994703383311,0.00198199137076,0.992204344111,0.00194908950186,0.991859348426,0.00192666553111,0.993387215261,0.00194393117431,0.992038822878,0.0019188677005,0.993318921106,0.00189232255493,0.989427604057,0.00188426715816,0.991743384571,0.00190129323609,0.990215553977,0.001958918176,0.99385728224,0.0019570343801,0.992665617109,0.00196585635923,0.995511380362,0.0019826705961,0.995333102367,0.00202588300226,0.991549806576,0.0020614496278,0.995673309212,0.00206834391308,0.990306071404,0.00210601403581,0.996202134607,0.00217172462562,0.992722281456,0.0022302717872,1.2641973495,-0.0227723122,0.0089159887,0.7296032906,d,2
2457778.63080331,0.991467820064,0.00206995995173,0.992011376874,0.0020331772945,0.992313457073,0.00197989962186,0.992016159471,0.00194879598523,0.992221626221,0.0019268224863,0.989354172862,0.00194058003602,0.994399276434,0.00192067769668,0.991177853839,0.00189050731558,0.991726486997,0.00188589377899,0.994011406739,0.00190306371364,0.990795536989,0.00195928997078,0.99087047946,0.00195446365061,0.990942920739,0.00196433010836,0.994620620573,0.00198176194479,0.992719833837,0.00202353639572,0.992916825456,0.00206251155856,0.996007326499,0.00206847886833,0.994775700326,0.0021097283591,0.995372518597,0.00217085644068,0.992896258055,0.00223025158126,1.2600456476,0.0006920099,0.0088107046,0.7305334806,d,2
2457778.63220366,0.990910888522,0.00206963629485,0.99100734364,0.00203247613539,0.991832981188,0.00197968086776,0.991886561728,0.00194885020888,0.992930010896,0.00192751893922,0.992172015979,0.00194300494009,0.991647764711,0.00191855475455,0.992252380288,0.00189150642169,0.991955226399,0.00188634893786,0.993429857142,0.00190269586072,0.99183590928,0.00196030755449,0.992637052167,0.00195607424291,0.993546460199,0.00196663381952,0.989568202432,0.00197775901344,0.993016588925,0.00202391345804,0.994786953007,0.00206427907113,0.995508487375,0.00206821568918,0.991971518935,0.00210748680912,0.994100251292,0.00216993131333,0.995390476364,0.00223267420404,1.2644958496,-0.0302356482,0.0089818314,0.7294957042,d,2
2457778.63360402,0.997452390209,0.00207632090862,0.989296397017,0.00203216080738,0.994470920774,0.00198281677707,0.993001086159,0.00195082029871,0.992880057794,0.00192853700383,0.991078963562,0.00194315690659,0.989783374597,0.00191806419758,0.993533738863,0.00189351868998,0.988151295339,0.00188417513575,0.992436244891,0.00190286536136,0.994137857256,0.00196320576851,0.995726307144,0.00195963507314,0.991128262455,0.00196565054245,0.991783415452,0.00198064779623,0.995064495877,0.00202682546484,0.990608516915,0.00206185848756,0.99346105878,0.0020676062257,0.992181848348,0.00210884067759,0.993816561835,0.00217094349616,0.991909106814,0.00223088564606,1.2788134813,-0.0023657084,0.008848072,0.7294664383,d,2
2457778.63500474,0.993435741871,0.00207149964458,0.988798698386,0.00203035960879,0.988908957211,0.0019769176722,0.992650555642,0.00194922802237,0.993204775395,0.0019275001396,0.994667098734,0.00194482599299,0.99000890813,0.00191701345762,0.994040237204,0.00189266613218,0.990687369907,0.00188498698164,0.994987548946,0.00190369031777,0.996243381332,0.0019635855311,0.992990444939,0.00195607716275,0.988573578807,0.00196229114092,0.991152109137,0.00197885460073,0.995492568608,0.00202595988947,0.992412586851,0.00206204956891,0.993499956079,0.00206622451988,0.993165782312,0.00210826433137,0.995103683996,0.00217055630063,0.991141152173,0.00222864134302,1.2757799625,-0.0191681385,0.0089627951,0.7284557223,d,2
2457778.6364051,0.991132395962,0.00207074540223,0.992116518522,0.00203434767018,0.990602200172,0.00197944255644,0.994790425711,0.00195210347288,0.989359312824,0.00192545947871,0.992002710179,0.00194374705197,0.994136821505,0.00192142723832,0.989566715408,0.00189016530547,0.993537704914,0.00188834931861,0.990735512206,0.00190129592825,0.989447733324,0.00195911993815,0.992385252554,0.00195667738969,0.994128917797,0.00196798427966,0.993589757795,0.00198204479867,0.993757378012,0.0020256123593,0.992683780157,0.00206348498846,0.996477593879,0.00206994801327,0.995636151367,0.0021116771529,0.991509501206,0.00216874148796,0.992520013555,0.0022311929953,1.2831126451,0.0110296011,0.0087960809,0.7295219898,d,2
2457778.63780545,0.993886796595,0.00207217121144,0.991836868005,0.00203321307012,0.9886978687,0.00197697223078,0.997135396175,0.0019532046796,0.993438676751,0.0019279252291,0.989376857148,0.0019407367782,0.991427461458,0.0019184349786,0.993089133939,0.00189217125965,0.994503669374,0.00188828596459,0.989544222826,0.00189954029577,0.992904379335,0.00196110661325,0.991580506814,0.00195522416625,0.995426919089,0.00196818771262,0.994838112379,0.00198220262828,0.987956044435,0.00201993644506,0.989455493218,0.00205980719277,0.994151626766,0.00206708372398,0.995356950393,0.00211049800746,0.993511849268,0.00216953404547,0.990201913965,0.00222815974553,1.290038228,0.0106362104,0.0087695718,0.7292947769,d,2
2457778.63920581,0.990723411712,0.00206996833296,0.991430902492,0.00203338943907,0.992131322335,0.00198030222373,0.993555048562,0.00195070551573,0.993382404167,0.00192834854457,0.996109939254,0.00194669367105,0.990008789798,0.00191770693154,0.990946483469,0.00189091978391,0.990210766567,0.00188520260634,0.99162779841,0.00190167076523,0.992178452688,0.00196098218388,0.992078317917,0.00195608616153,0.99560428782,0.00196878692236,0.993787009531,0.0019818120632,0.991326572341,0.00202322548026,0.99110010012,0.00206170645975,0.993304551562,0.00206686481141,0.992672437571,0.00210868476012,0.993532913457,0.00217006335557,0.992501087293,0.00223070439343,1.2896828651,-0.0043597221,0.0088771787,0.728043437,d,2
2457778.64060653,0.995468532895,0.00207444472593,0.994858861092,0.00203680328322,0.994144599534,0.00198235424118,0.991387265353,0.00194932330163,0.996192813952,0.00193101419826,0.990768439305,0.00194276875995,0.99194822799,0.00191967106622,0.991818072821,0.00189198051181,0.987990429885,0.00188383726237,0.989131013115,0.00190006411374,0.987302059421,0.00195737012722,0.990587727731,0.00195523253498,0.99470099941,0.00196846675672,0.991606838004,0.00198043703549,0.99226481069,0.00202435262636,0.996145431645,0.00206645271568,0.993518817157,0.00206747459511,0.989826510794,0.00210668776786,0.99448175547,0.0021714446449,0.996332103719,0.00223465442392,1.2982527018,-0.0104548931,0.0088960975,0.7282038927,d,2
2457778.64200689,0.990110618374,0.0020706296199,0.991727121792,0.00203477041971,0.993730148474,0.00198270178044,0.990469304019,0.00194926547941,0.994350328032,0.00193013102562,0.990862489991,0.00194350163837,0.991131271963,0.0019196660189,0.989751976666,0.00189094200943,0.993698698384,0.00188900038472,0.992316840704,0.00190322724004,0.99036115222,0.0019605267547,0.991481089788,0.00195663788345,0.993501698726,0.00196818087857,0.994204314556,0.00198326226932,0.993872420736,0.0020264417038,0.996420518178,0.00206742287451,0.991587132189,0.00206660470723,0.992698496215,0.00211000047544,0.993638760735,0.00217160747154,0.991287335825,0.00223113587139,1.3290433884,0.000480175,0.0088457149,0.7289104462,d,2
2457778.64340724,0.992854162177,0.00207362176276,0.986595829545,0.00203108750663,0.989041945798,0.00197934127193,0.995002746079,0.00195352884424,0.99005142819,0.00192717691826,0.994991361768,0.00194738615824,0.991498358828,0.00192045610624,0.993053849676,0.00189406792484,0.989633834843,0.00188614426046,0.993105101698,0.00190427783556,0.99213855268,0.00196253743336,0.993961312996,0.0019592381011,0.99495775561,0.00196992342912,0.991343730935,0.00198146277988,0.993274262753,0.00202664427706,0.993571564022,0.00206571220022,0.993145087671,0.00206855959916,0.989505611789,0.00210793307715,0.994882460353,0.00217343250126,0.994289830867,0.00223465727762,1.3668758869,-0.0014241934,0.0088580223,0.7286943793,d,2
2457778.6802124,0.994614558146,0.00208278207465,0.990311264434,0.00204146986889,0.991505140356,0.00198849310576,0.99307884757,0.00195880775515,0.991481588909,0.00193511502948,0.991001926128,0.00195093341039,0.992518216571,0.00192799522223,0.993089329099,0.00190057257738,0.994190156858,0.00189617091422,0.992299010658,0.00191024631671,0.988751374819,0.00196676458223,0.989258416752,0.00196222637792,0.992163164403,0.0019745937688,0.989715138581,0.00198704654808,0.9902186085,0.00203117859354,0.991239890876,0.00207129530991,0.990964159482,0.00207438675968,0.994186431021,0.00211991159503,0.990431556458,0.00217783333159,0.993320115668,0.00224253224315,1.492890954,0.0196158886,0.0087892041,0.736238718,d,2
2457778.68161276,0.992919672902,0.00207710043971,0.988286260095,0.00203571791272,0.994914496905,0.00198741159407,0.99373359382,0.00195555311932,0.991650552743,0.0019315548793,0.993584967303,0.00194929711148,0.990218887968,0.00192249471977,0.990916216015,0.00189532554819,0.993123435573,0.00189183134825,0.991078992841,0.00190568722146,0.99084009299,0.00196464958119,0.994887224444,0.0019630692641,0.989175836666,0.00196828857104,0.992036854998,0.00198513012854,0.991367803608,0.0020281807513,0.992504177972,0.00206813664757,0.990750726491,0.00206996301478,0.989465532184,0.00211141736826,0.991486614423,0.00217408338502,0.990051433932,0.00223471682013,1.3992744684,0.0093660355,0.0087874793,0.733428359,d,2
2457778.68301348,0.993585110147,0.00207454598796,0.992431796038,0.00203622801364,0.99335413947,0.00198322496448,0.991599514901,0.00195099640154,0.989317745637,0.00192689310325,0.992826210144,0.0019458992979,0.98950318081,0.00191916548752,0.992067663517,0.00189357570586,0.993687713906,0.00188968581514,0.990155030758,0.00190226312099,0.990975961932,0.00196189316197,0.992834316361,0.00195857346488,0.994738558871,0.00197003849246,0.991816739815,0.00198206588048,0.993931809026,0.002027277124,0.989332267072,0.00206233136409,0.992127165836,0.00206802216819,0.989318228909,0.00210796676372,0.990501261768,0.00216981761406,0.989866288923,0.00223087755788,1.3422346115,0.0048100948,0.0088657197,0.7339351177,d,2
2457778.68441384,0.996079611548,0.00207674420369,0.99205605217,0.00203603214638,0.991874666886,0.00198212784242,0.990388334219,0.0019501108379,0.990180232621,0.00192771008181,0.995918093977,0.0019485841837,0.991072093484,0.00192058750367,0.992029717662,0.00189368632033,0.991220537988,0.00188788130832,0.991258443095,0.00190329926074,0.990918236021,0.00196198774413,0.989823529568,0.00195623131234,0.990177751994,0.00196638611482,0.990305413727,0.00198098145776,0.99307897469,0.00202686263651,0.991655252192,0.002064448701,0.991558015176,0.00206760030202,0.988959670464,0.00210778172456,0.9914902399,0.00217072655211,0.994198990772,0.00223475731065,1.3148298264,0.0303608179,0.0087450687,0.7340762019,d,2
2457778.68581419,0.993141163151,0.00207278949237,0.990655051773,0.00203347548355,0.986643497634,0.00197647389626,0.990660966308,0.00194910566138,0.992428589182,0.00192830088686,0.989997524343,0.00194245482233,0.990475962899,0.00191883025915,0.993674614493,0.00189382677753,0.990895794071,0.00188645933995,0.988855022691,0.001900164844,0.992102051281,0.00196165080661,0.990541664736,0.00195551839439,0.99252935617,0.00196704790107,0.993232743709,0.00198207951833,0.992349244875,0.00202483339101,0.990187153747,0.00206177159949,0.993349593717,0.00206770501804,0.995865365034,0.00211228266676,0.991687431851,0.00216932570203,0.994686872,0.00223359047531,1.2883372307,0.0287784338,0.0087772962,0.7339599729,d,2
2457778.68721454,0.992182032224,0.00207094516083,0.989734190703,0.00203171551573,0.993059836664,0.00198081584588,0.992756076974,0.00194987850174,0.988091355687,0.00192386825855,0.99290369338,0.00194392727409,0.991355286853,0.00191864131871,0.990090333916,0.0018900815856,0.994206684431,0.00188825657827,0.990356580107,0.00190050556304,0.993960928063,0.00196226776571,0.99045153086,0.00195452330749,0.990700547866,0.00196463534377,0.994274679471,0.00198200089598,0.991463013206,0.00202299626599,0.993993748481,0.00206397256998,0.992705786454,0.00206611866941,0.990178655798,0.00210627123174,0.991797136972,0.00216830362041,0.989597419522,0.00222778313169,1.2731442451,0.0117803812,0.0088706482,0.7326022387,d,2
2457778.68861527,0.992982999235,0.00207056811864,0.992095587894,0.00203264822813,0.989837396758,0.00197714197562,0.992449398135,0.00194864814329,0.988839911868,0.00192351189584,0.993262000186,0.00194324549288,0.991067662985,0.00191742551183,0.992800029011,0.00189129611176,0.989074352879,0.00188320019051,0.994120744373,0.00190261706333,0.991344156396,0.00195912332892,0.989050279972,0.00195243283164,0.990063545911,0.00196306974731,0.992498314474,0.00197954817712,0.989670912476,0.00202061797496,0.993066044255,0.0020621517889,0.991475258093,0.00206406243111,0.99431220213,0.00210880350162,0.992554425707,0.00216789753333,0.991821121938,0.00222867166602,1.2752393484,0.0370788574,0.008682373,0.7329940796,d,2
2457778.69001562,0.989261511027,0.00206867159038,0.989778306611,0.00203192362308,0.988758673796,0.00197743512261,0.991849802527,0.00194933837091,0.98842299166,0.00192430999851,0.98938550314,0.0019412352789,0.99179145356,0.00191922656663,0.991191314173,0.00189113867228,0.995042882292,0.00188908466744,0.989196651979,0.00189976550791,0.990124244804,0.00195925851252,0.994904959223,0.00195839236066,0.992717940926,0.00196645466294,0.994990943473,0.00198288347865,0.993418105262,0.00202501221838,0.991905874816,0.00206241623126,0.993429753357,0.00206697276996,0.991564483267,0.00210769721563,0.990494616472,0.0021674279702,0.994513680171,0.00223250544037,1.2758038044,0.0189454556,0.0088275215,0.7317727208,d,2
2457778.69141598,0.989226098659,0.00206837691532,0.98836127936,0.00203052663758,0.990617843974,0.00197877063292,0.990175179037,0.00194780011348,0.987294983593,0.0019231945598,0.992350997307,0.00194346184054,0.994681780939,0.00192135258045,0.991799075809,0.00189143196208,0.992293194422,0.00188676144442,0.992134667383,0.00190190084408,0.990952457151,0.00195969475526,0.990037533799,0.00195418435154,0.99199398838,0.00196561734083,0.993792993202,0.00198163811763,0.989470596814,0.00202150446358,0.993259573506,0.00206333805355,0.991856291676,0.00206538634547,0.992109112243,0.00210792931525,0.993933484219,0.00217018664836,0.995551872332,0.00223315511968,1.2663778067,0.0441629887,0.0086649964,0.7320729494,d,2
2457778.69281633,0.992425630956,0.00207164831786,0.993255844932,0.00203518667992,0.991656147797,0.0019801246985,0.992199336361,0.00194993385208,0.991656313724,0.00192721543691,0.994835474543,0.00194604568245,0.987368489699,0.001915899669,0.991042217735,0.0018913318344,0.99336832745,0.00188804664284,0.98975678953,0.00190046138032,0.989392657944,0.00195892574906,0.994834089889,0.00195862338103,0.991972770189,0.00196613768406,0.995243898113,0.00198337549344,0.989000983643,0.00202161025711,0.987404850011,0.00205886498503,0.991789263485,0.00206584942258,0.990671496835,0.00210723586625,0.993944170006,0.00217079173674,0.990246033608,0.00222897785886,1.2695311308,0.0451208353,0.008687472,0.7315644622,d,2
2457778.69421706,0.993980394071,0.00207314464823,0.991201262919,0.0020336189164,0.990912844791,0.00197967824099,0.988619351209,0.00194717734344,0.994303571512,0.00192953591223,0.993043205949,0.00194470516752,0.987700047716,0.00191631347187,0.991774284156,0.00189204279944,0.992657602514,0.0018875679389,0.991428552041,0.00190204658187,0.991528593983,0.00196088183834,0.993878634292,0.00195797989928,0.987317541534,0.00196250037688,0.992646446542,0.00198137362407,0.994006182753,0.00202594831275,0.992914867108,0.00206378735932,0.991557291968,0.00206583593444,0.992812197372,0.0021093004016,0.989668187277,0.00216715111447,0.990006434663,0.00222893439116,1.2705307007,0.0432465076,0.0086947009,0.7315639257,d,2
2457778.69561741,0.993398311483,0.00207201442812,0.993519069128,0.00203499428311,0.99367759776,0.00198130387019,0.99113598257,0.00194863818833,0.990358506591,0.00192572246068,0.990698160134,0.00194221750913,0.992059735829,0.00191924632353,0.989828332157,0.00188989233281,0.98914196961,0.00188417964189,0.99318647843,0.00190278606548,0.988905988153,0.00195805478955,0.99341552585,0.00195704046481,0.992433614644,0.00196604558206,0.989722175835,0.00197834898004,0.990561230091,0.00202254497983,0.992240159453,0.00206255411033,0.993058313839,0.00206647105646,0.991374522561,0.00210744653246,0.990211149756,0.00216704744465,0.994852909179,0.00223264337956,1.2861927748,0.0554350615,0.0086050341,0.7319300771,d,2
2457778.69701777,0.992665397986,0.00207091172165,0.988722420166,0.00203047066063,0.992315403381,0.00197977897709,0.991103035541,0.00194825507489,0.993518382675,0.00192794811849,0.988397110902,0.00193993572398,0.993117718571,0.00191977609664,0.995374981294,0.00189403549425,0.989843766972,0.00188452446005,0.992237608258,0.00190171940793,0.991117293495,0.00195954313142,0.990778983747,0.00195450330081,0.990383870742,0.00196403817635,0.989810872079,0.00197806911148,0.995623419735,0.00202636796445,0.994717951767,0.00206429055394,0.989808520243,0.00206330205807,0.988281751713,0.00210431532792,0.989441838852,0.00216591672462,0.994586261473,0.00223187415835,1.2675093412,0.0519635677,0.008619355,0.7310324311,d,2
2457778.69841812,0.989631644521,0.00206767660038,0.993216696207,0.00203370144094,0.993901545066,0.00198047530612,0.992205678863,0.00194854422362,0.9913109335,0.00192555935786,0.991020763405,0.00194146939591,0.99148834726,0.00191788421382,0.992066691467,0.0018907922369,0.987097575133,0.00188172672738,0.992614032304,0.00190143329813,0.989836881145,0.00195782528317,0.9898289725,0.00195312037404,0.989765799596,0.00196292324551,0.990986904522,0.00197844681548,0.99462117452,0.00202490762418,0.990058258822,0.00205965106417,0.990789038053,0.00206347705307,0.998143585275,0.00211212789441,0.993953968997,0.00216920371372,0.990004116815,0.00222698438273,1.2581316233,0.0511683226,0.0086656697,0.7303247452,d,2
2457778.69981885,0.993309767457,0.00207233657239,0.991451868466,0.00203373005537,0.989600514984,0.00197838591494,0.989930949425,0.00194812469152,0.989011370312,0.00192508215745,0.991643677262,0.00194346463507,0.989963267435,0.00191802426435,0.991242357695,0.00189150158453,0.990405336148,0.00188566032214,0.991601002795,0.00190195809639,0.994428253147,0.00196303805733,0.990653035404,0.00195523073995,0.990036559504,0.00196465909076,0.99639703488,0.00198442433798,0.992710774204,0.0020248550567,0.99110014109,0.00206213612803,0.99150568079,0.00206566273643,0.990719468243,0.00210736125752,0.993967927042,0.00217083975555,0.991911719455,0.0022304181738,1.2734817266,0.0584347248,0.0086485632,0.731368959,d,2
2457778.7012192,0.991613921609,0.00207140013289,0.993019737135,0.0020355161541,0.989864140157,0.00197906319914,0.993730750891,0.00195172974643,0.9890921019,0.00192559817362,0.993074949581,0.00194506577504,0.989047625776,0.00191775853006,0.991824943333,0.001892431504,0.990837742479,0.00188640928614,0.990523920897,0.00190155427885,0.991224297684,0.00196091738917,0.993072347072,0.00195769982016,0.991787429277,0.00196650389844,0.991923462978,0.00198112599235,0.992829437539,0.00202546325165,0.990666446645,0.00206226787605,0.992345307547,0.00206687608398,0.991956796793,0.00210897145756,0.993911559934,0.00217144551483,0.990628604904,0.00222996064166,1.2862994671,0.056524992,0.0086656027,0.7316814661,d,2
2457778.70261956,0.994171458416,0.00207325839356,0.990833643666,0.00203333603028,0.990137248101,0.00197897081985,0.992557602428,0.00195046945822,0.988736353354,0.00192502827828,0.991801697755,0.00194374998867,0.9920418381,0.00191986678586,0.989748559401,0.00189045665218,0.987999099092,0.00188383940192,0.989877148667,0.00190073120642,0.990833921578,0.00196023692807,0.994363832563,0.00195845918823,0.993242951086,0.00196738959608,0.990619789833,0.00197980174406,0.992096951745,0.00202466711313,0.99256519579,0.0020635999632,0.993708203803,0.00206770527458,0.991433479523,0.00210821125056,0.99461387829,0.00217174007415,0.992870675349,0.00223160668924,1.2956479788,0.0600225925,0.0086383037,0.7308219671,d,2
2457778.70401992,0.990059062411,0.00206953621575,0.988467127252,0.00203118770053,0.993714194637,0.00198169353661,0.991545507063,0.00194942801503,0.989603193911,0.00192551287859,0.993721619042,0.00194507989013,0.991281671683,0.00191904674552,0.991052776851,0.00189129150863,0.990025537655,0.00188526602589,0.995449855437,0.00190508222728,0.991127335805,0.00196024006404,0.990422514838,0.00195501085877,0.99499447551,0.00196866950538,0.994075939837,0.00198242900664,0.99169347793,0.00202399328274,0.992735688641,0.00206352466356,0.985196783784,0.00206022468906,0.988564537128,0.00210547269464,0.997724432589,0.00217422833783,0.989423588494,0.00222824924465,1.2915511131,0.0682778358,0.0085697081,0.7303723097,d,2
2457778.70542065,0.989009352795,0.0020682442158,0.995035434133,0.00203633854916,0.992807268005,0.00198052916483,0.990558194554,0.00194825235431,0.9888236127,0.00192447061048,0.991048235483,0.00194253067134,0.989630742335,0.00191729434997,0.989449869909,0.00188962168459,0.988946952655,0.00188402808323,0.99208786259,0.00190194022136,0.995168199369,0.0019631765339,0.993780214169,0.00195733450869,0.988682007798,0.00196303376181,0.99288162241,0.00198111420792,0.991076201961,0.00202302111852,0.991787497061,0.00206233394946,0.993040781074,0.00206651866814,0.991188095177,0.00210736698869,0.993637363089,0.00217023009865,0.99261214779,0.00223073413479,1.3019418716,0.0705240965,0.0085879499,0.7307140827,d,2
2457778.706821,0.989959061744,0.00206935890013,0.986521663306,0.00202938496311,0.99393509657,0.00198181758806,0.994742684222,0.00195192714368,0.991535887246,0.00192693721484,0.992197235813,0.00194370956595,0.989222268831,0.00191725583036,0.9932079367,0.00189288383605,0.989370773272,0.00188462096698,0.990747955634,0.00190109208364,0.994050808929,0.00196252030436,0.99067804976,0.00195504584472,0.992210176228,0.00196626322767,0.994523553073,0.00198271229335,0.989166602352,0.00202178353664,0.992361330913,0.00206311876521,0.992170799953,0.0020661173809,0.991659565391,0.00210809566114,0.98867634122,0.00216621976032,0.992786960328,0.00223129479677,1.314704895,0.0719368458,0.0085248444,0.7294619679,d,2
2457778.70822136,0.991705016348,0.00207233378089,0.988667995064,0.00203259524675,0.991990041953,0.00198148463346,0.9869943407,0.00194684932292,0.993840500312,0.0019300768049,0.992454970761,0.0019452596259,0.989181508163,0.0019184712372,0.988108882248,0.00189000836912,0.991727347446,0.00188768414125,0.994255785329,0.00190517518293,0.991999685183,0.0019621384789,0.992847431606,0.00195813442159,0.990072859614,0.00196575212406,0.991569680635,0.00198156571472,0.993611716902,0.00202699010361,0.9913455517,0.00206365435647,0.994206383722,0.00206926131843,0.990236069689,0.00210837252374,0.99323723725,0.00217185330283,0.992349014267,0.00223254171777,1.3499143124,0.0422352552,0.0087461006,0.729837358,d,2
2457778.70962171,0.993134434991,0.00207445752844,0.990129099798,0.00203470747622,0.987689704887,0.00197874389968,0.989259200962,0.00194959216839,0.989938101657,0.0019277143506,0.991695281399,0.00194546985599,0.994465944827,0.00192353770155,0.995463526549,0.00189667438429,0.990772177331,0.00188762111831,0.99170223327,0.00190391127815,0.991982586672,0.00196296311498,0.99161095801,0.0019580008086,0.991231609693,0.00196760791434,0.995446175621,0.00198565062491,0.988478485532,0.00202356431829,0.989623510127,0.00206315274907,0.992663025216,0.00206891612394,0.988822140334,0.00210815486919,0.99116936019,0.00217109686044,0.994421738323,0.00223558479483,1.3800338507,0.073592186,0.0085675381,0.7316454053,d,2
2457778.7464039,0.993346091382,0.00208547899783,0.991710293079,0.00204643194145,0.993331128473,0.00199332046978,0.989592938456,0.00195953202897,0.989487153296,0.00193685907826,0.994371084688,0.00195721752004,0.986670578627,0.00192668418418,0.990560457605,0.00190183872898,0.98613487649,0.00189273189736,0.992104651751,0.00191338784301,0.992961536301,0.00197360619598,0.991031975564,0.00196720853463,0.99375741362,0.00197951931285,0.990649778221,0.00199148759024,0.986988427079,0.00203247107797,0.994628679414,0.00207815563827,0.993699246323,0.00208061044079,0.993694281176,0.00212368048231,0.992369056422,0.00218403152341,0.993012734444,0.00224689783475,1.6096756458,0.0712547302,0.0086301519,0.7386230826,d,2
2457778.74780426,0.994558757256,0.00208235067032,0.991515957319,0.00204227303065,0.986282046631,0.00198379608748,0.992497949348,0.00195818341906,0.991119891093,0.0019345561179,0.995313487694,0.00195432558603,0.993114202794,0.00192831141251,0.990101544009,0.0018979867222,0.99140962237,0.00189362165523,0.990281781861,0.00190840687239,0.992195345154,0.00196921967158,0.990570398287,0.00196310065043,0.988322034072,0.00197133070266,0.993607114244,0.0019901817815,0.991697122339,0.00203237491417,0.989442030627,0.00206959372723,0.990000380608,0.00207334570968,0.990423203266,0.00211652243551,0.991453294382,0.00217869783526,0.995236691744,0.00224410490527,1.5174026489,0.0742688179,0.0085999807,0.7379976511,d,2
2457778.74920461,0.995289194365,0.00207993947106,0.992257398849,0.00203998057898,0.990754692834,0.00198466199463,0.994644178488,0.001957275267,0.991194994402,0.0019320243353,0.991737540346,0.00194879756299,0.993195957504,0.00192580570521,0.990602261919,0.00189593592552,0.990977424191,0.00189085787441,0.988006252699,0.00190405593873,0.99241771119,0.00196672560969,0.991248455583,0.00196102921119,0.987852529897,0.00196819168354,0.993578379013,0.0019874494077,0.989766259165,0.00202795598434,0.991629814577,0.00206844370822,0.992470932372,0.00207240114984,0.991486911278,0.00211429376464,0.986996146509,0.00217137637302,0.99094821014,0.00223664629506,1.4308298826,0.0501308441,0.0087584816,0.7371371984,d,2
2457778.75060534,0.989301500042,0.00207147936507,0.993182199709,0.00203764122651,0.992341064452,0.00198293249718,0.989502825576,0.00195011186405,0.988110557896,0.00192657890066,0.993254423041,0.00194699909968,0.991922871837,0.00192184029877,0.986461334173,0.00188978661921,0.991702324414,0.00188865604346,0.990153871152,0.0019028966645,0.990127158318,0.00196177862335,0.990502193807,0.00195737108627,0.995323992973,0.00197130100348,0.992683050761,0.00198370238914,0.992197531698,0.00202694277684,0.993002803763,0.00206634560067,0.991844962107,0.00206852917292,0.991822515534,0.0021111242086,0.993298790319,0.00217334601272,0.992899611966,0.00223461614715,1.3759665489,0.0872350931,0.0085077751,0.7370189428,d,2
2457778.75200569,0.989328319249,0.00207073091599,0.991390386509,0.00203533278789,0.991992599901,0.00198190890405,0.990590688947,0.0019502647458,0.989877941654,0.00192729882488,0.992031027699,0.00194533520347,0.989747533396,0.00191939736884,0.990692000957,0.00189252133028,0.990364761987,0.00188695997349,0.989541565105,0.00190183276328,0.992687758005,0.00196316391467,0.995304744033,0.00196059192356,0.993222173434,0.00196884807946,0.992766540771,0.00198304576691,0.989897159437,0.00202420492774,0.991041502773,0.0020638474172,0.991019089933,0.00206705251977,0.99454700404,0.0021125879078,0.991216805636,0.00217051957331,0.990139271773,0.00223105213601,1.3393620253,0.0863728523,0.0085355472,0.7363341451,d,2
2457778.75340605,0.992720728241,0.00207380510911,0.991461469284,0.00203568340128,0.992937539692,0.00198297863388,0.992288813556,0.00195193187558,0.99054748785,0.0019281291451,0.993171906737,0.00194658694066,0.99318013389,0.0019224909587,0.990909225233,0.00189299360702,0.990496791535,0.00188738764799,0.990665766362,0.00190299510496,0.991944704682,0.00196283820961,0.991729179824,0.00195795791509,0.989920718377,0.0019664162183,0.990052888641,0.00198100354311,0.98858498933,0.00202334969286,0.994312660844,0.00206692113166,0.992293135489,0.00206837587825,0.99115149336,0.00210989897139,0.992178858004,0.00217159721377,0.986656266351,0.00222816119103,1.312623024,0.0852659941,0.0085590547,0.7368839979,d,2
2457778.7548064,0.991237606122,0.00207089716579,0.994248569605,0.00203634498902,0.992494949348,0.0019810325729,0.991824864444,0.00195001434584,0.990610269239,0.00192668610894,0.990976720545,0.00194320672881,0.988858352413,0.00191743930091,0.988280342079,0.00188940879769,0.987069119768,0.00188313600928,0.990923266559,0.00190176095372,0.991255195306,0.00196073818742,0.991613993894,0.00195632172267,0.994676453228,0.00196875758724,0.993404077594,0.0019822583006,0.989496030034,0.00202245294376,0.992676111599,0.00206376874215,0.995151447142,0.00206906177816,0.9923234654,0.002109121628,0.992182397541,0.00216977500251,0.990651665165,0.00222973687626,1.2923326492,0.0855232477,0.008519222,0.7350456715,d,2
2457778.75620712,0.995433406029,0.00207436279762,0.989371375753,0.00203208666277,0.992095465573,0.00198059412378,0.990867494158,0.00194914676642,0.991271753767,0.00192711450243,0.992190222209,0.00194409228618,0.991494472047,0.00191949926774,0.991855697954,0.0018921905382,0.987397341239,0.00188333124736,0.992459703622,0.00190287345389,0.987366493679,0.00195738399326,0.990026479444,0.00195493382998,0.991244348485,0.00196582766985,0.993531881341,0.00198228175337,0.989591423368,0.00202240614792,0.991217877727,0.00206246211779,0.992155864242,0.00206640392264,0.993952804583,0.00211042470349,0.993648791249,0.00217096939275,0.99256666501,0.00223134899742,1.2918049097,0.0884274244,0.0085881408,0.7357938886,d,2
2457778.75760748,0.988831370902,0.00206815955783,0.989031960238,0.00203136463826,0.99073696886,0.00197895044343,0.990432269428,0.00194837216905,0.99058083836,0.00192610837468,0.99333309669,0.00194463324955,0.990951605496,0.0019186427135,0.989891438016,0.00189022774803,0.988168229617,0.00188355275788,0.992502249561,0.00190250829707,0.994499843959,0.00196280439395,0.997488941075,0.00196058901169,0.989970433592,0.00196436736166,0.991090294623,0.00197984514113,0.990275379369,0.00202263001298,0.992876208041,0.0020633834373,0.993767596724,0.00206728467356,0.991306396376,0.0021076194787,0.992007028146,0.00216897715136,0.991731893011,0.00223005189657,1.276242733,0.0953924656,0.0085052578,0.7349004149,d,2
2457778.75900783,0.99263413035,0.00207153181524,0.992177604394,0.00203414747991,0.991602529364,0.00197982869664,0.990354008894,0.00194842249758,0.993974173125,0.00192898893284,0.988264409849,0.00194066223985,0.992053413533,0.00191965451263,0.98940423287,0.00188994340755,0.989190282777,0.00188450250583,0.991696753921,0.00190195826869,0.993288708015,0.00196195536516,0.990374494586,0.00195491650979,0.992770123135,0.00196680352449,0.992669569108,0.00198127078602,0.989718013011,0.0020222855172,0.989497083509,0.00206062784656,0.991492135875,0.00206551873601,0.994568944497,0.0021106289315,0.993380050197,0.00217031224792,0.990977805134,0.00222958092165,1.2830816507,0.0976723433,0.008492711,0.734557271,d,2
2457778.76040819,0.989799518914,0.00206855284083,0.991065167951,0.00203275251734,0.988457939924,0.0019766570881,0.990303984208,0.00194787558425,0.992562061581,0.00192729716232,0.99184239636,0.00194301674859,0.995378369607,0.00192186368788,0.993667549389,0.00189290651452,0.988819108405,0.00188369686145,0.991794626155,0.00190158732858,0.991943534353,0.00196032054831,0.989424418542,0.001953585149,0.992343839451,0.00196595632958,0.992099098141,0.001980282661,0.992657351065,0.00202430049547,0.992512816236,0.00206265819568,0.991320791208,0.0020647469618,0.990757678985,0.0021067106426,0.989476399678,0.00216629894377,0.990657909165,0.00222855623435,1.2687020302,0.0976051092,0.0085122734,0.7341213226,d,2
2457778.76180891,0.989992961526,0.00206721393992,0.990945809642,0.00203109504614,0.992390941483,0.0019785251863,0.988756628121,0.00194523757102,0.98913324467,0.00192318724462,0.994152777142,0.00194350282392,0.993125620505,0.00191865986449,0.990336264228,0.0018888827365,0.989388558734,0.0018829343952,0.992782740071,0.00190101981645,0.993293468209,0.00195999896342,0.992533062396,0.0019547367554,0.989188004701,0.00196188059939,0.988625911899,0.00197598364374,0.994849737729,0.00202464687218,0.990244926149,0.00205917981594,0.993748126502,0.00206526378443,0.992639684019,0.00210673141144,0.993056987199,0.00216776089398,0.989430980638,0.00222574491058,1.2532484531,0.0897232294,0.0085855424,0.7340610027,d,2
2457778.76320928,0.995774111871,0.00207332157603,0.989131909194,0.00203067052264,0.993132554467,0.00198024304773,0.993006625199,0.00194979882986,0.986778219169,0.00192233878135,0.99266684735,0.00194342224233,0.991131718697,0.00191811794735,0.989398310351,0.00188916105876,0.990023932099,0.00188439868728,0.992025690393,0.00190146466908,0.989067242252,0.001957624763,0.992580771382,0.00195589167251,0.994942807116,0.00196778085131,0.992100389137,0.0019799802235,0.993036392465,0.00202435411311,0.991565150189,0.00206153611785,0.989119268605,0.00206254148875,0.994351694864,0.00210949213118,0.989358265102,0.00216581696459,0.989531709315,0.00222714510921,1.2611472607,0.1030910015,0.0084891114,0.7335874438,d,2
2457778.76460963,0.992749451445,0.00207075164419,0.98885071298,0.00203052483947,0.99484320016,0.0019816817579,0.9896386183,0.00194708059515,0.990794229902,0.00192561890231,0.989166637509,0.00194059362664,0.992981248049,0.00191965994257,0.993622193752,0.00189262211056,0.989798879523,0.00188425462355,0.989268571106,0.00189928770741,0.991110636703,0.00195932184449,0.991401098505,0.00195494285949,0.988668024903,0.00196260958279,0.991738870023,0.00197973634276,0.992525374008,0.0020238310042,0.99086602293,0.00206093684126,0.990946924454,0.00206414836162,0.996150352733,0.00211107061254,0.994278108659,0.00217014493017,0.990287520068,0.00222779522441,1.257569313,0.0983629227,0.0085407356,0.7333121896,d,2
2457778.76600999,0.986455215449,0.00206583347176,0.992826291741,0.00203432977291,0.993386894215,0.00198095714539,0.987915567691,0.00194613350696,0.987560248697,0.00192341745455,0.993893079986,0.00194489123144,0.992932373811,0.00192004170158,0.992537640541,0.00189215087053,0.98890050152,0.00188395628253,0.993809022844,0.0019034042712,0.993303389774,0.00196156042139,0.991490746132,0.00195546451631,0.98987416813,0.00196409535263,0.99434286615,0.00198235592764,0.989802715967,0.00202209670707,0.993405842705,0.00206364439001,0.993600951305,0.0020668230225,0.99246757921,0.00210834688258,0.987936063623,0.0021650501895,0.989829635066,0.00222789909997,1.2575474977,0.0985330343,0.0085518863,0.7333546877,d,2
2457778.76741071,0.990537483367,0.00206865962048,0.992533489469,0.00203342438495,0.988899120726,0.00197651949918,0.989986456391,0.00194720084929,0.990089521914,0.00192487358822,0.992941175826,0.00194349100776,0.988084215332,0.00191550329536,0.992490460248,0.00189152490448,0.994664391872,0.00188793114786,0.99156724716,0.00190095439147,0.990846593537,0.00195892125962,0.992149167947,0.00195538018133,0.994161792416,0.00196698501294,0.990663093022,0.00197865296348,0.987746383932,0.0020196650557,0.990646207104,0.00206063159619,0.98970794708,0.00206295171695,0.991949944894,0.00210722202642,0.997244231164,0.00217264385909,0.99175741245,0.00222900914335,1.2664052248,0.0962274075,0.0085602319,0.7330703735,d,2
2457778.76881107,0.98728742816,0.00206599828955,0.992208037321,0.00203335390093,0.990315324606,0.00197779736031,0.98998753016,0.00194735301548,0.990697198193,0.00192550340798,0.995013629021,0.0019453290696,0.988084674183,0.00191563295654,0.987947936079,0.00188804993941,0.990894458763,0.0018851411416,0.996333744768,0.00190491967332,0.991068436023,0.00195923795156,0.989538655113,0.00195338840978,0.990366294007,0.00196400836943,0.990857783172,0.00197901573822,0.994901615414,0.00202601254351,0.994935902035,0.00206440773199,0.99232898583,0.00206531209446,0.991642362497,0.00210715768745,0.994757413631,0.00217062115169,0.988947520745,0.00222658573911,1.2683441639,0.1016367674,0.0085089644,0.7322728038,d,2
2457778.77021142,0.994529673964,0.00207282377373,0.988265807744,0.00203057840403,0.991590013727,0.00197950424358,0.989200064833,0.00194725795219,0.990549843653,0.00192592268245,0.990694811418,0.00194231141377,0.987338698772,0.00191559070083,0.98990632999,0.00189014244902,0.991728002735,0.00188630704655,0.992905730531,0.0019027197554,0.988896383624,0.00195802515348,0.991327265646,0.00195538173668,0.992273039097,0.00196614705661,0.992553433166,0.00198098072037,0.99055153955,0.00202287365964,0.993609343659,0.002063870615,0.995352328711,0.00206846379054,0.988410525323,0.00210496032252,0.993068591826,0.00216976489797,0.996714476616,0.00223425100392,1.2712132931,0.1054375172,0.008472763,0.733294487,d,2
2457778.77161178,0.990682361452,0.00206992621582,0.991850832341,0.00203399982967,0.989033022291,0.00197765725704,0.989347663374,0.00194775165611,0.991286974821,0.00192687618625,0.992595882743,0.00194428069267,0.988015478275,0.00191649867088,0.992658905832,0.00189269796988,0.989705453795,0.00188494571299,0.989012642835,0.0018998728274,0.992041005298,0.00196091066692,0.993295088808,0.00195736760233,0.992380423674,0.00196662511639,0.995089501286,0.00198346664951,0.991162403838,0.00202382957487,0.995175403931,0.00206559632812,0.994561099033,0.00206822578375,0.992545142873,0.00210897703186,0.988269719765,0.00216604016176,0.990364632488,0.00222904177781,1.2784718275,0.1186144352,0.0084391916,0.7333205938,d,2
2457778.7730125,0.989756921506,0.00206841858725,0.99305172485,0.00203431404443,0.989565740021,0.00197741823032,0.986477321712,0.00194469899283,0.990861900891,0.00192582514957,0.993987483624,0.00194471797036,0.990498136931,0.00191777821513,0.992239033281,0.00189166072041,0.992578247238,0.0018865232234,0.992615031543,0.00190208843171,0.992560276302,0.00196063741263,0.992167161794,0.00195573497411,0.990557425774,0.00196437546332,0.993640561266,0.00198154080445,0.99298477432,0.00202459745189,0.991459592971,0.00206171157279,0.991824271405,0.00206516347387,0.990768546751,0.00210673443926,0.991939413917,0.00216849382544,0.989630986021,0.00222766320752,1.3037180901,0.1197550297,0.0083896481,0.7329548001,d,2
2457778.77441286,0.98629858143,0.00206738700586,0.993532430615,0.00203663930066,0.990256896761,0.00197991045593,0.991445995625,0.00195063185606,0.992132748139,0.00192866862349,0.994472507138,0.00194695061921,0.985210636213,0.00191527622348,0.991405473796,0.0018927423268,0.990471294748,0.00188661028749,0.991314878312,0.00190285229517,0.989971469768,0.00196032362435,0.995323874725,0.00196017681587,0.988008125012,0.0019641667934,0.995499003837,0.00198497687263,0.993526993122,0.00202704617895,0.993584834732,0.00206557511632,0.99121582781,0.00206664523438,0.994859978902,0.00211232560689,0.990356525142,0.0021692403375,0.991110386701,0.00223130254706,1.3207908869,0.1163829565,0.0084385285,0.7329298854,d,2
2457778.77581321,0.988074030059,0.00206952230884,0.99626157181,0.0020394870687,0.989337154998,0.0019795945827,0.990311382513,0.00195019459203,0.988936649179,0.00192654858703,0.989649908601,0.00194347310266,0.989983336687,0.00191961827702,0.989343481653,0.00189148535255,0.990394618427,0.001886954308,0.992645508089,0.00190436919063,0.992708558143,0.00196308815098,0.991265579035,0.00195735800539,0.993986299499,0.00196959687667,0.990502934706,0.00198133211158,0.994529004782,0.00202838052893,0.992358593303,0.00206510086947,0.995370118999,0.00207074907912,0.988779062054,0.00210769404161,0.99277023829,0.00217207845749,0.991817314977,0.00223264557231,1.3497624397,0.1192120314,0.0084412536,0.7336019278,d,2
2457778.81367169,0.991464969354,0.00207820998775,0.992402204406,0.00204164400836,0.99234068098,0.00198734840925,0.994593351154,0.00195874324457,0.985807488477,0.00192902012853,0.994371762531,0.0019523730695,0.991772477668,0.00192605587168,0.992283233309,0.00189867175337,0.989410907531,0.00189087275953,0.988267799931,0.00190566055749,0.991139918335,0.0019670094541,0.994980390867,0.00196547838939,0.991811826736,0.00197296498076,0.994584774793,0.0019898484948,0.993833220327,0.0020330695887,0.989767453969,0.00206858425555,0.993086361256,0.0020745114848,0.990638363099,0.00211523655701,0.991108930587,0.00217683877158,0.988249669753,0.00223606947677,1.4637718201,0.1150306463,0.0084717423,0.7381926775,d,2
2457778.81507205,0.98937426505,0.00207387692379,0.992937455331,0.0020397377453,0.992237510941,0.00198492164599,0.991697291421,0.00195404064932,0.990549828585,0.00193062940568,0.993384437188,0.00194927441225,0.991414000214,0.00192353372012,0.99143569708,0.00189581132108,0.991377343541,0.00189030459537,0.989592616228,0.0019045365552,0.993687732365,0.00196681921122,0.987809241972,0.00195731666887,0.992995853749,0.00197158647585,0.994858373429,0.00198772455776,0.991910787684,0.00202895319733,0.992922181191,0.00206869012025,0.993826473153,0.00207262687782,0.990326448715,0.0021122874428,0.989449243668,0.00217257105971,0.990968188244,0.00223554987666,1.4218605757,0.1117897034,0.008455934,0.7371609807,d,2
2457778.8164724,0.9889999703,0.00207215012975,0.99129270785,0.00203693926433,0.991964475794,0.00198340640776,0.993863990817,0.00195458454026,0.989991384703,0.00192894728674,0.993550053411,0.001948157005,0.993629536974,0.00192408551174,0.988697375924,0.00189241054972,0.991733562968,0.00188950727206,0.990914038082,0.00190440038018,0.990400246874,0.0019628039299,0.995191316651,0.00196207434342,0.991683380388,0.00196918014334,0.994321363712,0.00198601656472,0.993109599326,0.00202860214038,0.989591398546,0.002064446025,0.991147875688,0.00206894987482,0.988484858547,0.00210931067696,0.992978178773,0.00217419368769,0.989839896724,0.0022329934746,1.4038289785,0.1201015711,0.0083738705,0.7367563248,d,2
2457778.81787313,0.991672734623,0.00207415840448,0.98980431117,0.00203543338831,0.991415489905,0.00198265158304,0.996024474442,0.00195618371786,0.992563614372,0.00193081083898,0.992485175496,0.00194709904436,0.991309281357,0.00192202946272,0.992286460244,0.00189511089317,0.991281405478,0.00188889950023,0.992480897405,0.00190549876748,0.987963107136,0.00196058566099,0.992116196575,0.00195936249301,0.993911954471,0.00197084322995,0.991157167529,0.00198313031165,0.991391640841,0.00202709555291,0.984821498323,0.00206015635278,0.992002846236,0.00206943004269,0.992654793381,0.00211262460024,0.990141463691,0.00217141206715,0.994497201235,0.00223690337894,1.395375967,0.1225048304,0.0084282123,0.737282455,d,2
2457778.81927348,0.988563889359,0.00207117858264,0.989525082603,0.0020349531941,0.992468088475,0.0019833040125,0.994957081274,0.00195501005785,0.994976519543,0.00193251537248,0.988897443263,0.00194393049023,0.991097102726,0.00192158545608,0.989493868837,0.00189261124891,0.991610150582,0.00188894278368,0.992123252539,0.00190494973656,0.991207649757,0.00196297904312,0.992062915006,0.00195907796843,0.993431088755,0.00197019268511,0.991132007247,0.00198289573678,0.993815864676,0.00202877595757,0.992361017774,0.00206630754327,0.991211684471,0.00206842401775,0.993363388435,0.00211288086779,0.988805789836,0.00216986886881,0.993054157896,0.00223511772263,1.3725050688,0.1121088266,0.008512958,0.7363559008,d,2
2457778.82067384,0.989975601122,0.00207106740187,0.994860556836,0.00203821754334,0.99121630407,0.00198108807568,0.991558822644,0.00195110516198,0.989587433923,0.00192702405247,0.989807810984,0.00194355882571,0.989273643639,0.00191900526718,0.990226924068,0.00189217376931,0.991281771136,0.00188763979375,0.991903910312,0.00190371786028,0.990184124709,0.00196098909423,0.993519205539,0.00195912544817,0.992554285342,0.00196834704216,0.994967630557,0.00198491597148,0.991366532304,0.00202555556791,0.992486478143,0.00206516501925,0.990678577659,0.00206667138544,0.993591371604,0.00211176710291,0.993401518022,0.0021725555008,0.991140653304,0.00223193316386,1.3452210426,0.1247736216,0.0084210979,0.7371422648,d,2
2457778.82207419,0.991540980971,0.00207237516076,0.993253117584,0.00203681701578,0.99096585432,0.00198092624309,0.992295008877,0.00195168533659,0.988891095529,0.00192643713176,0.992920793671,0.00194603619438,0.99134285447,0.00192067381859,0.9915075388,0.00189316909496,0.98977915754,0.00188638411453,0.988761944024,0.00190116973931,0.994785487588,0.00196474622425,0.990886505536,0.00195695268967,0.990962704956,0.00196702403748,0.99157387171,0.00198209267454,0.991534494987,0.00202570378503,0.991172416823,0.00206395263907,0.993171377905,0.00206877086646,0.992112299154,0.00211041807641,0.994011046793,0.00217301776963,0.992176956072,0.00223280596476,1.3357492685,0.0959256887,0.0086284839,0.7350997925,d,2
2457778.82347492,0.988464528818,0.00206838754992,0.991698683292,0.00203423635052,0.99025538245,0.00197894468662,0.989954485989,0.00194859884092,0.992259253943,0.00192798683282,0.992374593168,0.00194444058718,0.994026362867,0.00192168187427,0.989729612433,0.00189062404188,0.992632146881,0.00188755603023,0.994533057369,0.00190467769349,0.993385653717,0.0019623678253,0.992591190758,0.00195710377186,0.99112954637,0.00196595323775,0.991144980475,0.00198054030543,0.992385772949,0.00202514759805,0.991747936696,0.00206311958155,0.991650339294,0.0020661305749,0.993364331074,0.00211013135066,0.987787346619,0.00216606451682,0.992173893319,0.00223122927478,1.3104300499,0.1305451393,0.0084147993,0.7352591753,d,2
2457778.82487527,0.99129964919,0.00207073037893,0.988160336353,0.00203112316063,0.993545705997,0.00198169575375,0.991120836456,0.00194951719073,0.991083402792,0.00192698002905,0.992670813226,0.00194459590218,0.993919151192,0.00192150900524,0.991965701699,0.00189236588189,0.989023374438,0.00188471996716,0.99379914945,0.00190399596482,0.992191999688,0.00196127780521,0.99272903546,0.00195715893348,0.993347755484,0.00196769824458,0.990808651732,0.00198022066601,0.988739143719,0.00202206128896,0.993034108426,0.00206410418692,0.991700024888,0.00206610021881,0.990884913454,0.00210790090778,0.99203587417,0.00216969739136,0.99111320115,0.00223014641095,1.2962054014,0.1300002337,0.0084253838,0.7351576686,d,2
2457778.82627563,0.990195346866,0.00206809455013,0.99135619317,0.00203216423435,0.990783355981,0.00197782870995,0.992452086268,0.00194904272571,0.989702601557,0.00192434941169,0.990413751635,0.00194123786722,0.991589471063,0.00191815740977,0.990217752747,0.00188952046367,0.988271283511,0.00188261341402,0.993382527834,0.00190222677369,0.992627639812,0.001960140096,0.995754343965,0.00195814702847,0.992829344772,0.00196570868659,0.994561992266,0.00198180347364,0.993189140665,0.00202423255908,0.988545440482,0.00205866583107,0.989659136523,0.00206268283453,0.99179971455,0.00210696222699,0.993476011057,0.00216921106872,0.994067162458,0.00223086550972,1.2786847353,0.1351413727,0.0083774319,0.7352864742,d,2
2457778.82767598,0.987024921384,0.0020651673219,0.991865314085,0.00203254104515,0.989856669692,0.001976865577,0.993431461715,0.00194971245651,0.990124980654,0.00192456123287,0.990738206957,0.00194137732623,0.989884872214,0.0019166464822,0.991968635889,0.00189082050108,0.989039577846,0.00188316236473,0.990613460054,0.00189989090196,0.993126065862,0.00196038469229,0.990809239177,0.00195392704948,0.993757481209,0.001966366605,0.995768146804,0.00198260763005,0.989975885193,0.00202140245751,0.994602056387,0.00206361887034,0.991526276692,0.00206411471066,0.992167820741,0.00210710683354,0.995848500573,0.00217111288686,0.99403324393,0.00223068486615,1.2693539858,0.1429533958,0.0082792789,0.7348734736,d,2
2457778.82907671,0.99174618748,0.00207033767733,0.99243711718,0.00203407212149,0.993273820603,0.00198081008952,0.992429090028,0.00194992150008,0.991543911998,0.00192670891186,0.989769189187,0.00194158015122,0.991884979811,0.00191924657276,0.990360597437,0.00189047679562,0.992237903395,0.00188666648787,0.989347373098,0.00189985223691,0.991026615098,0.00195967246982,0.993637064951,0.0019572852468,0.989494538278,0.00196387010641,0.990437580135,0.00197926419427,0.98973427686,0.00202223160871,0.989441551038,0.0020603467418,0.99276376869,0.00206627158304,0.994560831924,0.00211031591993,0.997706988449,0.00217392160292,0.991551434432,0.00222967200563,1.2741752863,0.1334803104,0.0084086135,0.7350999117,d,2
2457778.83047706,0.992447914024,0.00206996125243,0.990789694688,0.0020316792583,0.992940601116,0.00197947777456,0.994400494509,0.00195062345907,0.990685011511,0.00192511171898,0.990108769819,0.00194093551267,0.98714262944,0.00191451326801,0.98991152686,0.00188924300829,0.993687106523,0.00188692166614,0.994489006393,0.00190313177301,0.991440365762,0.00195908869868,0.991274964397,0.00195444690923,0.991495758174,0.00196457846176,0.99301061956,0.00198052122598,0.992065637355,0.00202323275271,0.990230063032,0.00205999997847,0.994703013118,0.00206693034366,0.994125158265,0.00210891598688,0.987038750924,0.00216342624523,0.993372182192,0.00223017442439,1.274915576,0.1304879189,0.0084147314,0.7348825932,d,2
2457778.83187742,0.992769693503,0.00206985955922,0.990514871957,0.00203112683018,0.993147251715,0.00197938494109,0.991257128298,0.00194774829221,0.990405142929,0.00192452913018,0.993382037786,0.0019432702075,0.98742858061,0.00191442114345,0.988022562641,0.00188737176962,0.991344672251,0.00188468867792,0.98932853795,0.00189859495659,0.993013425342,0.00196004130894,0.995075248086,0.00195720545654,0.991589637534,0.00196433209501,0.99463547145,0.00198151199809,0.991270328475,0.00202226364476,0.993602600361,0.00206252159278,0.99080250125,0.00206320881444,0.992967148682,0.0021075303925,0.995252139681,0.00217031964924,0.990567906926,0.00222731619266,1.274009347,0.1382336617,0.0083915694,0.734426856,d,2
2457778.83327777,0.987608766522,0.00206695901877,0.992045004944,0.00203390707671,0.990390910776,0.00197847051299,0.992985801707,0.00195060305645,0.989617807226,0.00192528939473,0.995489418659,0.00194648834379,0.99094671939,0.00191864916451,0.990337626142,0.00189063615068,0.993413677526,0.00188771610674,0.990849058173,0.00190117131443,0.994589512262,0.00196275682736,0.993624003696,0.00195741510351,0.989286267069,0.00196383848933,0.991356455377,0.00198022134648,0.994110487322,0.00202615391069,0.989103412854,0.00206027832988,0.994071713766,0.00206756673215,0.98882478973,0.00210555333899,0.992858943655,0.00216985647503,0.994744075863,0.00223272342121,1.2849023342,0.1496567726,0.0082708383,0.7349168658,d,2
2457778.83467851,0.988924558608,0.00206760725912,0.990330816595,0.00203204663232,0.991580290631,0.00197909940231,0.994641580583,0.00195148034583,0.990150843406,0.00192532392888,0.992744689128,0.00194378287398,0.993392818424,0.00192022965712,0.988712498576,0.00188893407545,0.990688028897,0.00188515564272,0.989374339149,0.0018995602384,0.98937668266,0.00195805831651,0.991476580618,0.00195525679225,0.996266932586,0.0019692115405,0.995244629145,0.00198298190748,0.992454044345,0.00202435582273,0.990436767599,0.00206093021537,0.994814194004,0.00206776265182,0.989432858519,0.00210561289303,0.993860663406,0.00217027868402,0.992824144634,0.00223056622137,1.2825888395,0.1381826401,0.0083936686,0.7344588041,d,2
2457778.83607886,0.991552397913,0.00206976300106,0.99064123404,0.00203218804299,0.99115549438,0.00197860366306,0.990253720441,0.0019478521836,0.992780148719,0.00192737019208,0.994458648855,0.00194512250731,0.988562101135,0.00191624583471,0.992827461723,0.001892151333,0.989611787523,0.00188415290536,0.993366402681,0.00190276171682,0.991601852203,0.00195977432223,0.993729752019,0.00195703117051,0.991660883133,0.00196531595665,0.992967491664,0.00198109254286,0.993688832336,0.00202530961025,0.988531273353,0.00205924048853,0.989831072955,0.00206334314379,0.993764592701,0.00210926815225,0.990333732701,0.00216703110228,0.994163816229,0.00223161750923,1.2828592062,0.1514418125,0.008305314,0.7338753939,d,2
2457778.83747922,0.992360840159,0.00207154604536,0.989686150283,0.00203247094681,0.990319426919,0.00197896638017,0.99299963258,0.00195111312996,0.99261993347,0.00192822386036,0.991770997748,0.00194396193271,0.989095301453,0.00191765874464,0.988540744,0.0018897062856,0.98898233953,0.00188466023455,0.994900106471,0.0019049688902,0.991251703502,0.00196049060976,0.992414867972,0.00195699028815,0.995140836028,0.00196923875605,0.994821624665,0.0019836497725,0.990592346614,0.00202376633076,0.988972286933,0.00206071009582,0.992625080128,0.00206688850997,0.992712250352,0.00210947230938,0.993277734535,0.00217080873725,0.99372437457,0.00223241587222,1.2815192938,0.1500635147,0.0083425511,0.7338977456,d,2
2457778.83887957,0.99124516715,0.0020699814384,0.992765865389,0.00203445564494,0.991061100497,0.0019789310621,0.990156323131,0.00194820432368,0.988115769948,0.00192398457092,0.991689058688,0.00194326466557,0.989709255137,0.00191758814973,0.99502645192,0.00189432160323,0.988690082632,0.00188377915374,0.994756338981,0.00190427996072,0.994082404871,0.00196225430208,0.992563926832,0.00195648018986,0.990484861672,0.00196479927537,0.992719195047,0.00198131495886,0.995556756306,0.00202731895703,0.988286181308,0.00205953769425,0.994199851906,0.00206762175331,0.993224938858,0.00210930668462,0.992231356513,0.00216926695092,0.991396503885,0.00222969575458,1.2940139771,0.1518266201,0.0083102165,0.7340940237,d,2
2457778.8402803,0.991854026567,0.00207193326789,0.995436560263,0.00203811486983,0.992568049111,0.00198153741331,0.991285907001,0.00195046972716,0.995725973454,0.00193144077931,0.995472961925,0.00194768104244,0.989575440868,0.00191874316261,0.98874463461,0.00189049870455,0.988298782814,0.00188473371792,0.99034087596,0.00190196859036,0.992630896116,0.00196235835511,0.995731010244,0.00196041200173,0.991500346185,0.00196698737681,0.992886803616,0.00198275652714,0.989780720742,0.0020237926417,0.99208840107,0.00206422323904,0.990999012539,0.00206630786542,0.989443236494,0.00210754674942,0.992154123997,0.00217078783548,0.990781354445,0.00223074910557,1.3185764551,0.1490838528,0.0083656386,0.7342325449,d,2
2457778.84168065,0.990551064546,0.00207134054106,0.98937783979,0.00203352114756,0.990212390841,0.00198003164432,0.99116514908,0.00195081859307,0.991533213977,0.00192852657902,0.994585898292,0.00194741807678,0.990506381194,0.00191998525292,0.990225613759,0.00189214475366,0.989053539885,0.0018857147273,0.991910465455,0.00190364679167,0.993223823401,0.00196330426508,0.991435047686,0.00195736832237,0.996247259936,0.00197129966299,0.991704514545,0.00198227726542,0.991727018504,0.00202598806709,0.992854426815,0.00206542597414,0.996939758485,0.00207194400495,0.991499645713,0.00210993817707,0.994828206072,0.00217380092244,0.98886482329,0.00222976405544,1.3438661098,0.1573712826,0.0082927225,0.7344502211,d,2
2457778.843081,0.990939483263,0.00207207330794,0.993782664401,0.00203757391477,0.994237968352,0.00198369710054,0.988871245244,0.00194923771541,0.987253663094,0.00192532242608,0.993709705165,0.00194701105716,0.990576050771,0.00192032415899,0.992182912661,0.00189397253651,0.990085894348,0.00188686020029,0.990469331687,0.00190278264561,0.992354329952,0.0019629392294,0.991274940862,0.00195751530499,0.992519900357,0.0019686090778,0.991970264241,0.00198285177237,0.990589618719,0.00202545165422,0.993044922135,0.00206602617938,0.995634847787,0.00207123816258,0.993172229938,0.00211182577755,0.990279997618,0.00217034284468,0.995401335625,0.00223622494474,1.382412672,0.1614379883,0.0082452102,0.7338013649,d,2
2457778.88114762,0.992857730509,0.00207875420369,0.989164775158,0.0020385771071,0.993978098698,0.00198823298938,0.992195404643,0.00195654963465,0.993596994628,0.0019349911401,0.992332595165,0.00195045693704,0.993711314976,0.00192737576389,0.993909251057,0.00189974418184,0.987263320113,0.00188885951507,0.990421892559,0.00190712351547,0.991637086153,0.00196696229945,0.99279682422,0.00196338126247,0.99675106775,0.00197673616466,0.992455043715,0.00198789306697,0.994422720305,0.00203344729703,0.994894172157,0.00207254482749,0.993596346632,0.00207450208002,0.99367879804,0.00211737816299,0.993167470351,0.00217820153666,0.992159090103,0.0022388592383,1.4106343985,0.1618716717,0.0083611598,0.7380718589,d,2
2457778.88254836,0.990560240339,0.00207234205852,0.996119843606,0.00204010374149,0.990434543839,0.00198115578364,0.995566394064,0.00195531627455,0.991381930422,0.00192925770675,0.99192947684,0.00194611219474,0.993226122987,0.00192307698006,0.993342072757,0.00189550970305,0.989483299925,0.00188689898591,0.991769272859,0.00190436343576,0.992951095764,0.00196400322271,0.993651613192,0.00196007606573,0.990322877373,0.00196738043683,0.995274261648,0.00198613679445,0.992644053554,0.00202758727128,0.995329933563,0.00206845106892,0.993338904664,0.00206977547819,0.993823204947,0.00211286900162,0.9946498078,0.00217462074906,0.991278039102,0.00223291146475,1.3312704563,0.1634924412,0.0083572222,0.7371037006,d,2
2457778.88394871,0.994465081892,0.00207638444421,0.996936000821,0.00204153804862,0.992221148078,0.00198335386771,0.992041607484,0.00195307387327,0.994495643385,0.00193248673823,0.995978287314,0.00195012681217,0.990980665627,0.00192186879095,0.987691443584,0.0018916219487,0.989167401432,0.00188736564499,0.995130376684,0.00190779318333,0.99379367003,0.00196537514501,0.99296067679,0.00196018783369,0.9931036122,0.00197032547062,0.991934506277,0.00198406788226,0.99221208467,0.00202795451986,0.99291458954,0.0020671014537,0.992519441873,0.00206983489829,0.992548498852,0.00211252135392,0.991976668726,0.00217309432125,0.994116867428,0.00223630396469,1.3384925127,0.1600430012,0.0083854701,0.7368852496,d,2
2457778.88534907,0.99456435847,0.00207541393613,0.994616817377,0.00203853531871,0.992746577794,0.00198270116472,0.994120395549,0.00195377744919,0.991615111529,0.00192912780787,0.992320529722,0.00194615187919,0.989212113619,0.00191948981106,0.994330946357,0.00189598237654,0.991563529282,0.00188830672247,0.994651857608,0.00190641588693,0.995891573137,0.00196606975971,0.992447409041,0.00195875900813,0.991111505419,0.00196768377257,0.998030298947,0.00198810011567,0.99107593762,0.00202602189702,0.990992154341,0.00206440544775,0.992721097524,0.00206895403167,0.99079585324,0.00210993849001,0.993754486727,0.00217348407953,0.989960729425,0.00223141309105,1.3401699066,0.1630403996,0.0083503742,0.736168921,d,2
2457778.88674942,0.992354339761,0.00207417809794,0.992578662269,0.00203748543004,0.991624117392,0.00198247968709,0.991100863589,0.00195195269523,0.991975013931,0.00193005311256,0.991579318597,0.00194617952989,0.994930858546,0.00192471724262,0.994135994318,0.00189641800226,0.992563970533,0.00188971488923,0.989394212313,0.00190278877992,0.997816148856,0.00196829180346,0.992438954549,0.00195935877556,0.995642367954,0.00197207520474,0.992733953519,0.0019843220417,0.995533344471,0.00203051169143,0.995675958855,0.00206909722324,0.992684546089,0.00206957102356,0.991461781399,0.00211118698729,0.992865713631,0.00217344298972,0.988689616411,0.00223097342816,1.3389446735,0.1676752567,0.0083018551,0.7367194295,d,2
2457778.88815015,0.995892369669,0.00207583652265,0.992163156505,0.00203581982243,0.991417660718,0.00198098657039,0.992881825865,0.00195216499317,0.991459085227,0.00192841825084,0.993983462465,0.00194691703474,0.993382846902,0.0019222920782,0.996727424758,0.00189732965892,0.990576836457,0.0018869095825,0.993731438054,0.0019050854289,0.993624310509,0.00196360236947,0.993485090099,0.00195902457929,0.991330213145,0.00196732037407,0.994989362397,0.00198503958896,0.992291086805,0.00202653575268,0.99343172883,0.00206587921971,0.992238209651,0.00206787423811,0.991542954813,0.00210991171809,0.992919887771,0.00217209202598,0.991676218309,0.00223220461269,1.334244132,0.165002346,0.0084133903,0.7372210622,d,2
2457778.8895505,0.990712019556,0.00207177180708,0.992615581881,0.00203651782992,0.9855834195,0.00197650183002,0.991959777624,0.00195172824864,0.991836599142,0.00192900878585,0.993230625361,0.00194658614162,0.994533952004,0.00192347598118,0.995973107353,0.0018970248689,0.98975110234,0.00188653810014,0.99526904642,0.00190665358954,0.997194374422,0.00196684649454,0.99410342396,0.00195976105056,0.991561587199,0.00196778541201,0.993415699111,0.00198397995971,0.991541443568,0.00202612993873,0.990910460791,0.00206402865045,0.99533084412,0.00207084056707,0.993575660488,0.00211199156507,0.995892033465,0.00217503428073,0.995202157343,0.00223576094136,1.3397520781,0.1690471172,0.0082995994,0.7361490726,d,2
2457778.89095086,0.992710791641,0.0020735474913,0.994630185276,0.00203828187703,0.994742363047,0.00198412690855,0.988084075572,0.00194860720585,0.987420403181,0.00192550997196,0.996243592169,0.00194911892161,0.991903575956,0.00192144412568,0.993783090089,0.00189531164067,0.991369847931,0.00188798450288,0.993570061053,0.00190532957914,0.994369496221,0.00196458635931,0.994308663419,0.00196003927831,0.992619078412,0.00196873255959,0.995575168851,0.00198587404447,0.99384181609,0.00202818821554,0.992470772232,0.00206542860086,0.998625552078,0.00207374614066,0.992796716913,0.00211142676318,0.991121414906,0.00217098536833,0.992716844059,0.00223359977645,1.3431903124,0.1747078896,0.0082858894,0.7362323999,d,2
2457778.89235121,0.990345150505,0.00207029274594,0.992860994785,0.00203567233794,0.989169441745,0.0019783938455,0.994326242094,0.00195264745301,0.98980606088,0.00192634533465,0.992326018738,0.00194483472566,0.99162379715,0.00192014601007,0.996358808302,0.00189637984841,0.994020478594,0.00188900753086,0.99360701537,0.00190430500255,0.996209003298,0.00196502705535,0.994595259064,0.00195920482129,0.994056566493,0.00196877887757,0.987634698696,0.00197811723125,0.994991087791,0.00202804858051,0.996126869416,0.00206733758017,0.993436195754,0.00206810944433,0.995290880329,0.00211233824213,0.993331434626,0.00217156320215,0.994123657022,0.00223339476382,1.3156951666,0.1655042171,0.0083298329,0.7349985242,d,2
2457778.89375194,0.993182591584,0.00207140158063,0.991173470842,0.00203293795332,0.990075881728,0.00197786347213,0.992193109405,0.00194977010948,0.992769785931,0.00192763621887,0.99220790936,0.00194358997862,0.993206067309,0.00192033299957,0.994898339463,0.00189413123252,0.989881685436,0.00188458097002,0.990920339093,0.0019010322408,0.994833992644,0.00196269308264,0.993532242354,0.00195714821787,0.996030260766,0.00196925486634,0.998474404008,0.00198596552745,0.991825140472,0.00202414649878,0.992710195431,0.002063181756,0.99404795705,0.00206732110117,0.993768300785,0.00210965159199,0.990654877428,0.00216780471259,0.997378131413,0.00223483998374,1.2876638174,0.170327425,0.0083679622,0.7361906171,d,2
2457778.89515229,0.995667470943,0.0020741201174,0.994616325794,0.00203651120183,0.988637967255,0.00197733232407,0.993424059985,0.00195136271192,0.991532935995,0.00192721191137,0.996069852052,0.00194739007566,0.993025074928,0.00192077278495,0.993061262822,0.00189322691514,0.991461275975,0.00188646573378,0.993171346041,0.00190348575025,0.994078594989,0.00196267451112,0.994005641484,0.00195816010346,0.993139819173,0.00196746832986,0.993374271447,0.00198235466793,0.991183226002,0.00202421926973,0.992362925796,0.00206353706165,0.996126499548,0.00206971069355,0.992695983643,0.00210937551388,0.995133107888,0.00217239680125,0.994137068911,0.0022326013027,1.2822197676,0.1770501137,0.0082980366,0.7361742258,d,2
2457778.89655265,0.992528376174,0.00207126463248,0.995618428392,0.00203708003091,0.991496727282,0.00197949915256,0.992231792347,0.00195020400186,0.993834405136,0.00192888629721,0.992931320299,0.0019446258274,0.994121210512,0.00192145472108,0.992532434988,0.00189264416235,0.994001072256,0.00188834226626,0.997382253724,0.00190667133249,0.995064881357,0.00196330969334,0.994071166108,0.00195800461302,0.990725226171,0.00196528618625,0.995425509767,0.00198394056263,0.992010889629,0.00202482033865,0.99387230363,0.00206458129831,0.992288376286,0.00206624071449,0.993692699404,0.00211001304103,0.992722749509,0.002170072034,0.990718756569,0.00222930650716,1.2771630287,0.1734330654,0.0083576581,0.7355266213,d,2
2457778.897953,0.991318675283,0.00206865514386,0.992927040535,0.00203334743365,0.992201021853,0.00197854875061,0.995648223232,0.00195154157723,0.993037875331,0.00192678428367,0.996395881811,0.00194596753287,0.990157135512,0.00191677197944,0.997625885044,0.00189528850982,0.988733299882,0.00188269248221,0.99214902714,0.00190103359895,0.995267118175,0.0019619502893,0.999944010889,0.00196134790072,0.992830592377,0.00196553600364,0.995165786114,0.00198219461873,0.991292027844,0.00202255383249,0.993530391198,0.00206272250957,0.989761986047,0.00206246474612,0.992376462633,0.0021072390237,0.996395963237,0.00217161837152,0.992893345426,0.0022294884607,1.2784558535,0.1740794182,0.0083207907,0.734994173,d,2
2457778.89935373,0.993698475195,0.00207287010353,0.991179539173,0.00203400715975,0.993263667627,0.00198162217665,0.993385110034,0.00195179829991,0.993339857842,0.00192910935442,0.991346406048,0.00194397033608,0.99417635325,0.00192210114181,0.997582056449,0.00189727493418,0.992471738327,0.00188769873411,0.993868402805,0.00190444284063,0.996628039876,0.00196517970847,0.995163927756,0.00195953875833,0.992392150179,0.00196734652998,0.993050052193,0.00198259137957,0.99440892101,0.00202749845595,0.991525920529,0.00206325366023,0.994894851875,0.00206909558422,0.994264541077,0.00211121016287,0.990737121645,0.00216904321255,0.995575874949,0.00223444381653,1.2846595049,0.1858284473,0.0082486039,0.7361482382,d,2
2457778.90075408,0.993025583906,0.00207211328607,0.992132909195,0.00203455179056,0.997029653339,0.00198447753074,0.992763550109,0.00195102295676,0.993570548786,0.00192901954321,0.993932670615,0.00194577640525,0.991422332572,0.00191962451161,0.995000169026,0.00189497966521,0.993501398044,0.00188827540803,0.994365511928,0.00190462168885,0.994546760218,0.00196319173175,0.995203565488,0.00195931618568,0.993002935297,0.00196759139507,0.993748218965,0.00198292729207,0.991129463359,0.00202435672123,0.995393822902,0.0020662925925,0.992562737832,0.00206686805469,0.996899234536,0.00211321613294,0.993015163818,0.0021707940085,0.996001034057,0.00223457750414,1.2902494669,0.1778407097,0.0082966704,0.7353911996,d,2
2457778.90215444,0.992545778334,0.00207156314125,0.993256379385,0.00203544654057,0.9928282376,0.00198087041195,0.991792567264,0.00195016296012,0.99531661232,0.00193038990854,0.994093880381,0.00194587144111,0.994357106031,0.0019219447794,0.994778853223,0.00189470719214,0.991208299756,0.00188637633119,0.992242668781,0.00190278631401,0.995517163751,0.00196391256647,0.995243110968,0.00195928527375,0.995217082761,0.00196931063044,0.991835353391,0.0019812862552,0.996212321945,0.00202865649909,0.995744943501,0.00206658768779,0.995251430277,0.00206905779012,0.995378424038,0.00211181425793,0.998821516543,0.00217583817763,0.994704035718,0.00223330098375,1.2907246351,0.1797788143,0.0083431313,0.7351226807,d,2
2457778.90355479,0.990446893713,0.00206885728834,0.997901306803,0.00203846570655,0.994905208183,0.00198174526614,0.993444297124,0.00195070300718,0.990182087397,0.00192535863761,0.995742685558,0.00194639169473,0.993815014597,0.00192066787711,0.996297688282,0.00189512801457,0.992553001118,0.00188663134668,0.996973922043,0.00190582065625,0.996177924185,0.00196357423614,0.994267990641,0.00195757444386,0.994117542204,0.0019675528386,0.998037575271,0.00198551277337,0.995276462749,0.00202689310053,0.995741387551,0.00206561392908,0.994319802496,0.00206729109217,0.990875712723,0.00210699745507,0.995651773524,0.00217205783945,0.992153039473,0.00222990195338,1.2819372416,0.1835670471,0.0082791792,0.7355284691,d,2
2457778.90495552,0.992371482169,0.00206992278621,0.992557335483,0.00203342206256,0.995832791009,0.00198193250936,0.993045795079,0.00194983215396,0.993527558112,0.00192756414618,0.996699066396,0.00194662027465,0.991848888492,0.00191857242711,0.994442282048,0.00189311713097,0.995204445245,0.00188821635931,0.994149479101,0.00190301638399,0.998074273314,0.00196459698105,0.998379839806,0.00196045615311,0.999046763655,0.00197108711854,0.996856369016,0.00198399671368,0.995724399581,0.00202685581569,0.996127797799,0.0020653559928,0.990942071456,0.00206390408175,0.993745650795,0.00210888469672,0.994381135721,0.00217034102411,0.995072319296,0.00223197514233,1.2858532667,0.1846389771,0.0083010383,0.7364845872,d,2
2457778.90635587,0.990863646294,0.00206990603303,0.993974838902,0.00203590932157,0.994562889397,0.00198215575057,0.995704847474,0.00195323938181,0.993029815652,0.00192833169755,0.997345966626,0.00194836206987,0.992175525906,0.00192001664428,0.996927495856,0.00189628663022,0.992660475813,0.00188736765653,0.99874793955,0.00190790409383,0.995744053283,0.00196393248979,0.998855151722,0.00196209118327,0.995834241292,0.00196965943612,1.00023034325,0.00198803730195,0.996112510908,0.00202845217209,0.995355585447,0.0020660798297,0.994608930573,0.00206836022489,0.994015374828,0.00211050143743,0.995588734024,0.00217284660061,0.993871720037,0.00223236832933,1.292532444,0.1842398643,0.0083154775,0.7362118959,d,2
2457778.90775623,0.994485730205,0.00207382612269,0.994322107166,0.00203699509675,0.997338461558,0.00198507534006,0.998778815561,0.00195640782498,0.997202709157,0.00193241677675,0.995899869937,0.00194789773581,0.993303361805,0.0019216010418,0.993860888599,0.00189449546955,0.994424738858,0.00188941986742,0.99577588447,0.00190617840774,0.995135497458,0.00196409428035,0.995549023853,0.00196004698587,0.990837173851,0.00196625471829,0.998686073048,0.00198750331182,0.995991072222,0.00202901507288,0.99548361103,0.00206695324946,0.997039608362,0.00207121386348,1.0011583235,0.0021174805579,0.992983841442,0.00217140096974,0.99647539402,0.00223560806287,1.3134089708,0.1845140457,0.0083179316,0.7358450294,d,2
2457778.90915658,0.992451118525,0.00207320343276,0.9951654435,0.00203873412607,0.997879783722,0.0019865838594,0.994990740937,0.00195432514003,0.994917298811,0.00193155609101,0.995550015882,0.00194857743105,0.994709288393,0.00192367348414,0.997223337927,0.00189809581105,0.992514869965,0.00188880900269,0.997975562566,0.00190880097817,0.993844731264,0.00196404357633,0.9986930967,0.00196361172877,0.993143086801,0.00196914083595,0.997424177141,0.00198742894085,0.997793708519,0.00203168542384,1.00084415516,0.00207259922862,0.998488558368,0.00207354782338,0.996129164228,0.00211433126703,0.995438150484,0.002174835787,0.999021474242,0.00223925641825,1.3498399258,0.1905143261,0.008212802,0.7349763513,d,2
2457778.94689952,1.00215820499,0.00208815213565,1.00344631467,0.00205207043299,0.999228226985,0.00199386707804,1.00227274801,0.00196618405822,1.00251432149,0.00194357001892,1.00697527459,0.00196377453828,1.00378106079,0.00193687236621,1.00059921102,0.00190644451968,1.00103231743,0.00190116971587,0.999391473435,0.00191568044359,1.00078795595,0.00197581419091,1.0044076277,0.00197426227519,0.999784974011,0.00198066079382,1.00339583911,0.00199845902434,1.00403918028,0.00204311144281,1.00498656308,0.00208266196267,1.00002488082,0.0020815142178,1.00223721743,0.00212643943612,1.00055263214,0.0021864470035,0.999809150717,0.00224751990504,1.4390817881,0.1847102642,0.0082930727,0.7386712432,d,2
2457778.94829987,1.0036977936,0.00208446828939,1.00231623645,0.00204629421698,1.00332909866,0.00199262085028,1.00202586434,0.00196144965639,1.00010548945,0.00193712742844,0.998563344649,0.00195240037895,1.00180368355,0.0019308257522,1.00327444742,0.00190423684685,0.999790229002,0.00189591473923,1.00187011573,0.00191333092521,1.00107934437,0.00197147384874,1.00395059305,0.00196933381893,1.00295859357,0.00197864692949,1.00634238975,0.00199623697396,0.999565059052,0.00203455696867,0.999551573043,0.00207306664061,1.00575188786,0.00208134118774,1.00163072453,0.00212071964532,1.00211256435,0.0021824497641,1.00157817314,0.00224346976476,1.3885575533,0.1835126877,0.0083631733,0.7397322059,d,2
2457778.94970023,1.00196316809,0.00208182442057,1.00124417162,0.00204430061208,0.999886230408,0.00198877380366,1.00133477291,0.00195989762866,1.00212068402,0.00193779572088,1.00091614091,0.00195333705674,1.00102326532,0.00192919692034,1.00481960318,0.00190454024979,0.999336454764,0.00189463083214,1.00188957308,0.00191237368195,1.00359548561,0.00197253891962,1.00628588642,0.00197025007425,1.00310895903,0.00197777679405,1.00399883432,0.00199329422943,1.00336700697,0.00203671185016,0.99931595332,0.00207173720843,0.999541510078,0.00207495813781,1.00467388644,0.00212217028269,1.00453029054,0.00218331609425,1.00099049453,0.00224149675637,1.3473541737,0.1943254471,0.0082727522,0.7389419675,d,2
2457778.95110058,1.00012997935,0.00207850333398,1.00316839228,0.00204425309663,1.00379571156,0.00199036875336,1.00427526228,0.00196073574662,1.00229463462,0.00193636860516,1.00211697055,0.00195281508689,1.00007717433,0.00192693165715,1.00249370658,0.00190121159409,0.999244259571,0.00189308612949,1.00122929358,0.00191036082141,1.00385621834,0.00197117316494,1.00509416643,0.0019676943925,1.00261496716,0.00197578551107,0.999911312825,0.00198831131302,1.00223800632,0.00203406966321,0.999464414581,0.00207014767376,1.00215597878,0.00207538632634,0.999815697741,0.00211614441848,1.00410951078,0.0021809873975,1.00308305684,0.0022413773284,1.3134189844,0.185410738,0.0083418405,0.7386915684,d,2
2457778.95250131,1.00682061478,0.00208497760268,1.00474071185,0.00204635083786,1.00156284897,0.00198922476816,1.00567489972,0.00196262097596,1.00114149632,0.00193621187486,1.00141720902,0.00195295156729,1.00182836312,0.00192910950269,1.00016005941,0.0019001163199,1.00044247061,0.00189484257403,1.00333438419,0.00191284100077,1.00187647677,0.00197026463595,1.00553008676,0.00196881607318,0.999358064472,0.00197390923911,1.00046277831,0.00198953563017,1.0031694821,0.00203564562583,0.997792556332,0.0020694303512,1.0039135231,0.00207766716946,1.00304481925,0.00211969532729,0.999719618056,0.00217793050037,0.999947511888,0.0022393202085,1.2895413637,0.1972560883,0.0082361028,0.7393915057,d,2
2457778.95390166,1.00059609862,0.0020789469049,1.00090289285,0.0020424912638,1.0039398115,0.00199055019941,1.00226624925,0.00195923542108,1.00310769512,0.00193720838214,1.00108654832,0.00195208072874,0.998938883753,0.00192614601335,1.00216028113,0.00190113347708,1.00176230118,0.00189523409603,1.00232877061,0.00191144844117,1.00180983239,0.001969629704,1.00725333256,0.00196963484114,1.00108341164,0.00197467610458,1.00335459238,0.00199130916439,1.0015714303,0.00203370279289,1.00114090966,0.0020716712981,1.00024651746,0.00207386986789,1.00235917393,0.0021184258976,1.00256265096,0.00217973417112,1.00282857952,0.00224115682081,1.2900880575,0.1987757683,0.0082441149,0.7387690544,d,2
2457778.95530202,1.00337355376,0.00208060935898,1.00033507409,0.00204123026894,1.00311870351,0.00198924879445,1.00176129712,0.00195813859768,0.998309825738,0.00193262297427,1.00233554988,0.00195241815095,0.999415231651,0.00192587602501,0.99999202711,0.00189872638528,1.00208707268,0.00189489610885,1.00590187832,0.00191363851577,1.00143905741,0.00196862956944,1.00505877055,0.00196712945408,1.00020998183,0.00197326698815,1.0031257933,0.00199042810398,1.00150402564,0.00203290091915,1.00303334223,0.00207253565481,1.00154712073,0.00207429824583,1.00484815704,0.00211985108363,0.99957164365,0.00217632640523,1.00423724497,0.00224167978555,1.2961252928,0.1960167885,0.0082355794,0.7388255,d,2
2457778.95670237,1.00007724167,0.00207877512592,1.00193266897,0.00204351474186,1.00029849451,0.00198774179413,0.999398350315,0.00195711476877,0.999076513356,0.00193409928936,1.00290496079,0.00195378077767,1.00546352015,0.00193161956855,1.0032842023,0.00190219770585,0.998966662068,0.00189319551973,1.00150233205,0.00191098838338,1.00423358352,0.00197178474343,1.00269146358,0.00196609387259,1.00406375399,0.00197734257973,1.00393153712,0.00199200961446,1.0034742521,0.00203555513443,0.99992682631,0.0020709134713,1.00430702267,0.00207756532308,0.998617636715,0.00211550320905,1.00285023016,0.00218033823806,1.00439393261,0.00224291276385,1.3101017475,0.2075629234,0.0081912847,0.7387760878,d,2
2457778.9581031,0.999365899328,0.00207880995335,1.00266655488,0.00204472228249,0.997838403226,0.00198635015264,1.00370118312,0.00196117937668,0.999574588768,0.00193503512747,1.00514255063,0.00195615225861,0.997905479806,0.00192602370278,1.00481997661,0.00190395573838,0.998702939519,0.00189355172636,1.00398847737,0.00191345305023,1.00372070255,0.00197191650407,1.0016524114,0.0019658350043,1.00390237112,0.00197779321547,1.00209670086,0.00199109375372,1.00327269165,0.00203603855129,1.00219903438,0.00207341221333,1.00303953102,0.0020771001786,1.00294233993,0.00211986849814,1.00287779784,0.00218099943879,1.0035728124,0.00224288734801,1.3206994534,0.1998569965,0.008233727,0.737788558,d,2
2457778.95950345,1.00389427801,0.00208246203581,1.00334473766,0.00204520221084,1.00149506854,0.00198920164904,1.0010623551,0.00195893228717,1.0028410667,0.00193757484932,1.0039744301,0.00195508237583,0.999822009829,0.00192749674644,1.00381874103,0.00190301837924,1.00096608425,0.00189521240377,0.999509905847,0.00190976189427,1.00351755254,0.00197157768818,1.00531249166,0.00196864081612,0.997885243898,0.00197268106711,1.00055832395,0.00198969645233,1.00099664025,0.00203391075788,1.00467077116,0.00207534282206,1.004577892,0.00207824867217,0.998083357729,0.00211550975336,1.00292853448,0.00218091164422,1.00279737703,0.00224198839123,1.3157938719,0.213947773,0.0081368722,0.7380230427,d,2
2457778.96090381,0.99980646144,0.00207798457076,1.00296428441,0.00204383950576,1.00340723239,0.00198981169687,1.00658952278,0.00196249076761,0.998361687214,0.00193303877432,1.00338029961,0.00195369913661,1.00258275893,0.00192876947931,1.00311547116,0.00190158475237,0.998080844176,0.00189206376015,0.99831054197,0.0019079663277,1.00233722286,0.0019696843358,1.00366767248,0.00196636717996,0.998539036596,0.00197225973558,0.999850063925,0.00198809552742,1.00663541521,0.00203769502145,1.00279423757,0.00207275026996,1.0015048527,0.00207464076104,1.00307068165,0.00211871879838,1.00611649078,0.00218254250362,1.00128113978,0.00223945030548,1.2946568727,0.1987876892,0.0082476102,0.7380381227,d,2
2457778.96230416,0.999786761233,0.00207753396041,1.00110147307,0.002041863792,1.0019081594,0.00198820895014,1.0004847868,0.00195714643941,1.00295562952,0.00193639369553,1.00346689666,0.00195335878951,1.00451829797,0.00193000422942,0.998357696819,0.00189747395946,0.999675177237,0.00189297152274,1.00209667075,0.00191060865392,1.00529518784,0.00197175908695,1.00612044312,0.00196804269229,0.99849240043,0.00197185811182,1.00205435401,0.0019896349885,1.00269424094,0.0020341455183,1.00582453617,0.00207494163896,1.00062691074,0.00207348609468,1.0025936332,0.00211791358738,1.00186234112,0.00217841043747,1.00186658573,0.00223955964255,1.2958203554,0.2052922249,0.0081890598,0.7365103364,d,2
2457778.96370489,1.00459237853,0.00208168236893,1.00152042332,0.0020423550083,1.00369061665,0.00198966628573,1.00068209142,0.00195738724752,0.999003385571,0.0019332553747,1.00285851358,0.00195294591126,1.00137000244,0.00192750567239,1.00700986305,0.00190440350168,0.999338624538,0.00189270172935,1.00446874547,0.00191259576161,0.999776581653,0.00196730488027,1.00462879188,0.00196684353457,1.00206489115,0.00197491639284,1.00048340038,0.00198841101218,1.00059511681,0.00203233924641,1.00536598816,0.00207465995243,1.00041042692,0.00207339325791,1.00135499737,0.0021169666567,1.00114241666,0.00217790769476,0.999940563988,0.00223795914654,1.3046503067,0.2048537731,0.0082508186,0.7377432585,d,2
2457778.96510524,0.998967993523,0.00207742141219,1.00316545699,0.00204422887309,1.00390272967,0.00199031100641,1.00071261055,0.00195786683445,1.00073453005,0.00193509008061,1.00724528622,0.00195693994484,1.0008575451,0.00192756745708,0.99959527114,0.00189893052152,1.00128167062,0.00189475383243,0.995325110736,0.0019056402267,1.0045687829,0.00197165630674,1.00576258786,0.00196825270123,1.00227030041,0.00197552365326,1.00370255194,0.00199150479208,1.00064588442,0.00203283030142,1.00266920117,0.00207284651209,1.00511503208,0.00207791205279,1.00012241653,0.00211639364775,1.00307875973,0.002180160509,1.00207224645,0.00224040155278,1.3081674576,0.2090506554,0.0081810309,0.7372323275,d,2
2457778.9665056,1.00288119418,0.00208251724401,1.00162337647,0.00204462915332,1.00356013513,0.00199161505778,1.00058361279,0.00195938186936,0.998897440246,0.00193515410501,1.00509790126,0.00195681834571,1.00152905941,0.00192962039172,1.0005442891,0.00190118282064,0.999634085152,0.00189488224415,1.00660799419,0.00191616701204,1.00268986158,0.00197171815293,1.00559544149,0.0019697160066,1.00094744098,0.00197602347355,1.00068375781,0.00199065364384,1.00006553651,0.00203401332767,1.00269069303,0.00207463783546,1.00044790578,0.00207569719112,0.999237634632,0.00211750259237,1.00386618026,0.00218284476782,1.00495607834,0.0022451258298,1.3570981026,0.2136232853,0.0081707258,0.737935245,d,2
2457778.96790595,1.00096126393,0.00207805693691,1.00344995266,0.00204339319587,1.00238200393,0.00198805341909,1.00193958753,0.00195788083529,1.00133427845,0.00193460743498,1.00314870461,0.00195262618542,0.999036438932,0.00192512845763,1.00302255558,0.00190072019298,1.00065318629,0.00189328734339,1.00370377596,0.00191149308149,1.00059731227,0.00196738468625,1.00473697454,0.00196639906596,0.999034643272,0.001971817018,1.00527144456,0.00199180723215,0.99978004909,0.00203108983461,1.00171639398,0.00207100989846,1.00559380245,0.00207725178277,1.00233417472,0.00211724732996,1.00157487176,0.00217774911202,1.00006463809,0.00223752326063,1.3189326525,0.2082364559,0.0082417522,0.7373641133,d,2
2457778.96930668,1.00120544952,0.00207895244094,1.00033538287,0.00204158922688,1.0012299688,0.00198783522398,1.00045536796,0.00195741870834,0.9983013196,0.00193289646305,1.00044365981,0.00195123775966,1.00183709395,0.00192812584399,1.00651433416,0.00190425178272,1.0000856795,0.00189351580252,1.00296095541,0.00191155212564,1.00790111581,0.00197411497467,1.00520659329,0.00196756097751,1.00119826433,0.00197438987031,0.998947404705,0.00198733204789,1.00240120388,0.0020341288761,1.00161923487,0.00207169495921,1.00026842181,0.00207349901071,1.00571169916,0.0021209397753,1.00529058793,0.00218180623853,0.998679938136,0.0022370761918,1.2989965677,0.2072720528,0.0082463175,0.7381008863,d,2
2457778.97070704,0.998180152997,0.00207688467069,0.999932362945,0.00204164262974,1.00001324973,0.00198722073476,1.00218023601,0.00195920227919,0.998571774024,0.00193347907978,1.00371500535,0.00195420685874,1.00194032542,0.00192856237963,1.001349497,0.001900468551,1.00081307481,0.00189444180026,1.0039258616,0.00191268070413,1.00213320607,0.00196975993137,1.00260021305,0.00196579636697,1.00253063166,0.00197585087617,1.00253654583,0.00199067255937,1.00045901962,0.00203289167822,1.00766337306,0.00207724468416,1.00148609896,0.00207496956931,1.00623848636,0.00212182812527,1.00286436228,0.00218016742819,1.00311730388,0.00224155013749,1.3220919371,0.2051727772,0.0082662692,0.7379170656,d,2
2457778.9721074,1.00113382075,0.00207958043793,1.00203383799,0.00204357661358,1.00188485884,0.00198895413851,0.998610994898,0.00195655333166,1.00128802737,0.00193589279388,1.00371610306,0.00195444450179,0.999935531659,0.00192716280351,1.00417287047,0.00190294484921,1.00081558121,0.0018946910305,1.00055636222,0.00191020285648,1.00560070037,0.0019728298603,1.00509136027,0.0019680547157,1.00443609689,0.00197770688397,1.00261529407,0.00199099872054,1.00122913074,0.00203374571988,1.00193536744,0.00207258774515,0.99954348865,0.0020734950899,1.00112101665,0.00211763008676,1.00199869494,0.00217961432846,1.00284791209,0.00224149700328,1.3092288971,0.2113411427,0.0082361791,0.7376832962,d,2
2457778.97350775,0.999223650164,0.00207742940468,1.00257843948,0.00204357968229,0.998277228263,0.0019854642711,1.0009992071,0.00195805608351,1.00447850428,0.00193802146134,1.0043919758,0.0019545970077,1.00029717942,0.00192701849084,1.00141327365,0.00190029948029,0.999718385443,0.00189338355044,1.00233299137,0.00191118028803,1.0052598329,0.00197208625959,1.00400526161,0.00196671000704,1.00071736576,0.00197414755516,1.00429393067,0.00199194279541,0.999724141725,0.00203207317345,0.999459022284,0.00207002521374,1.00349713043,0.00207639465076,1.00266834594,0.00211847599439,1.0035283004,0.00218045541264,1.00420279527,0.00224218802426,1.3093726635,0.2152926922,0.0082332157,0.7381626368,d,2
2457778.97490848,1.00040989467,0.00207971575669,1.00367683073,0.00204576110783,0.998002392372,0.00198639670453,1.00227307595,0.00196021306093,1.00395487485,0.00193870355338,1.00189432928,0.00195370487044,1.00194339448,0.00192945490371,1.00665219429,0.00190555950472,0.999328953301,0.00189410365815,1.00043212085,0.00191076081943,1.00135787387,0.00197006042502,1.00467064589,0.00196839252367,1.00314455634,0.00197729999903,1.00583151396,0.0019943733598,0.997601561971,0.00203145843135,1.00299185765,0.00207432340589,1.00391246586,0.00207798229287,1.00148950231,0.00211879237715,0.998951098274,0.0021778397578,1.00185563277,0.00224154107137,1.3300292492,0.2141180038,0.0082522519,0.7380951643,d,2
2457779.01125068,1.0039436635,0.00209184235114,1.00635595857,0.00205660383245,1.00279265389,0.00199880678291,1.00054537139,0.00196676943076,0.999491319592,0.00194297814375,1.00314097798,0.0019626049872,1.0015336679,0.00193691485828,1.00596052346,0.00191246687724,0.998486463252,0.00190072551753,0.999368254435,0.00191746461641,1.00590045409,0.00198192900335,1.00322118681,0.00197524541191,1.00302814792,0.00198534546999,1.00334950536,0.00200034786427,1.00030022747,0.00204219014445,1.00074025169,0.00208132359607,0.998921111292,0.00208280399996,0.998336462457,0.00212549427426,1.0037504499,0.00219198092099,1.00241963536,0.0022526519228,1.5494054556,0.2048499584,0.00829551,0.7453460097,d,2
2457779.01265103,1.00394175225,0.00208768646691,1.00439771331,0.0020510483618,0.99749320828,0.00199048967299,1.00405641919,0.0019660039164,1.00395416167,0.00194297326403,0.999500227017,0.00195602013201,1.00068191577,0.00193265476764,1.00538560367,0.00190856497867,0.998550925378,0.00189743595079,1.00329962555,0.00191709757585,0.999537508767,0.00197296887376,1.00472666783,0.00197279481648,0.999020923829,0.00197831733409,1.00415998827,0.00199734700753,0.998416109079,0.00203675356522,1.00287156782,0.00207909451571,1.00433346576,0.00208330655741,1.00280790163,0.00212507349592,1.00119396581,0.00218526125187,1.00329200316,0.0022486987713,1.4710015059,0.2152218819,0.0082873972,0.7445898652,d,2
2457779.01405139,1.00082315758,0.00208319511843,1.00452171899,0.00204935211642,1.00071541983,0.00199142091762,1.00173806234,0.00196245941553,1.00034311283,0.0019384515537,1.00328144046,0.00195745397812,1.0037274123,0.00193353303692,1.0041819785,0.00190610496239,1.00167378058,0.00189845068804,1.00284353951,0.00191527834502,1.00069238211,0.0019722804449,1.00441959516,0.00197091555812,1.0006132148,0.00197794947031,1.00480984625,0.00199620616549,1.00181540813,0.00203777188,1.00051372117,0.00207524000201,0.999338362815,0.00207721364054,1.00151289324,0.00212198763489,1.00216655283,0.0021839970386,1.0016117675,0.00224495504424,1.4086292982,0.220184803,0.0081934808,0.7431647182,d,2
2457779.01545174,0.999720885039,0.00208000607962,0.996578319837,0.00204055317566,1.00390428391,0.00199214474849,1.00572860101,0.00196375562879,1.00051407795,0.00193664693066,1.00232119649,0.00195475759525,1.00437822983,0.00193211299564,1.00286070815,0.00190319639068,1.00217639459,0.00189700100768,1.0019788596,0.00191264250043,1.0003493138,0.0019699503573,1.00389812024,0.00196849912294,1.002492771,0.00197753600808,1.00008600583,0.00199031392276,1.00145767354,0.00203535650251,1.00221845329,0.00207440923989,1.00165040521,0.00207692781152,1.00092521781,0.00211917347018,1.00413116485,0.00218326859089,1.00247546189,0.00224312516982,1.3594584465,0.2123713493,0.0083347857,0.7431150675,d,2
2457779.01685247,1.00366769655,0.00208282356723,1.00319451444,0.00204556620698,1.00399790494,0.00199174411101,1.00250548287,0.00196065497649,0.997672426896,0.00193393016605,1.00174251467,0.00195377979951,1.00079730599,0.00192886122805,1.00007929252,0.00190058418771,0.999675358427,0.00189465023112,1.00263647865,0.00191275355673,1.00481942667,0.00197320235781,1.00299074994,0.00196727656654,1.00054557319,0.00197547695036,1.00320767463,0.00199243219765,1.0041924453,0.00203716783029,1.00293823035,0.00207458014251,1.00444491298,0.00207871447006,1.00169491703,0.00211926205537,1.0007475437,0.00217967119553,1.00138912181,0.00224144801299,1.3246802092,0.2122933865,0.0082810102,0.7429831624,d,2
2457779.01825282,0.998557332717,0.00207707148092,1.0041044769,0.00204506996913,1.00482135088,0.00199114379722,1.00021640944,0.00195758650969,0.999952838976,0.00193455660795,1.00265913141,0.0019533535752,1.0011038331,0.00192788144136,1.00330061825,0.00190199307814,0.999084834,0.00189299847942,1.00202101551,0.00191117829394,1.00450275078,0.00197168031496,1.00404621169,0.00196689011789,1.00306121691,0.00197626197784,1.00037864045,0.00198883312288,0.999912358825,0.00203239359846,1.00407627862,0.00207413103689,1.00260634646,0.00207581377847,1.00270426057,0.00211872088627,1.00546397322,0.00218235495139,1.00039804944,0.00223894006451,1.3019433022,0.2302684784,0.0081255026,0.7424958944,d,2
2457779.01965318,0.998324530646,0.00207697101343,1.00100236874,0.00204260271118,1.00392205627,0.00199060354862,1.00254726232,0.0019596272261,0.999734605935,0.00193452874143,1.00387392926,0.00195448466542,0.99970958673,0.00192691502771,0.999617123013,0.00189921472642,1.00033761778,0.00189417231572,1.0049163773,0.00191360727094,1.00193391797,0.00196973343812,1.00350914715,0.00196664551981,1.00239139103,0.00197589570288,1.00576528097,0.00199348545344,1.00496024002,0.00203681329232,0.999594159359,0.00207046190478,1.00032722419,0.00207399933878,1.00198147796,0.00211819833666,1.00160414475,0.00217903817246,1.00525787659,0.00224339763112,1.2787740231,0.2296340466,0.0081596524,0.7419725657,d,2
2457779.02105353,1.00223724202,0.00207919664954,1.00053602659,0.00204110374203,0.998002981614,0.00198451429786,0.999808751418,0.001956366123,1.00360651458,0.00193663480137,1.00321463106,0.00195293222097,1.00162991553,0.00192745948188,1.00164663152,0.00189984651562,0.998717361119,0.00189192613988,1.00404520497,0.001911948945,1.0056711769,0.00197170683417,1.00354470745,0.00196560055055,1.00245511951,0.00197487563709,1.00673020034,0.00199323255786,1.00274975728,0.00203379077235,1.00083515164,0.00207042829081,1.00231176722,0.00207455305104,1.00458850693,0.00211926244568,0.998674254603,0.00217527681792,0.999136284066,0.00223663364358,1.2700369358,0.2366728783,0.0081462134,0.7418987751,d,2
2457779.02245426,0.996706950876,0.00207377068703,1.00159345365,0.00204126693639,1.00041928509,0.00198589673412,1.00084380649,0.00195654646853,1.00024843436,0.00193324410302,1.00426210686,0.0019530976701,1.00010930097,0.00192556529905,1.00614217448,0.00190281128392,1.00373161648,0.00189532247325,1.00046336718,0.00190840795407,1.0050597097,0.00197052953781,1.00191694423,0.00196361617895,1.00026109879,0.001972364999,1.00556381853,0.00199155464701,1.00376516364,0.00203402332413,1.00306857069,0.00207158424987,1.0034726885,0.00207484007059,1.0062570926,0.00211995175812,0.999055580028,0.00217481678643,0.997517918281,0.00223439613755,1.2666221857,0.2242774963,0.0082342597,0.7419630885,d,2
2457779.02385461,1.00011169142,0.00207648572977,1.0002644314,0.00204006592527,1.00444171304,0.00198914285683,1.00332365764,0.00195845338159,1.00057583643,0.00193342262273,1.00373167655,0.00195251820459,0.998793435574,0.00192441127468,1.00562487029,0.00190231086184,1.00071352229,0.00189271705934,1.00387095203,0.00191110169764,1.00463742139,0.00197010273152,1.00355961762,0.00196485442889,1.00077744828,0.00197269884253,1.00171714469,0.0019882903045,1.00343848471,0.00203357153034,1.00084387486,0.00206952850424,0.996959611036,0.00206914124801,0.999948683569,0.00211438133283,1.00313560616,0.00217826990822,1.00660092631,0.00224233905796,1.2567719221,0.2327678204,0.0081435665,0.7415106893,d,2
2457779.02525497,0.997857325375,0.00207479871678,1.00178924155,0.00204158420355,0.999977712754,0.00198566769268,1.00404871645,0.00195932443332,1.00271875173,0.00193537718807,1.00235170078,0.00195173515352,1.0025383145,0.0019276730615,1.00304102269,0.00190048563532,1.00184511882,0.00189390502917,1.00286268322,0.00191049724448,1.00253395505,0.00196858544062,1.00575075497,0.00196690257306,0.999903730251,0.00197225336438,1.00326453984,0.00198981669135,0.998952769453,0.00203020206591,0.998717959813,0.00206797865752,1.00291847309,0.00207448738132,1.00183895786,0.00211627192639,1.00205805235,0.00217761521694,1.00490323575,0.00224109240358,1.256652832,0.238638401,0.0081157051,0.7415092587,d,2
2457779.02665532,0.99897505858,0.00207732206718,1.00210218206,0.00204339284896,1.00304342906,0.00198963314563,1.00145286315,0.00195868232941,0.996410019581,0.00193171205658,1.00678971302,0.00195677808955,1.00201050625,0.00192872207294,1.00158880415,0.00190073577589,1.00120667642,0.00189477163117,1.00498444606,0.0019135837637,1.00487635028,0.00197195851574,1.0004559836,0.00196403353546,1.00127436849,0.00197487210037,1.0024700154,0.00199069027383,1.00111515846,0.00203352231873,1.00297787478,0.00207320228812,1.00456604833,0.00207747957219,1.00217294591,0.00211826251646,1.00057365146,0.00217803615332,1.00196899579,0.00224030172762,1.2750877142,0.2324039936,0.0082719168,0.7417578697,d,2
2457779.02805605,0.999231330061,0.00207662527185,1.00251658542,0.00204277696807,1.00323379455,0.00198890395978,1.00022858399,0.00195676715398,1.0007849896,0.00193436203968,1.00568076404,0.00195496951274,1.00228303461,0.00192800189692,0.999147730999,0.00189789006433,1.00005626328,0.00189302969092,0.998673351627,0.00190764458456,1.00441925398,0.00197073720169,1.00541942554,0.00196721609779,1.00123233757,0.0019739317762,1.00644918843,0.00199303117778,0.998501330863,0.00203038405267,1.00133185794,0.00207088215094,1.00271057442,0.00207493023831,1.00514886695,0.00211979629737,1.00252920971,0.0021787332716,1.00165961243,0.00223896533513,1.2779567242,0.2286987305,0.0081994394,0.7403147817,d,2
2457779.02945641,0.999631350611,0.00207638319217,1.00373272412,0.00204322255125,1.0044318444,0.00198927501116,1.00240307234,0.00195799439013,1.00104792518,0.00193402971173,1.00084779691,0.00195048872096,1.00349862071,0.00192840980519,1.00157470002,0.00189928782139,0.998301600347,0.00189106794749,1.00163875192,0.00190943483649,1.00596165316,0.00197139240204,1.00430019159,0.00196574137414,1.00053061869,0.00197273379812,1.00442874703,0.00199081951195,0.999435933403,0.00203051370271,1.00275443464,0.00207147764309,1.00338445853,0.0020749211487,0.994467712464,0.00211004041955,1.00477116353,0.00218010846148,1.00420713939,0.00224066968363,1.2866505384,0.2384476662,0.0081460346,0.7412346005,d,2
2457779.03085677,1.0002513855,0.00207797895697,1.00375333713,0.00204435751495,1.0019119831,0.00198823874425,1.000977742,0.0019578425024,0.997351782672,0.00193204071967,1.00329118338,0.00195343694537,1.00344724452,0.00192936810908,1.0036877859,0.00190194780244,0.998657729833,0.00189234516988,1.00509869666,0.00191323968066,1.0058248302,0.00197230745184,1.0076455011,0.00196949048515,0.999527147663,0.00197296239997,1.00352946825,0.00199105893119,0.998210935117,0.00203063420687,0.999808679622,0.00207005690777,1.00212311509,0.00207493069059,1.00003613525,0.00211591373236,1.00464866654,0.00218110698926,1.00075433913,0.00223874506408,1.2873562574,0.2259995937,0.0082761627,0.7402414083,d,2
2457779.03225712,1.00174094048,0.00207945107267,1.00151058923,0.00204266250698,1.001729487,0.00198827470621,1.00205377258,0.00195890630823,0.999413837071,0.00193387276443,1.00315742163,0.00195355652238,1.00232223624,0.00192865657535,1.0001825866,0.00189931936441,1.00282688217,0.00189580117561,1.00488463379,0.00191325261009,1.00601943185,0.00197261748476,1.00522373828,0.00196769730142,1.00156190224,0.00197486932248,1.00546172845,0.0019929162041,0.997429032592,0.0020301662954,1.00084163901,0.00207120162154,1.00495596187,0.00207756304921,0.998647192441,0.00211497103898,1.00173913518,0.0021789039,1.00020270531,0.00223854353199,1.3029612303,0.2395832539,0.008190576,0.7404430509,d,2
2457779.03365785,1.00055515439,0.00207859874616,0.99864571327,0.002040392356,1.00707634219,0.00199284860342,1.00278769444,0.001959646884,1.00274704376,0.00193670878961,1.00164380695,0.0019524677134,1.00186901532,0.00192842712517,1.00089947798,0.00190003798986,0.999793167984,0.00189349736784,1.00311486089,0.0019119341789,1.00462975929,0.00197161857718,0.999275315992,0.00196294910855,1.00003512411,0.00197370770716,1.00576418796,0.00199329648193,1.00251292343,0.0020345153408,1.00402027698,0.00207403271916,1.00095881712,0.00207432856134,1.00289879692,0.00211881438775,1.00048439546,0.00217798693266,1.00158334896,0.00224002611905,1.3165211678,0.2353096008,0.008178398,0.7409737706,d,2
2457779.0350582,0.997599663194,0.00207630549859,1.00041397588,0.00204203880672,1.00161350805,0.0019884827886,1.00152304696,0.0019587833783,1.00086497505,0.00193532606046,1.00361625148,0.00195421186589,1.00136645807,0.00192817681022,1.00038155004,0.00189975006544,1.00029431552,0.00189403388656,1.00230695005,0.00191141035533,1.00414609982,0.00197141172123,1.0025074065,0.00196577575687,1.00506357337,0.00197797021025,1.00333212497,0.00199144636992,0.99986360407,0.00203250748064,1.00477282598,0.00207486666945,1.00731122489,0.00207992546129,1.00090743647,0.00211729282224,1.00248504555,0.00217998523366,1.00175493016,0.00224039879091,1.3222287893,0.2411580086,0.0081209242,0.7407461405,d,2
2457779.03645856,0.999800838569,0.00207875245073,1.00050455789,0.0020426627885,0.998763695514,0.00198669243633,1.00320669155,0.00196067065688,1.0015455736,0.00193636562161,1.00701542093,0.0019574912218,1.00138085303,0.00192867461856,1.00093321441,0.00190066441193,0.997599655966,0.00189229418419,1.00044836704,0.00191044011837,1.00510449136,0.00197271497155,1.00193672604,0.00196578846673,1.00253399967,0.00197650918076,1.00355412394,0.00199218968628,1.00482536837,0.00203724115695,1.00030605333,0.00207168417519,1.00293394748,0.00207676208656,1.00577623998,0.00212207619495,1.0022589797,0.00218040548238,1.00219924754,0.0022414126996,1.32975173,0.237834692,0.008146625,0.7398169637,d,2
2457779.03785891,0.997766831206,0.00207749058027,1.00222703907,0.0020445970454,1.00218587755,0.00198996051698,1.0000370652,0.00195862950874,1.00347454627,0.00193844636834,1.0010967775,0.00195317800033,1.00633333263,0.00193314650365,1.00501097619,0.00190444253664,0.999098278323,0.00189403736331,1.00381857318,0.00191361455548,1.00371460153,0.00197205519045,1.00276791153,0.00196700221607,0.998692019032,0.0019738654783,1.00478525919,0.00199374966621,1.00200540553,0.00203544490299,0.998112057069,0.0020703541714,1.00324820893,0.00207759706787,1.00006629893,0.00211776252383,1.00309206422,0.00218175161727,1.00208099377,0.00224193793689,1.3341456652,0.2501962185,0.008083283,0.7415716648,d,2
2457779.03925964,0.998326422883,0.00207693040441,1.0015993602,0.00204308926569,0.999014427225,0.00198628601537,0.997834990656,0.00195585165068,0.998714217131,0.00193364011289,1.00326587799,0.00195401244571,0.999860957738,0.00192702239197,1.00176385034,0.00190087956166,1.00278892804,0.00189598603438,1.0023366496,0.00191150454883,1.00393991107,0.00197120415048,1.00522113452,0.00196799497597,1.00353191135,0.00197683812278,1.00468216389,0.00199262301021,1.00226680202,0.00203462066593,1.00473374844,0.00207488306249,0.999357555234,0.00207324889787,1.00912607133,0.00212446924791,1.00141457702,0.0021791879839,1.00396108465,0.00224246044492,1.3338778019,0.2465348244,0.0081460411,0.7420313358,d,2
2457779.04065999,1.00390887607,0.00208150478058,1.00028912498,0.0020418271409,1.00114377119,0.00198790657285,1.00394985604,0.00196065013872,1.00056912116,0.00193491604721,1.00077235577,0.00195178394397,0.999683185089,0.00192666509807,0.999302670698,0.00189875599577,0.998207895635,0.00189221818349,0.999456232624,0.00190900485988,1.00520853635,0.00197210989666,1.00439116,0.00196716485885,1.00463480354,0.00197754763158,1.00155039118,0.00198986832715,1.00552793063,0.00203724266961,1.00449622674,0.00207453602515,0.999600292892,0.00207324625701,1.00202650424,0.00211821234395,1.00566518635,0.00218274970579,1.0038233076,0.00224219750035,1.3473666906,0.2374398708,0.0082320077,0.7412590981,d,2

==> ttv_posteriors.csv <==
m_b/M_s,P_b,sqrt(e_b)cos(omega_b),sqrt(e_b)sin(omega_b),T_b,m_c/M_s,P_c,sqrt(e_c)cos(omega_c),sqrt(e_c)sin(omega_c),T_c,m_d/M_s,P_d,sqrt(e_d)cos(omega_d),sqrt(e_d)sin(omega_d),T_d
1.3081041E-05,4.5154192E+01,-1.24075E-01,-1.60714E-01,1.5911149E+02,1.1698996E-05,8.5314266E+01,-8.6438E-02,-6.3245E-02,2.9532121E+02,1.5841936E-05,1.301852E+02,-9.8657E-02,-5.4026E-02,2.1202397E+02
1.4846932E-05,4.5154161E+01,-1.19295E-01,-9.986E-02,1.5911005E+02,1.393336E-05,8.5314377E+01,4.2458E-02,2.0846E-02,2.9532137E+02,1.8419806E-05,1.3018555E+02,-3.6022E-02,2.521E-02,2.1202298E+02
1.7753894E-05,4.5153985E+01,-1.30603E-01,-1.4811E-01,1.5911106E+02,1.2984651E-05,8.5317009E+01,4.272E-03,-2.5284E-02,2.9531759E+02,1.642552E-05,1.3018536E+02,-6.1531E-02,4.36E-04,2.1202262E+02
1.0080666E-05,4.5154431E+01,-9.1187E-02,-7.7449E-02,1.5911064E+02,1.5353288E-05,8.5312849E+01,1.8874E-02,-4.9371E-02,2.9532225E+02,1.7036283E-05,1.3018509E+02,-4.5774E-02,-2.0314E-02,2.1202263E+02
1.1117857E-05,4.5154224E+01,-7.8621E-02,-1.71136E-01,1.591107E+02,1.3507926E-05,8.5313677E+01,4.1062E-02,-1.0969E-01,2.9532047E+02,1.7686415E-05,1.301848E+02,6.075E-03,-1.0007E-01,2.1202319E+02
1.8287963E-05,4.515449E+01,-7.9638E-02,-1.66803E-01,1.5911036E+02,1.4578909E-05,8.5312565E+01,-7.7645E-02,-1.94871E-01,2.9531872E+02,2.3150826E-05,1.3018566E+02,-8.5546E-02,-1.68036E-01,2.1202414E+02
4.0423508E-06,4.515421E+01,-8.3709E-02,-2.36446E-01,1.5911142E+02,1.1454584E-05,8.5312785E+01,-5.005E-03,-1.92502E-01,2.9532123E+02,1.4689866E-05,1.3018382E+02,-2.6057E-02,-1.73397E-01,2.1202411E+02
1.304542E-05,4.5154199E+01,-1.26361E-01,-8.7758E-02,1.5910992E+02,1.3555219E-05,8.5315211E+01,4.0789E-02,-5.9825E-02,2.9532253E+02,1.5219742E-05,1.3018461E+02,-2.0805E-02,-4.6969E-02,2.1202374E+02
1.2976899E-05,4.5154142E+01,-1.28005E-01,-9.0535E-02,1.5911011E+02,1.4875642E-05,8.5314394E+01,1.4916E-02,-2.8061E-02,2.9532136E+02,1.6719403E-05,1.301851E+02,-5.0771E-02,1.0634E-02,2.1202303E+02
5.3073301E-06,4.5154116E+01,-8.1431E-02,-1.84433E-01,1.5911128E+02,1.1836897E-05,8.5310519E+01,6.8364E-02,1.3206E-02,2.95322E+02,2.2665776E-05,1.3018371E+02,5.181E-03,1.8673E-02,2.1202382E+02
1.6759157E-05,4.5154136E+01,-9.8856E-02,-1.50631E-01,1.5911064E+02,1.2262626E-05,8.5315268E+01,7.5893E-02,-2.7764E-02,2.9531745E+02,1.8448369E-05,1.3018491E+02,2.3638E-02,-3.923E-02,2.120235E+02
1.7047176E-05,4.5154243E+01,-1.09219E-01,-1.17475E-01,1.5910984E+02,1.3094158E-05,8.5315889E+01,5.9288E-02,-6.496E-03,2.9531809E+02,1.5855211E-05,1.3018531E+02,-2.6213E-02,-2.839E-03,2.1202395E+02
4.7928704E-06,4.5154373E+01,-8.7454E-02,-7.7223E-02,1.591102E+02,1.6204556E-05,8.5312796E+01,6.2731E-02,-4.8188E-02,2.953203E+02,1.8044331E-05,1.3018403E+02,3.2646E-02,-2.8114E-02,2.1202374E+02
8.5828044E-06,4.5154245E+01,-9.156E-02,-1.55453E-01,1.5911069E+02,1.3373008E-05,8.5312592E+01,2.5503E-02,-1.712E-02,2.9532088E+02,1.7613563E-05,1.3018475E+02,-5.2582E-02,-5.72E-03,2.1202314E+02
4.2497878E-06,4.5153863E+01,-1.48562E-01,-1.66624E-01,1.5911043E+02,1.0867801E-05,8.5312743E+01,6.9584E-02,2.3065E-02,2.9532302E+02,1.5612694E-05,1.3018384E+02,1.358E-02,1.8462E-02,2.1202277E+02
3.2899516E-05,4.5154368E+01,-9.3321E-02,-8.2835E-02,1.5911015E+02,1.5984261E-05,8.5317656E+01,6.3489E-02,-3.7382E-02,2.9531969E+02,1.619857E-05,1.3018679E+02,2.4699E-02,-1.4951E-02,2.1202313E+02
9.9119736E-06,4.5154343E+01,-5.5804E-02,-1.72276E-01,1.5911088E+02,1.2160745E-05,8.5311948E+01,8.1377E-02,-1.1358E-02,2.9532193E+02,2.0829521E-05,1.3018411E+02,3.8637E-02,-1.6187E-02,2.1202276E+02
1.7803778E-05,4.5154225E+01,-2.7975E-02,-9.5944E-02,1.5911013E+02,1.3982136E-05,8.5315542E+01,1.64835E-01,3.1734E-02,2.953202E+02,1.8357093E-05,1.301844E+02,1.35287E-01,3.7749E-02,2.1202314E+02
2.2785948E-05,4.5153913E+01,-4.9579E-02,-1.01038E-01,1.5910977E+02,1.4005765E-05,8.5318487E+01,1.92719E-01,2.4802E-02,2.9532262E+02,1.7580095E-05,1.3018493E+02,1.62317E-01,2.8581E-02,2.1202268E+02
1.8976905E-05,4.5153744E+01,-5.5021E-02,-1.1207E-01,1.591099E+02,1.2756599E-05,8.5318478E+01,2.12731E-01,-1.3414E-02,2.9532348E+02,1.6855736E-05,1.3018407E+02,1.81417E-01,-9.757E-03,2.1202327E+02
1.1084098E-05,4.5153875E+01,-3.8358E-02,-1.24139E-01,1.5911063E+02,1.4827328E-05,8.5314669E+01,1.7995E-01,-8.4398E-02,2.9532317E+02,1.9322045E-05,1.301835E+02,1.53584E-01,-7.2266E-02,2.1202337E+02
1.6251422E-06,4.5153913E+01,-4.6154E-02,-1.36137E-01,1.5910981E+02,1.2438794E-05,8.5311435E+01,1.82121E-01,-8.137E-02,2.9532543E+02,2.1621939E-05,1.3018216E+02,1.53055E-01,-7.2554E-02,2.1202291E+02
1.0758448E-05,4.5153963E+01,-1.10367E-01,-1.69679E-01,1.5911035E+02,1.2597073E-05,8.5312845E+01,4.295E-03,-9.2078E-02,2.9532117E+02,2.3227252E-05,1.3018399E+02,-3.8697E-02,-7.3445E-02,2.1202437E+02
1.3695856E-05,4.5154112E+01,-1.61015E-01,-1.7192E-01,1.5910888E+02,1.0789257E-05,8.5318626E+01,-2.0064E-02,-1.76882E-01,2.9531828E+02,9.015591E-06,1.3018478E+02,-4.3018E-02,-1.58941E-01,2.1202357E+02
9.4691195E-06,4.5153889E+01,-1.37966E-01,-1.16543E-01,1.5910996E+02,1.2532709E-05,8.5313957E+01,6.7632E-02,-7.3367E-02,2.9532278E+02,1.9070493E-05,1.3018407E+02,2.2391E-02,-7.2073E-02,2.1202264E+02
5.8994442E-06,4.515432E+01,-7.5691E-02,-1.90996E-01,1.5911132E+02,1.0755336E-05,8.5312349E+01,5.9142E-02,3.1649E-02,2.9532255E+02,1.6495264E-05,1.3018391E+02,-3.2295E-02,1.767E-02,2.1202256E+02
3.3294165E-06,4.5154315E+01,-1.00002E-01,-9.7259E-02,1.5911018E+02,1.4024969E-05,8.531081E+01,-1.2474E-02,-5.857E-03,2.9532207E+02,2.0300566E-05,1.3018409E+02,-5.6327E-02,1.1135E-02,2.120232E+02
1.5697112E-05,4.5154155E+01,-1.30946E-01,-1.12552E-01,1.5911044E+02,1.3355095E-05,8.5314352E+01,-8.0801E-02,3.3542E-02,2.9531988E+02,1.9106763E-05,1.3018496E+02,-9.257E-02,3.362E-02,2.1202443E+02
1.663269E-05,4.5154282E+01,-9.7941E-02,-9.7688E-02,1.5911128E+02,1.4746478E-05,8.5314348E+01,-1.836E-02,2.4565E-02,2.9531934E+02,1.9883731E-05,1.301847E+02,-5.4157E-02,3.7783E-02,2.1202414E+02
5.659705E-06,4.5154366E+01,-6.813E-02,-1.45761E-01,1.5911107E+02,1.3869507E-05,8.5313669E+01,8.3111E-02,-8.5676E-02,2.9532061E+02,1.1619287E-05,1.3018457E+02,5.0033E-02,-8.2994E-02,2.1202235E+02
2.4245842E-05,4.5154193E+01,-8.8227E-02,-1.04062E-01,1.5911048E+02,1.5202253E-05,8.5314584E+01,5.9781E-02,-2.1761E-02,2.953184E+02,2.4404954E-05,1.3018584E+02,-3.337E-03,1.2824E-02,2.1202379E+02
1.1879946E-06,4.5154555E+01,-6.1207E-02,-1.13962E-01,1.5911064E+02,1.4858534E-05,8.5311221E+01,1.6865E-02,1.02495E-01,2.9532201E+02,1.7134914E-05,1.3018389E+02,-1.4243E-02,9.8853E-02,2.1202314E+02
7.1774585E-06,4.5154499E+01,-4.9714E-02,-1.69051E-01,1.5911053E+02,1.2620701E-05,8.5311747E+01,2.6728E-02,-2.1274E-02,2.9532212E+02,2.0243501E-05,1.3018376E+02,-5.4337E-02,-2.137E-03,2.1202402E+02
6.3268996E-06,4.5154145E+01,-8.5189E-02,-1.66032E-01,1.591106E+02,1.3347478E-05,8.5311623E+01,6.4176E-02,-2.9263E-02,2.953221E+02,2.0394127E-05,1.3018404E+02,7.664E-03,-3.2634E-02,2.1202276E+02
2.3826046E-05,4.5154487E+01,-7.1173E-02,-1.53819E-01,1.5910996E+02,1.2252288E-05,8.5315894E+01,-5.916E-03,6.591E-03,2.9531799E+02,1.6698715E-05,1.3018525E+02,-6.0756E-02,1.0749E-02,2.1202523E+02
7.3694697E-06,4.5154278E+01,-7.9487E-02,-1.86261E-01,1.5911116E+02,1.1206071E-05,8.5312812E+01,6.446E-02,5.71E-04,2.9532085E+02,1.7367715E-05,1.301835E+02,-2.7365E-02,2.932E-03,2.1202361E+02
1.2282358E-05,4.5154349E+01,-1.27846E-01,-1.19859E-01,1.5910988E+02,1.1962715E-05,8.5316439E+01,-4.0561E-02,2.1744E-02,2.9531682E+02,1.0909984E-05,1.301846E+02,-7.2034E-02,1.5273E-02,2.1202385E+02
1.3369308E-05,4.5154077E+01,-1.10466E-01,-1.0257E-01,1.5911112E+02,1.4964223E-05,8.5311983E+01,-5.6347E-02,-3.9405E-02,2.9531941E+02,2.5938193E-05,1.3018499E+02,-7.8396E-02,-1.209E-02,2.1202341E+02
1.4559471E-05,4.5154537E+01,-8.8375E-02,-1.12105E-01,1.5911084E+02,1.4045431E-05,8.531503E+01,-4.2594E-02,8.1844E-02,2.9531735E+02,1.4456767E-05,1.3018494E+02,-6.533E-02,7.464E-02,2.1202405E+02
1.9309965E-05,4.5154308E+01,-1.1972E-01,-7.1265E-02,1.5911045E+02,1.5256748E-05,8.5313974E+01,-8.8592E-02,2.3283E-02,2.9532123E+02,2.0894642E-05,1.3018573E+02,-9.5713E-02,3.2374E-02,2.1202428E+02
5.5984645E-06,4.5153982E+01,-1.31484E-01,-6.9734E-02,1.5911098E+02,1.6229839E-05,8.5311176E+01,-6.0386E-02,1.9842E-02,2.9532119E+02,2.455889E-05,1.3018424E+02,-7.1856E-02,3.6027E-02,2.1202397E+02
1.4736687E-05,4.5154253E+01,-1.03391E-01,-9.9215E-02,1.5911042E+02,1.5740779E-05,8.531405E+01,-3.8924E-02,-1.6235E-02,2.9531786E+02,1.9831489E-05,1.3018513E+02,-6.4902E-02,1.666E-02,2.1202324E+02
6.3354415E-06,4.5154246E+01,-9.1717E-02,-1.78801E-01,1.5911106E+02,1.208574E-05,8.5312823E+01,-1.8815E-02,5.246E-03,2.9531907E+02,1.6881088E-05,1.3018391E+02,-6.0405E-02,5.893E-03,2.1202375E+02
1.5662705E-05,4.5154388E+01,-9.9201E-02,-1.30768E-01,1.5911019E+02,1.3143889E-05,8.5313552E+01,-7.2327E-02,3.5971E-02,2.9532099E+02,1.7893702E-05,1.3018584E+02,-9.0718E-02,2.1246E-02,2.1202299E+02
2.3779348E-05,4.5154268E+01,-1.23001E-01,-1.13671E-01,1.5910987E+02,1.5372811E-05,8.5315654E+01,-6.1929E-02,-1.07713E-01,2.9532007E+02,1.7541885E-05,1.3018697E+02,-7.7637E-02,-8.6085E-02,2.1202346E+02
7.2554703E-06,4.5154459E+01,-7.225E-02,-2.64242E-01,1.5910912E+02,9.3536815E-06,8.5314817E+01,4.605E-02,-2.59903E-01,2.9531911E+02,1.0238429E-05,1.3018404E+02,2.1703E-02,-2.40878E-01,2.120231E+02
9.5200912E-06,4.5154237E+01,-1.21724E-01,-1.07737E-01,1.5910989E+02,1.3893159E-05,8.5313606E+01,-9.921E-03,-1.09618E-01,2.953216E+02,1.6180937E-05,1.3018446E+02,-4.0287E-02,-8.916E-02,2.1202412E+02
1.6416909E-05,4.5154203E+01,-1.10153E-01,-1.39965E-01,1.5911022E+02,1.2435538E-05,8.5316199E+01,5.5123E-02,-7.7443E-02,2.9531893E+02,1.4212808E-05,1.3018483E+02,1.1488E-02,-7.3709E-02,2.1202455E+02
1.2103752E-05,4.5154424E+01,-7.3322E-02,-1.45281E-01,1.5911021E+02,1.361506E-05,8.5314222E+01,2.5326E-02,-1.32402E-01,2.9531737E+02,1.5546543E-05,1.3018459E+02,-5.093E-03,-1.16156E-01,2.1202358E+02
4.4164588E-06,4.5154338E+01,-7.6714E-02,-1.58592E-01,1.5911108E+02,1.2714574E-05,8.531306E+01,6.15E-02,8.1802E-02,2.953206E+02,1.4992969E-05,1.3018358E+02,1.7184E-02,8.587E-02,2.1202257E+02
9.129302E-06,4.5154265E+01,-9.4723E-02,-1.24499E-01,1.5911052E+02,1.3841986E-05,8.5313316E+01,4.9282E-02,5.405E-02,2.9531982E+02,1.7361038E-05,1.3018453E+02,-6.532E-03,6.3021E-02,2.1202276E+02
1.2218147E-05,4.5154646E+01,-7.559E-02,-1.52986E-01,1.5911023E+02,1.436697E-05,8.5312395E+01,-1.10306E-01,-1.2155E-01,2.953172E+02,1.8077105E-05,1.3018552E+02,-1.16085E-01,-9.9566E-02,2.1202235E+02
1.9005321E-05,4.5154347E+01,-8.1355E-02,-8.8382E-02,1.5911109E+02,1.7265468E-05,8.531215E+01,-3.6485E-02,-7.2935E-02,2.9532037E+02,2.5382409E-05,1.301859E+02,-6.6125E-02,-3.9848E-02,2.1202378E+02
1.2758743E-05,4.5154243E+01,-1.03011E-01,-1.00828E-01,1.591103E+02,1.4217701E-05,8.5312567E+01,8.079E-03,-1.03147E-01,2.9532302E+02,2.1405404E-05,1.3018456E+02,-2.7019E-02,-8.3532E-02,2.1202417E+02
1.3871997E-05,4.5154226E+01,-1.06793E-01,-1.29733E-01,1.5911128E+02,1.3706644E-05,8.5314436E+01,-4.0706E-02,-4.1592E-02,2.9532002E+02,1.7172946E-05,1.3018498E+02,-7.1787E-02,-1.3432E-02,2.1202352E+02
1.5742684E-05,4.515415E+01,-7.6255E-02,-1.70443E-01,1.591119E+02,1.3502084E-05,8.5314986E+01,6.7077E-02,-4.5448E-02,2.953152E+02,1.9655153E-05,1.301848E+02,2.1486E-02,-4.3637E-02,2.1202363E+02
7.261288E-06,4.5153806E+01,-1.29583E-01,-1.15674E-01,1.5911064E+02,1.3070616E-05,8.5313883E+01,1.18073E-01,7.8271E-02,2.9532121E+02,1.67624E-05,1.3018432E+02,8.6282E-02,7.6737E-02,2.1202297E+02
5.2518952E-06,4.5153704E+01,-1.47414E-01,-1.19598E-01,1.5911044E+02,1.1980132E-05,8.5312862E+01,1.23712E-01,3.9073E-02,2.9532366E+02,1.6902542E-05,1.301841E+02,9.4293E-02,3.3064E-02,2.1202342E+02
6.3001898E-06,4.515415E+01,-1.08222E-01,-1.4668E-01,1.5911089E+02,1.2499061E-05,8.5313965E+01,7.6241E-02,1.8485E-02,2.9531884E+02,1.4782375E-05,1.3018369E+02,2.7083E-02,3.8507E-02,2.1202415E+02
1.3244382E-05,4.515426E+01,-9.9441E-02,-1.34212E-01,1.5911051E+02,1.4092664E-05,8.5316029E+01,6.7033E-02,-2.005E-02,2.9531472E+02,1.3140927E-05,1.3018457E+02,1.7402E-02,9.331E-03,2.1202367E+02
1.5496253E-05,4.515402E+01,-1.30057E-01,-1.29286E-01,1.5910958E+02,1.1591214E-05,8.5319031E+01,1.29242E-01,9.1919E-02,2.9531957E+02,9.3997215E-06,1.3018495E+02,9.4903E-02,8.7936E-02,2.1202261E+02
1.2155072E-05,4.5154242E+01,-7.7323E-02,-1.36176E-01,1.5911019E+02,1.2971106E-05,8.5312788E+01,8.1986E-02,-4.826E-03,2.9531956E+02,2.2091463E-05,1.3018428E+02,4.4831E-02,6.245E-03,2.1202398E+02
2.6295454E-05,4.5154661E+01,-6.8123E-02,-1.26984E-01,1.5910981E+02,1.3339228E-05,8.5317257E+01,3.408E-03,-1.00792E-01,2.9531491E+02,1.1924944E-05,1.3018632E+02,-3.569E-02,-8.4407E-02,2.1202289E+02
1.1316914E-05,4.5154139E+01,-7.4125E-02,-1.32534E-01,1.5910906E+02,1.3302613E-05,8.5312831E+01,1.08033E-01,-1.54655E-01,2.9532443E+02,2.1170125E-05,1.3018427E+02,8.1034E-02,-1.425E-01,2.120232E+02
4.6200513E-06,4.5154149E+01,-8.7777E-02,-1.90067E-01,1.5911153E+02,1.251212E-05,8.5313298E+01,3.6108E-02,-1.6076E-01,2.953204E+02,1.5535436E-05,1.3018356E+02,7.594E-03,-1.4438E-01,2.1202342E+02
1.1491154E-05,4.5153868E+01,-1.20112E-01,-1.47246E-01,1.5911046E+02,1.3127829E-05,8.5314079E+01,7.6242E-02,-9.7905E-02,2.9532292E+02,1.9093079E-05,1.3018462E+02,4.1637E-02,-9.3279E-02,2.1202344E+02
4.4237121E-06,4.5154304E+01,-1.02644E-01,-8.194E-02,1.5911015E+02,1.4742144E-05,8.5312145E+01,4.9472E-02,6.488E-03,2.9532003E+02,1.8709522E-05,1.3018408E+02,-2.5118E-02,3.4608E-02,2.1202278E+02
1.376419E-05,4.515412E+01,-1.22814E-01,-1.33672E-01,1.591101E+02,1.2632856E-05,8.5315486E+01,4.1787E-02,5.5003E-02,2.9532246E+02,1.5366116E-05,1.3018443E+02,-1.5927E-02,6.3012E-02,2.1202424E+02
2.7157877E-05,4.5154133E+01,-1.23898E-01,-9.2043E-02,1.5911074E+02,1.4546928E-05,8.5317292E+01,-1.5193E-02,5.8766E-02,2.9531944E+02,1.8303133E-05,1.3018643E+02,-5.2531E-02,5.3208E-02,2.1202374E+02
2.1622768E-05,4.5154481E+01,-6.9919E-02,-1.10762E-01,1.591103E+02,1.4005332E-05,8.5314077E+01,8.563E-03,1.4898E-02,2.9531925E+02,1.9820346E-05,1.3018558E+02,-5.5169E-02,2.0656E-02,2.1202305E+02
9.5127928E-06,4.5154676E+01,-2.4491E-02,-1.5265E-01,1.5910994E+02,1.4811641E-05,8.5313066E+01,6.1558E-02,-2.2408E-02,2.9532063E+02,1.6022309E-05,1.301846E+02,-3.77E-03,-1.746E-03,2.1202226E+02
1.4529012E-05,4.5154492E+01,-6.8404E-02,-1.41423E-01,1.5910935E+02,1.2325725E-05,8.5315253E+01,7.4018E-02,2.9583E-02,2.9531617E+02,1.5180775E-05,1.3018455E+02,1.4741E-02,4.7363E-02,2.1202246E+02
1.1623159E-05,4.5154006E+01,-1.46257E-01,-1.09316E-01,1.5911012E+02,1.1733377E-05,8.531617E+01,9.308E-02,1.9806E-02,2.9532141E+02,1.2917872E-05,1.3018451E+02,5.4482E-02,2.1409E-02,2.1202339E+02
7.7058812E-06,4.5153729E+01,-1.05098E-01,-1.43465E-01,1.5911078E+02,1.4001506E-05,8.5315117E+01,1.491E-01,-6.2619E-02,2.9532191E+02,1.4243618E-05,1.301836E+02,1.21918E-01,-5.2596E-02,2.1202268E+02
1.0334065E-05,4.5154191E+01,-1.18888E-01,-1.6236E-01,1.5911005E+02,1.0983068E-05,8.5314184E+01,-5.803E-03,-7.4266E-02,2.9532021E+02,1.5638944E-05,1.3018446E+02,-5.3807E-02,-6.3864E-02,2.1202323E+02
1.6213257E-05,4.5154581E+01,-3.3381E-02,-1.32859E-01,1.5911013E+02,1.3622788E-05,8.5312939E+01,7.1212E-02,-7.476E-03,2.9531831E+02,1.970884E-05,1.3018476E+02,2.6395E-02,1.2202E-02,2.1202433E+02
6.9148059E-06,4.5153587E+01,-1.38115E-01,-1.85582E-01,1.5911153E+02,1.1786556E-05,8.5314372E+01,1.01711E-01,-7.1707E-02,2.953209E+02,1.6131479E-05,1.3018387E+02,6.2507E-02,-7.5946E-02,2.1202301E+02
1.9316393E-06,4.5153992E+01,-9.7632E-02,-1.00156E-01,1.5910968E+02,1.4318359E-05,8.5311132E+01,1.26614E-01,-7.5127E-02,2.9532467E+02,2.076503E-05,1.3018344E+02,9.9831E-02,-6.7633E-02,2.120228E+02
5.6278203E-06,4.5154324E+01,-4.3592E-02,-1.62591E-01,1.5911017E+02,1.3961929E-05,8.5313632E+01,1.05984E-01,-1.86776E-01,2.9531986E+02,1.5355595E-05,1.3018385E+02,8.1259E-02,-1.69554E-01,2.1202242E+02
5.8251055E-06,4.5154192E+01,-5.7102E-02,-1.6825E-01,1.591106E+02,1.33745E-05,8.5311559E+01,1.04209E-01,-5.1962E-02,2.9532291E+02,2.1181586E-05,1.3018399E+02,7.2906E-02,-5.1376E-02,2.1202232E+02
4.4917796E-06,4.5153752E+01,-1.3059E-01,-1.27716E-01,1.5911114E+02,1.2814475E-05,8.5312699E+01,1.23227E-01,-1.3561E-02,2.9532151E+02,1.7907545E-05,1.3018378E+02,9.3389E-02,-1.2834E-02,2.1202253E+02
7.2422791E-06,4.5154129E+01,-1.06991E-01,-3.3207E-02,1.5910941E+02,1.5996638E-05,8.5311221E+01,9.36E-02,-4.2904E-02,2.9532463E+02,2.3983628E-05,1.3018438E+02,6.8711E-02,-3.0521E-02,2.1202281E+02
8.2034554E-06,4.5154583E+01,-2.3799E-02,-1.48982E-01,1.5911057E+02,1.3291353E-05,8.5312332E+01,6.2534E-02,-6.5125E-02,2.9531917E+02,2.0165684E-05,1.3018361E+02,2.2202E-02,-5.7034E-02,2.1202362E+02
1.1729427E-05,4.5154411E+01,-3.2216E-02,-2.00782E-01,1.5911067E+02,1.1297488E-05,8.5313345E+01,9.1177E-02,-9.8074E-02,2.9532056E+02,1.8079697E-05,1.3018384E+02,5.2099E-02,-9.7011E-02,2.1202318E+02
1.448394E-05,4.5154436E+01,-2.4237E-02,-1.61012E-01,1.5911001E+02,1.5588204E-05,8.531374E+01,7.1515E-02,-1.67743E-01,2.9531771E+02,2.0907166E-05,1.3018423E+02,5.0836E-02,-1.45876E-01,2.1202365E+02
1.3932078E-05,4.5154363E+01,-7.6265E-02,-9.6212E-02,1.5911058E+02,1.5740695E-05,8.5312437E+01,1.6206E-02,5.2873E-02,2.9531798E+02,2.3153238E-05,1.3018497E+02,-3.1003E-02,5.822E-02,2.1202412E+02
1.2180076E-05,4.5154021E+01,-1.28158E-01,-1.47925E-01,1.591101E+02,1.2603413E-05,8.5313682E+01,-5.0223E-02,2.5124E-02,2.9532136E+02,2.0625505E-05,1.3018443E+02,-7.4194E-02,2.4627E-02,2.1202371E+02
1.9912516E-05,4.5154132E+01,-1.3714E-01,-7.8545E-02,1.591111E+02,1.4403753E-05,8.5316536E+01,-2.813E-02,8.5801E-02,2.9531776E+02,1.5622395E-05,1.3018592E+02,-5.4782E-02,7.7844E-02,2.1202334E+02
5.5553528E-06,4.5154032E+01,-1.17511E-01,-1.74064E-01,1.5911111E+02,1.0644953E-05,8.5311895E+01,5.995E-02,2.0957E-02,2.953208E+02,1.8779866E-05,1.3018347E+02,-2.7396E-02,1.3597E-02,2.1202495E+02
1.2334682E-05,4.5154275E+01,-1.08863E-01,-6.1816E-02,1.5911067E+02,1.6028442E-05,8.5311684E+01,-4.0196E-02,-6.39E-02,2.9532453E+02,2.2871684E-05,1.3018541E+02,-6.8798E-02,-3.4397E-02,2.1202286E+02
1.0770017E-05,4.515437E+01,-7.2048E-02,-1.17762E-01,1.5910991E+02,1.4848746E-05,8.5311598E+01,3.3752E-02,-5.4459E-02,2.953222E+02,2.2254533E-05,1.301845E+02,-2.9785E-02,-3.2865E-02,2.1202323E+02
1.2929604E-05,4.5154165E+01,-1.17191E-01,-1.91764E-01,1.5911144E+02,1.1657747E-05,8.5314668E+01,-5.3274E-02,-1.51998E-01,2.9532028E+02,1.5493502E-05,1.3018504E+02,-7.2197E-02,-1.33588E-01,2.1202336E+02
1.5315964E-06,4.5154046E+01,-1.31004E-01,-9.6199E-02,1.5911012E+02,1.3547863E-05,8.5311077E+01,5.8983E-02,4.329E-03,2.953217E+02,1.7971999E-05,1.3018363E+02,-4.165E-03,3.0508E-02,2.1202425E+02
2.4526257E-05,4.5154258E+01,-1.17914E-01,-8.5212E-02,1.5911011E+02,1.3048241E-05,8.5318772E+01,8.4709E-02,6.8891E-02,2.9531899E+02,1.2490441E-05,1.301858E+02,4.052E-02,7.6858E-02,2.1202307E+02
1.0749939E-05,4.5154141E+01,-1.10114E-01,-1.40153E-01,1.5911089E+02,1.3009526E-05,8.5314171E+01,3.5542E-02,1.9367E-02,2.9532095E+02,1.7246048E-05,1.301843E+02,-4.3924E-02,2.9912E-02,2.1202301E+02
2.1527738E-05,4.5154431E+01,-1.07519E-01,-9.8537E-02,1.5911026E+02,1.289707E-05,8.5315087E+01,-5.4927E-02,-5.129E-03,2.9531915E+02,1.6445073E-05,1.3018604E+02,-7.803E-02,-4.014E-03,2.120239E+02
1.4174325E-05,4.5154016E+01,-1.34173E-01,-1.12752E-01,1.5911029E+02,1.3473317E-05,8.5315053E+01,4.4765E-02,-1.6722E-02,2.9532064E+02,1.673515E-05,1.3018553E+02,-4.0161E-02,-1.4187E-02,2.1202303E+02
1.0631915E-05,4.5154228E+01,-1.15519E-01,-1.30973E-01,1.5911022E+02,1.2798121E-05,8.5313924E+01,1.0109E-02,-1.16137E-01,2.9532101E+02,1.5210756E-05,1.3018498E+02,-2.1965E-02,-1.04751E-01,2.1202339E+02
9.0167684E-06,4.5153704E+01,-1.16799E-01,-2.46003E-01,1.5911042E+02,1.011086E-05,8.531559E+01,1.00457E-01,-2.33573E-01,2.9532466E+02,1.3285181E-05,1.3018426E+02,6.9738E-02,-2.19514E-01,2.1202279E+02
1.0066595E-05,4.5153871E+01,-6.2226E-02,-1.42011E-01,1.5910969E+02,1.4261194E-05,8.53158E+01,1.68964E-01,-1.64604E-01,2.9532233E+02,1.3899902E-05,1.3018334E+02,1.42872E-01,-1.47165E-01,2.1202307E+02
9.3322908E-06,4.5153932E+01,-1.30153E-01,-1.44273E-01,1.5910977E+02,1.2196994E-05,8.53138E+01,7.9707E-02,-4.446E-02,2.9532133E+02,1.8130939E-05,1.3018416E+02,3.6874E-02,-5.127E-02,2.1202358E+02
5.1333246E-06,4.5154065E+01,-7.1353E-02,-1.54967E-01,1.5911022E+02,1.3645007E-05,8.5310988E+01,1.04707E-01,-3.1055E-02,2.953244E+02,2.5364331E-05,1.3018303E+02,7.6666E-02,-1.7368E-02,2.1202441E+02
9.8165657E-06,4.5154208E+01,-1.29708E-01,-9.8571E-02,1.5910982E+02,1.2449213E-05,8.5312706E+01,-4.9143E-02,-1.4437E-02,2.953228E+02,1.9062144E-05,1.3018467E+02,-7.6153E-02,-9.801E-03,2.1202387E+02
2.4351204E-05,4.5154149E+01,-1.18465E-01,-6.2945E-02,1.5911105E+02,1.6990333E-05,8.5314988E+01,-2.1713E-02,-8.027E-02,2.9532273E+02,2.1482103E-05,1.3018633E+02,-5.7091E-02,-4.6253E-02,2.1202276E+02
1.1490766E-05,4.5154624E+01,-8.2418E-02,-1.5882E-01,1.591111E+02,1.5072582E-05,8.531426E+01,-7.486E-02,-1.6524E-01,2.9531772E+02,1.3278038E-05,1.301853E+02,-8.4983E-02,-1.39203E-01,2.120235E+02
9.2312965E-06,4.5154324E+01,-1.10642E-01,-1.40196E-01,1.5911059E+02,1.4451821E-05,8.5313193E+01,-9.9986E-02,-7.4378E-02,2.9531759E+02,1.7803084E-05,1.3018485E+02,-1.0866E-01,-5.1831E-02,2.1202385E+02
1.3244102E-05,4.515455E+01,-7.8091E-02,-1.5643E-01,1.5911033E+02,1.4336488E-05,8.5312512E+01,-1.19928E-01,-7.7559E-02,2.9531672E+02,2.0674257E-05,1.30185E+02,-1.24404E-01,-5.4835E-02,2.1202415E+02
1.522862E-05,4.5154166E+01,-1.17488E-01,-1.41208E-01,1.5911175E+02,1.4092499E-05,8.5315644E+01,-4.2497E-02,-9.3582E-02,2.9531902E+02,1.5688273E-05,1.3018548E+02,-7.0085E-02,-6.9922E-02,2.1202275E+02
1.6187706E-05,4.5154382E+01,-9.3651E-02,-9.1187E-02,1.5911034E+02,1.5158754E-05,8.5314287E+01,4.3276E-02,-3.9424E-02,2.9532036E+02,1.6995559E-05,1.3018554E+02,-2.6587E-02,-2.324E-02,2.1202313E+02
7.0848738E-06,4.5153841E+01,-1.04075E-01,-1.68892E-01,1.5910981E+02,1.1691449E-05,8.5311776E+01,1.21901E-01,-6.0013E-02,2.9532374E+02,2.3053376E-05,1.3018342E+02,8.895E-02,-6.2386E-02,2.1202397E+02
8.0573491E-06,4.515364E+01,-1.35835E-01,-9.6291E-02,1.5911047E+02,1.5074183E-05,8.5313368E+01,1.18495E-01,1.3852E-02,2.9532239E+02,1.9796712E-05,1.3018441E+02,9.2068E-02,2.3947E-02,2.1202395E+02
1.373145E-05,4.5153853E+01,-1.38232E-01,-1.58873E-01,1.5911108E+02,1.1407733E-05,8.5317493E+01,1.08103E-01,-1.0864E-02,2.9532015E+02,1.3510885E-05,1.3018443E+02,7.3606E-02,-1.2575E-02,2.1202315E+02
1.2299727E-05,4.5154269E+01,-5.459E-02,-2.181E-01,1.5911008E+02,1.200179E-05,8.5316001E+01,8.8664E-02,-2.03888E-01,2.953157E+02,1.3857042E-05,1.3018392E+02,6.2965E-02,-1.8512E-01,2.1202365E+02
1.1644432E-05,4.5154341E+01,-5.6158E-02,-1.62409E-01,1.5910942E+02,1.4001722E-05,8.5313108E+01,5.7341E-02,-1.10069E-01,2.9531769E+02,2.0170102E-05,1.3018466E+02,2.4581E-02,-1.00126E-01,2.1202274E+02
1.9562505E-05,4.5154023E+01,-9.7562E-02,-1.13846E-01,1.5911102E+02,1.4933996E-05,8.5314099E+01,7.6192E-02,-1.2883E-02,2.9532006E+02,2.3618209E-05,1.3018554E+02,3.962E-02,5.591E-03,2.1202305E+02
1.6865722E-05,4.5154217E+01,-9.1101E-02,-1.48083E-01,1.5911063E+02,1.3326508E-05,8.5315626E+01,6.2078E-02,-1.8805E-02,2.9531564E+02,1.7216902E-05,1.3018455E+02,4.842E-03,1.826E-02,2.1202481E+02
1.6076894E-05,4.5154238E+01,-1.17845E-01,-9.7658E-02,1.5911036E+02,1.3656147E-05,8.5314319E+01,-3.895E-03,2.5863E-02,2.9532158E+02,1.7166675E-05,1.3018525E+02,-5.5551E-02,2.2157E-02,2.1202361E+02
2.3190171E-05,4.5154392E+01,-1.07732E-01,-9.7275E-02,1.5911014E+02,1.3891222E-05,8.5316642E+01,-2.7083E-02,3.2232E-02,2.9531729E+02,1.5238487E-05,1.30186E+02,-6.5515E-02,2.6495E-02,2.120235E+02
1.6249752E-05,4.5154485E+01,-7.7446E-02,-1.72923E-01,1.5911091E+02,1.2428098E-05,8.5316192E+01,-1.8128E-02,3.7062E-02,2.9531551E+02,1.2058997E-05,1.3018522E+02,-6.46E-02,1.9842E-02,2.1202318E+02
1.1298149E-05,4.5154409E+01,-5.9472E-02,-9.53E-02,1.5911016E+02,1.5382908E-05,8.531047E+01,1.5454E-02,-3.06E-04,2.953206E+02,2.7637479E-05,1.3018463E+02,-5.0141E-02,2.4228E-02,2.1202318E+02
6.1828897E-06,4.5154261E+01,-9.6925E-02,-1.60691E-01,1.5911002E+02,1.1585123E-05,8.5312704E+01,4.9557E-02,-5.2158E-02,2.9531903E+02,1.7382083E-05,1.3018367E+02,-1.5956E-02,-5.3642E-02,2.1202328E+02
1.677652E-05,4.5154173E+01,-9.6699E-02,-1.34661E-01,1.5911061E+02,1.4060836E-05,8.5314933E+01,5.0224E-02,-7.038E-02,2.9531697E+02,1.8443242E-05,1.301858E+02,3.235E-03,-6.8721E-02,2.1202276E+02
8.563297E-06,4.5153968E+01,-1.13566E-01,-1.63954E-01,1.5911086E+02,1.2642422E-05,8.531318E+01,8.4423E-02,-2.729E-02,2.9532394E+02,1.6957463E-05,1.301845E+02,4.4618E-02,-3.6222E-02,2.1202299E+02
1.2281842E-05,4.5153468E+01,-1.04265E-01,-1.91756E-01,1.5911046E+02,1.2077958E-05,8.5317827E+01,1.5803E-01,-1.9685E-01,2.9532432E+02,1.4558831E-05,1.3018392E+02,1.27611E-01,-1.81949E-01,2.1202224E+02
7.8436049E-06,4.5153258E+01,-1.09768E-01,-2.32825E-01,1.5911045E+02,1.0672447E-05,8.5318361E+01,1.7878E-01,-2.23774E-01,2.9532216E+02,9.6101139E-06,1.3018331E+02,1.4556E-01,-2.08782E-01,2.1202195E+02
6.8740579E-06,4.5153186E+01,-1.1674E-01,-2.08132E-01,1.5911053E+02,1.0476735E-05,8.5317514E+01,1.93207E-01,-1.9683E-01,2.953244E+02,1.0485613E-05,1.30183E+02,1.60118E-01,-1.84633E-01,2.1202266E+02
7.0070391E-06,4.5153235E+01,-1.19561E-01,-1.89671E-01,1.5911062E+02,1.063642E-05,8.5316996E+01,2.01566E-01,-1.3686E-01,2.9532331E+02,1.1802468E-05,1.3018327E+02,1.6615E-01,-1.32827E-01,2.1202214E+02
6.1636255E-06,4.5153171E+01,-1.31227E-01,-1.87843E-01,1.5911044E+02,1.0203048E-05,8.5316287E+01,2.01118E-01,-1.36952E-01,2.95325E+02,1.2426458E-05,1.3018297E+02,1.65559E-01,-1.33065E-01,2.1202217E+02
7.0072734E-06,4.5153324E+01,-1.3823E-01,-1.85436E-01,1.5911052E+02,1.1221632E-05,8.5315792E+01,1.54016E-01,-1.59186E-01,2.9532428E+02,1.3729777E-05,1.3018337E+02,1.21944E-01,-1.50477E-01,2.1202289E+02
1.3782785E-05,4.5154575E+01,-7.3336E-02,-1.17661E-01,1.5911033E+02,1.3560595E-05,8.531356E+01,-2.618E-02,-6.4483E-02,2.9532106E+02,1.6153284E-05,1.3018492E+02,-6.3724E-02,-3.8286E-02,2.1202419E+02
1.8172915E-06,4.5154502E+01,-4.2206E-02,-1.4066E-01,1.5911043E+02,1.4098878E-05,8.531056E+01,6.2363E-02,-4.885E-03,2.9532278E+02,1.9997361E-05,1.3018399E+02,5.43E-03,1.4779E-02,2.1202321E+02
1.5131771E-05,4.5154463E+01,-5.6661E-02,-1.92061E-01,1.5911193E+02,1.1901457E-05,8.5315791E+01,4.6774E-02,3.7699E-02,2.9531348E+02,1.3368241E-05,1.3018426E+02,-2.7474E-02,4.5196E-02,2.1202472E+02
7.0995007E-06,4.5153954E+01,-1.19016E-01,-1.46602E-01,1.5911126E+02,1.2786507E-05,8.5312901E+01,6.6051E-02,-5.04E-04,2.9532036E+02,1.8590063E-05,1.301842E+02,-6.682E-03,1.5844E-02,2.1202251E+02
9.4231755E-06,4.5154053E+01,-1.21455E-01,-1.21143E-01,1.5911034E+02,1.37943E-05,8.5314037E+01,6.837E-02,4.86E-04,2.9531815E+02,1.6849399E-05,1.3018483E+02,2.7024E-02,1.4788E-02,2.1202327E+02
8.416632E-06,4.5154227E+01,-1.14268E-01,-1.11349E-01,1.5911064E+02,1.3853342E-05,8.5313978E+01,5.4826E-02,-1.5509E-02,2.9532065E+02,1.394581E-05,1.3018446E+02,-2.5967E-02,6.669E-03,2.1202384E+02
1.2173942E-05,4.5154011E+01,-1.25005E-01,-1.30023E-01,1.5911113E+02,1.3588948E-05,8.5314428E+01,-5.858E-03,-4.7443E-02,2.9531922E+02,1.8909174E-05,1.3018425E+02,-5.8141E-02,-6.133E-03,2.1202489E+02
1.0028162E-05,4.5154254E+01,-9.0167E-02,-1.89097E-01,1.5911065E+02,1.1421329E-05,8.5314977E+01,6.1461E-02,-9.6955E-02,2.9532103E+02,1.3078281E-05,1.3018386E+02,1.7441E-02,-9.2945E-02,2.1202354E+02
1.2003899E-05,4.5153934E+01,-1.44877E-01,-1.67714E-01,1.5911109E+02,1.1199611E-05,8.5316346E+01,5.3626E-02,-1.8582E-02,2.9532245E+02,1.2623308E-05,1.301849E+02,-3.357E-02,-3.5968E-02,2.120232E+02
2.203453E-05,4.5154234E+01,-1.16023E-01,-7.2513E-02,1.5911015E+02,1.5642629E-05,8.5315954E+01,1.2124E-02,-1.8819E-02,2.9531675E+02,1.9727305E-05,1.3018552E+02,-4.7463E-02,2.9389E-02,2.1202465E+02
7.707446E-06,4.5154039E+01,-1.42132E-01,-1.29923E-01,1.5911014E+02,1.2049014E-05,8.5314205E+01,-1.2407E-02,-1.8406E-02,2.9531673E+02,1.545455E-05,1.3018416E+02,-6.0738E-02,-4.828E-03,2.1202445E+02
1.4020058E-05,4.5154091E+01,-1.27663E-01,-1.25834E-01,1.5911057E+02,1.2554898E-05,8.5314851E+01,-6.079E-03,-1.9145E-02,2.9532111E+02,1.7699501E-05,1.3018463E+02,-6.0659E-02,5.369E-03,2.1202373E+02
1.5425149E-05,4.5154579E+01,-1.06809E-01,-9.5446E-02,1.5910957E+02,1.3603103E-05,8.5313991E+01,-1.08522E-01,-2.1771E-02,2.9531811E+02,1.6244418E-05,1.3018488E+02,-1.13898E-01,-3.844E-03,2.1202382E+02
5.8336714E-06,4.5154502E+01,-7.2702E-02,-1.27799E-01,1.59111E+02,1.3785635E-05,8.53132E+01,5.965E-03,-7.069E-03,2.9532008E+02,1.4835834E-05,1.3018409E+02,-5.5972E-02,1.6554E-02,2.1202361E+02
9.2249382E-06,4.5154338E+01,-8.7621E-02,-1.50033E-01,1.5911013E+02,1.1646508E-05,8.5311993E+01,5.6558E-02,1.0395E-02,2.9532603E+02,1.8066181E-05,1.3018434E+02,-3.5435E-02,-4.053E-03,2.1202396E+02
2.260814E-05,4.5154417E+01,-1.02784E-01,-6.6086E-02,1.5910978E+02,1.436642E-05,8.5317375E+01,7.9257E-02,-5.8778E-02,2.9531849E+02,1.2710652E-05,1.3018548E+02,4.7643E-02,-4.7349E-02,2.1202372E+02
1.4099584E-05,4.5154208E+01,-9.2403E-02,-9.0255E-02,1.5911007E+02,1.4659158E-05,8.531286E+01,7.7977E-02,-4.0753E-02,2.9532315E+02,2.2802854E-05,1.3018466E+02,4.3419E-02,-3.138E-02,2.1202335E+02
6.5316245E-06,4.515453E+01,-8.87E-02,-1.872E-01,1.5911123E+02,1.2913178E-05,8.5311711E+01,-1.46112E-01,-7.828E-02,2.9531871E+02,1.7051522E-05,1.3018479E+02,-1.44446E-01,-6.4094E-02,2.1202411E+02
9.4585683E-06,4.5154492E+01,-1.04314E-01,-1.60476E-01,1.5911144E+02,1.4005603E-05,8.5311601E+01,-1.72558E-01,-8.0895E-02,2.9531701E+02,2.0182056E-05,1.3018531E+02,-1.66063E-01,-6.4468E-02,2.1202445E+02
1.5047106E-05,4.5154533E+01,-1.14523E-01,-1.63175E-01,1.5911076E+02,1.3208517E-05,8.5314773E+01,-1.34697E-01,-1.51719E-01,2.9531487E+02,1.4085335E-05,1.3018562E+02,-1.35622E-01,-1.29237E-01,2.1202498E+02
8.2468674E-06,4.5154459E+01,-1.01276E-01,-1.65648E-01,1.5911096E+02,1.3790101E-05,8.5313733E+01,-1.23784E-01,-8.0919E-02,2.95317E+02,1.4125041E-05,1.3018496E+02,-1.27582E-01,-6.1665E-02,2.1202328E+02
1.5978386E-05,4.5154448E+01,-1.18667E-01,-1.65155E-01,1.5911089E+02,1.3206562E-05,8.5316476E+01,-1.30964E-01,-8.1562E-02,2.9531594E+02,1.0960358E-05,1.3018551E+02,-1.33602E-01,-6.2161E-02,2.1202352E+02
9.1099387E-06,4.5154293E+01,-1.2384E-01,-1.69071E-01,1.5911029E+02,1.1488622E-05,8.531364E+01,-9.9897E-02,-5.737E-02,2.9532135E+02,1.5032242E-05,1.3018469E+02,-1.10905E-01,-4.8543E-02,2.1202337E+02
8.0625211E-06,4.5154096E+01,-1.47489E-01,-1.80294E-01,1.5911034E+02,1.0861764E-05,8.5312894E+01,-9.5872E-02,-1.24487E-01,2.9532298E+02,1.5962324E-05,1.3018438E+02,-1.0692E-01,-1.0934E-01,2.120243E+02
8.4913461E-06,4.5154036E+01,-1.42951E-01,-1.41645E-01,1.591097E+02,1.3609996E-05,8.5312071E+01,-8.6935E-02,-1.45712E-01,2.9531922E+02,2.2271197E-05,1.3018466E+02,-9.71E-02,-1.22271E-01,2.1202363E+02
1.5000787E-05,4.5154535E+01,-6.7424E-02,-1.98628E-01,1.5910996E+02,1.1464762E-05,8.5315194E+01,-8.965E-03,-1.38536E-01,2.9531922E+02,1.3099275E-05,1.3018501E+02,-3.8689E-02,-1.24166E-01,2.12023E+02
2.0408988E-05,4.5154282E+01,-8.6888E-02,-1.3671E-01,1.5911023E+02,1.3706302E-05,8.5315679E+01,4.3379E-02,-1.20886E-01,2.9531912E+02,1.7603054E-05,1.3018537E+02,1.0752E-02,-1.08112E-01,2.1202438E+02
1.6123808E-05,4.515424E+01,-7.1373E-02,-1.79146E-01,1.5911108E+02,1.3213049E-05,8.5316087E+01,6.5646E-02,-1.4924E-01,2.953179E+02,1.5131801E-05,1.3018515E+02,3.6578E-02,-1.3686E-01,2.1202255E+02
1.2472685E-05,4.5154364E+01,-7.4773E-02,-1.78975E-01,1.5911143E+02,1.228914E-05,8.5314572E+01,4.2532E-02,-2.3832E-02,2.9531833E+02,1.4343555E-05,1.3018443E+02,-4.4364E-02,-1.0586E-02,2.1202359E+02
1.3962317E-05,4.5154358E+01,-6.4124E-02,-1.24255E-01,1.5911129E+02,1.5389492E-05,8.5312394E+01,2.8526E-02,-4.273E-02,2.9531947E+02,2.1382851E-05,1.301854E+02,-3.8454E-02,-1.8508E-02,2.1202315E+02
5.190991E-06,4.5153952E+01,-1.40002E-01,-8.4603E-02,1.5910985E+02,1.2804149E-05,8.5310456E+01,3.6909E-02,8.722E-03,2.953268E+02,2.3575578E-05,1.3018388E+02,-4.9694E-02,8.675E-03,2.1202386E+02
2.4675334E-05,4.5154413E+01,-7.7944E-02,-9.4928E-02,1.591103E+02,1.5126911E-05,8.5314452E+01,2.3799E-02,8.6236E-02,2.9531946E+02,2.0705673E-05,1.30186E+02,-1.7676E-02,8.5889E-02,2.1202242E+02
1.5390597E-05,4.5154454E+01,-6.1789E-02,-1.23378E-01,1.5911075E+02,1.4583651E-05,8.5312607E+01,-3.02E-04,-8.321E-03,2.9531749E+02,2.1115453E-05,1.301852E+02,-5.3447E-02,1.6179E-02,2.1202384E+02
5.4470871E-06,4.5154247E+01,-8.7094E-02,-1.38229E-01,1.5911038E+02,1.4364186E-05,8.531104E+01,7.208E-03,-3.3385E-02,2.9532334E+02,2.1164274E-05,1.3018423E+02,-5.3799E-02,7.29E-04,2.120227E+02
7.9431576E-06,4.5154066E+01,-1.22565E-01,-1.38959E-01,1.591105E+02,1.4325624E-05,8.5313614E+01,-4.3387E-02,-3.965E-03,2.9532012E+02,1.707652E-05,1.3018429E+02,-6.6295E-02,1.8814E-02,2.1202354E+02
1.9191944E-05,4.5154533E+01,-7.7015E-02,-9.5833E-02,1.5910965E+02,1.4474539E-05,8.5314602E+01,1.2165E-02,4.0261E-02,2.9531722E+02,1.7087297E-05,1.301855E+02,-4.6241E-02,4.0085E-02,2.1202343E+02
2.5740463E-06,4.5154263E+01,-9.5644E-02,-1.88287E-01,1.5911136E+02,1.1130051E-05,8.5312218E+01,1.7411E-02,2.96E-04,2.9532152E+02,1.4759964E-05,1.3018353E+02,-5.9938E-02,-6.731E-03,2.1202396E+02
9.5957303E-06,4.515417E+01,-9.6463E-02,-1.85658E-01,1.5911074E+02,1.1704859E-05,8.5313516E+01,3.3784E-02,-1.02406E-01,2.9532353E+02,1.6829236E-05,1.3018394E+02,-8.859E-03,-9.2488E-02,2.1202348E+02
1.3645169E-05,4.5154237E+01,-8.5655E-02,-8.2646E-02,1.5911013E+02,1.5902705E-05,8.5313597E+01,9.3078E-02,-5.3969E-02,2.9532166E+02,1.9877112E-05,1.3018493E+02,6.5461E-02,-4.1205E-02,2.1202245E+02
1.309271E-05,4.5154169E+01,-8.948E-02,-1.71662E-01,1.5911074E+02,1.1819838E-05,8.5314674E+01,8.2424E-02,-4.7097E-02,2.953193E+02,1.73093E-05,1.3018418E+02,3.8925E-02,-5.248E-02,2.1202438E+02
9.2623282E-06,4.515417E+01,-1.16647E-01,-1.35961E-01,1.5911054E+02,1.2445918E-05,8.5315404E+01,6.3697E-02,-9.7747E-02,2.9532258E+02,1.1238512E-05,1.3018451E+02,2.3103E-02,-9.4786E-02,2.1202286E+02
1.3142E-05,4.5154131E+01,-6.2031E-02,-1.65562E-01,1.5911022E+02,1.1205657E-05,8.5315799E+01,1.636E-01,-1.5087E-02,2.9532195E+02,1.4739162E-05,1.3018419E+02,1.31582E-01,-2.0852E-02,2.1202292E+02
1.3427148E-05,4.5154257E+01,-8.5199E-02,-6.9011E-02,1.5910986E+02,1.4800048E-05,8.531337E+01,1.14765E-01,-1.6741E-02,2.9532328E+02,1.9450812E-05,1.3018517E+02,8.7095E-02,-1.1275E-02,2.1202243E+02
6.0670613E-06,4.515427E+01,-8.7848E-02,-1.04214E-01,1.5911079E+02,1.6144889E-05,8.5312257E+01,5.2817E-02,-3.682E-02,2.9532192E+02,1.9553453E-05,1.3018444E+02,1.86E-04,-1.8573E-02,2.1202295E+02
1.0615318E-05,4.5154545E+01,-7.6037E-02,-9.7532E-02,1.5911022E+02,1.2766867E-05,8.5313492E+01,5.0376E-02,1.718E-01,2.9531812E+02,1.5144157E-05,1.3018442E+02,2.3553E-02,1.57689E-01,2.120234E+02
1.4472977E-05,4.515429E+01,-1.06342E-01,-1.64276E-01,1.5911055E+02,1.1355196E-05,8.5315494E+01,-2.7321E-02,6.6321E-02,2.953175E+02,1.6055248E-05,1.3018418E+02,-6.629E-02,5.2901E-02,2.1202365E+02
1.7597996E-05,4.5154304E+01,-8.1289E-02,-1.49831E-01,1.5911063E+02,1.3878838E-05,8.5315289E+01,6.1531E-02,-2.0189E-02,2.9531903E+02,1.7006852E-05,1.3018469E+02,-9.49E-03,2.0188E-02,2.1202406E+02
3.6530724E-06,4.5154449E+01,-9.0671E-02,-1.38884E-01,1.5911163E+02,1.5093804E-05,8.5310553E+01,-1.31451E-01,-3.7724E-02,2.9532058E+02,2.0987944E-05,1.3018474E+02,-1.31747E-01,-2.2666E-02,2.1202328E+02
4.7908911E-06,4.5154472E+01,-6.0219E-02,-2.16325E-01,1.5911112E+02,1.2977338E-05,8.5313446E+01,-2.414E-02,-1.67902E-01,2.9531811E+02,1.3133845E-05,1.3018445E+02,-4.4505E-02,-1.48207E-01,2.1202293E+02
6.6784816E-06,4.5154649E+01,-4.9639E-02,-1.071E-01,1.5910966E+02,1.3316399E-05,8.531291E+01,6.4965E-02,-2.7363E-02,2.953211E+02,1.5640824E-05,1.301838E+02,6.296E-03,-2.5025E-02,2.1202395E+02
2.7266882E-06,4.5153764E+01,-5.2437E-02,-2.0499E-01,1.5911012E+02,1.2217357E-05,8.5313374E+01,1.69726E-01,-2.02246E-01,2.9532096E+02,1.6190674E-05,1.301824E+02,1.4093E-01,-1.84946E-01,2.1202224E+02
1.0371653E-05,4.5154126E+01,-8.8994E-02,-1.15483E-01,1.5911042E+02,1.5272267E-05,8.5314564E+01,1.03204E-01,-1.16436E-01,2.9532015E+02,1.5718079E-05,1.3018445E+02,7.7567E-02,-1.03388E-01,2.1202293E+02
1.3852777E-05,4.5154635E+01,-4.1251E-02,-1.9375E-01,1.5911071E+02,1.1225912E-05,8.5314978E+01,1.0275E-02,-3.0133E-02,2.9531264E+02,1.3757288E-05,1.3018405E+02,-5.7026E-02,-6.813E-03,2.1202498E+02
1.7700681E-05,4.5154295E+01,-1.24753E-01,-1.28564E-01,1.5910968E+02,1.2220028E-05,8.5317388E+01,1.3463E-02,-8.819E-03,2.9531982E+02,1.2175483E-05,1.3018496E+02,-5.9949E-02,7.251E-03,2.1202395E+02
3.4955739E-06,4.5153827E+01,-1.03578E-01,-1.36957E-01,1.5911052E+02,1.4762991E-05,8.5312545E+01,1.17623E-01,-6.2761E-02,2.9532178E+02,1.8986976E-05,1.3018347E+02,9.2412E-02,-5.1128E-02,2.1202315E+02
1.3350091E-05,4.5153862E+01,-5.014E-02,-1.53444E-01,1.591108E+02,1.5079045E-05,8.5314064E+01,1.53879E-01,-6.3345E-02,2.9532291E+02,2.3464886E-05,1.3018386E+02,1.29058E-01,-4.9784E-02,2.1202414E+02
1.8079297E-06,4.5154262E+01,-6.1418E-02,-1.67868E-01,1.5910993E+02,1.2202749E-05,8.5310952E+01,1.02892E-01,-8.4012E-02,2.9532363E+02,1.9281237E-05,1.301835E+02,6.832E-02,-8.567E-02,2.1202269E+02
8.3365537E-06,4.5154311E+01,-7.3409E-02,-1.13313E-01,1.5911064E+02,1.5468435E-05,8.5312365E+01,5.381E-02,-4.0809E-02,2.9531675E+02,2.1539584E-05,1.3018425E+02,-1.966E-03,-2.5362E-02,2.1202301E+02
1.4671106E-05,4.5154198E+01,-1.03436E-01,-1.37961E-01,1.5911073E+02,1.3496982E-05,8.5315837E+01,6.7082E-02,4.96E-03,2.9531655E+02,1.4483961E-05,1.3018518E+02,1.1209E-02,2.736E-02,2.1202329E+02
3.8904148E-06,4.5153946E+01,-1.32267E-01,-1.11667E-01,1.5911047E+02,1.3534519E-05,8.5311231E+01,6.4799E-02,1.5832E-02,2.9532673E+02,1.910118E-05,1.3018409E+02,4.769E-03,3.4254E-02,2.1202281E+02
1.2842435E-05,4.5153841E+01,-1.54585E-01,-6.5935E-02,1.5911035E+02,1.3164294E-05,8.5313211E+01,3.7752E-02,8.4447E-02,2.9532846E+02,2.0793789E-05,1.3018491E+02,-9.567E-03,8.1199E-02,2.1202287E+02
4.5000571E-06,4.5153935E+01,-1.42614E-01,-1.08854E-01,1.5911025E+02,1.3829522E-05,8.5312049E+01,1.297E-03,5.1669E-02,2.9531947E+02,1.8251528E-05,1.3018451E+02,-5.1808E-02,3.7702E-02,2.1202253E+02
5.7021169E-06,4.5153902E+01,-1.50244E-01,-1.06146E-01,1.591107E+02,1.252119E-05,8.531396E+01,7.5069E-02,-2.1764E-02,2.9531968E+02,1.4476116E-05,1.3018399E+02,2.8133E-02,-2.9687E-02,2.120235E+02
2.1636055E-06,4.515373E+01,-1.41595E-01,-1.41857E-01,1.5911049E+02,1.1428955E-05,8.5311814E+01,1.22195E-01,-2.6688E-02,2.9532313E+02,1.7507424E-05,1.3018301E+02,9.1874E-02,-2.8688E-02,2.1202405E+02
1.1200458E-05,4.5154325E+01,-4.1376E-02,-1.29006E-01,1.5911037E+02,1.5754682E-05,8.5314089E+01,1.27913E-01,-5.2491E-02,2.9531952E+02,1.5882435E-05,1.3018461E+02,1.03187E-01,-4.0436E-02,2.1202274E+02
1.6334609E-05,4.5154224E+01,-8.8631E-02,-1.26482E-01,1.5911038E+02,1.3585085E-05,8.5314621E+01,7.3681E-02,-4.5436E-02,2.9532028E+02,1.922406E-05,1.3018499E+02,3.2389E-02,-4.4714E-02,2.12024E+02
1.3852243E-05,4.5154487E+01,-6.7169E-02,-1.34288E-01,1.5910975E+02,1.3290617E-05,8.5312335E+01,5.827E-03,-5.147E-03,2.9532227E+02,1.953982E-05,1.3018545E+02,-5.9006E-02,-3.666E-03,2.1202271E+02
1.43036E-05,4.5154525E+01,-4.7616E-02,-1.78968E-01,1.5911055E+02,1.1680204E-05,8.5313785E+01,3.6992E-02,-1.942E-02,2.9531647E+02,1.73978E-05,1.3018456E+02,-5.3467E-02,-1.6529E-02,2.1202321E+02
1.0446719E-05,4.5154322E+01,-7.1144E-02,-1.43322E-01,1.5911076E+02,1.3828302E-05,8.5312731E+01,5.3256E-02,-2.8959E-02,2.953204E+02,1.956944E-05,1.3018429E+02,-2.5199E-02,-1.2279E-02,2.1202349E+02
9.3260376E-06,4.5154268E+01,-8.8386E-02,-1.99963E-01,1.5911131E+02,1.0712588E-05,8.5315087E+01,8.5407E-02,-3.8819E-02,2.9531892E+02,1.1012033E-05,1.3018421E+02,3.1716E-02,-6.0109E-02,2.1202333E+02
8.2990345E-06,4.5154258E+01,-1.071E-01,-5.4195E-02,1.5911024E+02,1.6955436E-05,8.5312165E+01,3.7427E-02,-3.5549E-02,2.9531992E+02,1.9681637E-05,1.3018495E+02,-3.0097E-02,4.286E-03,2.1202357E+02
1.1418734E-05,4.5154573E+01,-3.7474E-02,-1.60427E-01,1.5911119E+02,1.4361864E-05,8.5312403E+01,-4.3712E-02,2.8236E-02,2.953172E+02,1.9543986E-05,1.3018453E+02,-6.6455E-02,3.3707E-02,2.1202326E+02
1.1250646E-05,4.5154387E+01,-9.6997E-02,-1.30533E-01,1.5911117E+02,1.3647791E-05,8.5314448E+01,-7.598E-03,3.526E-02,2.9532247E+02,1.286897E-05,1.3018489E+02,-5.4111E-02,2.7299E-02,2.1202408E+02
1.4064392E-05,4.5154166E+01,-1.35846E-01,-9.7454E-02,1.591107E+02,1.3874042E-05,8.5314423E+01,-4.9681E-02,1.05676E-01,2.9532019E+02,1.7072228E-05,1.3018568E+02,-7.041E-02,9.0685E-02,2.1202204E+02
1.5378917E-05,4.5154516E+01,-7.3306E-02,-1.6115E-01,1.5911162E+02,1.3353143E-05,8.5314603E+01,-6.9436E-02,6.8312E-02,2.953143E+02,1.5150401E-05,1.3018514E+02,-8.5327E-02,5.9343E-02,2.1202381E+02
2.2032512E-05,4.5154123E+01,-8.6313E-02,-1.23534E-01,1.5911056E+02,1.3847017E-05,8.5312825E+01,3.7684E-02,-7.7469E-02,2.953222E+02,2.7366798E-05,1.3018532E+02,-8.511E-03,-6.7048E-02,2.1202401E+02
1.266241E-05,4.5154178E+01,-1.16671E-01,-1.16726E-01,1.5911003E+02,1.3635243E-05,8.531501E+01,4.058E-02,-6.9049E-02,2.9531875E+02,1.5922324E-05,1.3018471E+02,-1.2983E-02,-5.7607E-02,2.1202251E+02
6.7117119E-07,4.5154195E+01,-9.334E-02,-1.65608E-01,1.5910985E+02,1.1862637E-05,8.5310105E+01,5.8045E-02,-4.353E-03,2.9532411E+02,2.0317398E-05,1.3018338E+02,-2.7111E-02,-1.5423E-02,2.1202383E+02
1.0356011E-05,4.5153599E+01,-1.46353E-01,-1.10625E-01,1.5911096E+02,1.4442702E-05,8.5312928E+01,6.2891E-02,-2.9655E-02,2.9532524E+02,2.3652016E-05,1.3018447E+02,1.5506E-02,-1.8551E-02,2.1202347E+02
7.9219862E-06,4.5153908E+01,-8.4338E-02,-1.22293E-01,1.5911011E+02,1.4660867E-05,8.5312055E+01,1.35006E-01,-1.29E-04,2.9532359E+02,2.3379275E-05,1.3018389E+02,1.0789E-01,9.096E-03,2.1202324E+02
7.942656E-06,4.5154594E+01,-1.5291E-02,-2.07681E-01,1.5911E+02,1.2608807E-05,8.5313061E+01,7.3044E-02,-2.19958E-01,2.9532295E+02,1.4722111E-05,1.301836E+02,5.0968E-02,-1.98071E-01,2.1202367E+02
1.8312582E-05,4.5153895E+01,-1.43463E-01,-1.07531E-01,1.5911003E+02,1.283413E-05,8.5315756E+01,5.5173E-02,-4.0422E-02,2.9532517E+02,1.9702839E-05,1.3018532E+02,-1.3063E-02,-4.2079E-02,2.1202202E+02
1.1757107E-05,4.5154528E+01,-4.1404E-02,-1.57785E-01,1.5911048E+02,1.3195551E-05,8.5312488E+01,5.1969E-02,-4.576E-03,2.953191E+02,1.8501674E-05,1.3018469E+02,-3.319E-02,5.744E-03,2.1202321E+02
1.3484154E-05,4.515401E+01,-1.21447E-01,-6.2811E-02,1.5911157E+02,1.6422775E-05,8.5312323E+01,-2.0895E-02,4.1965E-02,2.9532088E+02,2.3788758E-05,1.3018563E+02,-5.1707E-02,4.2611E-02,2.1202292E+02
4.6000303E-06,4.5153896E+01,-1.21141E-01,-1.30112E-01,1.5911137E+02,1.4246985E-05,8.5311805E+01,4.8091E-02,3.7391E-02,2.9532247E+02,2.1243764E-05,1.3018362E+02,-9.361E-03,5.604E-02,2.1202427E+02
1.6661277E-05,4.5154292E+01,-8.9161E-02,-9.7725E-02,1.5910989E+02,1.3862407E-05,8.5315539E+01,1.04989E-01,4.0614E-02,2.9532072E+02,1.5633559E-05,1.3018506E+02,7.0785E-02,5.0896E-02,2.1202317E+02
9.6604609E-06,4.5154315E+01,-9.9599E-02,-1.20388E-01,1.591107E+02,1.4269135E-05,8.5313724E+01,1.8758E-02,-2.5262E-02,2.9531954E+02,1.5412438E-05,1.301849E+02,-5.1023E-02,2.921E-03,2.1202329E+02
1.6209256E-05,4.515429E+01,-1.20393E-01,-1.27739E-01,1.5911007E+02,1.2725576E-05,8.5315282E+01,-7.1023E-02,2.2882E-02,2.9531684E+02,1.611371E-05,1.3018494E+02,-8.5999E-02,2.3876E-02,2.1202523E+02
9.892307E-06,4.5154578E+01,-4.3551E-02,-1.09617E-01,1.5911067E+02,1.5567405E-05,8.531174E+01,-1.1568E-02,5.8941E-02,2.9531991E+02,2.1163674E-05,1.3018457E+02,-4.5967E-02,5.891E-02,2.1202379E+02
1.4749842E-05,4.5154787E+01,-2.257E-02,-1.35638E-01,1.5910959E+02,1.4814524E-05,8.5312281E+01,-5.866E-02,-2.1953E-02,2.9531842E+02,1.9251082E-05,1.3018487E+02,-7.7471E-02,4.961E-03,2.1202353E+02
8.6721393E-06,4.515449E+01,-9.5534E-02,-8.6977E-02,1.5911011E+02,1.381451E-05,8.5311989E+01,-3.3148E-02,1.3477E-01,2.9532025E+02,1.9565397E-05,1.3018424E+02,-5.3447E-02,1.22328E-01,2.1202375E+02
4.9541202E-06,4.5154168E+01,-1.19623E-01,-1.16129E-01,1.591106E+02,1.3357297E-05,8.53129E+01,1.3758E-02,9.6544E-02,2.9531984E+02,1.6324655E-05,1.3018432E+02,-2.753E-02,8.6611E-02,2.1202264E+02
1.6557084E-06,4.515396E+01,-1.12846E-01,-1.62721E-01,1.5911154E+02,1.2185419E-05,8.5311567E+01,7.4411E-02,2.2048E-02,2.9532035E+02,1.9530098E-05,1.3018301E+02,2.0737E-02,4.3732E-02,2.1202319E+02
2.1153183E-05,4.5154189E+01,-1.01381E-01,-1.12399E-01,1.5911102E+02,1.514016E-05,8.5315093E+01,1.5548E-02,-1.00366E-01,2.9531804E+02,1.9351629E-05,1.3018592E+02,-1.9618E-02,-8.3765E-02,2.1202393E+02
1.4109678E-05,4.515404E+01,-1.2649E-01,-8.396E-02,1.5910957E+02,1.3173236E-05,8.5314725E+01,1.10966E-01,-3.8983E-02,2.9532572E+02,1.670459E-05,1.3018524E+02,7.7532E-02,-4.4263E-02,2.1202248E+02
7.029508E-06,4.515391E+01,-1.21285E-01,-1.76187E-01,1.5911098E+02,1.1730512E-05,8.5314841E+01,1.02857E-01,-8.2608E-02,2.9532171E+02,1.2731057E-05,1.3018415E+02,6.5553E-02,-8.6807E-02,2.1202352E+02
1.2290654E-05,4.5153756E+01,-1.24382E-01,-1.64404E-01,1.5911047E+02,1.2396036E-05,8.5316773E+01,9.5699E-02,-1.54394E-01,2.9531955E+02,1.596312E-05,1.3018401E+02,6.7138E-02,-1.41057E-01,2.1202382E+02
1.0840037E-05,4.515469E+01,-5.7825E-02,-1.75365E-01,1.5910966E+02,1.3503481E-05,8.5312219E+01,-5.7809E-02,-1.8512E-01,2.9532035E+02,1.7478518E-05,1.3018506E+02,-7.0344E-02,-1.61855E-01,2.1202312E+02
6.3377001E-06,4.5154695E+01,-1.2949E-02,-2.43326E-01,1.5911038E+02,1.1377794E-05,8.5311867E+01,2.3097E-02,-2.43229E-01,2.9532105E+02,1.653202E-05,1.3018365E+02,4.189E-03,-2.19523E-01,2.1202377E+02
1.837637E-06,4.5154144E+01,-6.183E-02,-2.49236E-01,1.5910969E+02,1.0292999E-05,8.5312542E+01,1.05775E-01,-2.13516E-01,2.9532419E+02,1.3931279E-05,1.3018271E+02,7.4942E-02,-1.98328E-01,2.1202259E+02
6.181382E-06,4.5153736E+01,-1.02202E-01,-1.67288E-01,1.5911047E+02,1.3417525E-05,8.5314627E+01,1.35651E-01,-1.08824E-01,2.9532058E+02,1.5286113E-05,1.3018355E+02,1.07853E-01,-9.8916E-02,2.1202248E+02
8.8084213E-06,4.5153825E+01,-1.38207E-01,-1.45953E-01,1.5911062E+02,1.2640049E-05,8.5314071E+01,7.6787E-02,-2.6323E-02,2.9532309E+02,1.7385946E-05,1.3018418E+02,3.4418E-02,-2.962E-02,2.1202398E+02
1.1778885E-05,4.5153885E+01,-9.5858E-02,-1.8187E-01,1.5910926E+02,1.2192924E-05,8.5316882E+01,1.28488E-01,-1.8853E-01,2.9532126E+02,1.368477E-05,1.3018394E+02,9.9942E-02,-1.73143E-01,2.1202303E+02
1.3729314E-05,4.5154559E+01,-5.2727E-02,-2.09626E-01,1.5910911E+02,1.1581462E-05,8.5314664E+01,3.4314E-02,-2.0725E-01,2.9531848E+02,1.4065176E-05,1.3018462E+02,1.1017E-02,-1.88365E-01,2.1202439E+02
1.3405836E-05,4.515396E+01,-1.20482E-01,-1.62678E-01,1.5911093E+02,1.3692723E-05,8.5315359E+01,7.151E-03,-1.07893E-01,2.9531808E+02,1.711461E-05,1.3018501E+02,-2.7264E-02,-9.0949E-02,2.1202352E+02
1.2885357E-05,4.5154244E+01,-1.19095E-01,-1.29886E-01,1.5911032E+02,1.3427629E-05,8.5316095E+01,-1.5407E-02,-4.661E-02,2.9531633E+02,1.3145469E-05,1.3018518E+02,-6.0995E-02,-2.0348E-02,2.1202322E+02
1.2781092E-05,4.5154623E+01,-4.6025E-02,-1.50966E-01,1.5911045E+02,1.29501E-05,8.5313319E+01,-3.2159E-02,1.1993E-02,2.953173E+02,1.6966861E-05,1.3018466E+02,-6.5915E-02,1.0776E-02,2.1202399E+02
1.6924155E-05,4.5154372E+01,-9.6181E-02,-1.3066E-01,1.5911079E+02,1.4510055E-05,8.5314505E+01,-6.7877E-02,5.788E-02,2.9531651E+02,1.8017183E-05,1.3018522E+02,-8.0869E-02,5.7291E-02,2.1202334E+02
3.7062096E-06,4.5154446E+01,-5.0174E-02,-1.41313E-01,1.5911062E+02,1.3772029E-05,8.5311768E+01,7.156E-02,2.4039E-02,2.9532049E+02,1.9150322E-05,1.3018343E+02,1.9615E-02,5.0465E-02,2.1202295E+02
1.5481656E-05,4.5154099E+01,-1.14736E-01,-9.4176E-02,1.5911038E+02,1.4777759E-05,8.5315748E+01,8.9996E-02,2.021E-03,2.9532218E+02,1.6240147E-05,1.3018454E+02,5.2905E-02,3.2561E-02,2.1202344E+02
1.4125245E-05,4.5154364E+01,-9.9089E-02,-1.54824E-01,1.5910972E+02,1.1028708E-05,8.5315417E+01,6.4026E-02,-1.1991E-02,2.9531702E+02,1.4063062E-05,1.3018428E+02,-2.3282E-02,-2.1246E-02,2.1202437E+02
1.8223199E-05,4.5154324E+01,-8.9184E-02,-1.03636E-01,1.5910983E+02,1.4429541E-05,8.5312947E+01,-2.4034E-02,6.366E-03,2.9531871E+02,2.3315788E-05,1.301854E+02,-5.9647E-02,1.7184E-02,2.1202354E+02
1.258903E-05,4.5154347E+01,-1.21602E-01,-1.36427E-01,1.5911033E+02,1.247352E-05,8.531417E+01,-9.8732E-02,-4.8734E-02,2.9532159E+02,1.4714518E-05,1.3018524E+02,-1.08438E-01,-3.7763E-02,2.1202257E+02
1.6557543E-05,4.5154613E+01,-6.3164E-02,-1.7107E-01,1.5911044E+02,1.1415106E-05,8.5315653E+01,-3.4648E-02,-3.7291E-02,2.9531255E+02,1.3042858E-05,1.3018472E+02,-7.3095E-02,-2.1847E-02,2.1202365E+02
2.4950481E-05,4.5154535E+01,-1.03469E-01,-1.16104E-01,1.5911057E+02,1.4080974E-05,8.5318308E+01,-5.7228E-02,7.8167E-02,2.9531276E+02,1.0057146E-05,1.3018621E+02,-7.5124E-02,7.1205E-02,2.1202424E+02
6.5552016E-06,4.5154206E+01,-1.19351E-01,-1.46994E-01,1.5911047E+02,1.2803086E-05,8.531487E+01,1.1326E-02,6.2462E-02,2.9531677E+02,1.2447077E-05,1.3018388E+02,-3.888E-02,5.8947E-02,2.1202401E+02
5.201371E-06,4.515404E+01,-1.36871E-01,-1.03804E-01,1.5911056E+02,1.3724905E-05,8.5312319E+01,-4.053E-02,3.3434E-02,2.9532169E+02,1.7919901E-05,1.301844E+02,-6.8035E-02,2.5949E-02,2.1202376E+02
7.8900354E-06,4.5154005E+01,-1.31151E-01,-1.3317E-01,1.591112E+02,1.2842591E-05,8.5312261E+01,-5.9266E-02,-7.765E-03,2.9531964E+02,1.9726647E-05,1.3018459E+02,-7.8449E-02,-2.589E-03,2.1202317E+02
1.9197227E-05,4.5154577E+01,-4.9703E-02,-1.26629E-01,1.5911079E+02,1.6117158E-05,8.5314928E+01,3.0749E-02,-5.6944E-02,2.9531481E+02,1.6671882E-05,1.3018548E+02,-2.7053E-02,-2.8356E-02,2.1202368E+02
1.9716697E-05,4.5154085E+01,-9.6837E-02,-1.44898E-01,1.5910994E+02,1.3817568E-05,8.5316896E+01,7.301E-02,-1.52445E-01,2.9531867E+02,1.787806E-05,1.3018495E+02,4.4772E-02,-1.3669E-01,2.1202338E+02
1.7589475E-05,4.5154047E+01,-1.35173E-01,-9.0736E-02,1.5910983E+02,1.4042776E-05,8.5316534E+01,6.0259E-02,-4.425E-02,2.9531781E+02,1.6471197E-05,1.3018517E+02,8.704E-03,-3.7785E-02,2.1202347E+02
1.6748401E-05,4.5153962E+01,-1.461E-01,-3.2568E-02,1.5910987E+02,1.5985591E-05,8.53159E+01,4.5914E-02,-7.004E-02,2.9531873E+02,1.794279E-05,1.3018523E+02,5.504E-03,-5.409E-02,2.1202422E+02
8.6742418E-06,4.5154305E+01,-8.496E-02,-1.46166E-01,1.5911071E+02,1.3809383E-05,8.5314607E+01,6.899E-02,-1.5622E-02,2.9531592E+02,1.4774828E-05,1.3018389E+02,2.2349E-02,1.8896E-02,2.120234E+02
1.582815E-05,4.5154072E+01,-1.03328E-01,-1.27658E-01,1.59111E+02,1.4058274E-05,8.5315744E+01,9.2365E-02,8.427E-03,2.9532156E+02,1.662789E-05,1.3018472E+02,5.6445E-02,3.018E-02,2.120233E+02
4.0253092E-06,4.5153617E+01,-1.12989E-01,-1.59012E-01,1.5911015E+02,1.203891E-05,8.5312395E+01,1.63509E-01,-4.118E-02,2.9532162E+02,1.8878323E-05,1.3018338E+02,1.32119E-01,-4.304E-02,2.1202222E+02
9.6771211E-06,4.5154476E+01,-4.6795E-02,-1.69169E-01,1.5910996E+02,1.3218441E-05,8.5313114E+01,4.1163E-02,-1.49698E-01,2.9531922E+02,1.7701144E-05,1.3018428E+02,1.3901E-02,-1.3458E-01,2.1202384E+02
1.0932733E-05,4.5154367E+01,-1.05866E-01,-5.4435E-02,1.5910972E+02,1.5197372E-05,8.5313097E+01,2.5154E-02,5.3377E-02,2.9531786E+02,1.8638986E-05,1.3018502E+02,-2.7697E-02,5.7513E-02,2.1202272E+02
1.1294373E-05,4.5153907E+01,-1.59788E-01,-1.13348E-01,1.5911023E+02,1.1862261E-05,8.5315747E+01,5.7157E-02,2.2388E-02,2.9532105E+02,1.3979154E-05,1.3018464E+02,-2.5846E-02,2.5592E-02,2.1202345E+02
1.5769456E-05,4.5154151E+01,-1.53549E-01,-3.8017E-02,1.5911038E+02,1.3933685E-05,8.5315383E+01,-4.1215E-02,1.37987E-01,2.9531611E+02,1.6434182E-05,1.3018582E+02,-6.2208E-02,1.21287E-01,2.1202258E+02
8.9551253E-06,4.5154069E+01,-1.08524E-01,-1.14622E-01,1.5911116E+02,1.4374055E-05,8.5311692E+01,2.0026E-02,9.0196E-02,2.9531966E+02,2.2133557E-05,1.3018499E+02,-1.9417E-02,8.2865E-02,2.1202278E+02
1.2638824E-05,4.5154435E+01,-7.93E-02,-1.31938E-01,1.59111E+02,1.3391996E-05,8.5316684E+01,8.5276E-02,1.03559E-01,2.9531606E+02,9.3998897E-06,1.3018441E+02,4.9424E-02,1.05686E-01,2.1202297E+02
1.2467071E-05,4.5154425E+01,-8.0078E-02,-4.8471E-02,1.5911014E+02,1.6424547E-05,8.5314139E+01,7.0853E-02,1.10706E-01,2.9531726E+02,1.691112E-05,1.3018476E+02,3.7962E-02,1.13385E-01,2.1202229E+02
1.3251905E-05,4.5154036E+01,-9.5462E-02,-7.7183E-02,1.5911078E+02,1.5561067E-05,8.5314967E+01,1.21451E-01,7.2208E-02,2.9531904E+02,1.8735526E-05,1.3018445E+02,8.9972E-02,8.1074E-02,2.1202274E+02
1.4054997E-05,4.5154043E+01,-1.09419E-01,-6.7332E-02,1.5911028E+02,1.6439787E-05,8.5316489E+01,1.08882E-01,6.621E-02,2.9531804E+02,1.4944562E-05,1.3018438E+02,7.3961E-02,8.2674E-02,2.1202257E+02
9.1757926E-06,4.515434E+01,-9.2452E-02,-1.00352E-01,1.591099E+02,1.5107878E-05,8.5314247E+01,7.8523E-02,-1.1833E-02,2.9531863E+02,1.5155784E-05,1.3018443E+02,4.384E-02,1.6373E-02,2.1202295E+02
2.4238138E-05,4.5154518E+01,-5.8209E-02,-1.54135E-01,1.5911059E+02,1.4490808E-05,8.5317025E+01,2.4144E-02,-1.24117E-01,2.9531514E+02,1.3579469E-05,1.3018569E+02,-6.521E-03,-1.04985E-01,2.1202352E+02
1.1224741E-06,4.515405E+01,-1.21906E-01,-9.4992E-02,1.5910992E+02,1.3510623E-05,8.5311888E+01,1.09682E-01,-3.1449E-02,2.9532165E+02,1.5558599E-05,1.3018403E+02,7.8382E-02,-3.4946E-02,2.1202158E+02
1.0656435E-05,4.5153963E+01,-8.5116E-02,-1.56833E-01,1.5911035E+02,1.3539598E-05,8.5313967E+01,1.06102E-01,-1.37233E-01,2.9532112E+02,1.9444724E-05,1.3018455E+02,7.8132E-02,-1.27577E-01,2.1202318E+02
2.9032285E-06,4.5154073E+01,-9.8471E-02,-1.25382E-01,1.5911002E+02,1.3330707E-05,8.5309987E+01,8.5141E-02,-1.3933E-02,2.9532488E+02,2.3570701E-05,1.3018368E+02,4.8822E-02,-1.2397E-02,2.1202317E+02
1.0244736E-05,4.5154016E+01,-1.25647E-01,-9.9654E-02,1.5911015E+02,1.3826804E-05,8.5313397E+01,7.538E-02,2.397E-03,2.9532239E+02,1.9233611E-05,1.3018449E+02,3.4623E-02,2.322E-02,2.1202321E+02
1.1429847E-06,4.5154111E+01,-1.11515E-01,-6.9278E-02,1.5911115E+02,1.3410395E-05,8.5311432E+01,7.5679E-02,1.39088E-01,2.9532174E+02,1.8613877E-05,1.3018311E+02,4.5721E-02,1.32954E-01,2.1202378E+02
4.7889689E-06,4.515407E+01,-1.17748E-01,-5.7835E-02,1.5911038E+02,1.495266E-05,8.5311793E+01,6.737E-02,1.11847E-01,2.9532064E+02,1.9867305E-05,1.3018391E+02,3.7072E-02,1.11536E-01,2.1202403E+02
5.0165441E-06,4.5154791E+01,-4.7615E-02,-1.65491E-01,1.591096E+02,1.1317257E-05,8.5314125E+01,2.0739E-02,-2.1629E-02,2.9531977E+02,9.0587928E-06,1.3018376E+02,-5.6242E-02,-1.0045E-02,2.120236E+02
9.5024699E-06,4.5154002E+01,-1.36133E-01,-1.09495E-01,1.5911078E+02,1.3499078E-05,8.5314459E+01,4.7441E-02,-8.2731E-02,2.9532317E+02,1.4548301E-05,1.3018462E+02,4.686E-03,-7.5464E-02,2.1202277E+02
4.1608914E-06,4.5153711E+01,-1.1371E-01,-2.20666E-01,1.5911128E+02,1.0464736E-05,8.5313849E+01,1.2576E-01,-1.62391E-01,2.9532292E+02,1.267261E-05,1.3018336E+02,9.166E-02,-1.56156E-01,2.1202274E+02
9.6178118E-06,4.5154449E+01,-3.8172E-02,-1.57501E-01,1.591107E+02,1.42585E-05,8.5312873E+01,9.5662E-02,1.502E-03,2.9531979E+02,1.8138267E-05,1.3018451E+02,6.3776E-02,1.3315E-02,2.120227E+02
1.6114515E-05,4.515449E+01,-7.3771E-02,-1.35933E-01,1.5910966E+02,1.3540081E-05,8.5314415E+01,-5.28E-04,2.0079E-02,2.9531708E+02,1.7758774E-05,1.3018463E+02,-5.4799E-02,2.649E-02,2.1202419E+02
1.0800406E-05,4.5154648E+01,-6.3982E-02,-1.54102E-01,1.5910953E+02,1.3784485E-05,8.5314626E+01,-3.5401E-02,-2.7207E-02,2.9531894E+02,1.1807118E-05,1.3018456E+02,-6.6575E-02,2.495E-03,2.1202401E+02
1.680969E-05,4.5154437E+01,-1.224E-01,-7.1194E-02,1.5910968E+02,1.424572E-05,8.5315494E+01,-5.0125E-02,-1.555E-02,2.9532118E+02,1.2110176E-05,1.3018577E+02,-7.2271E-02,2.423E-03,2.1202348E+02
8.2597583E-06,4.5153981E+01,-1.24603E-01,-1.16819E-01,1.591108E+02,1.3665115E-05,8.5311939E+01,-3.1837E-02,2.7289E-02,2.9531884E+02,2.3458311E-05,1.3018429E+02,-6.2404E-02,2.6521E-02,2.1202349E+02
1.0125571E-05,4.5154154E+01,-1.03683E-01,-1.25489E-01,1.5910987E+02,1.4594996E-05,8.5312357E+01,-9.377E-03,-8.8419E-02,2.9531999E+02,2.1254892E-05,1.3018469E+02,-4.6808E-02,-6.5019E-02,2.1202264E+02
1.3171617E-05,4.51541E+01,-1.39242E-01,-5.9809E-02,1.5910942E+02,1.5102586E-05,8.5313457E+01,-3.3108E-02,-5.0571E-02,2.9532145E+02,1.9764962E-05,1.3018553E+02,-6.5618E-02,-2.3079E-02,2.120232E+02
9.6507447E-06,4.5154512E+01,-5.1869E-02,-1.67241E-01,1.5910952E+02,1.2882348E-05,8.5311599E+01,-1.4481E-02,-7.8452E-02,2.9532144E+02,2.0881649E-05,1.3018423E+02,-5.4129E-02,-5.7287E-02,2.120243E+02
1.9109688E-05,4.5154015E+01,-1.32721E-01,-9.1739E-02,1.5911059E+02,1.406675E-05,8.5315092E+01,1.391E-02,7.967E-03,2.9532141E+02,2.0889094E-05,1.3018535E+02,-5.3878E-02,2.0893E-02,2.1202376E+02
1.7996516E-05,4.5154276E+01,-1.03122E-01,-1.25646E-01,1.591105E+02,1.3497357E-05,8.5314054E+01,-7.3193E-02,2.6097E-02,2.9531705E+02,2.1429243E-05,1.3018504E+02,-8.5921E-02,3.1516E-02,2.1202413E+02
4.833339E-06,4.5154071E+01,-1.27143E-01,-9.2506E-02,1.5911071E+02,1.5785288E-05,8.5312551E+01,-9.76E-04,-4.4563E-02,2.9531977E+02,1.7645123E-05,1.3018447E+02,-5.2926E-02,-1.743E-03,2.1202256E+02
7.1435314E-06,4.5153879E+01,-1.30297E-01,-1.52791E-01,1.5911057E+02,1.2743915E-05,8.5313262E+01,6.4644E-02,-4.6779E-02,2.9532182E+02,1.706538E-05,1.3018428E+02,1.2632E-02,-5.3418E-02,2.1202384E+02
1.4992551E-05,4.5154193E+01,-9.6167E-02,-1.60468E-01,1.5911192E+02,1.2397889E-05,8.5315497E+01,4.6902E-02,-3.6187E-02,2.9531822E+02,1.541263E-05,1.3018502E+02,-3.0697E-02,-3.4456E-02,2.1202257E+02
3.9851409E-06,4.515429E+01,-7.2484E-02,-8.9813E-02,1.59111E+02,1.5951586E-05,8.531065E+01,4.7764E-02,1.20536E-01,2.9532087E+02,2.2360745E-05,1.3018459E+02,1.8492E-02,1.15544E-01,2.1202253E+02
1.6889765E-05,4.5154115E+01,-1.19447E-01,-9.4959E-02,1.5910984E+02,1.3746323E-05,8.5313279E+01,-3.2443E-02,1.752E-02,2.9532083E+02,2.4152152E-05,1.3018511E+02,-6.2789E-02,2.1129E-02,2.1202423E+02
1.6969483E-05,4.5154751E+01,-6.6458E-02,-1.32227E-01,1.5911104E+02,1.3943131E-05,8.5314418E+01,-1.13622E-01,-1.6761E-02,2.9531493E+02,1.374686E-05,1.301862E+02,-1.17944E-01,-1.0495E-02,2.1202213E+02
4.3754345E-06,4.515427E+01,-6.5553E-02,-1.59487E-01,1.5911114E+02,1.4677906E-05,8.5310266E+01,-2.151E-02,-4.019E-03,2.9532346E+02,2.3969527E-05,1.3018426E+02,-5.7124E-02,1.3E-02,2.120235E+02
1.7085447E-05,4.5154536E+01,-7.2433E-02,-1.50231E-01,1.5911046E+02,1.1101641E-05,8.5314815E+01,8.034E-03,-2.571E-02,2.9531692E+02,1.4623393E-05,1.3018519E+02,-5.9462E-02,-2.4613E-02,2.1202352E+02
2.8925542E-06,4.5154507E+01,-6.8656E-02,-1.99201E-01,1.5911084E+02,1.1615891E-05,8.5311946E+01,-3.6138E-02,-1.40115E-01,2.9532231E+02,1.4121167E-05,1.3018404E+02,-5.8322E-02,-1.23553E-01,2.1202337E+02
1.3309878E-05,4.5154046E+01,-1.28943E-01,-1.3307E-01,1.5910938E+02,1.2245476E-05,8.5315499E+01,8.3153E-02,2.9996E-02,2.9532142E+02,1.5790252E-05,1.3018445E+02,3.8279E-02,4.3528E-02,2.1202399E+02
2.2562986E-05,4.515415E+01,-1.12482E-01,-8.1523E-02,1.5911013E+02,1.5127128E-05,8.5316365E+01,8.0467E-02,-1.2E-02,2.9532198E+02,1.8220016E-05,1.3018577E+02,4.212E-02,1.4112E-02,2.1202234E+02
1.8147083E-05,4.5153898E+01,-9.8714E-02,-1.50159E-01,1.5911001E+02,1.293629E-05,8.5317978E+01,1.44445E-01,-5.179E-02,2.9531952E+02,1.6681328E-05,1.3018447E+02,1.16296E-01,-4.3935E-02,2.1202366E+02
8.2092311E-06,4.5154133E+01,-8.6559E-02,-2.22003E-01,1.5911062E+02,9.7024403E-06,8.5314422E+01,1.39981E-01,-2.7646E-02,2.9531992E+02,1.3932685E-05,1.3018417E+02,1.00566E-01,-5.0656E-02,2.120225E+02
2.2748092E-05,4.5154119E+01,-1.17235E-01,-7.3407E-02,1.591102E+02,1.4573767E-05,8.5315714E+01,7.2214E-02,-7.897E-02,2.9532333E+02,1.8796404E-05,1.3018631E+02,3.6093E-02,-7.6059E-02,2.1202287E+02
1.9137687E-05,4.5154261E+01,-1.02747E-01,-1.27332E-01,1.5911047E+02,1.345287E-05,8.5315229E+01,2.2742E-02,-3.6247E-02,2.9532115E+02,1.7224795E-05,1.3018535E+02,-5.11E-02,-9.944E-03,2.1202432E+02
8.6541937E-06,4.5154059E+01,-1.20942E-01,-1.09275E-01,1.5911003E+02,1.4594986E-05,8.5313325E+01,4.4837E-02,-3.7548E-02,2.9532052E+02,1.8472952E-05,1.3018469E+02,-3.1668E-02,-2.0288E-02,2.1202168E+02
1.2080189E-05,4.5154398E+01,-6.7263E-02,-1.41491E-01,1.5911049E+02,1.3896439E-05,8.5313502E+01,5.4504E-02,-1.2989E-02,2.9531956E+02,1.8669162E-05,1.3018455E+02,-2.1743E-02,1.7653E-02,2.1202398E+02
1.2114744E-05,4.5154013E+01,-1.38544E-01,-3.7539E-02,1.5910961E+02,1.6440661E-05,8.5313553E+01,3.8097E-02,-1.5563E-02,2.9532213E+02,2.0297689E-05,1.3018518E+02,-3.3857E-02,2.6244E-02,2.1202275E+02
1.4401251E-05,4.5154702E+01,-3.1678E-02,-1.085E-01,1.5911012E+02,1.6563673E-05,8.5312755E+01,-2.5282E-02,-4.7951E-02,2.9531693E+02,2.0439329E-05,1.3018507E+02,-6.2255E-02,-3.434E-03,2.120237E+02
2.111809E-05,4.5154203E+01,-8.8867E-02,-1.21575E-01,1.5911046E+02,1.4177545E-05,8.5313945E+01,3.9229E-02,-4.4104E-02,2.9532081E+02,2.3523826E-05,1.3018516E+02,-3.4166E-02,-2.0745E-02,2.1202377E+02
1.1394719E-05,4.5154375E+01,-6.0851E-02,-2.20753E-01,1.5911079E+02,1.2552036E-05,8.5314521E+01,1.2059E-02,-1.81648E-01,2.9531737E+02,1.491105E-05,1.3018447E+02,-1.1191E-02,-1.62046E-01,2.1202313E+02
1.9332503E-05,4.5154138E+01,-9.9272E-02,-1.00161E-01,1.5911151E+02,1.5707588E-05,8.5313284E+01,1.1422E-02,-4.2886E-02,2.9532066E+02,2.2933279E-05,1.3018576E+02,-4.7425E-02,-4.561E-03,2.1202334E+02
1.4502858E-05,4.5154107E+01,-6.1617E-02,-1.22129E-01,1.5911061E+02,1.6860632E-05,8.5314266E+01,1.11092E-01,-1.39019E-01,2.9532167E+02,2.047859E-05,1.301846E+02,8.8676E-02,-1.21373E-01,2.1202337E+02
1.5749255E-05,4.5154561E+01,-6.3268E-02,-1.86204E-01,1.5910981E+02,1.21465E-05,8.5316759E+01,3.7246E-02,-1.87669E-01,2.953144E+02,1.0083519E-05,1.3018504E+02,1.1483E-02,-1.7032E-01,2.1202214E+02
8.4289222E-06,4.5154097E+01,-1.12475E-01,-1.7212E-01,1.591106E+02,1.1760744E-05,8.5313277E+01,5.1454E-02,-2.2581E-02,2.9532351E+02,1.717953E-05,1.3018378E+02,-3.6832E-02,-1.7295E-02,2.1202322E+02
1.4415797E-05,4.5154154E+01,-1.22907E-01,-1.13265E-01,1.5911115E+02,1.4003401E-05,8.531467E+01,-2.9392E-02,5.9934E-02,2.953203E+02,1.5899861E-05,1.3018551E+02,-6.076E-02,4.904E-02,2.1202303E+02
6.8890122E-06,4.515438E+01,-9.2332E-02,-1.34666E-01,1.5911038E+02,1.2591697E-05,8.531352E+01,3.4194E-02,6.8557E-02,2.9531704E+02,1.5231483E-05,1.3018451E+02,-2.2558E-02,6.1842E-02,2.1202253E+02
8.0318287E-06,4.515428E+01,-1.01663E-01,-9.9032E-02,1.591106E+02,1.4143488E-05,8.5312963E+01,3.1671E-02,8.4649E-02,2.9532084E+02,1.7214142E-05,1.3018461E+02,-1.0919E-02,8.3008E-02,2.1202287E+02
1.3079867E-05,4.5154105E+01,-1.14526E-01,-9.5717E-02,1.5911145E+02,1.3987071E-05,8.5314178E+01,6.8145E-02,3.8797E-02,2.9532046E+02,1.7178064E-05,1.3018496E+02,2.2179E-02,5.391E-02,2.1202422E+02
1.0620976E-05,4.5153943E+01,-1.35328E-01,-8.8432E-02,1.5911027E+02,1.3857889E-05,8.5313878E+01,7.3018E-02,-2.2119E-02,2.9532053E+02,1.9859394E-05,1.3018458E+02,3.0792E-02,-1.5328E-02,2.1202241E+02
1.0812934E-05,4.5154095E+01,-8.8642E-02,-1.44513E-01,1.5910976E+02,1.3604617E-05,8.5312996E+01,8.0578E-02,-9.7761E-02,2.9532374E+02,2.0990347E-05,1.3018431E+02,4.8853E-02,-9.0236E-02,2.1202353E+02
5.6820117E-06,4.5153725E+01,-1.51392E-01,-1.87191E-01,1.591105E+02,1.1574431E-05,8.5312697E+01,-2.4102E-02,-1.00201E-01,2.9532464E+02,1.9188544E-05,1.3018362E+02,-5.9479E-02,-8.0565E-02,2.1202336E+02
1.1993371E-05,4.5153913E+01,-1.47691E-01,-1.38367E-01,1.5911027E+02,1.2152732E-05,8.5313723E+01,-5.3729E-02,1.2651E-02,2.9532273E+02,1.8901537E-05,1.3018535E+02,-7.9215E-02,-3.247E-03,2.1202219E+02
8.1698287E-06,4.5153801E+01,-1.61243E-01,-8.6599E-02,1.5911023E+02,1.3366872E-05,8.5312765E+01,-3.852E-02,-2.0534E-02,2.9532044E+02,2.0107997E-05,1.3018467E+02,-6.9268E-02,-5.707E-03,2.1202295E+02
1.8562644E-05,4.5153937E+01,-1.37462E-01,-1.38197E-01,1.5911014E+02,1.4071649E-05,8.5316734E+01,-7.303E-03,-1.34653E-01,2.9531894E+02,1.7068816E-05,1.3018579E+02,-3.4293E-02,-1.15781E-01,2.1202331E+02
1.6092286E-05,4.5153718E+01,-1.18179E-01,-1.38666E-01,1.591111E+02,1.4949845E-05,8.5313977E+01,5.0946E-02,-1.17228E-01,2.9532482E+02,2.5418964E-05,1.3018508E+02,1.9708E-02,-1.03646E-01,2.1202276E+02
1.5675271E-05,4.515428E+01,-9.6397E-02,-1.15432E-01,1.5911027E+02,1.4769322E-05,8.531433E+01,3.0519E-02,-4.3525E-02,2.9531991E+02,1.7509316E-05,1.3018509E+02,-3.7099E-02,-1.1786E-02,2.1202404E+02
1.0723043E-05,4.5154018E+01,-9.3972E-02,-1.56544E-01,1.5911016E+02,1.2236787E-05,8.5312229E+01,7.6339E-02,-3.1238E-02,2.9532215E+02,2.5136678E-05,1.3018389E+02,2.7445E-02,-3.6177E-02,2.1202409E+02
2.0899336E-06,4.5154126E+01,-8.9931E-02,-1.29148E-01,1.591104E+02,1.3661772E-05,8.5311936E+01,1.12836E-01,-3.5799E-02,2.9532576E+02,1.6961341E-05,1.3018299E+02,8.5966E-02,-2.2458E-02,2.1202347E+02
3.462635E-06,4.5154097E+01,-1.09168E-01,-1.52892E-01,1.5911049E+02,1.3879121E-05,8.5309782E+01,-4.8483E-02,-1.33498E-01,2.9532532E+02,2.3880685E-05,1.3018385E+02,-6.4653E-02,-1.10842E-01,2.120246E+02
1.2608399E-05,4.5153772E+01,-1.34007E-01,-1.5214E-01,1.591105E+02,1.2662029E-05,8.5318487E+01,1.12138E-01,-1.24423E-01,2.953212E+02,9.009524E-06,1.301849E+02,8.0364E-02,-1.18434E-01,2.1202208E+02
1.1002557E-05,4.5154083E+01,-1.00911E-01,-1.622E-01,1.5911062E+02,1.1429367E-05,8.5315874E+01,1.27078E-01,-2.7933E-02,2.9532005E+02,1.303662E-05,1.3018405E+02,9.4761E-02,-3.2712E-02,2.1202365E+02
1.7736729E-05,4.51539E+01,-1.04975E-01,-1.78758E-01,1.5911057E+02,1.2627894E-05,8.5318628E+01,1.02897E-01,-1.72557E-01,2.9531666E+02,1.3728575E-05,1.301849E+02,7.6384E-02,-1.58353E-01,2.120246E+02
1.033684E-05,4.5154164E+01,-1.1939E-01,-1.40184E-01,1.5911062E+02,1.2240298E-05,8.5315433E+01,6.9317E-02,-7.723E-03,2.9531968E+02,1.2153909E-05,1.3018416E+02,6.726E-03,-1.598E-03,2.1202376E+02
1.1568754E-05,4.5153951E+01,-8.5938E-02,-1.5971E-01,1.5911104E+02,1.1532947E-05,8.5315106E+01,1.58171E-01,4.651E-03,2.9532267E+02,1.6327592E-05,1.3018385E+02,1.27992E-01,4.419E-03,2.1202337E+02
2.4993593E-06,4.5153592E+01,-9.7877E-02,-1.22391E-01,1.5911078E+02,1.3690443E-05,8.531258E+01,1.79053E-01,-3.0192E-02,2.9532319E+02,1.7977636E-05,1.3018283E+02,1.51838E-01,-2.2395E-02,2.1202283E+02
7.5352697E-06,4.5153566E+01,-1.02751E-01,-1.21184E-01,1.5911064E+02,1.4591511E-05,8.5313887E+01,1.61935E-01,-6.6911E-02,2.9532288E+02,1.9694922E-05,1.3018374E+02,1.35875E-01,-5.7426E-02,2.1202307E+02
1.5004797E-05,4.5153824E+01,-8.8307E-02,-1.13327E-01,1.5910972E+02,1.4548181E-05,8.5315915E+01,1.60983E-01,-7.1629E-02,2.9532313E+02,1.8761915E-05,1.3018461E+02,1.34112E-01,-6.3331E-02,2.1202297E+02
1.4224263E-05,4.5153976E+01,-6.335E-02,-1.98745E-01,1.5911004E+02,1.1901931E-05,8.5315786E+01,1.48146E-01,-1.19843E-01,2.9532135E+02,1.689974E-05,1.301846E+02,1.14827E-01,-1.17523E-01,2.1202348E+02
1.4758858E-05,4.5153995E+01,-1.01098E-01,-2.09373E-01,1.5911036E+02,1.1668358E-05,8.531776E+01,9.2146E-02,-2.35935E-01,2.9532079E+02,1.154624E-05,1.3018495E+02,6.7293E-02,-2.17197E-01,2.1202336E+02
1.0033782E-05,4.5154388E+01,-6.8831E-02,-1.5236E-01,1.591102E+02,1.4397948E-05,8.5313125E+01,2.4891E-02,-1.00254E-01,2.9531842E+02,1.7548376E-05,1.3018454E+02,-9.248E-03,-8.5013E-02,2.1202376E+02
1.6845293E-05,4.5154093E+01,-1.17722E-01,-1.17114E-01,1.5911104E+02,1.448967E-05,8.5315764E+01,4.201E-02,-2.2545E-02,2.9532058E+02,1.6411677E-05,1.3018557E+02,-4.1755E-02,-4.22E-04,2.1202255E+02
1.5209377E-05,4.5154065E+01,-9.1873E-02,-1.95686E-01,1.5911099E+02,1.1145996E-05,8.5316326E+01,8.9117E-02,-1.22967E-01,2.9532134E+02,1.492127E-05,1.301847E+02,5.1369E-02,-1.20613E-01,2.1202284E+02
2.0232184E-05,4.515446E+01,-1.01756E-01,-1.2899E-01,1.5910991E+02,1.4956038E-05,8.5314685E+01,-7.4961E-02,-1.34695E-01,2.953162E+02,1.9313098E-05,1.3018529E+02,-8.913E-02,-1.05739E-01,2.1202483E+02
1.4201686E-05,4.5154206E+01,-1.20941E-01,-5.225E-02,1.5911018E+02,1.7131577E-05,8.5310991E+01,-1.01762E-01,-2.5188E-02,2.9532198E+02,2.8328692E-05,1.3018571E+02,-1.06397E-01,-3.557E-03,2.1202303E+02
2.5213416E-06,4.515447E+01,-7.7104E-02,-1.2602E-01,1.5911047E+02,1.4500498E-05,8.531049E+01,-8.4676E-02,-4.0864E-02,2.9532172E+02,2.2220054E-05,1.3018392E+02,-9.6888E-02,-1.9091E-02,2.1202343E+02
1.0953787E-05,4.5154029E+01,-1.31641E-01,-3.3468E-02,1.591099E+02,1.6303183E-05,8.5311478E+01,-2.4228E-02,1.1671E-02,2.9532286E+02,2.5214575E-05,1.3018495E+02,-5.4594E-02,2.9263E-02,2.1202298E+02
2.0824637E-05,4.5154329E+01,-9.5374E-02,-1.06978E-01,1.591104E+02,1.4279323E-05,8.5314873E+01,-2.1723E-02,6.2479E-02,2.9531696E+02,1.9233221E-05,1.3018556E+02,-5.4153E-02,5.798E-02,2.1202408E+02
2.1201655E-05,4.5154357E+01,-1.07487E-01,-9.5224E-02,1.591097E+02,1.6115629E-05,8.5315038E+01,-7.6427E-02,2.9951E-02,2.9531903E+02,1.8942258E-05,1.3018599E+02,-8.6142E-02,3.9835E-02,2.1202335E+02
6.3354595E-06,4.515431E+01,-8.8478E-02,-1.53887E-01,1.5911119E+02,1.1811109E-05,8.5311254E+01,-5.6044E-02,-1.5787E-02,2.953227E+02,2.0214977E-05,1.3018384E+02,-7.9439E-02,-8.64E-03,2.1202394E+02
1.3047697E-05,4.515391E+01,-1.49123E-01,-1.20247E-01,1.5911039E+02,1.2255423E-05,8.5315489E+01,3.6745E-02,-6.2961E-02,2.9531981E+02,1.6677162E-05,1.3018484E+02,-2.4833E-02,-5.9237E-02,2.1202433E+02
2.1395853E-05,4.5154514E+01,-7.372E-02,-1.02266E-01,1.5911061E+02,1.5778025E-05,8.5314709E+01,2.4739E-02,-8.964E-03,2.9531841E+02,1.7728628E-05,1.3018607E+02,-4.8418E-02,2.0381E-02,2.1202287E+02
2.0362468E-05,4.5154367E+01,-8.1052E-02,-1.34566E-01,1.5911019E+02,1.3176464E-05,8.5314658E+01,7.914E-03,2.9056E-02,2.9531521E+02,2.0276749E-05,1.3018509E+02,-5.5532E-02,2.744E-02,2.1202375E+02
8.4609991E-06,4.5154091E+01,-1.08739E-01,-1.2098E-01,1.5911157E+02,1.5120181E-05,8.5311886E+01,-4.9622E-02,-6.1967E-02,2.9531997E+02,2.2497387E-05,1.3018452E+02,-7.3294E-02,-3.0267E-02,2.1202386E+02
2.0278935E-05,4.5154396E+01,-1.04326E-01,-1.01165E-01,1.5911005E+02,1.4508111E-05,8.5314899E+01,-4.9411E-02,-6.5175E-02,2.9531916E+02,1.8388513E-05,1.3018562E+02,-7.5585E-02,-3.5342E-02,2.1202391E+02
8.9330169E-06,4.5154008E+01,-1.53009E-01,-9.2524E-02,1.5911086E+02,1.3342348E-05,8.5312817E+01,-6.9881E-02,-6.0538E-02,2.953241E+02,1.8358577E-05,1.3018458E+02,-8.8058E-02,-3.9435E-02,2.1202433E+02
1.4915789E-05,4.5154371E+01,-1.01258E-01,-1.06969E-01,1.5910981E+02,1.2472351E-05,8.5314902E+01,5.7683E-02,-5.5383E-02,2.9532111E+02,1.536474E-05,1.3018458E+02,6.269E-03,-5.5027E-02,2.1202529E+02
6.0722182E-06,4.5154222E+01,-5.8122E-02,-1.93806E-01,1.5911133E+02,1.058516E-05,8.5312063E+01,1.2197E-01,-2.4943E-02,2.9532476E+02,1.8761678E-05,1.3018307E+02,8.7391E-02,-2.9271E-02,2.1202354E+02
5.6712653E-06,4.5153821E+01,-1.31116E-01,-7.8894E-02,1.5911025E+02,1.350486E-05,8.5312989E+01,1.20086E-01,7.6565E-02,2.9532368E+02,1.8101889E-05,1.3018356E+02,8.975E-02,8.047E-02,2.1202432E+02
8.8155455E-06,4.5154107E+01,-1.04851E-01,-1.02958E-01,1.5911028E+02,1.4778663E-05,8.5313707E+01,8.9685E-02,-3.8621E-02,2.9531764E+02,1.8396117E-05,1.3018416E+02,6.4257E-02,-2.2704E-02,2.1202408E+02
1.9559856E-05,4.5154404E+01,-6.8493E-02,-1.4946E-01,1.5911062E+02,1.2427852E-05,8.5314982E+01,6.0766E-02,1.2231E-02,2.9531541E+02,1.8928769E-05,1.3018493E+02,-1.0045E-02,3.3146E-02,2.1202469E+02
1.4954456E-05,4.5154082E+01,-1.12596E-01,-1.94672E-01,1.5911014E+02,1.136694E-05,8.5317327E+01,8.319E-02,-2.2096E-02,2.953157E+02,1.3666887E-05,1.3018471E+02,2.8802E-02,-3.9543E-02,2.1202324E+02
1.5390198E-05,4.5154328E+01,-7.5549E-02,-1.2363E-01,1.5911097E+02,1.5409744E-05,8.5313672E+01,3.7696E-02,-1.125E-03,2.9531912E+02,2.024915E-05,1.301849E+02,-3.7857E-02,3.288E-02,2.120236E+02
1.9770519E-05,4.5154295E+01,2.029E-03,-1.4297E-02,1.5910879E+02,1.5959392E-05,8.5313757E+01,1.61244E-01,-2.1198E-02,2.953236E+02,2.2891931E-05,1.301848E+02,1.35631E-01,-9.607E-03,2.1202324E+02
1.8221986E-05,4.5154008E+01,-9.75E-03,-5.1871E-02,1.5910943E+02,1.5641038E-05,8.5315332E+01,1.92648E-01,9.886E-03,2.953241E+02,2.045947E-05,1.3018443E+02,1.64927E-01,1.6763E-02,2.1202326E+02
1.9159894E-05,4.5154166E+01,-1.5766E-02,-3.7694E-02,1.5910988E+02,1.6303024E-05,8.531532E+01,1.69633E-01,4.9304E-02,2.953216E+02,2.0274004E-05,1.3018466E+02,1.40376E-01,5.7013E-02,2.1202304E+02
1.3702662E-05,4.5154434E+01,1.093E-02,-1.04071E-01,1.5910937E+02,1.4656284E-05,8.5313705E+01,1.60572E-01,4.008E-03,2.9532157E+02,1.8453213E-05,1.3018434E+02,1.33439E-01,1.1893E-02,2.1202305E+02
9.6373132E-06,4.5154383E+01,1.0604E-02,-1.34539E-01,1.5910983E+02,1.5122854E-05,8.5312696E+01,1.49635E-01,-6.3388E-02,2.9531943E+02,2.0577119E-05,1.3018406E+02,1.25446E-01,-5.2411E-02,2.1202271E+02
9.9271742E-06,4.5154387E+01,4.242E-03,-9.7769E-02,1.5911033E+02,1.6906765E-05,8.5311807E+01,1.29827E-01,-6.0647E-02,2.9532298E+02,2.3793029E-05,1.301841E+02,1.07342E-01,-4.3632E-02,2.1202214E+02
7.4059977E-06,4.5154098E+01,8.01E-03,-9.3825E-02,1.5911048E+02,1.7795714E-05,8.5311778E+01,1.63393E-01,-9.1586E-02,2.9532367E+02,2.56031E-05,1.3018372E+02,1.40686E-01,-7.5631E-02,2.1202187E+02
3.2342759E-06,4.5153702E+01,-2.3396E-02,-6.8111E-02,1.591103E+02,1.7033637E-05,8.5311409E+01,1.98438E-01,-1.8839E-02,2.9532564E+02,2.5434134E-05,1.301828E+02,1.71086E-01,-7.414E-03,2.1202176E+02
1.1025026E-05,4.5153749E+01,-5.7735E-02,-1.28997E-01,1.5910964E+02,1.3831177E-05,8.5314774E+01,1.84092E-01,-9.397E-02,2.9532327E+02,2.1005647E-05,1.3018339E+02,1.56208E-01,-8.3081E-02,2.1202336E+02
1.6351007E-05,4.5153426E+01,-8.9408E-02,-1.10167E-01,1.5911002E+02,1.3625262E-05,8.5316738E+01,1.99246E-01,-5.1823E-02,2.9532598E+02,2.2070553E-05,1.3018384E+02,1.70228E-01,-4.4918E-02,2.1202441E+02
7.1963863E-06,4.5153652E+01,-6.4426E-02,-1.04329E-01,1.5911051E+02,1.5341986E-05,8.5312554E+01,1.81526E-01,-2.3031E-02,2.9532258E+02,2.4766795E-05,1.3018301E+02,1.55365E-01,-1.1802E-02,2.1202389E+02
6.6990463E-06,4.515432E+01,-3.9284E-02,-2.11727E-01,1.5911125E+02,1.0882181E-05,8.5315315E+01,1.51153E-01,-8.9785E-02,2.9531882E+02,1.0064856E-05,1.3018334E+02,1.18921E-01,-8.8676E-02,2.1202354E+02
1.1721955E-05,4.5153683E+01,-9.5237E-02,-1.44717E-01,1.5911134E+02,1.3724797E-05,8.53146E+01,1.5002E-01,-8.1948E-02,2.9532273E+02,1.929972E-05,1.3018444E+02,1.21397E-01,-7.7146E-02,2.1202288E+02
1.2846165E-05,4.5153618E+01,-1.06035E-01,-1.31125E-01,1.5911067E+02,1.392423E-05,8.531668E+01,1.71436E-01,-1.9773E-02,2.9532225E+02,1.5264554E-05,1.3018432E+02,1.42838E-01,-1.4904E-02,2.1202266E+02
1.792525E-05,4.5154115E+01,-1.03316E-01,-1.49143E-01,1.591096E+02,1.1533632E-05,8.5317256E+01,1.21755E-01,-5.4379E-02,2.9532164E+02,1.4566303E-05,1.3018473E+02,8.617E-02,-5.8095E-02,2.1202345E+02
1.7287141E-05,4.5154193E+01,-6.9101E-02,-5.6383E-02,1.5910987E+02,1.5121109E-05,8.5314217E+01,1.403E-01,4.1186E-02,2.9532113E+02,2.0097472E-05,1.3018513E+02,1.11899E-01,4.6574E-02,2.1202315E+02
1.6913652E-05,4.5153953E+01,-1.29773E-01,-6.3967E-02,1.5911041E+02,1.4340155E-05,8.5314744E+01,8.9956E-02,-1.3955E-02,2.9532223E+02,2.1123574E-05,1.301852E+02,5.8024E-02,-2.138E-03,2.1202286E+02
1.3877856E-05,4.5154453E+01,-6.2368E-02,-1.57367E-01,1.5911107E+02,1.2944054E-05,8.5314461E+01,4.9112E-02,-6.1372E-02,2.9531949E+02,1.4805415E-05,1.3018416E+02,-1.648E-03,-5.1277E-02,2.1202501E+02
2.7477184E-06,4.5153994E+01,-1.07715E-01,-1.53044E-01,1.5910967E+02,1.1009906E-05,8.531091E+01,1.13434E-01,-2.3999E-02,2.9532387E+02,2.0985532E-05,1.3018303E+02,7.8416E-02,-3.1696E-02,2.1202393E+02
6.1261363E-06,4.5154242E+01,-7.2083E-02,-1.85989E-01,1.5911114E+02,1.1914732E-05,8.5313292E+01,1.01243E-01,-4.4198E-02,2.953214E+02,1.5193834E-05,1.3018397E+02,6.3945E-02,-5.0478E-02,2.1202183E+02
1.6117269E-05,4.5153875E+01,-1.07016E-01,-1.23382E-01,1.5910939E+02,1.3906605E-05,8.5317082E+01,1.37493E-01,-1.04878E-01,2.9532175E+02,1.5724317E-05,1.3018491E+02,1.0943E-01,-9.6613E-02,2.1202221E+02
4.8841666E-07,4.5154248E+01,-8.2989E-02,-1.24971E-01,1.5911046E+02,1.4267204E-05,8.5310777E+01,6.7537E-02,-2.8073E-02,2.9532111E+02,2.0246504E-05,1.3018356E+02,2.9244E-02,-1.7981E-02,2.120227E+02
7.144976E-06,4.5154223E+01,-5.4459E-02,-2.15574E-01,1.5911061E+02,1.0937697E-05,8.5314529E+01,1.30245E-01,-1.26204E-01,2.9531963E+02,1.1828884E-05,1.3018384E+02,9.3708E-02,-1.25434E-01,2.1202213E+02
2.1971022E-05,4.5154641E+01,-4.3756E-02,-9.9974E-02,1.5910942E+02,1.481563E-05,8.5314293E+01,5.8631E-02,-3.4128E-02,2.9531718E+02,1.9053758E-05,1.3018529E+02,7.956E-03,-1.4638E-02,2.120236E+02
1.197469E-05,4.5154139E+01,-9.4573E-02,-1.98502E-01,1.5911112E+02,1.210753E-05,8.5315404E+01,2.3578E-02,-1.23658E-01,2.9531741E+02,1.5957927E-05,1.3018435E+02,-1.2034E-02,-1.10384E-01,2.1202325E+02
9.5367994E-06,4.5154226E+01,-1.06713E-01,-1.58897E-01,1.591097E+02,1.3036203E-05,8.5312725E+01,-2.4889E-02,-9.6386E-02,2.9532255E+02,1.7405204E-05,1.3018454E+02,-5.4194E-02,-7.708E-02,2.1202412E+02
1.7456488E-05,4.5154387E+01,-8.5711E-02,-1.1758E-01,1.5911104E+02,1.5311546E-05,8.5315081E+01,-8.1E-04,-6.5532E-02,2.9531408E+02,1.6276855E-05,1.3018555E+02,-5.0299E-02,-3.347E-02,2.1202305E+02
2.4729279E-05,4.5154309E+01,-8.9601E-02,-9.3506E-02,1.5911118E+02,1.5739905E-05,8.531542E+01,1.4719E-02,-9.365E-03,2.9531744E+02,2.0093778E-05,1.3018583E+02,-5.105E-02,2.9141E-02,2.1202353E+02
1.3473996E-05,4.5154227E+01,-7.7767E-02,-1.39696E-01,1.5911091E+02,1.548396E-05,8.5315136E+01,8.0917E-02,-6.0482E-02,2.953147E+02,1.6587148E-05,1.3018486E+02,5.132E-02,-4.7487E-02,2.1202268E+02
7.3293404E-06,4.5154295E+01,-7.8889E-02,-1.83477E-01,1.5911104E+02,1.2714541E-05,8.531358E+01,5.1355E-02,2.0738E-02,2.9531697E+02,1.6145394E-05,1.3018402E+02,-2.3357E-02,3.447E-02,2.1202474E+02
1.5719485E-05,4.5154272E+01,-7.6658E-02,-1.36488E-01,1.5911162E+02,1.5195225E-05,8.5314139E+01,2.4847E-02,-7.8147E-02,2.9532002E+02,1.915726E-05,1.3018502E+02,-2.0328E-02,-5.9059E-02,2.120244E+02
1.5056555E-05,4.5154043E+01,-4.722E-02,-2.04221E-01,1.5911107E+02,1.2142457E-05,8.531634E+01,1.3355E-01,-1.61662E-01,2.9531921E+02,1.7221966E-05,1.3018416E+02,1.05956E-01,-1.48644E-01,2.1202392E+02
8.9663733E-06,4.5153586E+01,-7.9962E-02,-1.53885E-01,1.5910987E+02,1.3029613E-05,8.5316039E+01,1.85717E-01,-1.51157E-01,2.9532649E+02,1.4334833E-05,1.3018336E+02,1.5714E-01,-1.37711E-01,2.120224E+02
1.8589645E-05,4.515347E+01,-7.1006E-02,-1.55403E-01,1.5911129E+02,1.4225984E-05,8.5318924E+01,1.91106E-01,-9.7909E-02,2.9532516E+02,1.6734847E-05,1.3018465E+02,1.62007E-01,-8.8171E-02,2.1202186E+02
1.9892675E-05,4.5153652E+01,-8.2635E-02,-1.39716E-01,1.5911068E+02,1.4125651E-05,8.5318511E+01,1.77945E-01,-6.5028E-02,2.9532347E+02,1.6719709E-05,1.3018492E+02,1.49388E-01,-5.7392E-02,2.1202241E+02
2.0381564E-05,4.5153466E+01,-8.9614E-02,-1.24949E-01,1.5911067E+02,1.4974017E-05,8.5316961E+01,1.71938E-01,-6.8203E-02,2.9532713E+02,2.4388062E-05,1.3018464E+02,1.45472E-01,-5.6768E-02,2.1202305E+02
1.6541622E-05,4.5153486E+01,-1.24947E-01,-1.59461E-01,1.5911053E+02,1.333062E-05,8.5319379E+01,1.54805E-01,-9.3448E-02,2.9532427E+02,1.3266031E-05,1.3018477E+02,1.25428E-01,-8.6395E-02,2.1202279E+02
1.0833552E-05,4.5154113E+01,-4.6273E-02,-2.04582E-01,1.5911027E+02,1.030385E-05,8.5314531E+01,1.72068E-01,-6.4095E-02,2.9532239E+02,1.6602082E-05,1.301839E+02,1.35023E-01,-7.2395E-02,2.1202238E+02
8.2555715E-06,4.5153998E+01,-1.05637E-01,-1.54236E-01,1.5911022E+02,1.2516523E-05,8.5310576E+01,4.7675E-02,-6.3611E-02,2.9532538E+02,2.4323323E-05,1.3018439E+02,-5.198E-03,-6.5887E-02,2.1202339E+02
1.9657267E-05,4.5153909E+01,-1.24047E-01,-7.6583E-02,1.5911067E+02,1.49529E-05,8.5317108E+01,1.0833E-01,-2.307E-02,2.9531692E+02,1.8154051E-05,1.301853E+02,7.9302E-02,-9.226E-03,2.1202245E+02
1.5049587E-05,4.5154048E+01,-8.1644E-02,-1.77267E-01,1.5911074E+02,1.2295042E-05,8.5316338E+01,1.16147E-01,-5.2889E-02,2.953174E+02,1.8034372E-05,1.3018382E+02,8.7072E-02,-4.4005E-02,2.1202523E+02
7.3713739E-06,4.5153936E+01,-7.0941E-02,-1.78142E-01,1.5911054E+02,1.3110911E-05,8.531348E+01,1.27328E-01,-1.23567E-01,2.9532212E+02,1.8870202E-05,1.3018375E+02,9.845E-02,-1.14782E-01,2.1202293E+02
1.1198124E-05,4.5154014E+01,-1.08294E-01,-1.61583E-01,1.5911077E+02,1.2507834E-05,8.5313813E+01,7.5117E-02,-6.0202E-02,2.9532132E+02,1.8380019E-05,1.3018493E+02,2.9435E-02,-6.9077E-02,2.1202261E+02
1.0756048E-05,4.5154416E+01,-6.931E-02,-1.74922E-01,1.5911134E+02,1.2109209E-05,8.5314337E+01,6.4714E-02,-2.2768E-02,2.9531954E+02,1.2362446E-05,1.301847E+02,-4.028E-03,-4.0615E-02,2.1202296E+02
1.7560294E-05,4.5154392E+01,-8.5268E-02,-1.02355E-01,1.5911019E+02,1.476424E-05,8.5313933E+01,4.4443E-02,-3.3614E-02,2.9531752E+02,1.991694E-05,1.3018536E+02,-3.1105E-02,-1.1134E-02,2.1202318E+02
1.4112931E-05,4.5154621E+01,-3.8476E-02,-1.42581E-01,1.5911057E+02,1.4017899E-05,8.5313624E+01,4.6101E-02,-2.6805E-02,2.9531753E+02,1.6440997E-05,1.3018503E+02,-3.568E-02,-1.0516E-02,2.1202263E+02
5.5779869E-06,4.5153658E+01,-1.60885E-01,-7.3038E-02,1.5911064E+02,1.4483054E-05,8.5312254E+01,6.7934E-02,6.287E-03,2.9532491E+02,1.9027805E-05,1.3018457E+02,1.0811E-02,3.0873E-02,2.1202182E+02
8.0394215E-07,4.5153546E+01,-1.19965E-01,-8.4005E-02,1.5911034E+02,1.48613E-05,8.5309595E+01,1.43241E-01,-2.8959E-02,2.9532491E+02,2.703973E-05,1.3018297E+02,1.17947E-01,-1.9568E-02,2.1202329E+02
7.4401411E-06,4.515408E+01,-1.08289E-01,-1.15321E-01,1.5910981E+02,1.2619953E-05,8.5311032E+01,8.5799E-02,3.1044E-02,2.9532592E+02,2.2652798E-05,1.3018425E+02,4.6456E-02,3.5462E-02,2.1202299E+02
1.1510064E-05,4.5154186E+01,-1.15304E-01,-1.7046E-01,1.5911079E+02,1.1137154E-05,8.531479E+01,-1.6215E-02,-9.7829E-02,2.953204E+02,1.5286728E-05,1.301842E+02,-5.5977E-02,-8.1282E-02,2.1202449E+02
1.3811237E-05,4.515442E+01,-8.4443E-02,-1.28456E-01,1.5911072E+02,1.390429E-05,8.5314873E+01,1.3972E-02,3.938E-03,2.9531379E+02,1.5546552E-05,1.3018482E+02,-5.3428E-02,2.0842E-02,2.1202388E+02
1.6254891E-05,4.5154151E+01,-9.7691E-02,-1.71762E-01,1.5911082E+02,1.2956143E-05,8.5314968E+01,-2.904E-03,-1.28065E-01,2.9531885E+02,1.8395493E-05,1.3018477E+02,-3.2919E-02,-1.09112E-01,2.1202431E+02
1.2453024E-05,4.5154147E+01,-1.0455E-01,-1.25957E-01,1.5911075E+02,1.5327422E-05,8.5311592E+01,-7.671E-02,-3.8023E-02,2.9532079E+02,2.4616262E-05,1.3018521E+02,-9.097E-02,-1.5804E-02,2.120229E+02
1.0019134E-05,4.5153929E+01,-1.34204E-01,-1.16319E-01,1.5911121E+02,1.3089715E-05,8.5313629E+01,6.3289E-02,-1.1788E-02,2.9532319E+02,1.834459E-05,1.3018456E+02,-1.1294E-02,-8.045E-03,2.1202227E+02
8.1430348E-06,4.5154078E+01,-1.2095E-01,-1.29385E-01,1.5911051E+02,1.3783419E-05,8.5313706E+01,1.4875E-02,-6.1192E-02,2.9532016E+02,1.7039902E-05,1.3018407E+02,-4.3508E-02,-3.3985E-02,2.1202425E+02
8.543381E-06,4.5154102E+01,-7.6565E-02,-1.76514E-01,1.5911098E+02,1.387813E-05,8.5312947E+01,5.3278E-02,-1.17548E-01,2.953197E+02,2.0226558E-05,1.3018419E+02,2.2701E-02,-1.05431E-01,2.120231E+02
1.1597684E-05,4.5154397E+01,-7.1172E-02,-1.36862E-01,1.5911059E+02,1.2558421E-05,8.5312634E+01,5.5714E-02,3.7899E-02,2.9532088E+02,1.8548207E-05,1.3018489E+02,-1.7301E-02,4.0347E-02,2.1202231E+02
1.927532E-05,4.5154247E+01,-8.654E-02,-9.5174E-02,1.5911022E+02,1.5416027E-05,8.5315559E+01,9.0512E-02,-1.937E-03,2.953148E+02,1.9480315E-05,1.3018508E+02,6.0855E-02,2.4815E-02,2.1202489E+02
1.4638918E-05,4.5154377E+01,-8.3466E-02,-1.11664E-01,1.5911027E+02,1.5179069E-05,8.5313824E+01,1.9969E-02,-4.2987E-02,2.953192E+02,1.8137216E-05,1.3018516E+02,-4.6233E-02,-6.227E-03,2.1202388E+02
1.4087312E-05,4.5154153E+01,-1.32315E-01,-1.11821E-01,1.5911082E+02,1.3426355E-05,8.5312522E+01,-9.8086E-02,-4.0488E-02,2.9532606E+02,2.0356476E-05,1.3018533E+02,-1.0715E-01,-2.7302E-02,2.1202352E+02
2.0029249E-05,4.5154491E+01,-9.1719E-02,-1.17845E-01,1.5911004E+02,1.407382E-05,8.531515E+01,-7.3169E-02,1.0225E-02,2.9531637E+02,1.7056568E-05,1.3018535E+02,-8.5605E-02,2.3369E-02,2.1202402E+02
9.2277824E-06,4.5154617E+01,-5.0795E-02,-1.82856E-01,1.5911079E+02,1.224541E-05,8.5313635E+01,-1.876E-03,-9.689E-03,2.9531948E+02,1.194185E-05,1.3018451E+02,-5.9973E-02,-3.52E-03,2.1202405E+02
3.9327185E-06,4.5154308E+01,-1.07944E-01,-9.5129E-02,1.5911085E+02,1.5315423E-05,8.5313308E+01,4.9107E-02,2.505E-03,2.9532007E+02,1.3234849E-05,1.3018408E+02,-2.2491E-02,3.7366E-02,2.1202344E+02
1.6439877E-05,4.5154229E+01,-9.8488E-02,-1.37732E-01,1.5911094E+02,1.4524669E-05,8.5315789E+01,4.9037E-02,1.218E-02,2.9531935E+02,1.4586661E-05,1.3018536E+02,-2.6381E-02,3.669E-02,2.1202296E+02
1.2092119E-05,4.5153913E+01,-1.25238E-01,-9.2879E-02,1.59111E+02,1.4524832E-05,8.5312961E+01,6.5272E-02,7.763E-03,2.9532485E+02,2.3694068E-05,1.3018459E+02,4.199E-03,3.9174E-02,2.1202327E+02
4.2016183E-06,4.5154146E+01,-1.14868E-01,-1.76145E-01,1.5911065E+02,1.0710852E-05,8.5312555E+01,7.1912E-02,1.7277E-02,2.9532283E+02,1.4466081E-05,1.3018354E+02,1.2921E-02,1.6509E-02,2.1202334E+02
8.1115976E-06,4.515408E+01,-1.10466E-01,-1.17433E-01,1.5911003E+02,1.3551822E-05,8.5313306E+01,5.6197E-02,-9.0575E-02,2.9531889E+02,2.0051255E-05,1.3018387E+02,1.5651E-02,-8.1349E-02,2.120243E+02
1.180027E-05,4.515436E+01,-7.6444E-02,-1.06006E-01,1.5911055E+02,1.4157575E-05,8.5314266E+01,9.9948E-02,-2.3523E-02,2.9531641E+02,1.5979116E-05,1.3018474E+02,6.9242E-02,-1.7626E-02,2.1202257E+02
7.4413395E-06,4.5154116E+01,-1.05928E-01,-2.07009E-01,1.5911052E+02,1.0710726E-05,8.5316068E+01,7.6615E-02,-1.31511E-01,2.9531701E+02,1.0055227E-05,1.3018407E+02,3.863E-02,-1.29331E-01,2.1202289E+02
7.8510174E-06,4.5154515E+01,-3.4261E-02,-1.77506E-01,1.5910991E+02,1.1294998E-05,8.5310854E+01,5.056E-02,-1.07781E-01,2.9532563E+02,1.9290548E-05,1.3018413E+02,8.172E-03,-1.06266E-01,2.1202347E+02
2.7970178E-05,4.5154491E+01,-5.8295E-02,-1.4922E-01,1.5910979E+02,1.4356004E-05,8.5315429E+01,-1.87E-04,-1.35949E-01,2.9531631E+02,2.0111679E-05,1.3018541E+02,-2.4191E-02,-1.12013E-01,2.1202606E+02
2.3209883E-05,4.5154664E+01,-6.1603E-02,-1.32055E-01,1.591091E+02,1.3188863E-05,8.5313561E+01,-3.8364E-02,-1.21217E-01,2.9531991E+02,1.8260436E-05,1.3018603E+02,-6.0323E-02,-1.02173E-01,2.1202418E+02
2.083438E-05,4.5154485E+01,-6.1414E-02,-2.24552E-01,1.5911077E+02,1.2354432E-05,8.5315525E+01,5.696E-03,-2.3953E-01,2.9531555E+02,1.5462989E-05,1.3018567E+02,-1.1809E-02,-2.15899E-01,2.1202371E+02
2.9205915E-06,4.5153557E+01,-1.48109E-01,-1.77076E-01,1.5911151E+02,1.3285907E-05,8.5313057E+01,4.1798E-02,-1.41048E-01,2.9532453E+02,1.5060595E-05,1.3018362E+02,1.3429E-02,-1.25393E-01,2.120225E+02
8.7911965E-06,4.5153894E+01,-1.27081E-01,-1.56747E-01,1.5911102E+02,1.2725792E-05,8.5313185E+01,4.6359E-02,1.0533E-02,2.9532186E+02,1.9298273E-05,1.3018432E+02,-4.093E-02,1.6209E-02,2.1202389E+02
6.8421642E-06,4.5154258E+01,-9.3736E-02,-1.01228E-01,1.5910961E+02,1.4863823E-05,8.5312387E+01,6.593E-02,-2.3187E-02,2.9531889E+02,2.0308949E-05,1.3018435E+02,2.7215E-02,-7.314E-03,2.1202299E+02
8.9852741E-06,4.515391E+01,-1.082E-01,-1.91163E-01,1.5911112E+02,1.1429832E-05,8.5313813E+01,8.6181E-02,-8.4585E-02,2.953215E+02,1.8034915E-05,1.3018428E+02,4.3011E-02,-9.0332E-02,2.1202275E+02
2.3008765E-05,4.5154571E+01,-7.8636E-02,-1.10641E-01,1.5910969E+02,1.4604261E-05,8.5316564E+01,2.5657E-02,-1.14954E-01,2.9531708E+02,1.3205388E-05,1.301857E+02,-1.0064E-02,-9.7017E-02,2.1202347E+02
1.3705148E-05,4.5153932E+01,-6.3882E-02,-1.99176E-01,1.591089E+02,1.2393955E-05,8.5316634E+01,1.5189E-01,-2.31747E-01,2.9532391E+02,1.4754257E-05,1.301842E+02,1.23593E-01,-2.12766E-01,2.1202248E+02
1.621438E-05,4.5153603E+01,-1.45327E-01,-1.81008E-01,1.591102E+02,1.0491179E-05,8.5320486E+01,1.28112E-01,-1.71937E-01,2.9532316E+02,1.128047E-05,1.3018442E+02,9.5005E-02,-1.63207E-01,2.1202459E+02
1.908105E-05,4.5154144E+01,-1.01558E-01,-1.26581E-01,1.5910993E+02,1.2891217E-05,8.5315867E+01,9.0094E-02,-2.26E-03,2.9531775E+02,1.9908936E-05,1.3018482E+02,5.4258E-02,1.2686E-02,2.1202438E+02
5.3303005E-06,4.5154014E+01,-1.12927E-01,-1.56405E-01,1.5911072E+02,1.2627195E-05,8.5312077E+01,5.3354E-02,-8.0551E-02,2.9532301E+02,1.8089801E-05,1.3018408E+02,9.014E-03,-7.8922E-02,2.1202353E+02
1.4225047E-05,4.5154125E+01,-1.14646E-01,-1.258E-01,1.5911062E+02,1.3406064E-05,8.5315876E+01,5.5044E-02,8.2985E-02,2.9531838E+02,1.4767085E-05,1.3018453E+02,1.4114E-02,8.8686E-02,2.1202392E+02
6.0395946E-06,4.5154005E+01,-1.14432E-01,-1.51643E-01,1.5911135E+02,1.2017333E-05,8.5312346E+01,6.6383E-02,-1.6842E-02,2.9532331E+02,2.0023749E-05,1.3018321E+02,3.414E-03,2.537E-03,2.1202412E+02
5.1588841E-06,4.515406E+01,-1.02884E-01,-1.33322E-01,1.5911093E+02,1.4309823E-05,8.5311824E+01,5.4144E-02,1.7558E-02,2.9532221E+02,2.0872329E-05,1.3018401E+02,-7.7E-03,4.2587E-02,2.120242E+02
7.226562E-06,4.5153939E+01,-1.22992E-01,-1.2432E-01,1.5911077E+02,1.3818265E-05,8.5312032E+01,5.5366E-02,7.415E-03,2.9532401E+02,2.0356935E-05,1.301844E+02,-2.5834E-02,2.608E-02,2.1202271E+02
7.1965875E-06,4.5154107E+01,-1.06168E-01,-1.35811E-01,1.5911065E+02,1.2730517E-05,8.531156E+01,1.3469E-02,2.6811E-02,2.953215E+02,2.1942684E-05,1.3018381E+02,-5.4883E-02,2.154E-02,2.1202416E+02
1.1312862E-05,4.515461E+01,-5.783E-02,-1.25291E-01,1.5911049E+02,1.486935E-05,8.5313413E+01,-4.1975E-02,2.77E-04,2.9531627E+02,1.6471074E-05,1.3018501E+02,-6.6296E-02,1.537E-02,2.1202382E+02
1.8686321E-05,4.5154131E+01,-1.09605E-01,-1.36057E-01,1.5911061E+02,1.4404621E-05,8.5315478E+01,-1.6622E-02,-7.4424E-02,2.9532107E+02,1.8571808E-05,1.3018557E+02,-5.8634E-02,-4.7587E-02,2.1202371E+02
1.4017274E-05,4.5154444E+01,-6.2431E-02,-1.71866E-01,1.591097E+02,1.2729507E-05,8.5314883E+01,7.7991E-02,-7.0942E-02,2.953193E+02,1.4147627E-05,1.3018494E+02,3.4711E-02,-7.3451E-02,2.1202237E+02
2.1718908E-05,4.5154393E+01,-7.5767E-02,-1.21693E-01,1.5911099E+02,1.386098E-05,8.5314852E+01,4.7179E-02,1.9437E-02,2.9532011E+02,1.8451904E-05,1.3018547E+02,-2.8798E-02,3.9245E-02,2.1202322E+02
1.962416E-05,4.5154292E+01,-7.4942E-02,-1.56304E-01,1.5911094E+02,1.2889604E-05,8.5315027E+01,3.629E-02,-5.6512E-02,2.9531858E+02,1.9540373E-05,1.3018485E+02,-3.267E-02,-4.1068E-02,2.1202419E+02
1.5222073E-05,4.5154171E+01,-1.01082E-01,-1.59541E-01,1.5911189E+02,1.3450188E-05,8.5316168E+01,-1.7316E-02,-6.3505E-02,2.9531215E+02,1.5916386E-05,1.3018484E+02,-6.2127E-02,-3.3339E-02,2.1202376E+02
2.1073981E-05,4.5154332E+01,-1.23905E-01,-7.9294E-02,1.5910996E+02,1.4495464E-05,8.5318016E+01,1.793E-02,-2.0895E-02,2.9531338E+02,1.2235126E-05,1.301861E+02,-5.4359E-02,1.0388E-02,2.120226E+02
1.092483E-05,4.5154077E+01,-1.2433E-01,-1.41084E-01,1.5911019E+02,1.2371756E-05,8.5313705E+01,1.2734E-02,-3.6095E-02,2.9532139E+02,1.8229182E-05,1.3018439E+02,-5.3178E-02,-1.239E-02,2.1202412E+02
1.0724575E-05,4.5154062E+01,-1.27019E-01,-1.33721E-01,1.5911107E+02,1.3235455E-05,8.5314197E+01,-4.0382E-02,-1.8825E-02,2.9531933E+02,1.6933598E-05,1.3018454E+02,-7.124E-02,3.67E-04,2.120236E+02
3.0591832E-06,4.5153825E+01,-1.49544E-01,-7.1459E-02,1.5911049E+02,1.5136456E-05,8.5310671E+01,-4.6348E-02,7.429E-03,2.9532045E+02,2.3538524E-05,1.3018438E+02,-6.6597E-02,1.7657E-02,2.1202334E+02
1.5934193E-05,4.5154069E+01,-1.3021E-01,-7.7112E-02,1.5911015E+02,1.6511335E-05,8.531481E+01,-3.1839E-02,1.9698E-02,2.9531869E+02,1.8578953E-05,1.301859E+02,-5.7284E-02,3.1335E-02,2.1202293E+02
5.631028E-06,4.5154146E+01,-1.21865E-01,-7.3546E-02,1.5911047E+02,1.5127404E-05,8.5310733E+01,-1.7038E-02,1.47747E-01,2.9532159E+02,2.2789441E-05,1.3018458E+02,-3.7417E-02,1.3428E-01,2.120228E+02
1.2636848E-05,4.5154478E+01,-8.9139E-02,-6.553E-02,1.591093E+02,1.474E-05,8.5312663E+01,8.025E-03,8.4234E-02,2.9532036E+02,2.043098E-05,1.3018447E+02,-2.9089E-02,8.3422E-02,2.120238E+02
1.0750624E-05,4.5154131E+01,-1.29221E-01,-1.36449E-01,1.5911053E+02,1.2289987E-05,8.5314999E+01,3.143E-03,7.9972E-02,2.9531884E+02,1.4399401E-05,1.301842E+02,-4.3705E-02,6.9716E-02,2.1202426E+02
1.1696921E-05,4.5154353E+01,-8.0801E-02,-1.17077E-01,1.5911003E+02,1.4773218E-05,8.5314631E+01,8.3953E-02,-6.8816E-02,2.9531981E+02,1.3935129E-05,1.301848E+02,5.3881E-02,-6.019E-02,2.1202315E+02
2.3035481E-05,4.5154127E+01,-1.2178E-01,-3.6273E-02,1.5911052E+02,1.5417109E-05,8.5316149E+01,8.3663E-02,-1.8196E-02,2.9532299E+02,1.7850833E-05,1.30186E+02,5.149E-02,-1.3E-03,2.1202335E+02
1.8723663E-05,4.5153876E+01,-1.28683E-01,-8.2891E-02,1.5911005E+02,1.5660332E-05,8.5315479E+01,8.3501E-02,-3.115E-02,2.9532061E+02,2.1013807E-05,1.3018567E+02,5.2694E-02,-1.7583E-02,2.1202254E+02
6.7854769E-06,4.5154078E+01,-9.4295E-02,-1.37087E-01,1.5911078E+02,1.2977203E-05,8.5312821E+01,1.06372E-01,-1.0375E-02,2.9531997E+02,1.8535974E-05,1.301838E+02,7.5841E-02,-4.582E-03,2.1202354E+02
1.3246073E-05,4.515403E+01,-1.26406E-01,-1.43426E-01,1.591109E+02,1.2814962E-05,8.5316666E+01,6.3438E-02,-2.7847E-02,2.953181E+02,1.3429623E-05,1.3018478E+02,4.511E-03,-3.4033E-02,2.1202414E+02
2.2385845E-05,4.515411E+01,-1.18502E-01,-5.6251E-02,1.5911015E+02,1.6277342E-05,8.5316683E+01,8.0639E-02,3.0396E-02,2.9531924E+02,1.7796098E-05,1.3018596E+02,4.1648E-02,5.553E-02,2.1202298E+02
1.0369467E-05,4.5153765E+01,-1.2282E-01,-6.3517E-02,1.5911057E+02,1.5850144E-05,8.5314187E+01,1.13674E-01,6.4837E-02,2.9531843E+02,2.1415057E-05,1.3018405E+02,8.1188E-02,7.7652E-02,2.1202345E+02
1.3444884E-05,4.5153966E+01,-1.29639E-01,-1.06516E-01,1.5911075E+02,1.3067634E-05,8.5315083E+01,7.8896E-02,4.894E-02,2.9531968E+02,1.7751737E-05,1.3018465E+02,3.3225E-02,6.003E-02,2.1202407E+02
1.8021757E-05,4.5154237E+01,-8.7805E-02,-1.34161E-01,1.5910999E+02,1.4100974E-05,8.531484E+01,6.0649E-02,-8.6994E-02,2.9531991E+02,1.8509267E-05,1.3018531E+02,2.4581E-02,-7.9199E-02,2.1202333E+02
1.6099146E-05,4.515427E+01,-1.29436E-01,-9.4736E-02,1.5910966E+02,1.4084083E-05,8.5315985E+01,2.42E-04,-1.16111E-01,2.9531845E+02,1.4447589E-05,1.3018564E+02,-3.181E-02,-9.894E-02,2.1202286E+02
6.3436739E-06,4.515416E+01,-1.06859E-01,-1.62574E-01,1.591101E+02,1.2134093E-05,8.5312623E+01,2.7393E-02,-3.7592E-02,2.9531943E+02,1.7791683E-05,1.3018395E+02,-4.9659E-02,-2.4166E-02,2.1202353E+02
7.7741318E-06,4.5154318E+01,-1.20207E-01,-1.12039E-01,1.5911001E+02,1.2496706E-05,8.5313827E+01,1.0419E-02,1.3083E-02,2.953235E+02,1.3857772E-05,1.3018433E+02,-5.7897E-02,9.599E-03,2.1202269E+02
8.0124264E-06,4.5154522E+01,-7.4376E-02,-1.82258E-01,1.591093E+02,1.0948939E-05,8.5312913E+01,2.131E-03,1.03622E-01,2.9532041E+02,1.5518127E-05,1.3018395E+02,-4.5191E-02,8.3999E-02,2.1202357E+02
1.7662306E-05,4.5154416E+01,-6.581E-02,-1.57236E-01,1.5910984E+02,1.3571705E-05,8.5314336E+01,2.7408E-02,3.5928E-02,2.953159E+02,1.9506728E-05,1.3018496E+02,-3.9136E-02,4.1466E-02,2.1202357E+02
1.2366948E-05,4.5154058E+01,-1.37053E-01,-6.7771E-02,1.5911051E+02,1.532222E-05,8.5314448E+01,-2.7372E-02,-2.496E-03,2.9531847E+02,1.817151E-05,1.3018473E+02,-5.5338E-02,2.7367E-02,2.1202445E+02
2.1335649E-06,4.5154241E+01,-1.25402E-01,-1.11366E-01,1.5910959E+02,1.3032512E-05,8.5312486E+01,-4.1304E-02,4.5673E-02,2.9531923E+02,1.5742308E-05,1.3018347E+02,-6.7706E-02,4.1899E-02,2.1202387E+02
1.9142615E-05,4.5154428E+01,-1.04979E-01,-5.0472E-02,1.5910999E+02,1.4193535E-05,8.5313993E+01,4.702E-03,6.0213E-02,2.9531969E+02,1.8562933E-05,1.3018592E+02,-4.5221E-02,5.0344E-02,2.1202327E+02
1.4991089E-05,4.5154305E+01,-1.07103E-01,-1.28371E-01,1.5911004E+02,1.1692055E-05,8.5314776E+01,4.3015E-02,7.7622E-02,2.9531946E+02,1.5515664E-05,1.3018509E+02,-7.505E-03,7.0261E-02,2.1202387E+02
1.7000527E-05,4.515411E+01,-1.33183E-01,-1.44338E-01,1.5911003E+02,1.2439421E-05,8.5319306E+01,7.051E-02,2.125E-03,2.9531355E+02,9.8905199E-06,1.3018494E+02,2.214E-03,2.9152E-02,2.1202305E+02
9.4125793E-06,4.5153835E+01,-1.29674E-01,-9.745E-02,1.5911002E+02,1.4520687E-05,8.5311559E+01,5.1148E-02,-5.403E-03,2.953217E+02,2.7055711E-05,1.3018413E+02,-2.0578E-02,3.0323E-02,2.1202405E+02
1.0113734E-05,4.5154041E+01,-1.21853E-01,-1.05125E-01,1.5910963E+02,1.360817E-05,8.5311128E+01,1.7013E-02,1.8023E-02,2.9532432E+02,2.4181971E-05,1.3018486E+02,-5.3961E-02,1.0883E-02,2.1202297E+02
2.1637079E-05,4.5154432E+01,-7.9039E-02,-1.30529E-01,1.5911035E+02,1.2277102E-05,8.5315549E+01,3.8997E-02,-5.4284E-02,2.9531937E+02,1.7296184E-05,1.3018509E+02,-3.2528E-02,-4.4738E-02,2.1202435E+02
7.21702E-06,4.5154187E+01,-8.3236E-02,-1.64334E-01,1.5910997E+02,1.2386239E-05,8.5312262E+01,5.7364E-02,-1.04568E-01,2.9532072E+02,2.0631124E-05,1.3018376E+02,1.9396E-02,-9.7267E-02,2.1202318E+02
9.7687627E-06,4.5154363E+01,-9.6049E-02,-1.64093E-01,1.5911095E+02,1.1945815E-05,8.5312926E+01,-3.53E-02,-1.05271E-01,2.9532161E+02,1.5167665E-05,1.3018487E+02,-6.2205E-02,-9.2081E-02,2.1202398E+02
1.7883844E-05,4.5154258E+01,-1.0808E-01,-1.28522E-01,1.5911058E+02,1.4399212E-05,8.5316312E+01,2.09E-04,-3.2537E-02,2.9531812E+02,1.496149E-05,1.3018496E+02,-5.3484E-02,1.588E-02,2.1202469E+02
1.777302E-05,4.5153724E+01,-1.45003E-01,-1.17241E-01,1.5911111E+02,1.4229333E-05,8.5315647E+01,2.217E-03,4.659E-03,2.9532132E+02,2.1807156E-05,1.3018509E+02,-5.4606E-02,2.3748E-02,2.1202414E+02
7.4852561E-06,4.515411E+01,-1.22245E-01,-9.6909E-02,1.5911075E+02,1.4216737E-05,8.5312591E+01,7.844E-03,-2.5365E-02,2.9532163E+02,1.9117927E-05,1.3018454E+02,-5.1893E-02,5.74E-03,2.120241E+02
7.1101449E-06,4.5153991E+01,-1.32903E-01,-6.9874E-02,1.5911087E+02,1.495147E-05,8.5311666E+01,-1.847E-02,4.4502E-02,2.9532247E+02,2.3040082E-05,1.301845E+02,-5.6741E-02,4.1717E-02,2.1202225E+02
9.7924359E-06,4.5154647E+01,-6.7641E-02,-1.44029E-01,1.5911136E+02,1.4789241E-05,8.5313964E+01,-9.3534E-02,-4.114E-02,2.9531615E+02,1.3460541E-05,1.3018493E+02,-1.0343E-01,-1.8604E-02,2.1202296E+02
2.6204846E-05,4.5154432E+01,-1.0708E-01,-8.1933E-02,1.5911113E+02,1.6362856E-05,8.531547E+01,-7.7124E-02,-6.6541E-02,2.9531914E+02,1.7726514E-05,1.3018642E+02,-9.2896E-02,-3.4533E-02,2.1202461E+02
1.6320675E-05,4.5154486E+01,-8.7751E-02,-1.37773E-01,1.5911031E+02,1.4077181E-05,8.5313824E+01,-7.8341E-02,-9.1971E-02,2.9531803E+02,1.7802658E-05,1.3018544E+02,-9.2446E-02,-6.845E-02,2.1202394E+02
1.4253505E-05,4.5154725E+01,-6.5346E-02,-1.89401E-01,1.5911117E+02,1.2864717E-05,8.5313498E+01,-1.52295E-01,-1.17143E-01,2.9531401E+02,1.6592278E-05,1.3018455E+02,-1.50819E-01,-9.3414E-02,2.1202598E+02
1.1246639E-05,4.5154475E+01,-1.00103E-01,-2.26349E-01,1.5911033E+02,1.0283952E-05,8.5315784E+01,-9.1966E-02,-1.53459E-01,2.9531744E+02,1.0828422E-05,1.3018439E+02,-1.03805E-01,-1.34861E-01,2.1202373E+02
1.5867652E-05,4.5154139E+01,-1.22797E-01,-1.22688E-01,1.5910993E+02,1.2635899E-05,8.5314348E+01,1.9922E-02,-1.22443E-01,2.9532432E+02,1.7948046E-05,1.3018521E+02,-1.6595E-02,-1.10387E-01,2.1202257E+02
1.2314408E-05,4.5154027E+01,-1.08479E-01,-1.44853E-01,1.5911127E+02,1.3195665E-05,8.5314969E+01,8.1551E-02,-2.4379E-02,2.9531948E+02,1.6733069E-05,1.3018408E+02,4.6535E-02,-9.707E-03,2.1202446E+02
3.4216107E-06,4.5154242E+01,-7.3219E-02,-1.65007E-01,1.5911142E+02,1.3885548E-05,8.5310105E+01,-2.0203E-02,-1.43642E-01,2.9532193E+02,2.37962E-05,1.3018391E+02,-4.0781E-02,-1.23151E-01,2.1202344E+02
1.3025631E-05,4.5154301E+01,-1.17638E-01,-1.19748E-01,1.5911011E+02,1.325939E-05,8.531342E+01,-7.7274E-02,-5.5493E-02,2.9532152E+02,1.7611941E-05,1.3018509E+02,-9.3656E-02,-3.7662E-02,2.1202302E+02
1.0226238E-05,4.5154598E+01,-5.6512E-02,-1.39026E-01,1.5910961E+02,1.3921127E-05,8.5312996E+01,-5.863E-03,-8.3464E-02,2.9531659E+02,1.6881139E-05,1.3018472E+02,-4.3607E-02,-6.3051E-02,2.1202404E+02
1.3969276E-05,4.5154246E+01,-9.3749E-02,-1.71691E-01,1.5911053E+02,1.2607219E-05,8.531355E+01,-3.9234E-02,-1.10052E-01,2.9532132E+02,1.9494711E-05,1.3018465E+02,-6.6392E-02,-8.9032E-02,2.1202398E+02
1.5561182E-05,4.5154E+01,-1.17094E-01,-1.30388E-01,1.5911045E+02,1.3236699E-05,8.5316105E+01,8.7276E-02,-4.6954E-02,2.9532126E+02,1.720951E-05,1.3018479E+02,4.9617E-02,-4.4941E-02,2.120233E+02
1.2936001E-05,4.5154115E+01,-9.6604E-02,-2.21333E-01,1.5911041E+02,1.0678967E-05,8.5315247E+01,3.3985E-02,-2.09061E-01,2.9532054E+02,1.6889182E-05,1.3018418E+02,7.301E-03,-1.90981E-01,2.1202353E+02
9.1448629E-06,4.51533E+01,-1.62586E-01,-1.86241E-01,1.5911054E+02,1.1240897E-05,8.5316274E+01,1.16633E-01,-1.32649E-01,2.9532583E+02,1.4745814E-05,1.3018393E+02,8.3117E-02,-1.27733E-01,2.1202337E+02
8.1342827E-06,4.5153437E+01,-1.05617E-01,-1.57895E-01,1.5911101E+02,1.4110483E-05,8.531503E+01,1.58478E-01,-1.14257E-01,2.9532401E+02,1.6804692E-05,1.3018347E+02,1.3281E-01,-1.00778E-01,2.1202296E+02
9.2427006E-06,4.5153396E+01,-9.8234E-02,-1.53164E-01,1.5911046E+02,1.383712E-05,8.5316291E+01,1.79307E-01,-1.14128E-01,2.9532394E+02,1.5562161E-05,1.3018305E+02,1.52276E-01,-1.00135E-01,2.1202366E+02
9.4199919E-06,4.5153638E+01,-9.426E-02,-1.687E-01,1.5911023E+02,1.2833854E-05,8.5315656E+01,1.56293E-01,-1.46829E-01,2.9532244E+02,1.6098768E-05,1.3018313E+02,1.28518E-01,-1.32801E-01,2.1202372E+02
7.183958E-06,4.5153546E+01,-1.78437E-01,-1.24951E-01,1.5911035E+02,1.1968812E-05,8.5315379E+01,9.2742E-02,1.705E-03,2.9532216E+02,1.2949697E-05,1.3018386E+02,5.7117E-02,6.866E-03,2.1202414E+02
9.419238E-06,4.5153764E+01,-1.52227E-01,-1.30101E-01,1.5911137E+02,1.3157879E-05,8.5315522E+01,6.2792E-02,-2.18E-02,2.9532002E+02,1.4131156E-05,1.3018442E+02,-1.1911E-02,-1.9903E-02,2.1202316E+02
1.0439081E-05,4.5154215E+01,-9.6104E-02,-1.73135E-01,1.5911015E+02,1.2226987E-05,8.5313965E+01,4.7922E-02,-3.5037E-02,2.9531888E+02,1.7047861E-05,1.3018401E+02,-2.9892E-02,-2.6091E-02,2.1202422E+02
1.2689162E-05,4.5154283E+01,-7.803E-02,-1.35323E-01,1.5911038E+02,1.5092167E-05,8.5314414E+01,6.2956E-02,-4.1579E-02,2.9531695E+02,1.7777882E-05,1.3018479E+02,2.1724E-02,-2.8658E-02,2.1202315E+02
1.8473078E-05,4.5154377E+01,-3.6124E-02,-1.22313E-01,1.5911028E+02,1.4921526E-05,8.5314258E+01,1.19777E-01,-5.919E-03,2.9532048E+02,1.9540835E-05,1.3018469E+02,9.3341E-02,1.0994E-02,2.1202407E+02
8.8127974E-06,4.5154205E+01,-1.06064E-01,-1.25765E-01,1.5911017E+02,1.2592219E-05,8.5313202E+01,6.3933E-02,-1.1256E-02,2.9531925E+02,1.8298484E-05,1.3018406E+02,-1.7694E-02,-7.927E-03,2.1202349E+02
1.7004485E-05,4.5154443E+01,-8.5308E-02,-9.7717E-02,1.5911014E+02,1.4906692E-05,8.5315171E+01,4.8802E-02,-3.9527E-02,2.9531568E+02,1.6491957E-05,1.3018542E+02,-1.6712E-02,-2.542E-02,2.120228E+02
1.4068961E-05,4.5154015E+01,-1.14883E-01,-1.71291E-01,1.591108E+02,1.2267978E-05,8.5317953E+01,7.6747E-02,-1.40951E-01,2.9531593E+02,1.0794817E-05,1.3018456E+02,4.5711E-02,-1.29644E-01,2.1202321E+02
1.3599135E-05,4.515406E+01,-8.3186E-02,-1.68843E-01,1.5911056E+02,1.1907457E-05,8.5318207E+01,1.40103E-01,-1.3029E-01,2.9531662E+02,1.0310247E-05,1.3018391E+02,1.09575E-01,-1.20872E-01,2.1202339E+02
1.2819638E-05,4.5153978E+01,-1.00796E-01,-1.92608E-01,1.5911014E+02,1.1040527E-05,8.5316837E+01,1.27179E-01,-1.12106E-01,2.9532213E+02,1.2473024E-05,1.3018416E+02,9.1316E-02,-1.11202E-01,2.1202327E+02
1.2284443E-05,4.5153989E+01,-9.0018E-02,-1.54718E-01,1.591097E+02,1.2547414E-05,8.5315523E+01,1.38264E-01,-6.5922E-02,2.9532184E+02,1.6981596E-05,1.3018368E+02,1.09999E-01,-5.7608E-02,2.1202422E+02
3.5323603E-06,4.5153841E+01,-1.24438E-01,-1.11316E-01,1.5911043E+02,1.3275005E-05,8.531291E+01,1.29946E-01,-2.8013E-02,2.9532127E+02,1.5782804E-05,1.3018395E+02,1.00632E-01,-2.872E-02,2.1202258E+02
1.6599688E-05,4.515397E+01,-1.10538E-01,-6.2334E-02,1.591112E+02,1.5598659E-05,8.5315992E+01,1.22655E-01,-9.6E-03,2.9532071E+02,1.7987322E-05,1.3018478E+02,9.6104E-02,8.847E-03,2.1202271E+02
9.1196909E-06,4.5154143E+01,-7.0793E-02,-1.76451E-01,1.5911078E+02,1.3231106E-05,8.531345E+01,7.6528E-02,-1.38116E-01,2.9532007E+02,1.8536331E-05,1.301841E+02,4.8936E-02,-1.26233E-01,2.1202429E+02
9.1016702E-06,4.5154166E+01,-9.8299E-02,-1.17543E-01,1.5911035E+02,1.6422316E-05,8.5311662E+01,2.41E-04,-1.23011E-01,2.9532685E+02,2.3067146E-05,1.3018437E+02,-2.5161E-02,-9.9218E-02,2.1202402E+02
1.6081585E-05,4.5154196E+01,-9.6278E-02,-1.17845E-01,1.5911058E+02,1.3063594E-05,8.5314766E+01,8.6871E-02,5.363E-03,2.9532015E+02,1.9428416E-05,1.3018414E+02,4.7102E-02,3.1607E-02,2.1202426E+02
1.1980526E-05,4.5153733E+01,-1.26932E-01,-1.16829E-01,1.5911013E+02,1.3926681E-05,8.5314287E+01,1.07114E-01,-8.7647E-02,2.9532619E+02,2.0154823E-05,1.3018452E+02,7.6813E-02,-8.1104E-02,2.1202254E+02
1.6241147E-05,4.5154311E+01,-3.7694E-02,-1.34321E-01,1.5911042E+02,1.4706442E-05,8.5314606E+01,1.20478E-01,-9.3877E-02,2.9531804E+02,1.8501145E-05,1.3018476E+02,9.4763E-02,-8.3009E-02,2.1202352E+02
1.6085775E-05,4.5154322E+01,-1.00471E-01,-1.08907E-01,1.591097E+02,1.2965883E-05,8.5315724E+01,8.4397E-02,1.8548E-02,2.953182E+02,1.4901859E-05,1.3018494E+02,4.5253E-02,3.3777E-02,2.1202376E+02
6.4970967E-06,4.5154148E+01,-1.15263E-01,-1.38438E-01,1.5911003E+02,1.2874806E-05,8.5314004E+01,6.942E-02,-1.3723E-02,2.9531761E+02,1.4942334E-05,1.3018408E+02,2.5576E-02,-7.153E-03,2.120229E+02
3.197063E-06,4.5154128E+01,-1.0225E-01,-1.43489E-01,1.5911019E+02,1.2773842E-05,8.5311996E+01,7.7248E-02,-5.4789E-02,2.9532182E+02,1.7981189E-05,1.3018348E+02,3.653E-02,-5.4491E-02,2.1202262E+02
2.0366312E-05,4.5154367E+01,-1.02407E-01,-1.61535E-01,1.5911104E+02,1.357402E-05,8.5316018E+01,-4.8162E-02,-1.68981E-01,2.9531957E+02,1.5562993E-05,1.301855E+02,-6.2326E-02,-1.44439E-01,2.1202439E+02
8.1185536E-06,4.515454E+01,-4.6009E-02,-1.48532E-01,1.5911044E+02,1.4280867E-05,8.5312889E+01,2.9053E-02,-7.4461E-02,2.9531664E+02,1.75663E-05,1.3018429E+02,-1.6806E-02,-5.9382E-02,2.1202396E+02
2.1111936E-05,4.5154137E+01,-9.7879E-02,-1.28476E-01,1.5911096E+02,1.4798005E-05,8.531555E+01,3.5245E-02,-4.9587E-02,2.953168E+02,2.0039914E-05,1.30186E+02,-3.1291E-02,-3.4184E-02,2.1202333E+02
7.2220418E-06,4.5154355E+01,-7.767E-02,-1.72214E-01,1.5911059E+02,1.1487327E-05,8.5315395E+01,1.04774E-01,-5.6439E-02,2.9531902E+02,9.2081819E-06,1.3018401E+02,6.4944E-02,-6.4271E-02,2.1202244E+02
1.4250556E-05,4.5153812E+01,-1.42365E-01,-1.34695E-01,1.5911106E+02,1.2397631E-05,8.5315751E+01,7.0559E-02,2.382E-03,2.9531966E+02,1.7805703E-05,1.301851E+02,7.959E-03,-5.751E-03,2.1202308E+02
1.2415421E-05,4.5154096E+01,-1.31004E-01,-8.8534E-02,1.5910962E+02,1.2188116E-05,8.5315259E+01,9.1909E-02,5.5447E-02,2.9532148E+02,1.6230752E-05,1.3018422E+02,5.1115E-02,6.3592E-02,2.120242E+02
1.3492179E-05,4.5154129E+01,-9.282E-02,-1.67131E-01,1.5911101E+02,1.4056343E-05,8.5315276E+01,2.8348E-02,-7.6258E-02,2.9531677E+02,1.7189411E-05,1.3018489E+02,-2.1453E-02,-6.123E-02,2.1202288E+02
1.5121241E-05,4.5154026E+01,-1.27118E-01,-7.2953E-02,1.5911058E+02,1.5883225E-05,8.5314085E+01,-3.641E-03,-1.4063E-02,2.9531905E+02,2.2234999E-05,1.3018503E+02,-4.9831E-02,2.8849E-02,2.120238E+02
1.1314592E-05,4.5153907E+01,-1.23852E-01,-9.8629E-02,1.5911079E+02,1.5281289E-05,8.5313019E+01,5.049E-02,-3.106E-02,2.9532349E+02,2.2989582E-05,1.3018437E+02,-2.3392E-02,8.261E-03,2.1202355E+02
8.5671144E-06,4.5154316E+01,-9.6122E-02,-1.25432E-01,1.5911066E+02,1.319007E-05,8.5313682E+01,4.6449E-02,-2.6064E-02,2.9532053E+02,1.5875001E-05,1.3018409E+02,-3.9617E-02,-6.334E-03,2.1202351E+02
6.6938383E-06,4.5154315E+01,-5.9314E-02,-1.55376E-01,1.5911139E+02,1.3631227E-05,8.5312316E+01,7.6839E-02,-7.816E-03,2.953223E+02,1.863419E-05,1.3018409E+02,3.9245E-02,6.122E-03,2.1202303E+02
4.0610744E-06,4.5153763E+01,-1.45515E-01,-1.17E-01,1.5911031E+02,1.2703407E-05,8.5312717E+01,1.06983E-01,-9.84E-04,2.9532272E+02,1.6622421E-05,1.3018353E+02,7.6819E-02,6.285E-03,2.1202344E+02
1.1838189E-05,4.5154098E+01,-1.00071E-01,-1.45117E-01,1.5911077E+02,1.3552612E-05,8.5313511E+01,5.8309E-02,-1.4829E-02,2.9532122E+02,2.0177803E-05,1.3018431E+02,-1.2535E-02,1.7492E-02,2.1202424E+02
1.3868648E-05,4.51544E+01,-8.3953E-02,-1.3768E-01,1.5910996E+02,1.3993372E-05,8.5315197E+01,3.9621E-02,-6.8167E-02,2.9531742E+02,1.470215E-05,1.3018465E+02,-8.005E-03,-5.4167E-02,2.1202399E+02
1.1921096E-05,4.5153856E+01,-1.28067E-01,-1.27744E-01,1.5911038E+02,1.3496216E-05,8.5314756E+01,7.6187E-02,-1.04355E-01,2.9531982E+02,1.8091609E-05,1.3018479E+02,4.5099E-02,-9.7833E-02,2.120237E+02
1.5117592E-05,4.5154487E+01,-6.489E-02,-1.14066E-01,1.5910983E+02,1.5884108E-05,8.531347E+01,4.3561E-02,-3.988E-02,2.9532106E+02,1.8252354E-05,1.3018552E+02,-2.849E-02,-1.7503E-02,2.1202203E+02
1.2214805E-05,4.5154236E+01,-1.30612E-01,-8.8121E-02,1.5910974E+02,1.2865387E-05,8.5314827E+01,1.6245E-02,1.08139E-01,2.9531688E+02,1.5372952E-05,1.3018516E+02,-2.2601E-02,9.5521E-02,2.1202352E+02
1.2835325E-05,4.515413E+01,-9.5478E-02,-1.00661E-01,1.5911046E+02,1.5133474E-05,8.5312735E+01,5.2915E-02,8.1434E-02,2.9532001E+02,2.4018739E-05,1.3018485E+02,1.1692E-02,8.6394E-02,2.1202261E+02
5.1116637E-06,4.5153933E+01,-1.36302E-01,-1.54276E-01,1.5911082E+02,1.2365611E-05,8.5313442E+01,4.6125E-02,-5.0189E-02,2.953196E+02,1.5021859E-05,1.3018421E+02,-1.6833E-02,-5.2767E-02,2.1202308E+02
6.5324955E-06,4.5154483E+01,-6.9533E-02,-2.06185E-01,1.5911016E+02,1.0953802E-05,8.5314166E+01,4.1258E-02,-1.0186E-01,2.9532036E+02,1.1194802E-05,1.3018406E+02,-2.865E-03,-9.9879E-02,2.1202365E+02
6.5009201E-06,4.515438E+01,-7.2168E-02,-2.58744E-01,1.591104E+02,9.1408743E-06,8.5313988E+01,4.0434E-02,-1.61165E-01,2.9531889E+02,1.2125671E-05,1.3018352E+02,3.191E-03,-1.54782E-01,2.1202394E+02
1.6881623E-05,4.5154243E+01,-8.5564E-02,-1.04787E-01,1.5910976E+02,1.4158644E-05,8.5314928E+01,9.4941E-02,-4.7163E-02,2.9532242E+02,1.9343012E-05,1.3018469E+02,6.4943E-02,-3.6092E-02,2.1202351E+02
1.4308306E-05,4.5153926E+01,-1.25583E-01,-9.4214E-02,1.5911028E+02,1.5157505E-05,8.5315158E+01,8.876E-02,-1.8943E-02,2.9532065E+02,1.8827706E-05,1.301848E+02,5.9743E-02,2.356E-03,2.1202306E+02
1.1731004E-05,4.5154346E+01,-8.7025E-02,-1.15189E-01,1.5911031E+02,1.3334449E-05,8.5314642E+01,8.8843E-02,4.978E-03,2.9531696E+02,1.4709764E-05,1.3018504E+02,5.2364E-02,6.552E-03,2.1202126E+02
9.7619899E-06,4.5153982E+01,-7.2887E-02,-1.87462E-01,1.591109E+02,1.1603922E-05,8.5316336E+01,1.54652E-01,-1.0858E-01,2.9531864E+02,1.2482998E-05,1.3018383E+02,1.2287E-01,-1.04774E-01,2.1202276E+02
9.0948763E-06,4.5154167E+01,-5.0134E-02,-2.06044E-01,1.5911066E+02,1.0770008E-05,8.5316134E+01,1.55897E-01,-1.31536E-01,2.9531835E+02,1.0801875E-05,1.3018389E+02,1.20489E-01,-1.30322E-01,2.1202372E+02
6.8273211E-06,4.5153888E+01,-1.20009E-01,-1.60009E-01,1.5911033E+02,1.2946003E-05,8.5313887E+01,7.162E-02,-1.36937E-01,2.953218E+02,1.675202E-05,1.3018384E+02,4.1634E-02,-1.25569E-01,2.1202344E+02
1.2014858E-05,4.5154348E+01,-8.0193E-02,-1.01356E-01,1.5911036E+02,1.5095576E-05,8.531223E+01,5.715E-02,4.691E-03,2.953221E+02,2.0935996E-05,1.3018526E+02,-1.5345E-02,2.828E-02,2.1202234E+02
2.3254154E-05,4.5154132E+01,-9.6872E-02,-1.14538E-01,1.5911085E+02,1.6252031E-05,8.5315491E+01,2.1069E-02,-5.0414E-02,2.9531955E+02,2.1336159E-05,1.3018581E+02,-4.4469E-02,-6.875E-03,2.1202352E+02
1.6828504E-05,4.5154862E+01,-1.893E-03,-1.82006E-01,1.5911057E+02,1.2251393E-05,8.5314843E+01,2.6923E-02,-1.25555E-01,2.9531461E+02,1.1755308E-05,1.3018465E+02,-6.891E-03,-1.12071E-01,2.1202451E+02
1.4364183E-05,4.5154539E+01,-4.4249E-02,-2.72558E-01,1.591099E+02,9.6554001E-06,8.5315399E+01,4.2309E-02,-2.49306E-01,2.9531808E+02,1.1220629E-05,1.3018514E+02,1.6311E-02,-2.32355E-01,2.120225E+02
5.7326951E-06,4.5154601E+01,-3.2447E-02,-2.02263E-01,1.5911077E+02,1.2020388E-05,8.5313448E+01,1.5942E-02,-1.33855E-01,2.9531797E+02,1.4879249E-05,1.3018311E+02,-1.5043E-02,-1.15478E-01,2.1202476E+02
5.8113016E-06,4.515411E+01,-6.5398E-02,-1.39846E-01,1.5911193E+02,1.5904867E-05,8.5310309E+01,4.6287E-02,-5.156E-02,2.9532111E+02,2.7191113E-05,1.3018404E+02,-5.16E-03,-3.591E-02,2.120232E+02
1.2606417E-05,4.5154399E+01,-7.6563E-02,-1.59735E-01,1.5911098E+02,1.2303521E-05,8.531427E+01,3.6916E-02,-2.2422E-02,2.9531812E+02,1.485654E-05,1.3018498E+02,-4.348E-02,-2.3459E-02,2.120242E+02
1.4848569E-05,4.5154228E+01,-8.9627E-02,-1.29409E-01,1.5911084E+02,1.4850842E-05,8.5313985E+01,4.4341E-02,-6.5551E-02,2.9532042E+02,1.8806543E-05,1.301851E+02,-3.327E-03,-5.4313E-02,2.120228E+02
1.4017388E-05,4.5154368E+01,-9.6347E-02,-8.4607E-02,1.5911003E+02,1.482579E-05,8.5314105E+01,4.2813E-02,-5.0352E-02,2.9531875E+02,1.7747286E-05,1.3018516E+02,-1.5781E-02,-3.8034E-02,2.1202332E+02
1.2836905E-05,4.5154031E+01,-1.01344E-01,-1.08925E-01,1.5911086E+02,1.4426985E-05,8.53126E+01,7.1969E-02,8.889E-03,2.9532072E+02,2.4448642E-05,1.3018443E+02,2.6184E-02,4.0203E-02,2.1202341E+02
7.9020912E-06,4.5153863E+01,-1.52869E-01,-1.46077E-01,1.5911074E+02,1.2172387E-05,8.5313898E+01,-5.572E-03,-1.547E-03,2.95324E+02,1.5002568E-05,1.3018477E+02,-6.0978E-02,-9.657E-03,2.120225E+02
1.5196336E-05,4.5153877E+01,-1.45739E-01,-6.5119E-02,1.5910961E+02,1.3132863E-05,8.5313923E+01,6.2827E-02,4.201E-03,2.9532158E+02,2.3657248E-05,1.3018509E+02,-1.6793E-02,1.3244E-02,2.1202412E+02
2.8050634E-06,4.515423E+01,-1.0439E-01,-1.20612E-01,1.5910999E+02,1.2689069E-05,8.531173E+01,6.7116E-02,-4.8075E-02,2.9532278E+02,1.7789112E-05,1.3018363E+02,2.4167E-02,-4.9401E-02,2.1202345E+02
4.5170717E-06,4.5153573E+01,-1.15539E-01,-1.11145E-01,1.591104E+02,1.3543935E-05,8.5313506E+01,1.75007E-01,-2.7033E-02,2.9532399E+02,1.6542115E-05,1.301831E+02,1.47341E-01,-1.9271E-02,2.1202248E+02
2.2404778E-05,4.5154222E+01,-8.8891E-02,-1.30683E-01,1.5911094E+02,1.3900331E-05,8.5315478E+01,6.2724E-02,-1.8811E-02,2.9532053E+02,1.9269364E-05,1.301855E+02,6.444E-03,3.729E-03,2.1202447E+02
1.491099E-05,4.515384E+01,-1.11537E-01,-2.9524E-02,1.5910987E+02,1.6246178E-05,8.5314383E+01,1.44299E-01,-3.0117E-02,2.9532468E+02,2.0923217E-05,1.3018501E+02,1.20452E-01,-1.9722E-02,2.1202327E+02
1.0437378E-05,4.5153986E+01,-1.04405E-01,-2.05078E-01,1.5911062E+02,1.0432323E-05,8.531698E+01,1.13845E-01,-1.3059E-01,2.9531941E+02,1.1568475E-05,1.3018359E+02,7.7922E-02,-1.2586E-01,2.1202448E+02
6.778599E-06,4.5153997E+01,-1.0247E-01,-2.20115E-01,1.5911057E+02,1.0487325E-05,8.5313102E+01,7.785E-02,-1.60246E-01,2.9532422E+02,1.4922688E-05,1.3018407E+02,4.4455E-02,-1.547E-01,2.120238E+02
7.0851772E-06,4.5154258E+01,-7.7206E-02,-1.83034E-01,1.5911043E+02,1.176218E-05,8.5313591E+01,7.9831E-02,-7.7396E-02,2.9531881E+02,1.5340142E-05,1.3018409E+02,3.7993E-02,-8.1113E-02,2.1202276E+02
1.8671808E-05,4.5154675E+01,-1.8949E-02,-1.55177E-01,1.591098E+02,1.3502391E-05,8.5314441E+01,6.8434E-02,-5.782E-02,2.9531651E+02,1.5896659E-05,1.3018528E+02,2.4481E-02,-5.7032E-02,2.1202313E+02
4.1109078E-06,4.5153882E+01,-1.15094E-01,-1.72005E-01,1.5911101E+02,1.3071599E-05,8.531265E+01,4.4477E-02,-1.49138E-01,2.9532224E+02,1.8148431E-05,1.3018314E+02,1.71E-02,-1.31553E-01,2.12024E+02
7.6603668E-06,4.5153811E+01,-1.3489E-01,-1.41579E-01,1.5911048E+02,1.3026033E-05,8.531324E+01,5.4779E-02,-1.10049E-01,2.9532329E+02,1.8601368E-05,1.3018405E+02,2.0257E-02,-9.9992E-02,2.1202253E+02
7.0667509E-06,4.5153811E+01,-1.33321E-01,-1.83521E-01,1.5910979E+02,1.1172886E-05,8.5313397E+01,6.7661E-02,-1.22547E-01,2.9532285E+02,1.7380609E-05,1.301838E+02,2.9339E-02,-1.18523E-01,2.1202365E+02
9.4046021E-06,4.5154043E+01,-1.13506E-01,-9.415E-02,1.5911074E+02,1.6240823E-05,8.5313284E+01,5.2016E-02,-2.2476E-02,2.9532021E+02,2.0108789E-05,1.3018479E+02,-1.554E-02,2.1819E-02,2.1202303E+02
6.4743455E-06,4.5154405E+01,-2.9415E-02,-2.55545E-01,1.5911127E+02,1.1223609E-05,8.5313536E+01,7.2334E-02,-2.29062E-01,2.9532096E+02,1.3797799E-05,1.3018356E+02,4.8184E-02,-2.08989E-01,2.1202293E+02
1.79081E-05,4.5154227E+01,-9.5646E-02,-1.41735E-01,1.5911102E+02,1.4551695E-05,8.5315626E+01,-3.886E-03,-8.039E-02,2.9531731E+02,1.702323E-05,1.3018559E+02,-5.0504E-02,-5.5724E-02,2.1202246E+02
1.9481703E-05,4.5154227E+01,-1.39142E-01,-1.04891E-01,1.5910914E+02,1.1978904E-05,8.531834E+01,4.6091E-02,4.8092E-02,2.9531968E+02,1.1285471E-05,1.301855E+02,-2.7561E-02,4.6454E-02,2.120238E+02
1.3134548E-05,4.5153905E+01,-1.38853E-01,-1.22321E-01,1.5911065E+02,1.2876617E-05,8.5315932E+01,6.5105E-02,3.8313E-02,2.9531884E+02,1.6513182E-05,1.3018446E+02,5.319E-03,5.6992E-02,2.1202373E+02
7.9559283E-06,4.5154135E+01,-1.22503E-01,-1.23645E-01,1.5911062E+02,1.1711247E-05,8.5313474E+01,5.0014E-02,6.7086E-02,2.9532121E+02,1.6893967E-05,1.3018346E+02,-5.303E-03,7.1635E-02,2.1202468E+02
4.9408779E-06,4.5153874E+01,-1.34507E-01,-9.466E-02,1.5911029E+02,1.500276E-05,8.5312366E+01,7.8507E-02,-2.138E-03,2.9532253E+02,1.8266858E-05,1.3018422E+02,3.9795E-02,2.1323E-02,2.1202281E+02
2.973107E-06,4.5153951E+01,-1.2115E-01,-9.9312E-02,1.5911013E+02,1.5112089E-05,8.5309919E+01,2.867E-02,-1.7157E-02,2.9532479E+02,2.5758895E-05,1.3018371E+02,-4.2394E-02,2.098E-02,2.1202326E+02
1.524344E-05,4.5154286E+01,-9.146E-02,-1.38466E-01,1.5911079E+02,1.2536808E-05,8.5314128E+01,-2.6074E-02,-2.2523E-02,2.9531773E+02,1.9484637E-05,1.3018491E+02,-6.8772E-02,-5.416E-03,2.1202215E+02
1.1436665E-05,4.5154511E+01,-8.3085E-02,-8.3615E-02,1.5911026E+02,1.5099249E-05,8.5313226E+01,9.348E-03,3.572E-03,2.9532259E+02,1.6561433E-05,1.301849E+02,-5.1265E-02,2.2062E-02,2.1202403E+02
1.1005657E-05,4.5154615E+01,-7.1338E-02,-1.94792E-01,1.5911093E+02,1.1536897E-05,8.5314221E+01,-1.17151E-01,-3.1342E-02,2.9531616E+02,1.4453094E-05,1.3018405E+02,-1.23177E-01,-1.922E-02,2.1202466E+02
6.1732216E-07,4.5154027E+01,-8.4645E-02,-1.43382E-01,1.591119E+02,1.5380001E-05,8.5309027E+01,6.616E-03,3.338E-03,2.9532066E+02,2.7040685E-05,1.3018395E+02,-4.9335E-02,2.0805E-02,2.1202268E+02
8.2843416E-06,4.5154258E+01,-1.04073E-01,-1.6497E-01,1.591104E+02,1.1746274E-05,8.5313528E+01,-1.516E-03,-5.6032E-02,2.953184E+02,1.4994014E-05,1.3018455E+02,-5.5162E-02,-4.4736E-02,2.1202323E+02
6.7396051E-06,4.515421E+01,-8.6022E-02,-2.08829E-01,1.5911108E+02,1.002812E-05,8.5312913E+01,8.6199E-02,-7.6989E-02,2.9532172E+02,1.5691751E-05,1.3018379E+02,3.7474E-02,-9.0246E-02,2.1202336E+02
1.3557486E-05,4.5154115E+01,-7.6783E-02,-1.43359E-01,1.5911028E+02,1.2357196E-05,8.5313767E+01,1.21666E-01,-5.3011E-02,2.9532208E+02,2.0686466E-05,1.3018421E+02,8.9737E-02,-5.3216E-02,2.1202369E+02
1.1411217E-05,4.5153901E+01,-1.22428E-01,-1.08421E-01,1.5911062E+02,1.3536147E-05,8.5311107E+01,5.9357E-02,-2.6247E-02,2.953261E+02,2.6164032E-05,1.3018484E+02,-9.038E-03,-3.4246E-02,2.120228E+02
1.1893227E-05,4.5154151E+01,-9.5762E-02,-1.03309E-01,1.5911155E+02,1.6307671E-05,8.5312139E+01,4.0554E-02,-1.5996E-02,2.9532292E+02,2.1563614E-05,1.3018526E+02,-3.0752E-02,2.2663E-02,2.120226E+02
6.9693758E-06,4.515425E+01,-1.00735E-01,-1.55159E-01,1.5911049E+02,1.2895166E-05,8.531339E+01,-1.3727E-02,-4.9718E-02,2.9531761E+02,1.5456096E-05,1.301842E+02,-6.1113E-02,-2.5946E-02,2.1202452E+02
1.0980046E-05,4.5154494E+01,-8.1136E-02,-2.08781E-01,1.5910989E+02,1.2516121E-05,8.5316114E+01,3.2366E-02,-2.42079E-01,2.9531763E+02,9.025992E-06,1.301843E+02,1.285E-02,-2.17232E-01,2.1202302E+02
1.358613E-05,4.5154621E+01,-2.0827E-02,-1.66377E-01,1.5911054E+02,1.3776102E-05,8.5311633E+01,-1.0444E-02,-6.2208E-02,2.9531751E+02,2.153385E-05,1.3018492E+02,-5.5379E-02,-3.8335E-02,2.1202364E+02
1.2461953E-05,4.5154557E+01,-7.7117E-02,-1.92256E-01,1.5910907E+02,1.1652311E-05,8.5313417E+01,-6.1706E-02,-1.69521E-01,2.9531651E+02,1.7177734E-05,1.3018479E+02,-7.6314E-02,-1.49166E-01,2.1202385E+02
1.2422569E-05,4.515435E+01,-7.4745E-02,-2.21439E-01,1.5911033E+02,9.8829272E-06,8.5315678E+01,5.5567E-02,-1.53496E-01,2.9531625E+02,1.2762365E-05,1.3018426E+02,1.8323E-02,-1.47527E-01,2.1202355E+02
8.6838979E-06,4.5154251E+01,-6.6391E-02,-1.68036E-01,1.5911105E+02,1.3429809E-05,8.5312778E+01,6.46E-02,-6.7946E-02,2.9531895E+02,1.9212467E-05,1.3018408E+02,2.662E-02,-6.2126E-02,2.1202357E+02
1.163817E-05,4.515426E+01,-7.3321E-02,-9.8386E-02,1.5911041E+02,1.5096808E-05,8.5313163E+01,9.8439E-02,6.59E-03,2.953205E+02,2.0375274E-05,1.301846E+02,6.7771E-02,2.5837E-02,2.1202306E+02
1.5593394E-05,4.5154239E+01,-1.0292E-01,-3.6538E-02,1.5910961E+02,1.6662307E-05,8.5314251E+01,8.0926E-02,2.711E-03,2.9532047E+02,2.1213105E-05,1.3018492E+02,4.135E-02,3.9264E-02,2.1202315E+02
6.8378753E-06,4.5154102E+01,-9.4693E-02,-4.7029E-02,1.5911006E+02,1.6221522E-05,8.5312394E+01,1.20602E-01,4.6622E-02,2.9532213E+02,2.0634539E-05,1.3018372E+02,9.0558E-02,6.1533E-02,2.1202346E+02
1.0687915E-05,4.515406E+01,-1.02716E-01,-1.58138E-01,1.5911065E+02,1.2231101E-05,8.53133E+01,5.3509E-02,-1.1001E-01,2.9532131E+02,1.9438507E-05,1.301846E+02,1.4553E-02,-1.05016E-01,2.1202244E+02
2.0119752E-05,4.5154357E+01,-9.2565E-02,-1.46815E-01,1.5911039E+02,1.2102094E-05,8.5317272E+01,6.9257E-02,-9.987E-03,2.9531698E+02,1.2923222E-05,1.30185E+02,5.268E-03,-7.349E-03,2.120236E+02
1.871507E-05,4.5154427E+01,-6.2305E-02,-1.05994E-01,1.5910993E+02,1.5120841E-05,8.5315459E+01,9.7946E-02,4.9508E-02,2.9531893E+02,1.5713118E-05,1.3018522E+02,6.0696E-02,6.5048E-02,2.1202238E+02
1.4856318E-05,4.5154423E+01,-5.7788E-02,-1.81146E-01,1.5910983E+02,1.2800248E-05,8.5314577E+01,3.5752E-02,-1.35552E-01,2.9531713E+02,1.636928E-05,1.3018471E+02,5.847E-03,-1.218E-01,2.1202443E+02
9.5482576E-06,4.5154129E+01,-9.306E-02,-8.6974E-02,1.5911093E+02,1.7466327E-05,8.5312135E+01,5.8213E-02,-3.1921E-02,2.9532001E+02,2.3775675E-05,1.3018508E+02,1.823E-02,-2.927E-03,2.120216E+02
6.6870265E-06,4.5153962E+01,-1.28275E-01,-1.36913E-01,1.5911037E+02,1.3564334E-05,8.5311142E+01,-5.5449E-02,-5.4977E-02,2.953216E+02,2.3046555E-05,1.3018445E+02,-7.8956E-02,-3.4107E-02,2.1202295E+02
1.6456603E-05,4.5154303E+01,-1.07571E-01,-1.16467E-01,1.5910987E+02,1.4456272E-05,8.531494E+01,-4.6761E-02,3.8598E-02,2.9531744E+02,1.7823466E-05,1.3018524E+02,-6.8261E-02,4.0511E-02,2.1202343E+02
1.3933507E-05,4.515387E+01,-1.40775E-01,-9.8275E-02,1.5911113E+02,1.502552E-05,8.5314459E+01,-3.0572E-02,4.9482E-02,2.9531981E+02,2.0020452E-05,1.3018526E+02,-5.8991E-02,4.779E-02,2.1202306E+02
5.970434E-06,4.5154081E+01,-1.25281E-01,-1.43238E-01,1.5911084E+02,1.257862E-05,8.5311717E+01,-5.0063E-02,-4.0552E-02,2.9532489E+02,1.8934491E-05,1.301843E+02,-7.6756E-02,-2.6395E-02,2.1202321E+02
8.8861479E-06,4.5154346E+01,-1.33792E-01,-1.29569E-01,1.5910964E+02,1.1004735E-05,8.5314215E+01,-7.7691E-02,1.7802E-02,2.9532297E+02,1.2532492E-05,1.3018433E+02,-9.4905E-02,6.186E-03,2.1202375E+02
9.8573077E-06,4.5154424E+01,-8.8171E-02,-1.20524E-01,1.5911105E+02,1.47067E-05,8.5312271E+01,-6.7402E-02,1.845E-02,2.9532169E+02,1.6819403E-05,1.3018534E+02,-8.2501E-02,1.9201E-02,2.1202231E+02
9.8699913E-06,4.515467E+01,-3.6442E-02,-1.37516E-01,1.5911092E+02,1.5264458E-05,8.5312987E+01,-3.7569E-02,-8.505E-03,2.953179E+02,1.6739045E-05,1.301845E+02,-6.0437E-02,2.2577E-02,2.1202407E+02
1.6726515E-05,4.5154697E+01,-1.4966E-02,-1.43766E-01,1.591106E+02,1.3064658E-05,8.5313746E+01,7.3927E-02,-4.0216E-02,2.9531842E+02,1.5999446E-05,1.3018467E+02,3.1474E-02,-3.8949E-02,2.1202419E+02
1.135146E-05,4.5154098E+01,-1.09181E-01,-1.74604E-01,1.5910935E+02,1.1021797E-05,8.5314288E+01,6.77E-02,-1.42257E-01,2.9532308E+02,1.6285283E-05,1.3018444E+02,3.1123E-02,-1.37051E-01,2.1202355E+02
8.0710209E-06,4.5153981E+01,-1.0203E-01,-1.74919E-01,1.591116E+02,1.3465556E-05,8.5311864E+01,-7.869E-03,-1.04584E-01,2.9532179E+02,2.2686419E-05,1.3018425E+02,-4.3731E-02,-8.46E-02,2.1202274E+02
7.2513135E-06,4.5154251E+01,-6.2981E-02,-1.62023E-01,1.5911093E+02,1.3275924E-05,8.5312418E+01,8.7614E-02,-6.0669E-02,2.9532046E+02,1.8505533E-05,1.3018395E+02,5.4915E-02,-5.7829E-02,2.1202361E+02
1.1563835E-05,4.5153894E+01,-1.36798E-01,-1.05596E-01,1.591105E+02,1.4119314E-05,8.5314585E+01,5.8235E-02,-2.9204E-02,2.9532159E+02,1.8120691E-05,1.3018459E+02,-2.874E-03,-1.9804E-02,2.1202344E+02
2.880747E-05,4.5154206E+01,-9.8287E-02,-7.1119E-02,1.5911072E+02,1.4889455E-05,8.5316559E+01,8.5815E-02,-1.3444E-02,2.9532139E+02,1.9643361E-05,1.3018636E+02,5.416E-02,3.824E-03,2.1202401E+02
1.6555195E-05,4.5154404E+01,-5.2257E-02,-1.54464E-01,1.5911119E+02,1.442302E-05,8.5314276E+01,4.3995E-02,-1.12969E-01,2.9531888E+02,1.7507841E-05,1.3018499E+02,1.366E-02,-9.8005E-02,2.1202317E+02
3.010113E-05,4.5154326E+01,-9.1976E-02,-8.8025E-02,1.59111E+02,1.6055626E-05,8.5316107E+01,4.6313E-02,1.5701E-02,2.9531776E+02,1.8650279E-05,1.301872E+02,-2.2595E-02,3.9095E-02,2.1202338E+02
2.978734E-05,4.5154043E+01,-1.3824E-01,-3.0601E-02,1.5910995E+02,1.6349265E-05,8.5316764E+01,-2.5892E-02,3.297E-03,2.9532035E+02,2.1476274E-05,1.301873E+02,-5.7682E-02,2.0688E-02,2.1202356E+02
8.7267182E-06,4.5153774E+01,-1.62601E-01,-5.9583E-02,1.5910974E+02,1.6317369E-05,8.5313776E+01,-1.7307E-02,6.0656E-02,2.953226E+02,1.6715976E-05,1.3018507E+02,-4.6426E-02,6.1317E-02,2.1202283E+02
1.0186523E-05,4.5154387E+01,-8.0192E-02,-1.31266E-01,1.5911084E+02,1.5051026E-05,8.531385E+01,4.2608E-02,-7.049E-03,2.9531839E+02,1.5641638E-05,1.3018494E+02,-3.7824E-02,1.9786E-02,2.1202252E+02
1.9369863E-05,4.5154295E+01,-9.702E-02,-1.30637E-01,1.5911078E+02,1.4102335E-05,8.5315441E+01,-2.2553E-02,9.9358E-02,2.9531625E+02,1.8590664E-05,1.3018526E+02,-5.0078E-02,9.1358E-02,2.1202366E+02
4.4078178E-06,4.5154039E+01,-1.19543E-01,-1.37018E-01,1.5911042E+02,1.2223217E-05,8.5311933E+01,6.7818E-02,-1.2849E-02,2.9532147E+02,1.9275576E-05,1.301837E+02,1.1093E-02,-2.371E-02,2.1202394E+02
1.4245669E-05,4.5154002E+01,-3.7876E-02,-1.8365E-01,1.5911185E+02,1.304658E-05,8.5316238E+01,1.77763E-01,-6.1122E-02,2.9532292E+02,1.3785845E-05,1.3018386E+02,1.49309E-01,-5.2546E-02,2.1202386E+02
1.6306364E-05,4.5154518E+01,-8.5881E-02,-1.0223E-01,1.5910967E+02,1.3318252E-05,8.531561E+01,6.9437E-02,-2.6695E-02,2.9531824E+02,1.2910166E-05,1.3018513E+02,1.7452E-02,-2.9573E-02,2.1202369E+02
1.1462195E-05,4.5153732E+01,-1.46148E-01,-9.6448E-02,1.5911129E+02,1.4097343E-05,8.531383E+01,5.8651E-02,-1.0202E-02,2.9532335E+02,2.128429E-05,1.3018454E+02,-1.443E-02,2.3806E-02,2.1202318E+02
6.5178506E-06,4.5153745E+01,-1.61179E-01,-9.2701E-02,1.5911064E+02,1.3017503E-05,8.5312876E+01,3.1516E-02,-4.0517E-02,2.953212E+02,2.0187369E-05,1.3018404E+02,-4.4431E-02,-2.2099E-02,2.1202307E+02
1.0913222E-05,4.5153817E+01,-1.32678E-01,-1.01989E-01,1.5911097E+02,1.5450234E-05,8.5314445E+01,6.3918E-02,-8.0902E-02,2.9532115E+02,1.852705E-05,1.3018454E+02,3.4707E-02,-6.6939E-02,2.1202367E+02
1.2353856E-05,4.5154223E+01,-5.5408E-02,-2.2167E-01,1.5911056E+02,1.122432E-05,8.5314828E+01,8.4371E-02,-2.06469E-01,2.9531989E+02,1.7162056E-05,1.3018386E+02,5.8657E-02,-1.88919E-01,2.1202487E+02
8.8054089E-06,4.5154378E+01,-9.119E-02,-1.37948E-01,1.5910986E+02,1.3652155E-05,8.5313422E+01,7.942E-03,-6.1675E-02,2.9532075E+02,1.5830829E-05,1.3018476E+02,-4.6858E-02,-4.3492E-02,2.1202335E+02
8.3987674E-06,4.5154095E+01,-1.28403E-01,-1.12759E-01,1.5911068E+02,1.2941492E-05,8.5312277E+01,-4.3084E-02,6.3201E-02,2.9532092E+02,1.9833642E-05,1.3018472E+02,-7.3221E-02,4.5737E-02,2.1202268E+02
6.8890512E-06,4.5153948E+01,-1.42972E-01,-1.00861E-01,1.5911137E+02,1.3844332E-05,8.5312501E+01,-6.2662E-02,1.7218E-02,2.9532094E+02,1.9451413E-05,1.3018443E+02,-7.8946E-02,2.1825E-02,2.1202323E+02
1.3651465E-05,4.515438E+01,-9.3059E-02,-1.34277E-01,1.5910899E+02,1.231303E-05,8.5313452E+01,1.7192E-02,-5.1808E-02,2.9531951E+02,1.817509E-05,1.3018502E+02,-4.5911E-02,-4.2089E-02,2.1202396E+02
1.4802144E-05,4.5154143E+01,-1.19101E-01,-8.7808E-02,1.591098E+02,1.5889343E-05,8.5314405E+01,2.6805E-02,-1.8613E-02,2.9532005E+02,1.9299675E-05,1.3018511E+02,-4.062E-02,2.681E-02,2.1202367E+02
2.783495E-05,4.5154381E+01,-1.06313E-01,-7.9821E-02,1.5910957E+02,1.4765739E-05,8.5317579E+01,3.8346E-02,-1.5088E-02,2.953166E+02,1.5460427E-05,1.3018592E+02,-4.1328E-02,2.5644E-02,2.1202395E+02
1.0000891E-05,4.5154244E+01,-9.3833E-02,-2.20539E-01,1.5911088E+02,1.0634627E-05,8.5313865E+01,-2.4602E-02,-9.4389E-02,2.9531753E+02,1.594876E-05,1.3018447E+02,-5.9072E-02,-8.4138E-02,2.1202386E+02
1.0114224E-05,4.5154056E+01,-1.19224E-01,-1.90104E-01,1.5910964E+02,1.243858E-05,8.5312446E+01,-2.1738E-02,-1.94392E-01,2.9532508E+02,2.0765619E-05,1.301843E+02,-3.8993E-02,-1.72026E-01,2.1202427E+02
6.2425685E-06,4.515402E+01,-7.6191E-02,-2.08835E-01,1.591102E+02,1.1970698E-05,8.5312762E+01,9.0635E-02,-1.86401E-01,2.9532297E+02,1.7957979E-05,1.3018344E+02,6.3852E-02,-1.70992E-01,2.1202401E+02
4.9374059E-06,4.5154285E+01,-8.5613E-02,-2.12408E-01,1.5911039E+02,9.6603798E-06,8.5312825E+01,9.3711E-02,-6.618E-02,2.953214E+02,1.3945263E-05,1.3018364E+02,4.484E-02,-8.4989E-02,2.1202399E+02
8.2364875E-06,4.5154004E+01,-1.29279E-01,-1.38253E-01,1.5911058E+02,1.2268933E-05,8.5313429E+01,5.7208E-02,-3.6836E-02,2.9532039E+02,1.7096418E-05,1.3018449E+02,-1.3757E-02,-4.751E-02,2.1202291E+02
8.2014131E-06,4.5154312E+01,-6.9335E-02,-1.70266E-01,1.5911003E+02,1.1993855E-05,8.5313109E+01,7.1967E-02,-1.11102E-01,2.9531919E+02,1.7248183E-05,1.3018406E+02,3.5383E-02,-1.0749E-01,2.1202331E+02
1.3122204E-05,4.5154192E+01,-1.04007E-01,-1.52569E-01,1.5911071E+02,1.3157272E-05,8.5313794E+01,-9.391E-03,-1.22442E-01,2.9532167E+02,1.7592109E-05,1.3018513E+02,-3.8467E-02,-1.06203E-01,2.1202368E+02
1.1695308E-05,4.5154467E+01,-8.5868E-02,-1.28927E-01,1.5911047E+02,1.3507256E-05,8.5314858E+01,4.257E-02,-6.605E-02,2.9531827E+02,1.1949686E-05,1.3018533E+02,-1.2163E-02,-6.5299E-02,2.120228E+02
1.1767739E-05,4.5154271E+01,-7.0798E-02,-9.3361E-02,1.591104E+02,1.5137258E-05,8.5312107E+01,8.3026E-02,-3.6556E-02,2.9532092E+02,2.3737014E-05,1.3018432E+02,5.4424E-02,-1.8645E-02,2.1202321E+02
1.2823023E-05,4.5154048E+01,-9.6276E-02,-7.2269E-02,1.5911049E+02,1.6907098E-05,8.5313065E+01,9.5482E-02,-6.9029E-02,2.9532215E+02,2.2776195E-05,1.301849E+02,7.155E-02,-5.4648E-02,2.1202322E+02
1.2240631E-05,4.5154353E+01,-9.085E-02,-1.1951E-01,1.5911047E+02,1.2340923E-05,8.5314104E+01,5.6044E-02,6.616E-02,2.9531853E+02,1.6696168E-05,1.3018394E+02,1.119E-03,7.4228E-02,2.1202421E+02
1.6177735E-05,4.5154085E+01,-8.7598E-02,-8.1385E-02,1.5911021E+02,1.6931786E-05,8.5315026E+01,1.16528E-01,2.8594E-02,2.9531557E+02,1.9904365E-05,1.3018526E+02,8.7566E-02,4.5304E-02,2.1202289E+02
1.0097801E-05,4.5153852E+01,-1.0211E-01,-1.18479E-01,1.5911083E+02,1.4369601E-05,8.5312479E+01,1.09818E-01,2.2211E-02,2.9532152E+02,2.5137603E-05,1.3018411E+02,7.9612E-02,3.5492E-02,2.1202347E+02
1.5142926E-05,4.5154083E+01,-1.41008E-01,-9.2917E-02,1.5910961E+02,1.4333643E-05,8.531573E+01,1.4215E-02,-1.4566E-01,2.953223E+02,1.6204976E-05,1.3018478E+02,-1.2663E-02,-1.25362E-01,2.120245E+02
1.1701684E-05,4.5154572E+01,-6.0219E-02,-2.25156E-01,1.5910901E+02,1.2544044E-05,8.5314085E+01,5.5185E-02,-2.83448E-01,2.9531986E+02,1.4537368E-05,1.3018439E+02,3.7529E-02,-2.55834E-01,2.120243E+02
9.3257884E-06,4.5154457E+01,-7.2906E-02,-2.35371E-01,1.5910927E+02,1.1770476E-05,8.5314455E+01,5.4597E-02,-2.8338E-01,2.9531926E+02,1.3128184E-05,1.3018415E+02,3.5776E-02,-2.57079E-01,2.1202401E+02
1.4721336E-05,4.515458E+01,-1.9642E-02,-2.27481E-01,1.591096E+02,1.1863403E-05,8.5315263E+01,9.6245E-02,-2.46338E-01,2.9531943E+02,1.2816422E-05,1.3018482E+02,7.12E-02,-2.26127E-01,2.1202352E+02
9.7138894E-06,4.5154379E+01,-5.6897E-02,-2.07787E-01,1.5910955E+02,1.2920134E-05,8.5314174E+01,6.9647E-02,-2.25148E-01,2.9532176E+02,1.3608884E-05,1.3018472E+02,4.6031E-02,-2.05487E-01,2.1202233E+02
7.7616404E-06,4.5153832E+01,-6.6555E-02,-2.09673E-01,1.5911061E+02,1.0132085E-05,8.5314055E+01,1.73575E-01,-1.55662E-01,2.9532753E+02,1.5818686E-05,1.3018334E+02,1.378E-01,-1.51468E-01,2.120226E+02
1.3470044E-05,4.5153617E+01,-4.9702E-02,-2.1739E-01,1.5911044E+02,1.1755584E-05,8.5317135E+01,1.87723E-01,-1.77272E-01,2.9532398E+02,1.5685681E-05,1.3018443E+02,1.5537E-01,-1.67386E-01,2.1202212E+02
2.0655272E-05,4.5154428E+01,-9.4381E-02,-1.41249E-01,1.5911031E+02,1.3853282E-05,8.5318723E+01,3.9541E-02,-1.049E-01,2.9531736E+02,7.8264581E-06,1.3018554E+02,3.026E-03,-9.1028E-02,2.120241E+02
4.9334804E-06,4.5154136E+01,-8.074E-02,-1.12484E-01,1.5911088E+02,1.7335244E-05,8.5310274E+01,3.9282E-02,-3.9148E-02,2.9532487E+02,2.5915493E-05,1.3018494E+02,-2.7488E-02,-1.5717E-02,2.1202204E+02
7.4876949E-06,4.5154604E+01,-3.3993E-02,-1.67799E-01,1.5910983E+02,1.1887178E-05,8.5312622E+01,7.9084E-02,-1.4994E-02,2.953207E+02,1.6651765E-05,1.3018392E+02,3.3546E-02,-2.4758E-02,2.1202328E+02
9.2279266E-06,4.515384E+01,-8.9346E-02,-1.71465E-01,1.591111E+02,1.2551799E-05,8.5313246E+01,1.22548E-01,-1.45817E-01,2.9532418E+02,1.9034983E-05,1.3018442E+02,9.1733E-02,-1.38936E-01,2.120226E+02
8.9670551E-06,4.5153195E+01,-1.19776E-01,-1.44541E-01,1.5911111E+02,1.4380606E-05,8.531609E+01,1.71046E-01,-1.08785E-01,2.9532242E+02,1.7373172E-05,1.3018355E+02,1.44472E-01,-9.6131E-02,2.1202307E+02
9.9938029E-06,4.5153389E+01,-1.10575E-01,-1.4895E-01,1.5911098E+02,1.4654227E-05,8.5315236E+01,1.49007E-01,-1.28568E-01,2.9532424E+02,1.8982561E-05,1.3018371E+02,1.23108E-01,-1.14034E-01,2.12023E+02
9.1303232E-06,4.5154545E+01,-5.7493E-02,-1.61073E-01,1.5911113E+02,1.4311511E-05,8.5312462E+01,-4.258E-02,-1.24581E-01,2.9532109E+02,1.799463E-05,1.3018475E+02,-6.4471E-02,-1.01701E-01,2.1202306E+02
2.1979741E-06,4.5154075E+01,-1.43684E-01,-1.25864E-01,1.5911025E+02,1.2286071E-05,8.5311477E+01,-5.7665E-02,-2.0015E-02,2.9532573E+02,1.5956848E-05,1.3018385E+02,-7.945E-02,-1.1724E-02,2.1202369E+02
8.6361669E-06,4.5154183E+01,-1.2842E-01,-1.57326E-01,1.5911003E+02,1.1353854E-05,8.5315308E+01,2.2504E-02,-1.00923E-01,2.9532013E+02,1.2474132E-05,1.3018399E+02,-2.0502E-02,-9.1169E-02,2.1202404E+02
1.0154533E-05,4.515392E+01,-8.7125E-02,-1.92784E-01,1.5910954E+02,1.1311301E-05,8.5317184E+01,1.57562E-01,-1.36517E-01,2.9532184E+02,9.9564729E-06,1.301834E+02,1.26223E-01,-1.27997E-01,2.1202406E+02
8.4319496E-06,4.5154389E+01,-7.1558E-02,-1.15705E-01,1.5911081E+02,1.5543849E-05,8.5312242E+01,2.3678E-02,-1.8438E-02,2.953204E+02,2.0315133E-05,1.3018433E+02,-4.5487E-02,2.2568E-02,2.1202401E+02
1.3819058E-05,4.5154577E+01,-3.4947E-02,-1.29291E-01,1.5911064E+02,1.6084231E-05,8.5313191E+01,5.4826E-02,-3.9062E-02,2.9531928E+02,1.8396183E-05,1.3018508E+02,1.1809E-02,-2.1448E-02,2.1202358E+02
6.1945431E-06,4.5154095E+01,-8.0557E-02,-1.00217E-01,1.5911093E+02,1.5956515E-05,8.5311781E+01,1.07561E-01,3.7423E-02,2.953207E+02,2.1152624E-05,1.3018451E+02,7.8454E-02,4.8899E-02,2.1202288E+02
9.4600971E-06,4.5153895E+01,-1.13555E-01,-1.17813E-01,1.5911084E+02,1.3552771E-05,8.531229E+01,9.3559E-02,5.3791E-02,2.9532426E+02,2.2424094E-05,1.3018426E+02,5.6661E-02,6.2471E-02,2.1202313E+02
1.2319875E-05,4.5154363E+01,-7.4582E-02,-1.56121E-01,1.5910961E+02,1.2173327E-05,8.5314657E+01,8.9227E-02,-4.2613E-02,2.9531958E+02,1.5901852E-05,1.30184E+02,4.8452E-02,-4.2819E-02,2.1202357E+02
6.4520898E-06,4.5154315E+01,-8.1869E-02,-1.37181E-01,1.5911033E+02,1.3284673E-05,8.5312755E+01,3.9185E-02,-7.9968E-02,2.9531907E+02,1.8760659E-05,1.3018324E+02,-5.561E-03,-6.3534E-02,2.1202454E+02
1.5294096E-05,4.5154085E+01,-1.30061E-01,-1.7129E-01,1.5911087E+02,1.0909438E-05,8.5317852E+01,7.3803E-02,1.0363E-02,2.9531765E+02,1.1924385E-05,1.3018493E+02,-3.34E-04,-9.631E-03,2.1202273E+02
1.3429079E-05,4.515382E+01,-1.3351E-01,-1.5708E-01,1.5911043E+02,1.2616298E-05,8.5315441E+01,5.3039E-02,-1.5923E-01,2.9532325E+02,1.7041782E-05,1.3018491E+02,2.4295E-02,-1.46619E-01,2.120231E+02
1.2737758E-05,4.5154065E+01,-4.8278E-02,-2.0254E-01,1.5910961E+02,1.202161E-05,8.5316091E+01,1.36765E-01,-2.01596E-01,2.9532158E+02,1.5956902E-05,1.3018342E+02,1.09536E-01,-1.83208E-01,2.1202445E+02
7.0764161E-06,4.5153682E+01,-1.29958E-01,-1.65831E-01,1.5910988E+02,1.0999629E-05,8.5314878E+01,1.68683E-01,1.5792E-02,2.9532286E+02,1.3902121E-05,1.3018373E+02,1.37376E-01,8.958E-03,2.1202242E+02
7.4901187E-06,4.5154223E+01,-6.7351E-02,-1.22529E-01,1.5911051E+02,1.4949452E-05,8.5312227E+01,1.04478E-01,-4.4093E-02,2.9532279E+02,1.9861896E-05,1.3018417E+02,7.7438E-02,-3.3966E-02,2.1202231E+02
2.0334632E-05,4.5154244E+01,-6.248E-02,-9.5611E-02,1.5911162E+02,1.7007615E-05,8.5312619E+01,6.1686E-02,-2.719E-02,2.95319E+02,2.7179292E-05,1.3018537E+02,2.2845E-02,1.6631E-02,2.1202352E+02
1.0174536E-05,4.5154122E+01,-1.0477E-01,-1.37653E-01,1.5911054E+02,1.3816712E-05,8.5312278E+01,3.6651E-02,2.9343E-02,2.9532415E+02,2.0637197E-05,1.3018459E+02,-3.6687E-02,3.571E-02,2.1202315E+02
1.2277589E-05,4.5154146E+01,-8.4143E-02,-1.36365E-01,1.591113E+02,1.516161E-05,8.5313289E+01,4.0244E-02,-4.7513E-02,2.9531755E+02,2.1407416E-05,1.3018479E+02,-2.5474E-02,-2.7268E-02,2.1202333E+02
8.1143878E-06,4.5154296E+01,-8.6046E-02,-1.49025E-01,1.5911008E+02,1.3293473E-05,8.5312759E+01,4.1811E-02,-5.7E-04,2.9532054E+02,1.8647651E-05,1.3018416E+02,-4.2326E-02,1.6096E-02,2.1202379E+02
3.9071891E-06,4.5154089E+01,-1.12966E-01,-1.60137E-01,1.5911078E+02,1.1771764E-05,8.5311983E+01,4.0683E-02,-2.2911E-02,2.9532026E+02,1.8076276E-05,1.3018346E+02,-4.4782E-02,-1.6564E-02,2.1202416E+02
7.4406697E-06,4.5154179E+01,-9.1869E-02,-1.61074E-01,1.5911129E+02,1.2649066E-05,8.5313248E+01,6.5716E-02,-1.2297E-02,2.9531943E+02,1.6912285E-05,1.3018384E+02,-3.84E-04,-5.674E-03,2.1202403E+02
1.3919538E-05,4.5154091E+01,-1.24195E-01,-1.60999E-01,1.5910963E+02,1.1417083E-05,8.5315338E+01,5.977E-02,-5.299E-03,2.9532047E+02,1.692414E-05,1.3018457E+02,-3.2321E-02,-1.4743E-02,2.1202411E+02
8.6597741E-06,4.5154366E+01,-9.6372E-02,-1.282E-01,1.5911027E+02,1.4243431E-05,8.5314126E+01,1.1475E-02,-1.2654E-02,2.9531951E+02,1.5093384E-05,1.3018401E+02,-5.0528E-02,2.7259E-02,2.1202432E+02
6.7957457E-06,4.5154353E+01,-7.6417E-02,-1.88701E-01,1.5911148E+02,1.2097769E-05,8.531258E+01,2.4416E-02,6.4694E-02,2.9532292E+02,1.526392E-05,1.3018448E+02,-3.6798E-02,4.9642E-02,2.1202313E+02
7.6971201E-06,4.5154311E+01,-8.5792E-02,-1.42273E-01,1.5911035E+02,1.2363172E-05,8.5312038E+01,4.654E-03,3.912E-02,2.9531836E+02,2.0765751E-05,1.3018406E+02,-5.5591E-02,2.5637E-02,2.1202276E+02
1.1372163E-05,4.5154133E+01,-8.7467E-02,-1.54799E-01,1.5911016E+02,1.3221474E-05,8.5312314E+01,5.636E-02,-4.6385E-02,2.9532019E+02,2.3192634E-05,1.3018456E+02,1.999E-03,-4.7856E-02,2.1202336E+02
1.2392856E-05,4.5154036E+01,-1.1536E-01,-1.35601E-01,1.5911101E+02,1.3537375E-05,8.5313744E+01,2.2514E-02,-6.1879E-02,2.9532145E+02,1.9948426E-05,1.3018447E+02,-3.7861E-02,-3.9639E-02,2.1202415E+02
1.3256723E-05,4.5154366E+01,-1.17102E-01,-1.36888E-01,1.5911026E+02,1.1589112E-05,8.5316243E+01,-6.29E-03,-2.7998E-02,2.9531755E+02,1.087096E-05,1.3018466E+02,-6.1116E-02,-9.818E-03,2.120235E+02
1.1305243E-05,4.5154165E+01,-1.14798E-01,-1.05698E-01,1.591104E+02,1.4574956E-05,8.5313852E+01,3.6484E-02,-1.6548E-02,2.9532004E+02,1.7901345E-05,1.3018491E+02,-4.2212E-02,1.2551E-02,2.1202289E+02
2.0667006E-05,4.5154559E+01,-9.917E-02,-4.7042E-02,1.5910928E+02,1.4203395E-05,8.5316693E+01,5.1701E-02,7.9413E-02,2.9531762E+02,1.2141268E-05,1.3018537E+02,6.648E-03,8.6357E-02,2.1202359E+02
1.3606073E-05,4.515371E+01,-1.27503E-01,-1.16867E-01,1.5911099E+02,1.325447E-05,8.5315355E+01,1.31983E-01,4.5544E-02,2.9532409E+02,1.784564E-05,1.3018461E+02,1.01398E-01,4.8803E-02,2.120239E+02
1.1831407E-05,4.5153846E+01,-1.0393E-01,-1.12523E-01,1.5910986E+02,1.3101501E-05,8.5314369E+01,1.55328E-01,-9.404E-03,2.9532531E+02,1.8954034E-05,1.3018414E+02,1.26783E-01,-6.98E-03,2.1202387E+02
3.58068E-06,4.5154029E+01,-1.13471E-01,-1.35828E-01,1.5911092E+02,1.3544259E-05,8.5313662E+01,9.3919E-02,-3.8707E-02,2.9531824E+02,1.4290358E-05,1.3018351E+02,6.3906E-02,-3.0271E-02,2.1202386E+02
7.0214257E-06,4.5153871E+01,-1.52423E-01,-1.09842E-01,1.5911079E+02,1.3824446E-05,8.531351E+01,-1.4774E-02,-5.8156E-02,2.9532188E+02,1.5245365E-05,1.301847E+02,-5.6288E-02,-3.3466E-02,2.1202383E+02
6.5171388E-06,4.5154396E+01,-9.2955E-02,-5.2113E-02,1.5911088E+02,1.6662472E-05,8.5311451E+01,2.1925E-02,-2.7125E-02,2.9532224E+02,2.0717651E-05,1.3018464E+02,-4.2409E-02,1.9885E-02,2.1202239E+02
4.8190756E-06,4.5154126E+01,-1.16646E-01,-7.481E-02,1.5911056E+02,1.6009944E-05,8.5311265E+01,-1.2734E-02,-4.8289E-02,2.953203E+02,2.2728224E-05,1.3018407E+02,-5.7676E-02,-2.036E-03,2.1202334E+02
2.602687E-05,4.5154385E+01,-7.4593E-02,-1.32199E-01,1.5911086E+02,1.3068844E-05,8.531678E+01,5.7404E-02,3.8621E-02,2.9531422E+02,1.7481297E-05,1.3018544E+02,-9.698E-03,5.7317E-02,2.120236E+02
1.3125303E-05,4.5154254E+01,-8.9685E-02,-1.49633E-01,1.5911031E+02,1.2635097E-05,8.5315087E+01,8.0416E-02,-3.8837E-02,2.9531903E+02,1.5718587E-05,1.3018416E+02,3.9575E-02,-3.5297E-02,2.1202373E+02
1.5065145E-05,4.5153974E+01,-1.23335E-01,-1.64162E-01,1.5911103E+02,1.3290935E-05,8.5316321E+01,2.1616E-02,-1.03037E-01,2.9531991E+02,1.3956946E-05,1.3018566E+02,-1.7798E-02,-9.2797E-02,2.1202258E+02
1.5897455E-05,4.5154092E+01,-1.29097E-01,-7.3434E-02,1.591102E+02,1.5775442E-05,8.5314732E+01,2.7022E-02,-5.268E-03,2.9531999E+02,1.8482545E-05,1.3018577E+02,-4.8781E-02,2.0134E-02,2.120224E+02
3.1277447E-05,4.5154225E+01,-1.28366E-01,-3.3583E-02,1.5911007E+02,1.6858445E-05,8.53163E+01,-6.596E-02,3.7249E-02,2.953204E+02,2.0995699E-05,1.3018691E+02,-7.4612E-02,4.9962E-02,2.1202447E+02
1.0990684E-05,4.5154148E+01,-1.30769E-01,-8.2591E-02,1.5911039E+02,1.3453966E-05,8.5313539E+01,2.394E-02,5.3495E-02,2.9532291E+02,1.7305041E-05,1.3018498E+02,-4.0192E-02,4.6386E-02,2.1202276E+02
2.1780722E-05,4.5154325E+01,-9.5459E-02,-5.8485E-02,1.5911103E+02,1.6359991E-05,8.5313711E+01,-1.6172E-02,8.6695E-02,2.9531855E+02,2.2315374E-05,1.3018588E+02,-4.3019E-02,8.4129E-02,2.1202351E+02
1.370993E-05,4.5154115E+01,-1.25263E-01,-9.3786E-02,1.5911088E+02,1.4325591E-05,8.5315133E+01,3.5285E-02,8.9406E-02,2.9531854E+02,1.5731727E-05,1.301852E+02,-4.522E-03,8.8193E-02,2.1202393E+02
1.1754524E-05,4.5154067E+01,-1.20195E-01,-1.91469E-01,1.5911084E+02,1.0428061E-05,8.5316946E+01,9.9621E-02,3.3339E-02,2.9531595E+02,1.212389E-05,1.3018418E+02,5.8861E-02,3.0898E-02,2.1202354E+02
1.0275714E-05,4.5154115E+01,-1.0533E-01,-1.54577E-01,1.591116E+02,1.3528386E-05,8.5314766E+01,6.1073E-02,2.0521E-02,2.9531982E+02,1.3812922E-05,1.3018475E+02,-2.364E-03,3.9969E-02,2.1202364E+02
1.6854643E-05,4.5154145E+01,-1.00916E-01,-1.05439E-01,1.591114E+02,1.4716155E-05,8.5313914E+01,3.7053E-02,2.2875E-02,2.9531985E+02,2.1567564E-05,1.3018471E+02,-2.9062E-02,4.7191E-02,2.1202423E+02
1.0251704E-05,4.5154197E+01,-1.27292E-01,-1.07951E-01,1.5911066E+02,1.3876691E-05,8.5314785E+01,2.89E-04,7.2249E-02,2.953211E+02,1.3298119E-05,1.3018478E+02,-3.9877E-02,6.5729E-02,2.1202416E+02
2.0095034E-05,4.5154121E+01,-1.00078E-01,-1.29411E-01,1.5911043E+02,1.4035451E-05,8.5315173E+01,7.0948E-02,1.3582E-02,2.9531986E+02,1.9730981E-05,1.3018547E+02,1.6792E-02,3.951E-02,2.1202316E+02
1.0924395E-05,4.5154463E+01,-4.8692E-02,-1.79914E-01,1.5911139E+02,1.1972927E-05,8.5313441E+01,6.4764E-02,-8.887E-03,2.9531677E+02,1.6646941E-05,1.3018402E+02,-1.9714E-02,-7.993E-03,2.120241E+02
7.3414083E-06,4.5154236E+01,-7.9441E-02,-1.41931E-01,1.5911085E+02,1.2915004E-05,8.5312985E+01,9.4408E-02,-3.8468E-02,2.9532207E+02,1.7372995E-05,1.3018376E+02,6.3356E-02,-3.2349E-02,2.1202359E+02
1.113598E-05,4.515398E+01,-1.20618E-01,-1.42787E-01,1.5911011E+02,1.3263922E-05,8.5314189E+01,6.4912E-02,-1.6223E-02,2.9532041E+02,1.8664005E-05,1.3018436E+02,-1.006E-03,-5.055E-03,2.120238E+02
1.1155685E-05,4.5154282E+01,-6.0886E-02,-1.53773E-01,1.5911084E+02,1.4527583E-05,8.5313251E+01,7.8751E-02,-7.6023E-02,2.9532229E+02,1.8286719E-05,1.3018441E+02,4.6478E-02,-6.6881E-02,2.1202238E+02
1.4319912E-05,4.5154521E+01,-7.3608E-02,-8.3429E-02,1.5911009E+02,1.5419016E-05,8.5315174E+01,8.019E-02,-4.9498E-02,2.9531848E+02,1.440406E-05,1.3018453E+02,5.2878E-02,-2.831E-02,2.1202381E+02
1.9582589E-05,4.5154191E+01,-1.00236E-01,-1.34359E-01,1.5911087E+02,1.3353341E-05,8.5316802E+01,6.6944E-02,-8.4826E-02,2.9531851E+02,1.462376E-05,1.3018512E+02,3.0678E-02,-7.7618E-02,2.1202437E+02
6.6731835E-06,4.5153921E+01,-6.217E-02,-2.46133E-01,1.5911024E+02,1.1249892E-05,8.5314262E+01,1.23911E-01,-2.17131E-01,2.9532164E+02,1.5172912E-05,1.3018349E+02,9.6105E-02,-2.00894E-01,2.1202374E+02
3.1210815E-06,4.5154332E+01,-8.8514E-02,-1.35341E-01,1.5910944E+02,1.3652236E-05,8.531227E+01,5.3695E-02,-2.4594E-02,2.9531785E+02,1.7102545E-05,1.3018434E+02,-1.7004E-02,-2.9874E-02,2.1202323E+02
1.2054372E-05,4.5154052E+01,-1.2721E-01,-1.39735E-01,1.5910989E+02,1.2993716E-05,8.5315461E+01,4.7321E-02,-4.1367E-02,2.9531965E+02,1.5899011E-05,1.3018427E+02,-2.8941E-02,-2.6709E-02,2.1202356E+02
6.1273227E-06,4.5153841E+01,-1.27188E-01,-1.45349E-01,1.5911078E+02,1.2567954E-05,8.5311432E+01,6.1189E-02,-3.3612E-02,2.9532446E+02,2.2089394E-05,1.3018402E+02,-6.66E-04,-4.2308E-02,2.1202354E+02
9.0120469E-06,4.5154173E+01,-5.6513E-02,-1.66237E-01,1.5910998E+02,1.3392131E-05,8.5312698E+01,1.07973E-01,-1.2611E-01,2.9532557E+02,1.9261727E-05,1.3018369E+02,8.0838E-02,-1.14355E-01,2.1202355E+02
4.4188916E-06,4.5154076E+01,-1.14059E-01,-8.6899E-02,1.5911092E+02,1.4977378E-05,8.5312133E+01,6.7585E-02,-2.7904E-02,2.9531909E+02,2.0005134E-05,1.3018392E+02,3.3661E-02,-9.194E-03,2.120238E+02
7.9100624E-06,4.515393E+01,-1.58875E-01,-1.53136E-01,1.5911032E+02,1.0799998E-05,8.5315353E+01,3.6855E-02,-4.7853E-02,2.9532054E+02,1.219208E-05,1.301841E+02,-3.8017E-02,-4.8397E-02,2.1202382E+02
1.4439512E-05,4.5154145E+01,-9.4647E-02,-1.5554E-01,1.5911068E+02,1.3030322E-05,8.5316654E+01,9.1245E-02,-7.8278E-02,2.9531621E+02,1.3407157E-05,1.3018483E+02,5.5816E-02,-7.5782E-02,2.1202295E+02
8.5760196E-06,4.515418E+01,-1.1038E-01,-1.30824E-01,1.5910976E+02,1.3354849E-05,8.5313804E+01,6.6843E-02,2.3595E-02,2.9532098E+02,1.6225988E-05,1.3018442E+02,1.1812E-02,4.3051E-02,2.1202341E+02
2.0046453E-05,4.5154468E+01,-8.335E-02,-2.2916E-02,1.5910993E+02,1.8850364E-05,8.5313218E+01,4.7373E-02,-4.2621E-02,2.9532182E+02,2.152745E-05,1.3018606E+02,9.131E-03,5.144E-03,2.1202269E+02
5.4659128E-06,4.5153962E+01,-9.3507E-02,-1.90432E-01,1.5911083E+02,1.1098512E-05,8.5312596E+01,1.30599E-01,-4.3822E-02,2.9532517E+02,1.7302329E-05,1.3018327E+02,9.6577E-02,-4.8478E-02,2.1202372E+02
4.9581358E-06,4.5154353E+01,-5.9917E-02,-1.9179E-01,1.5911028E+02,1.1817315E-05,8.5311937E+01,5.2423E-02,-1.20974E-01,2.9532199E+02,1.679084E-05,1.3018394E+02,1.8073E-02,-1.1489E-01,2.1202375E+02
2.0258094E-05,4.5154517E+01,-6.6174E-02,-1.00018E-01,1.5911074E+02,1.6333933E-05,8.5314296E+01,4.767E-03,-2.6675E-02,2.9531534E+02,1.9368319E-05,1.301858E+02,-4.8594E-02,2.298E-02,2.1202289E+02
2.7813701E-05,4.5154548E+01,-9.937E-02,-4.3465E-02,1.5910967E+02,1.5906156E-05,8.5316779E+01,1.7557E-02,-4.3503E-02,2.953194E+02,1.4822222E-05,1.3018598E+02,-4.693E-02,1.2301E-02,2.1202512E+02
4.390529E-05,4.5154477E+01,-9.8693E-02,-3.9575E-02,1.5910981E+02,1.6082967E-05,8.5319221E+01,5.201E-02,-3.1054E-02,2.9531735E+02,1.6713393E-05,1.3018753E+02,-1.8039E-02,2.285E-02,2.1202415E+02
1.4424228E-05,4.5154258E+01,-1.15983E-01,-1.00791E-01,1.5911017E+02,1.4703159E-05,8.53146E+01,-5.0415E-02,-2.62E-02,2.9531979E+02,1.7110381E-05,1.3018487E+02,-7.3677E-02,5.132E-03,2.1202371E+02
5.6033481E-06,4.5154321E+01,-1.23348E-01,-3.3942E-02,1.5910922E+02,1.4538891E-05,8.5312213E+01,4.4016E-02,-7.95E-02,2.9532197E+02,1.7713452E-05,1.3018437E+02,1.273E-03,-7.084E-02,2.1202344E+02
1.3441838E-05,4.5154043E+01,-1.06422E-01,-1.18557E-01,1.5911021E+02,1.433625E-05,8.5313218E+01,5.8304E-02,-2.3265E-02,2.9532233E+02,2.3193898E-05,1.3018431E+02,-7.73E-04,2.1509E-02,2.120243E+02
7.5196306E-06,4.5153718E+01,-1.31863E-01,-1.31909E-01,1.5910977E+02,1.1933558E-05,8.5312507E+01,1.25994E-01,2.3886E-02,2.953252E+02,2.2434963E-05,1.3018337E+02,9.4424E-02,2.8177E-02,2.1202398E+02
2.7157826E-06,4.5154208E+01,-8.3986E-02,-8.8785E-02,1.5911028E+02,1.6154389E-05,8.5311233E+01,1.02713E-01,-5.83E-04,2.953208E+02,2.0061987E-05,1.3018443E+02,7.5763E-02,1.1471E-02,2.1202251E+02
7.7102963E-06,4.5154081E+01,-8.8469E-02,-1.23388E-01,1.5911015E+02,1.268587E-05,8.5311966E+01,1.19739E-01,4.2176E-02,2.9532341E+02,2.1775163E-05,1.3018352E+02,8.7535E-02,4.9583E-02,2.1202295E+02
1.4267429E-05,4.5154242E+01,-5.0071E-02,-1.55853E-01,1.5911043E+02,1.243497E-05,8.5314101E+01,1.32753E-01,-8.707E-03,2.9532117E+02,1.8922345E-05,1.301844E+02,1.03147E-01,-8.207E-03,2.1202393E+02
1.2449693E-05,4.515395E+01,-8.5247E-02,-1.5838E-01,1.5911103E+02,1.4433403E-05,8.5314298E+01,1.0417E-01,-1.14155E-01,2.953211E+02,1.798416E-05,1.3018508E+02,7.4957E-02,-1.06661E-01,2.1202202E+02
1.8332384E-05,4.5153958E+01,-1.17445E-01,-1.20405E-01,1.5911027E+02,1.4333947E-05,8.5316869E+01,8.928E-02,-1.39425E-01,2.9532495E+02,1.5672087E-05,1.3018518E+02,6.1462E-02,-1.25985E-01,2.1202311E+02
1.2989751E-05,4.5153511E+01,-9.2715E-02,-1.49756E-01,1.5911082E+02,1.338088E-05,8.5318036E+01,1.97326E-01,2.5106E-02,2.9531871E+02,1.4779075E-05,1.3018363E+02,1.66184E-01,3.1015E-02,2.1202246E+02
1.14433E-05,4.5153464E+01,-1.04829E-01,-1.14638E-01,1.5911081E+02,1.378401E-05,8.5317384E+01,1.95045E-01,-9.924E-03,2.9532197E+02,1.4967094E-05,1.301835E+02,1.64771E-01,-1.894E-03,2.1202195E+02
6.3714229E-06,4.5154101E+01,-7.5266E-02,-1.84315E-01,1.5911101E+02,1.1603715E-05,8.5313147E+01,1.15259E-01,-7.5726E-02,2.9532202E+02,1.7512707E-05,1.301835E+02,8.1172E-02,-7.6857E-02,2.1202405E+02
1.1644784E-05,4.5154287E+01,-8.4945E-02,-3.8563E-02,1.5910993E+02,1.7239125E-05,8.5311984E+01,8.1816E-02,-1.6761E-02,2.9532101E+02,2.4314712E-05,1.3018478E+02,5.4578E-02,1.3828E-02,2.1202341E+02
1.1533085E-05,4.5154034E+01,-1.04162E-01,-1.16852E-01,1.5911032E+02,1.5094684E-05,8.5314313E+01,8.9047E-02,-2.6524E-02,2.9531811E+02,1.9055104E-05,1.3018441E+02,6.0284E-02,-6.39E-03,2.1202347E+02
2.9237091E-06,4.5154006E+01,-1.00868E-01,-1.02747E-01,1.5911014E+02,1.5934283E-05,8.5310354E+01,6.2055E-02,-8.6479E-02,2.9532313E+02,2.5882548E-05,1.3018377E+02,3.2073E-02,-7.3846E-02,2.1202313E+02
1.0671432E-05,4.5154242E+01,-9.1959E-02,-1.33091E-01,1.5911084E+02,1.415215E-05,8.5312871E+01,2.1913E-02,-1.3673E-02,2.9531988E+02,1.9047406E-05,1.3018516E+02,-5.257E-02,1.812E-03,2.120226E+02
4.9500745E-06,4.5154436E+01,-7.0459E-02,-1.56141E-01,1.5911007E+02,1.2943879E-05,8.5311953E+01,2.3646E-02,-3.6885E-02,2.9531824E+02,1.7335824E-05,1.3018423E+02,-4.6499E-02,-2.2903E-02,2.1202338E+02
8.7569751E-06,4.5154487E+01,-8.0114E-02,-1.1237E-01,1.5910915E+02,1.3233458E-05,8.5312753E+01,6.3871E-02,-2.4434E-02,2.9532138E+02,1.6070658E-05,1.3018474E+02,5.634E-03,-3.5495E-02,2.1202263E+02
6.0283827E-06,4.515353E+01,-1.6145E-01,-1.1498E-01,1.5910982E+02,1.2502734E-05,8.5311218E+01,7.9726E-02,-3.5083E-02,2.9532385E+02,2.403539E-05,1.301842E+02,3.4761E-02,-4.755E-02,2.1202208E+02
4.5727859E-06,4.5153672E+01,-1.62409E-01,-8.0332E-02,1.5911016E+02,1.3843091E-05,8.5313837E+01,1.00338E-01,3.356E-03,2.9532305E+02,1.5258886E-05,1.301834E+02,6.8827E-02,2.3307E-02,2.1202453E+02
8.928761E-06,4.51543E+01,-8.5649E-02,-5.8416E-02,1.5911004E+02,1.6987798E-05,8.5313377E+01,1.02505E-01,-2.9E-05,2.953204E+02,1.8004502E-05,1.3018457E+02,7.4525E-02,2.419E-02,2.1202192E+02
9.7120543E-06,4.5154152E+01,-6.7799E-02,-8.8227E-02,1.5911119E+02,1.6185742E-05,8.5313635E+01,1.25977E-01,4.3884E-02,2.9532202E+02,1.8928916E-05,1.3018418E+02,9.6148E-02,5.8026E-02,2.1202257E+02
1.1856005E-05,4.5153637E+01,-1.49343E-01,-7.4086E-02,1.5910946E+02,1.4401284E-05,8.5314406E+01,1.10672E-01,-2.4557E-02,2.9532129E+02,2.1264875E-05,1.3018486E+02,8.2494E-02,-1.9399E-02,2.1202232E+02
9.7169289E-06,4.5153814E+01,-8.5559E-02,-1.70497E-01,1.5911005E+02,1.3043567E-05,8.5312752E+01,1.26845E-01,-8.948E-02,2.953221E+02,2.4054576E-05,1.3018346E+02,9.8141E-02,-8.0753E-02,2.1202372E+02
1.602503E-05,4.5153596E+01,-1.07818E-01,-1.50442E-01,1.5911015E+02,1.3716045E-05,8.5317284E+01,1.4077E-01,-1.78927E-01,2.95326E+02,1.7552181E-05,1.3018463E+02,1.13525E-01,-1.63556E-01,2.1202234E+02
1.7754864E-05,4.5153592E+01,-7.8938E-02,-1.75749E-01,1.5910999E+02,1.4000184E-05,8.5319839E+01,1.69535E-01,-2.02854E-01,2.9532287E+02,1.2189987E-05,1.3018457E+02,1.43395E-01,-1.83787E-01,2.1202353E+02
1.6303982E-05,4.5154277E+01,-6.2647E-02,-2.03118E-01,1.5911087E+02,1.1391511E-05,8.531651E+01,8.1619E-02,-1.29325E-01,2.9531558E+02,1.5610814E-05,1.3018416E+02,4.7202E-02,-1.21115E-01,2.1202467E+02
5.1685162E-06,4.5154289E+01,-7.5309E-02,-1.84034E-01,1.591107E+02,1.1930422E-05,8.5314139E+01,1.01491E-01,-5.6758E-02,2.9531882E+02,1.1950764E-05,1.3018384E+02,6.4502E-02,-6.195E-02,2.1202319E+02
8.260368E-06,4.5153893E+01,-1.29672E-01,-1.92617E-01,1.5911115E+02,1.0398738E-05,8.5315096E+01,1.19969E-01,3.1839E-02,2.9531801E+02,1.3604484E-05,1.3018381E+02,8.6768E-02,2.5283E-02,2.1202407E+02
4.1930464E-06,4.5154023E+01,-1.05293E-01,-9.22E-02,1.5911015E+02,1.7100509E-05,8.5311593E+01,7.1507E-02,-3.3839E-02,2.9531809E+02,2.2557793E-05,1.3018438E+02,4.3856E-02,-1.0027E-02,2.1202167E+02
1.8271849E-05,4.5154363E+01,-7.4367E-02,-1.4229E-01,1.5911128E+02,1.3929402E-05,8.5315495E+01,5.8589E-02,-2.3141E-02,2.9531821E+02,1.5462662E-05,1.30185E+02,-9.117E-03,5.863E-03,2.1202461E+02
1.9516949E-05,4.5154234E+01,-9.991E-02,-1.46779E-01,1.5911021E+02,1.3066967E-05,8.5316675E+01,3.7709E-02,-9.94E-03,2.9531307E+02,1.6864368E-05,1.3018507E+02,-4.5391E-02,1.5984E-02,2.1202343E+02
1.6069911E-05,4.515448E+01,-6.8699E-02,-1.31373E-01,1.5910977E+02,1.5090684E-05,8.5311534E+01,-5.4069E-02,-1.36996E-01,2.953193E+02,2.5232623E-05,1.3018534E+02,-6.946E-02,-1.12958E-01,2.1202419E+02
1.118982E-05,4.5154094E+01,-1.12533E-01,-1.35856E-01,1.5911023E+02,1.2842867E-05,8.5313707E+01,2.8998E-02,-7.9419E-02,2.9532042E+02,1.9697117E-05,1.3018448E+02,-2.2401E-02,-6.8607E-02,2.1202315E+02
1.3339063E-05,4.515426E+01,-9.7179E-02,-1.39865E-01,1.5911044E+02,1.3225565E-05,8.5314629E+01,4.6963E-02,-3.7985E-02,2.9531911E+02,1.5969178E-05,1.3018487E+02,-3.0116E-02,-3.0994E-02,2.1202314E+02
2.6602666E-05,4.5154291E+01,-1.19991E-01,-4.6967E-02,1.591101E+02,1.5142887E-05,8.5316349E+01,1.6414E-02,-1.0091E-02,2.9531764E+02,1.8788592E-05,1.3018661E+02,-5.263E-02,1.5522E-02,2.1202351E+02
2.1345029E-05,4.5154324E+01,-9.8843E-02,-7.5012E-02,1.5911069E+02,1.477824E-05,8.5315014E+01,5.6755E-02,-3.3592E-02,2.9532018E+02,1.7530755E-05,1.3018581E+02,-5.139E-03,-2.7533E-02,2.1202379E+02
3.8205933E-06,4.515425E+01,-6.9294E-02,-1.58244E-01,1.5911065E+02,1.4323161E-05,8.5311244E+01,3.5144E-02,-9.8098E-02,2.9532367E+02,2.1393577E-05,1.301838E+02,-3.381E-03,-8.4155E-02,2.1202269E+02
1.0486545E-05,4.515406E+01,-1.12369E-01,-1.36121E-01,1.5911069E+02,1.2388672E-05,8.531333E+01,7.7721E-02,3.1763E-02,2.9532297E+02,1.8383875E-05,1.3018464E+02,3.3401E-02,3.5569E-02,2.1202391E+02
1.7677299E-05,4.5154251E+01,-1.08883E-01,-1.56562E-01,1.591105E+02,1.3096698E-05,8.531406E+01,-3.4506E-02,-1.75663E-01,2.9532107E+02,1.9184565E-05,1.3018519E+02,-5.0453E-02,-1.52675E-01,2.1202436E+02
1.683536E-05,4.5154455E+01,-6.0977E-02,-9.7971E-02,1.5911045E+02,1.6891474E-05,8.5313084E+01,5.0806E-02,-3.6735E-02,2.953192E+02,2.1529567E-05,1.3018569E+02,-8.622E-03,-1.7341E-02,2.1202275E+02
5.1536851E-06,4.5154593E+01,-6.238E-02,-1.13715E-01,1.5911055E+02,1.4046888E-05,8.5312071E+01,-1.695E-03,-3.99E-03,2.9532357E+02,1.6009036E-05,1.3018404E+02,-5.3324E-02,2.0325E-02,2.1202342E+02
1.2648249E-05,4.5153982E+01,-1.32452E-01,-1.47302E-01,1.591112E+02,1.1109228E-05,8.5319169E+01,1.27493E-01,-5.5726E-02,2.9531727E+02,6.6734178E-06,1.3018479E+02,9.1921E-02,-6.537E-02,2.1202332E+02
1.5510267E-05,4.5154299E+01,-5.4101E-02,-1.26804E-01,1.5911098E+02,1.5051098E-05,8.5316463E+01,1.31554E-01,3.3281E-02,2.9531724E+02,1.3667809E-05,1.301843E+02,1.00632E-01,5.0274E-02,2.1202275E+02
1.5191017E-05,4.5154093E+01,-9.7736E-02,-1.54151E-01,1.5911094E+02,1.3185442E-05,8.5316025E+01,7.9063E-02,-1.03731E-01,2.9532001E+02,1.4778561E-05,1.3018475E+02,4.6729E-02,-9.5405E-02,2.1202269E+02
8.0126276E-06,4.5154208E+01,-1.06304E-01,-9.8873E-02,1.5911034E+02,1.3183706E-05,8.5313626E+01,7.9645E-02,9.7749E-02,2.9531915E+02,1.6216068E-05,1.3018423E+02,4.4938E-02,9.7173E-02,2.1202376E+02
1.5293735E-05,4.5154265E+01,-9.9499E-02,-7.2802E-02,1.5911037E+02,1.5576277E-05,8.5313591E+01,4.8643E-02,3.096E-03,2.9532114E+02,2.1359148E-05,1.3018495E+02,-2.2705E-02,3.935E-02,2.1202336E+02
1.3661932E-05,4.5154525E+01,-6.3268E-02,-1.64622E-01,1.5911004E+02,1.1853696E-05,8.5314888E+01,6.6498E-02,-9.14E-04,2.9531835E+02,1.3301204E-05,1.3018402E+02,-8.764E-03,2.457E-02,2.120246E+02
9.7137483E-06,4.5154386E+01,-8.511E-02,-1.21125E-01,1.5911041E+02,1.312172E-05,8.5313891E+01,4.83E-02,9.4997E-02,2.9531932E+02,1.4865061E-05,1.3018432E+02,5.74E-03,9.419E-02,2.1202285E+02
9.9919167E-06,4.51542E+01,-1.11095E-01,-1.46373E-01,1.5910998E+02,1.2156775E-05,8.5314773E+01,6.9608E-02,1.18763E-01,2.9531845E+02,1.3202E-05,1.3018461E+02,3.5754E-02,1.10588E-01,2.1202333E+02
1.6193746E-05,4.5154235E+01,-7.6411E-02,-1.0686E-01,1.5911065E+02,1.4091507E-05,8.5314245E+01,8.2026E-02,1.02784E-01,2.9531818E+02,2.095605E-05,1.3018498E+02,4.688E-02,1.03275E-01,2.1202246E+02
1.6180645E-05,4.5154413E+01,-6.5973E-02,-9.1198E-02,1.5911013E+02,1.4215695E-05,8.5314726E+01,9.683E-02,8.1196E-02,2.9531921E+02,1.6575054E-05,1.3018487E+02,6.1286E-02,8.6926E-02,2.1202303E+02
1.5320049E-06,4.5153721E+01,-1.02917E-01,-1.91004E-01,1.5911159E+02,1.2727865E-05,8.5311465E+01,1.13148E-01,-8.3432E-02,2.9532313E+02,1.9238095E-05,1.3018336E+02,7.9773E-02,-8.1524E-02,2.1202222E+02
1.4090955E-05,4.5154612E+01,-2.1701E-02,-1.76665E-01,1.5911098E+02,1.6322769E-05,8.5311523E+01,-2.847E-03,-2.02392E-01,2.9532032E+02,2.4338956E-05,1.3018522E+02,-1.7002E-02,-1.77039E-01,2.1202322E+02
3.8782207E-06,4.5153956E+01,-1.25772E-01,-1.79387E-01,1.5911065E+02,1.1712338E-05,8.5312181E+01,2.7678E-02,-3.2902E-02,2.9532178E+02,1.7560876E-05,1.3018362E+02,-4.9461E-02,-2.172E-02,2.1202424E+02
1.7467129E-05,4.5153967E+01,-1.25427E-01,-8.1546E-02,1.5911154E+02,1.5757217E-05,8.5315137E+01,5.0616E-02,1.6705E-02,2.9531977E+02,1.9995024E-05,1.3018564E+02,-1.5192E-02,4.3848E-02,2.1202341E+02
5.4399088E-06,4.5154271E+01,-9.4113E-02,-1.09987E-01,1.5911017E+02,1.5540172E-05,8.5312831E+01,6.1505E-02,-1.8365E-02,2.9532143E+02,1.6573612E-05,1.3018441E+02,1.4952E-02,1.6916E-02,2.1202256E+02
1.5654529E-05,4.5154255E+01,-6.7297E-02,-1.45924E-01,1.5911065E+02,1.4310649E-05,8.5314439E+01,1.00626E-01,8.469E-03,2.9532127E+02,1.7971801E-05,1.3018486E+02,6.9824E-02,2.2899E-02,2.1202394E+02
1.553764E-05,4.5154159E+01,-1.24839E-01,-1.02087E-01,1.591104E+02,1.2795575E-05,8.5315629E+01,4.9502E-02,1.5514E-02,2.9531729E+02,1.7192631E-05,1.3018488E+02,-2.9325E-02,3.0672E-02,2.1202375E+02
1.384486E-05,4.5154266E+01,-9.853E-02,-1.70201E-01,1.5911009E+02,1.0648785E-05,8.5314258E+01,5.3525E-02,-5.308E-03,2.9532132E+02,1.7340251E-05,1.301841E+02,-4.2575E-02,-1.1994E-02,2.1202474E+02
7.6435024E-06,4.5154141E+01,-1.09282E-01,-1.58496E-01,1.591101E+02,1.0630257E-05,8.531378E+01,1.07684E-01,-4.5277E-02,2.9531988E+02,1.4027819E-05,1.3018449E+02,6.2316E-02,-6.9097E-02,2.1202258E+02
8.2562112E-06,4.5154144E+01,-8.9153E-02,-4.3437E-02,1.5911124E+02,1.7592088E-05,8.5312932E+01,1.12127E-01,-1.462E-02,2.9532191E+02,2.045541E-05,1.3018418E+02,8.7438E-02,1.0287E-02,2.1202254E+02
8.0574512E-06,4.5153726E+01,-1.28324E-01,-9.8132E-02,1.5911069E+02,1.4239359E-05,8.5312028E+01,1.08305E-01,2.027E-02,2.9532454E+02,2.2406959E-05,1.3018441E+02,7.8103E-02,2.9146E-02,2.1202209E+02
1.116748E-05,4.5154171E+01,-1.27804E-01,-1.03039E-01,1.591102E+02,1.3552455E-05,8.53143E+01,-4.9522E-02,-8.16E-04,2.9531848E+02,1.7481792E-05,1.3018427E+02,-7.0636E-02,1.8171E-02,2.1202466E+02
2.4598935E-05,4.5154836E+01,-8.2588E-02,2.988E-03,1.5911048E+02,1.5535346E-05,8.5313664E+01,-6.9705E-02,1.32821E-01,2.9531645E+02,1.6420474E-05,1.301868E+02,-7.989E-02,1.19698E-01,2.1202299E+02
2.4840723E-05,4.515481E+01,-6.2043E-02,-6.3165E-02,1.5910921E+02,1.5344506E-05,8.5313287E+01,-8.489E-02,7.016E-03,2.9531631E+02,1.8769535E-05,1.3018651E+02,-9.3818E-02,1.7718E-02,2.120234E+02
2.1313432E-05,4.5154758E+01,-3.5195E-02,-1.08164E-01,1.5910973E+02,1.3549809E-05,8.5313143E+01,-7.747E-03,-2.0727E-02,2.9532009E+02,1.7547373E-05,1.3018586E+02,-5.8768E-02,-2.57E-04,2.1202312E+02
4.0041108E-06,4.5154557E+01,-6.183E-02,-1.46872E-01,1.5911006E+02,1.3786821E-05,8.531326E+01,-5.985E-03,-4.1636E-02,2.953186E+02,1.5506747E-05,1.3018326E+02,-5.8484E-02,7.108E-03,2.1202413E+02
1.0341916E-05,4.5154208E+01,-1.13472E-01,-1.31262E-01,1.5911106E+02,1.3774513E-05,8.5313421E+01,-6.0093E-02,1.8047E-02,2.9532093E+02,1.7027798E-05,1.3018498E+02,-7.8621E-02,1.7839E-02,2.1202307E+02
1.487499E-05,4.5153929E+01,-1.29071E-01,-7.2881E-02,1.5911122E+02,1.5483665E-05,8.5314353E+01,3.3065E-02,8.8201E-02,2.9531917E+02,2.1638082E-05,1.3018502E+02,-4.157E-03,9.099E-02,2.1202403E+02
1.5392444E-05,4.5154058E+01,-1.29346E-01,-1.46965E-01,1.5911013E+02,1.1962412E-05,8.5315667E+01,2.7272E-02,4.0559E-02,2.9531857E+02,1.6668362E-05,1.3018543E+02,-5.2035E-02,1.7291E-02,2.1202238E+02
1.8109563E-05,4.5154448E+01,-6.8769E-02,-1.1526E-01,1.5911113E+02,1.6030887E-05,8.5313616E+01,-2.1603E-02,-2.9481E-02,2.9531832E+02,1.9638357E-05,1.3018553E+02,-5.6706E-02,1.4229E-02,2.1202404E+02
1.750782E-05,4.5154416E+01,-9.7255E-02,-1.11098E-01,1.5911029E+02,1.3809978E-05,8.5315746E+01,1.0555E-02,1.9069E-02,2.9531744E+02,1.4604156E-05,1.3018525E+02,-5.3216E-02,2.4681E-02,2.1202312E+02
1.6877989E-05,4.5154574E+01,-7.7753E-02,-8.9321E-02,1.591104E+02,1.6354702E-05,8.5315498E+01,2.3811E-02,-4.31E-02,2.9531647E+02,1.2953878E-05,1.3018559E+02,-4.2683E-02,3.473E-03,2.1202327E+02
1.3661322E-05,4.5153987E+01,-1.25363E-01,-1.29243E-01,1.5911066E+02,1.308284E-05,8.5314594E+01,5.2644E-02,4.506E-03,2.9532079E+02,1.8413859E-05,1.3018467E+02,-3.0366E-02,2.2322E-02,2.1202465E+02
5.1818425E-06,4.5153873E+01,-1.52758E-01,-6.6826E-02,1.5910941E+02,1.3045288E-05,8.5311817E+01,4.5513E-02,1.25227E-01,2.9532313E+02,2.061423E-05,1.3018356E+02,1.1242E-02,1.19541E-01,2.1202374E+02
1.5067175E-05,4.5153939E+01,-1.3091E-01,-1.04715E-01,1.5911033E+02,1.2303614E-05,8.5315291E+01,9.2496E-02,1.1289E-01,2.9532439E+02,1.7567292E-05,1.3018499E+02,5.7823E-02,1.06966E-01,2.1202348E+02
1.0227769E-05,4.5154304E+01,-8.4043E-02,-1.55476E-01,1.5911037E+02,1.2904096E-05,8.5313778E+01,3.6953E-02,5.0357E-02,2.953185E+02,1.8145304E-05,1.3018383E+02,-2.8332E-02,5.823E-02,2.1202368E+02
1.0438048E-05,4.5154267E+01,-1.09778E-01,-1.02283E-01,1.5911054E+02,1.5278673E-05,8.5311792E+01,-7.2074E-02,6.4196E-02,2.9532128E+02,2.1762443E-05,1.3018501E+02,-8.4534E-02,5.9486E-02,2.1202325E+02
7.0942957E-06,4.5154333E+01,-8.1389E-02,-9.9466E-02,1.591105E+02,1.6278987E-05,8.5311793E+01,1.2696E-02,6.8175E-02,2.9531961E+02,2.1918299E-05,1.3018458E+02,-2.8869E-02,7.0154E-02,2.1202284E+02
1.3665554E-05,4.5154033E+01,-1.37282E-01,-7.8216E-02,1.5911031E+02,1.5447774E-05,8.5314185E+01,-4.8217E-02,1.0492E-02,2.95319E+02,1.8813355E-05,1.3018523E+02,-6.5929E-02,2.6164E-02,2.1202406E+02
1.1402576E-05,4.5154188E+01,-1.30983E-01,-9.8932E-02,1.5911021E+02,1.369038E-05,8.5313417E+01,-6.0311E-02,1.6661E-02,2.9532329E+02,1.6696742E-05,1.3018507E+02,-7.9203E-02,1.7525E-02,2.120231E+02
1.0427445E-05,4.5154212E+01,-1.45143E-01,-1.4694E-01,1.5911077E+02,1.0393326E-05,8.5314075E+01,-9.2829E-02,8.6174E-02,2.9531993E+02,1.4668217E-05,1.3018463E+02,-1.09892E-01,6.0749E-02,2.1202372E+02
1.6296975E-05,4.5154421E+01,-7.3257E-02,-1.40444E-01,1.5911061E+02,1.4229348E-05,8.5315721E+01,6.954E-02,-2.086E-02,2.9531562E+02,1.2866423E-05,1.3018556E+02,2.7285E-02,-1.7288E-02,2.1202211E+02
1.1076181E-05,4.515435E+01,-8.6292E-02,-1.07946E-01,1.5911007E+02,1.6047015E-05,8.531539E+01,8.3562E-02,2.5035E-02,2.9531611E+02,1.4060788E-05,1.3018425E+02,4.3272E-02,5.6802E-02,2.120238E+02
7.6240519E-06,4.5154015E+01,-1.05845E-01,-1.40253E-01,1.5911056E+02,1.1969584E-05,8.5314716E+01,1.37914E-01,3.009E-02,2.9532171E+02,1.2760608E-05,1.3018364E+02,1.07267E-01,3.2331E-02,2.1202387E+02
8.4709586E-07,4.5153869E+01,-1.22785E-01,-1.63645E-01,1.5911079E+02,1.1707238E-05,8.5311049E+01,8.3053E-02,-1.03517E-01,2.9532448E+02,1.7724138E-05,1.3018309E+02,5.1067E-02,-9.8946E-02,2.1202372E+02
3.1292389E-06,4.5154525E+01,-6.8952E-02,-1.86615E-01,1.5911018E+02,1.1489977E-05,8.5312554E+01,5.5733E-02,1.1482E-02,2.9532097E+02,1.1948719E-05,1.3018442E+02,-3.423E-02,-2.4439E-02,2.1202237E+02
1.4629007E-05,4.5153896E+01,-1.05417E-01,-1.69844E-01,1.5911122E+02,1.1832329E-05,8.5315269E+01,1.00539E-01,-9.5019E-02,2.953231E+02,1.8694772E-05,1.3018446E+02,6.7205E-02,-9.2567E-02,2.1202408E+02
1.4745099E-05,4.5154052E+01,-1.15887E-01,-1.40345E-01,1.5910997E+02,1.0824587E-05,8.5316053E+01,1.19899E-01,5.8791E-02,2.9532071E+02,1.6050691E-05,1.3018453E+02,8.4149E-02,5.4113E-02,2.1202319E+02
1.4650665E-05,4.5153918E+01,-1.4149E-01,-1.10096E-01,1.591099E+02,1.2426086E-05,8.5315757E+01,8.1866E-02,6.3205E-02,2.9532104E+02,1.6574852E-05,1.3018498E+02,3.7261E-02,6.8678E-02,2.1202253E+02
2.7693133E-06,4.5154084E+01,-1.15077E-01,-1.06758E-01,1.5911034E+02,1.4668331E-05,8.5311503E+01,8.323E-03,6.2226E-02,2.9531918E+02,2.10529E-05,1.3018388E+02,-3.518E-02,6.2086E-02,2.1202287E+02
1.8632294E-05,4.515406E+01,-1.22639E-01,-1.17807E-01,1.5911027E+02,1.3953688E-05,8.5315962E+01,5.817E-03,3.7579E-02,2.9531712E+02,1.8762275E-05,1.3018539E+02,-5.1801E-02,3.497E-02,2.1202351E+02
3.0481245E-06,4.5153808E+01,-1.64805E-01,-1.41607E-01,1.5911063E+02,1.1595455E-05,8.5312397E+01,-5.2051E-02,1.1365E-02,2.953213E+02,1.6446031E-05,1.3018318E+02,-7.8412E-02,1.2862E-02,2.12024E+02
7.1299828E-06,4.5153948E+01,-1.42403E-01,-1.1592E-01,1.5911064E+02,1.2804927E-05,8.5313502E+01,4.2162E-02,4.0561E-02,2.9532001E+02,1.6776718E-05,1.3018432E+02,-3.3505E-02,3.982E-02,2.1202282E+02
9.3074282E-06,4.5154276E+01,-7.4145E-02,-1.70252E-01,1.5911022E+02,1.2337625E-05,8.5312788E+01,8.9916E-02,-2.2222E-02,2.9532121E+02,1.7142047E-05,1.3018404E+02,5.5114E-02,-2.4146E-02,2.1202475E+02
1.9526971E-05,4.5154168E+01,-1.03274E-01,-1.28873E-01,1.5911051E+02,1.4178016E-05,8.5316037E+01,6.0955E-02,-1.8241E-02,2.953171E+02,1.8086401E-05,1.3018548E+02,-1.6438E-02,5.463E-03,2.1202254E+02
1.4071114E-05,4.5154579E+01,-8.1572E-02,-9.4434E-02,1.5910894E+02,1.3094332E-05,8.5314637E+01,6.3282E-02,6.939E-03,2.9531977E+02,1.4560915E-05,1.3018483E+02,-1.1298E-02,2.9892E-02,2.1202298E+02
7.4751344E-06,4.515415E+01,-1.03472E-01,-1.66373E-01,1.591112E+02,1.2804342E-05,8.5313788E+01,-2.3506E-02,-6.4789E-02,2.9531789E+02,1.7892485E-05,1.3018369E+02,-6.5465E-02,-3.4166E-02,2.1202398E+02
1.4290877E-05,4.5154696E+01,-3.3449E-02,-1.94856E-01,1.5911063E+02,1.2708171E-05,8.5313225E+01,-5.2866E-02,-1.60168E-01,2.9531208E+02,1.8116453E-05,1.3018451E+02,-6.7776E-02,-1.36809E-01,2.1202503E+02
1.7026987E-05,4.5154369E+01,-8.3805E-02,-1.34789E-01,1.5911014E+02,1.38882E-05,8.5313888E+01,-2.7506E-02,-3.5885E-02,2.9531891E+02,1.8961816E-05,1.3018536E+02,-6.4309E-02,-9.897E-03,2.120239E+02
9.3874914E-06,4.5154488E+01,-8.6774E-02,-9.6149E-02,1.5910944E+02,1.5442347E-05,8.5312429E+01,-4.3948E-02,4.278E-02,2.9532007E+02,1.8761602E-05,1.3018494E+02,-6.6429E-02,4.2852E-02,2.1202274E+02
3.9229362E-06,4.5154038E+01,-1.22196E-01,-1.22445E-01,1.5911012E+02,1.1845003E-05,8.5312428E+01,1.02032E-01,7.3561E-02,2.9531995E+02,1.6405896E-05,1.3018377E+02,6.5677E-02,7.1363E-02,2.1202255E+02
1.8723933E-05,4.5154426E+01,-5.2942E-02,-1.36188E-01,1.59111E+02,1.4118935E-05,8.5315441E+01,9.1154E-02,-2.205E-02,2.9531643E+02,1.6321408E-05,1.3018514E+02,5.9544E-02,-1.1184E-02,2.12024E+02
1.4432496E-05,4.515413E+01,-1.18235E-01,-1.24712E-01,1.5911002E+02,1.2744354E-05,8.5315564E+01,6.7267E-02,-3.2673E-02,2.9531724E+02,1.6584175E-05,1.3018463E+02,1.6729E-02,-3.4526E-02,2.1202386E+02
8.8957019E-06,4.5154578E+01,-7.1204E-02,-1.04727E-01,1.5911033E+02,1.4341777E-05,8.5313661E+01,5.4805E-02,8.56E-04,2.953214E+02,1.3668671E-05,1.301845E+02,-1.2121E-02,3.3538E-02,2.1202415E+02
8.4151393E-06,4.515421E+01,-1.04751E-01,-1.43551E-01,1.5911005E+02,1.2971893E-05,8.531361E+01,5.3415E-02,-3.1162E-02,2.9532141E+02,1.6564614E-05,1.301843E+02,-2.2965E-02,-2.9171E-02,2.1202339E+02
1.8920651E-05,4.5154294E+01,-1.13942E-01,-6.4217E-02,1.5910942E+02,1.6059672E-05,8.5315466E+01,3.3941E-02,-3.1685E-02,2.95318E+02,1.7521092E-05,1.3018581E+02,-4.2737E-02,8.022E-03,2.1202245E+02
1.4831185E-05,4.5154264E+01,-1.14782E-01,-5.9098E-02,1.5911064E+02,1.479344E-05,8.5313228E+01,7.431E-03,5.3373E-02,2.9532054E+02,2.0585922E-05,1.3018508E+02,-4.056E-02,5.2704E-02,2.1202423E+02
3.9384761E-06,4.5153766E+01,-1.04768E-01,-1.39412E-01,1.5911105E+02,1.3369629E-05,8.5311875E+01,1.34647E-01,-2.2056E-02,2.9532333E+02,2.0330391E-05,1.3018344E+02,1.06476E-01,-1.762E-02,2.1202331E+02
1.0678231E-06,4.5153793E+01,-1.10368E-01,-1.9891E-01,1.5911E+02,1.1100887E-05,8.5312312E+01,1.22164E-01,-1.38492E-01,2.9532108E+02,1.5096934E-05,1.30183E+02,9.0127E-02,-1.33099E-01,2.1202323E+02
9.2313566E-06,4.5153732E+01,-1.48828E-01,-1.3266E-01,1.5911079E+02,1.1829563E-05,8.5313772E+01,8.7045E-02,5.75E-03,2.953226E+02,2.0256656E-05,1.3018399E+02,4.7472E-02,1.0727E-02,2.1202347E+02
8.0120119E-06,4.5154153E+01,-7.7642E-02,-1.96515E-01,1.5911021E+02,1.1145618E-05,8.5314351E+01,9.9681E-02,-1.36207E-01,2.9532018E+02,1.4784171E-05,1.3018386E+02,6.2949E-02,-1.32178E-01,2.1202238E+02
1.6464235E-05,4.5154331E+01,-4.0018E-02,-1.98908E-01,1.5911032E+02,1.2630141E-05,8.5314572E+01,7.5208E-02,-1.73069E-01,2.9531866E+02,1.929602E-05,1.3018474E+02,4.7643E-02,-1.58249E-01,2.1202289E+02
2.2529179E-05,4.515478E+01,-4.8244E-02,-1.41786E-01,1.5911037E+02,1.3090442E-05,8.5316445E+01,-3.2739E-02,-4.3983E-02,2.9531729E+02,1.0068694E-05,1.3018544E+02,-6.8802E-02,-1.3758E-02,2.1202429E+02
1.766388E-05,4.515461E+01,-5.3053E-02,-1.44595E-01,1.5911064E+02,1.4055649E-05,8.5313004E+01,-8.1817E-02,-1.7049E-02,2.9532026E+02,1.9324877E-05,1.3018495E+02,-9.4695E-02,1.154E-03,2.1202424E+02
1.9765284E-05,4.5154168E+01,-1.28165E-01,-7.6021E-02,1.5911024E+02,1.396362E-05,8.5314941E+01,-7.26E-04,1.1248E-02,2.9532205E+02,1.9080068E-05,1.3018569E+02,-5.5466E-02,1.5245E-02,2.120238E+02
1.1506784E-05,4.5153979E+01,-1.36942E-01,-6.586E-02,1.5911105E+02,1.5101619E-05,8.5314331E+01,4.019E-02,5.587E-02,2.953201E+02,1.7949203E-05,1.3018468E+02,-1.0361E-02,6.7783E-02,2.1202395E+02
1.236238E-05,4.5154088E+01,-1.11723E-01,-1.43435E-01,1.591116E+02,1.4041704E-05,8.5315148E+01,2.4895E-02,5.9832E-02,2.9531922E+02,1.5742248E-05,1.3018456E+02,-2.7849E-02,6.4646E-02,2.1202346E+02
1.4546649E-05,4.5154379E+01,-8.9173E-02,-1.36205E-01,1.5911029E+02,1.2875172E-05,8.5315129E+01,3.9544E-02,6.0699E-02,2.9531942E+02,1.5263518E-05,1.3018445E+02,-1.7852E-02,6.7191E-02,2.1202317E+02
1.0348403E-05,4.5153979E+01,-1.36582E-01,-1.45164E-01,1.5911073E+02,1.2914593E-05,8.5315206E+01,5.459E-03,-2.7697E-02,2.9531904E+02,1.4470136E-05,1.301847E+02,-5.7056E-02,-2.95E-03,2.1202325E+02
1.2544074E-05,4.5154463E+01,-8.4632E-02,-8.3387E-02,1.5910949E+02,1.3596183E-05,8.5313376E+01,5.8321E-02,1.6624E-02,2.9531797E+02,1.8721975E-05,1.3018442E+02,-6.025E-03,4.3788E-02,2.1202404E+02
1.2780719E-05,4.5154282E+01,-7.5728E-02,-1.6237E-01,1.5911048E+02,1.3305931E-05,8.5313647E+01,5.5428E-02,-1.3832E-02,2.9531877E+02,1.9383445E-05,1.301845E+02,-2.9859E-02,5.262E-03,2.1202377E+02
1.4908368E-05,4.5154233E+01,-1.25759E-01,-1.03503E-01,1.5911021E+02,1.3163525E-05,8.5316321E+01,5.1546E-02,-3.0917E-02,2.9531984E+02,1.3216954E-05,1.3018519E+02,-2.6125E-02,-2.9503E-02,2.1202337E+02
1.1503012E-05,4.5154401E+01,-5.2003E-02,-1.47404E-01,1.5911043E+02,1.5256553E-05,8.5312951E+01,7.2019E-02,-3.3881E-02,2.9531894E+02,1.9313155E-05,1.3018478E+02,3.9731E-02,-1.822E-02,2.1202293E+02
4.9468698E-06,4.515442E+01,-6.6388E-02,-1.63627E-01,1.5911066E+02,1.3068003E-05,8.531335E+01,6.0814E-02,-2.469E-02,2.9531811E+02,1.5170633E-05,1.3018345E+02,-1.4368E-02,-5.526E-03,2.1202347E+02
2.3223657E-05,4.5154518E+01,-7.4016E-02,-1.34247E-01,1.5911012E+02,1.3832813E-05,8.5317264E+01,4.2533E-02,1.6044E-02,2.9531277E+02,1.3125234E-05,1.3018536E+02,-3.0058E-02,4.1161E-02,2.1202488E+02
1.5568991E-05,4.5154673E+01,-2.4801E-02,-1.45735E-01,1.5911057E+02,1.4371067E-05,8.5312741E+01,-2.3273E-02,5.418E-03,2.9531893E+02,1.8769796E-05,1.3018495E+02,-5.868E-02,2.0459E-02,2.1202302E+02
1.8234582E-05,4.5154722E+01,-3.7682E-02,-1.26479E-01,1.5911075E+02,1.4005491E-05,8.53131E+01,-5.8824E-02,-6.02E-04,2.9531815E+02,1.7142747E-05,1.3018584E+02,-7.7357E-02,4.826E-03,2.1202292E+02
5.4404284E-06,4.5154551E+01,-4.3816E-02,-1.77321E-01,1.5911142E+02,1.2866123E-05,8.5311698E+01,-3.1442E-02,-6.8565E-02,2.953211E+02,1.7167057E-05,1.3018429E+02,-6.1954E-02,-5.0466E-02,2.1202406E+02
1.7391016E-05,4.5154678E+01,-5.758E-02,-1.27901E-01,1.5911014E+02,1.3743938E-05,8.531495E+01,-3.4418E-02,3.9463E-02,2.9531648E+02,1.3916078E-05,1.3018517E+02,-6.447E-02,3.7015E-02,2.1202381E+02
2.6450061E-05,4.515448E+01,-8.4377E-02,-7.6289E-02,1.5911106E+02,1.6390338E-05,8.5315731E+01,2.0688E-02,3.9791E-02,2.9531846E+02,1.6534702E-05,1.3018596E+02,-3.3576E-02,5.6017E-02,2.1202429E+02
2.0475485E-05,4.5154505E+01,-8.5036E-02,-1.32157E-01,1.5910996E+02,1.4349324E-05,8.5315406E+01,-1.3258E-02,-1.37564E-01,2.9531855E+02,1.4133448E-05,1.3018601E+02,-3.6749E-02,-1.17908E-01,2.1202423E+02
1.3526482E-05,4.5154124E+01,-1.193E-02,-1.06182E-01,1.5910958E+02,1.4422618E-05,8.5313348E+01,1.62885E-01,-8.5897E-02,2.9532191E+02,2.5260654E-05,1.301836E+02,1.36605E-01,-7.3778E-02,2.1202331E+02
1.2537484E-05,4.51535E+01,-1.20434E-01,-1.20391E-01,1.5911064E+02,1.3554579E-05,8.5316671E+01,1.72265E-01,-1.7209E-02,2.9532648E+02,1.6680667E-05,1.3018371E+02,1.44229E-01,-7.772E-03,2.1202324E+02
1.241051E-05,4.515357E+01,-1.43438E-01,-1.78275E-01,1.5911091E+02,1.1108786E-05,8.5317487E+01,1.38237E-01,-2.4732E-02,2.9532009E+02,1.5789559E-05,1.3018415E+02,1.04539E-01,-2.8871E-02,2.1202343E+02
1.0151623E-05,4.5153865E+01,-1.06213E-01,-1.55541E-01,1.5910994E+02,1.2162989E-05,8.531467E+01,1.32273E-01,-7.3451E-02,2.9532298E+02,1.7178986E-05,1.3018368E+02,1.02177E-01,-6.8825E-02,2.120232E+02
2.4004854E-06,4.5153421E+01,-1.35038E-01,-1.17141E-01,1.5911037E+02,1.4868524E-05,8.5313761E+01,1.50843E-01,-7.6385E-02,2.9531961E+02,1.4804235E-05,1.3018305E+02,1.26999E-01,-6.2626E-02,2.1202307E+02
1.1710355E-05,4.5154207E+01,-3.0506E-02,-1.65922E-01,1.591103E+02,1.353275E-05,8.5314679E+01,1.4534E-01,-1.15462E-01,2.9532204E+02,1.6496198E-05,1.3018361E+02,1.18058E-01,-1.0312E-01,2.1202334E+02
2.0459203E-05,4.5154524E+01,-7.3283E-02,-9.572E-02,1.591107E+02,1.5397202E-05,8.5315898E+01,6.1212E-02,7.931E-03,2.9531516E+02,1.4160296E-05,1.3018574E+02,2.698E-03,4.4003E-02,2.1202292E+02
2.1366239E-05,4.5154088E+01,-1.22626E-01,-8.3542E-02,1.5911041E+02,1.6031022E-05,8.5317752E+01,6.1309E-02,-2.6846E-02,2.9531646E+02,1.5667834E-05,1.3018566E+02,1.0723E-02,2.2599E-02,2.1202297E+02
9.5151775E-06,4.5154374E+01,-7.2964E-02,-6.1717E-02,1.5910975E+02,1.6253014E-05,8.5311438E+01,7.7259E-02,2.1944E-02,2.9531906E+02,2.5013262E-05,1.3018449E+02,3.7904E-02,4.9272E-02,2.1202385E+02
9.7529014E-06,4.5153771E+01,-8.9985E-02,-4.3057E-02,1.5910982E+02,1.5304172E-05,8.5312987E+01,1.65886E-01,4.1439E-02,2.9532462E+02,2.4793127E-05,1.3018349E+02,1.37553E-01,5.0308E-02,2.1202337E+02
5.2602689E-06,4.515353E+01,-9.6122E-02,-5.9253E-02,1.5911003E+02,1.5214423E-05,8.5312541E+01,1.86912E-01,-1.775E-02,2.9532439E+02,2.3793858E-05,1.3018295E+02,1.59864E-01,-8.348E-03,2.1202343E+02
1.1620627E-05,4.5154185E+01,-6.901E-02,-1.44527E-01,1.5911009E+02,1.3255419E-05,8.5312942E+01,1.13028E-01,1.114E-02,2.9531964E+02,2.143318E-05,1.301841E+02,8.252E-02,1.9429E-02,2.1202442E+02
2.6995399E-05,4.5154397E+01,-3.1606E-02,-1.34358E-01,1.5911064E+02,1.2810264E-05,8.5318192E+01,1.48287E-01,7.451E-03,2.9531393E+02,1.3965344E-05,1.301857E+02,1.19707E-01,9.926E-03,2.1202382E+02
2.0922126E-05,4.5154222E+01,-6.5245E-02,-1.36383E-01,1.5911119E+02,1.4749692E-05,8.5317408E+01,1.23541E-01,-6.5218E-02,2.9531997E+02,1.3656255E-05,1.3018536E+02,9.5768E-02,-5.5754E-02,2.1202307E+02
1.0255924E-05,4.5153745E+01,-7.9878E-02,-1.88153E-01,1.5911033E+02,1.2633192E-05,8.5315702E+01,1.52862E-01,-1.31444E-01,2.9532109E+02,1.5652448E-05,1.3018374E+02,1.23538E-01,-1.21207E-01,2.1202277E+02
1.0214707E-05,4.5153879E+01,-1.47968E-01,-8.258E-02,1.5911014E+02,1.400754E-05,8.5313015E+01,2.8714E-02,-2.7998E-02,2.95324E+02,2.0477263E-05,1.3018469E+02,-4.85E-02,-3.499E-03,2.1202313E+02
1.2749057E-05,4.5154293E+01,-9.0864E-02,-1.70799E-01,1.5910964E+02,1.1939973E-05,8.5314863E+01,4.6419E-02,-9.8414E-02,2.9532069E+02,1.5822525E-05,1.3018443E+02,1.409E-03,-9.1915E-02,2.1202351E+02
9.1535519E-06,4.5154079E+01,-7.2375E-02,-2.27051E-01,1.5911028E+02,1.0416288E-05,8.5314696E+01,1.13004E-01,-1.7608E-01,2.9531995E+02,1.4611749E-05,1.3018412E+02,8.1014E-02,-1.68828E-01,2.1202319E+02
9.2051784E-06,4.5154852E+01,-1.4732E-02,-2.38813E-01,1.5910999E+02,1.123841E-05,8.5312841E+01,-5.5081E-02,-1.98465E-01,2.9531708E+02,1.4846007E-05,1.3018461E+02,-6.8639E-02,-1.77426E-01,2.1202288E+02
1.6742184E-05,4.5154152E+01,-1.28205E-01,-1.13892E-01,1.5911104E+02,1.458127E-05,8.531599E+01,-3.8759E-02,9.9701E-02,2.953158E+02,1.5474925E-05,1.3018594E+02,-6.2723E-02,8.8053E-02,2.1202182E+02
1.3896961E-05,4.5154444E+01,-8.7732E-02,-1.48964E-01,1.5911102E+02,1.2822786E-05,8.5315104E+01,-6.356E-02,4.3877E-02,2.953132E+02,1.4912819E-05,1.3018488E+02,-8.4995E-02,3.5873E-02,2.1202296E+02
8.812467E-06,4.5154138E+01,-1.08303E-01,-7.5219E-02,1.5911081E+02,1.5507834E-05,8.5311928E+01,1.5362E-02,1.2332E-02,2.9531906E+02,2.3973002E-05,1.3018443E+02,-4.6572E-02,3.0772E-02,2.1202387E+02
1.6689846E-05,4.5154187E+01,-1.15333E-01,-1.2789E-01,1.5911059E+02,1.2865859E-05,8.5315899E+01,5.6297E-02,-3.368E-03,2.9531926E+02,1.5365011E-05,1.301854E+02,-3.2071E-02,-9.68E-04,2.1202317E+02
3.7179831E-08,4.5153711E+01,-1.05755E-01,-1.78807E-01,1.5910974E+02,1.2654868E-05,8.5311391E+01,1.20608E-01,-1.4788E-01,2.9531995E+02,1.8459671E-05,1.3018258E+02,9.2946E-02,-1.34992E-01,2.1202335E+02
1.1960201E-05,4.5154111E+01,-8.6408E-02,-2.03676E-01,1.5911011E+02,1.098505E-05,8.5315543E+01,8.9266E-02,-1.77204E-01,2.9532309E+02,1.4603654E-05,1.3018399E+02,5.7851E-02,-1.65135E-01,2.1202376E+02
8.2486455E-06,4.5154117E+01,-7.125E-02,-1.317E-01,1.5911124E+02,1.4124386E-05,8.5312629E+01,1.15066E-01,-2.1614E-02,2.9532544E+02,2.0514755E-05,1.3018402E+02,8.8483E-02,-1.1473E-02,2.1202347E+02
7.7686115E-06,4.5154089E+01,-1.15385E-01,-1.48013E-01,1.591103E+02,1.3107367E-05,8.531232E+01,-1.326E-02,-1.06483E-01,2.9532321E+02,1.9771378E-05,1.3018422E+02,-4.6734E-02,-8.7029E-02,2.1202298E+02
8.6847359E-06,4.5153629E+01,-1.10335E-01,-1.21823E-01,1.5911081E+02,1.2589564E-05,8.5313814E+01,1.62578E-01,-7.5475E-02,2.9532572E+02,2.0601582E-05,1.3018338E+02,1.33862E-01,-7.0009E-02,2.1202393E+02
1.2188536E-05,4.5154016E+01,-1.03475E-01,-1.39709E-01,1.5911094E+02,1.3048024E-05,8.5314806E+01,1.05389E-01,-4.6183E-02,2.9532022E+02,1.6775868E-05,1.3018448E+02,7.3914E-02,-4.3593E-02,2.1202362E+02
4.4956961E-06,4.5153744E+01,-1.40724E-01,-1.19698E-01,1.5911108E+02,1.3710903E-05,8.5311746E+01,5.4454E-02,-4.7745E-02,2.9532218E+02,2.1037135E-05,1.3018413E+02,2.254E-03,-4.7791E-02,2.1202308E+02
8.3197404E-06,4.5154133E+01,-1.31663E-01,-7.8897E-02,1.5911114E+02,1.5164653E-05,8.5313199E+01,-5.0804E-02,6.5798E-02,2.9531926E+02,1.7993789E-05,1.3018533E+02,-7.0457E-02,5.7765E-02,2.1202178E+02
1.6376915E-05,4.5154892E+01,-3.6993E-02,-1.14609E-01,1.5911066E+02,1.4026651E-05,8.5312251E+01,-7.7617E-02,1.28935E-01,2.9531544E+02,1.7298022E-05,1.3018577E+02,-8.8823E-02,1.12597E-01,2.1202283E+02
1.7194697E-05,4.5154191E+01,-1.32525E-01,-1.16894E-01,1.5910992E+02,1.2945784E-05,8.5314716E+01,-7.2401E-02,3.125E-02,2.9532117E+02,1.7077385E-05,1.3018586E+02,-8.8825E-02,2.0602E-02,2.1202279E+02
5.748238E-06,4.5153886E+01,-1.42E-01,-1.33412E-01,1.5911052E+02,1.3317762E-05,8.5312892E+01,-6.08E-03,3.9853E-02,2.9532133E+02,1.7528868E-05,1.3018432E+02,-5.5074E-02,2.9644E-02,2.1202332E+02
1.3680532E-05,4.5154159E+01,-8.7949E-02,-1.44081E-01,1.5911083E+02,1.3639304E-05,8.5312512E+01,8.706E-03,6.941E-03,2.9531941E+02,2.4528744E-05,1.3018439E+02,-5.5314E-02,2.1014E-02,2.1202371E+02
7.476528E-06,4.5154195E+01,-1.09643E-01,-1.69628E-01,1.59111E+02,1.1401525E-05,8.5314035E+01,2.8046E-02,8.6777E-02,2.953198E+02,1.5034291E-05,1.3018352E+02,-2.2846E-02,8.0464E-02,2.1202423E+02
6.4723452E-06,4.5154364E+01,-5.8533E-02,-2.09934E-01,1.5911093E+02,1.245546E-05,8.531288E+01,4.3852E-02,-6.6388E-02,2.9531845E+02,1.6760661E-05,1.3018388E+02,-1.3067E-02,-6.252E-02,2.1202336E+02
5.8653369E-06,4.5154287E+01,-5.0224E-02,-1.77979E-01,1.5911115E+02,1.3848714E-05,8.5311385E+01,5.7849E-02,-2.7717E-02,2.9531888E+02,2.2792375E-05,1.3018359E+02,-6.629E-03,-8.792E-03,2.1202328E+02
7.4336626E-06,4.5154372E+01,-7.4836E-02,-2.05119E-01,1.5911066E+02,1.1007212E-05,8.531329E+01,1.1818E-02,-1.33035E-01,2.9532159E+02,1.4327736E-05,1.3018408E+02,-2.4613E-02,-1.21743E-01,2.1202299E+02
8.6021377E-06,4.5154024E+01,-1.16241E-01,-1.52503E-01,1.5911018E+02,1.3312413E-05,8.5314756E+01,8.1659E-02,-5.313E-03,2.9531738E+02,1.5213603E-05,1.3018435E+02,4.5843E-02,6.292E-03,2.120234E+02
1.1428445E-05,4.5154085E+01,-1.01609E-01,-1.32689E-01,1.5911083E+02,1.3253731E-05,8.5314335E+01,1.08341E-01,4.88E-04,2.9532317E+02,1.6057798E-05,1.3018464E+02,7.7572E-02,5.463E-03,2.1202238E+02
6.2633194E-06,4.5154321E+01,-8.4539E-02,-1.05156E-01,1.5911058E+02,1.5268473E-05,8.5312318E+01,6.2212E-02,-3.546E-03,2.953232E+02,1.8075991E-05,1.3018454E+02,1.0158E-02,3.082E-02,2.1202245E+02
7.5514313E-06,4.5153955E+01,-1.09752E-01,-1.45497E-01,1.5911084E+02,1.3718832E-05,8.5312194E+01,6.5019E-02,-3.3271E-02,2.9532329E+02,2.0601994E-05,1.3018423E+02,1.656E-02,-3.2725E-02,2.1202318E+02
2.5795967E-05,4.5154501E+01,-8.7483E-02,-1.17485E-01,1.5911092E+02,1.4837663E-05,8.5317837E+01,-4.262E-03,-8.7151E-02,2.9531557E+02,1.1440077E-05,1.3018638E+02,-4.3621E-02,-6.3061E-02,2.1202421E+02
1.8344368E-05,4.515454E+01,-4.7524E-02,-1.19925E-01,1.5911027E+02,1.5934719E-05,8.531383E+01,1.6026E-02,-6.4362E-02,2.9531564E+02,2.0486661E-05,1.3018522E+02,-3.9654E-02,-3.1356E-02,2.1202328E+02
1.4693713E-05,4.5154174E+01,-1.29425E-01,-7.7042E-02,1.5910961E+02,1.4719294E-05,8.5316417E+01,7.0741E-02,-8.5325E-02,2.9531826E+02,1.2441313E-05,1.3018541E+02,3.6302E-02,-7.8422E-02,2.1202285E+02
7.2489708E-06,4.5154217E+01,-6.9031E-02,-1.15771E-01,1.5910981E+02,1.4586817E-05,8.531115E+01,9.1294E-02,3.3788E-02,2.9532302E+02,2.4756331E-05,1.3018379E+02,5.629E-02,5.1748E-02,2.1202321E+02
1.0828032E-05,4.5154441E+01,-7.9392E-02,-1.07369E-01,1.5911032E+02,1.4376235E-05,8.5312983E+01,4.1781E-02,-2.4707E-02,2.9532139E+02,1.7320897E-05,1.3018495E+02,-3.7776E-02,-6.284E-03,2.1202294E+02
4.0272434E-06,4.5154198E+01,-1.06589E-01,-1.25064E-01,1.5911057E+02,1.3153094E-05,8.531219E+01,5.5107E-02,2.1097E-02,2.9532181E+02,1.7236692E-05,1.3018373E+02,-1.7943E-02,4.019E-02,2.1202337E+02
1.195211E-05,4.5154049E+01,-1.13269E-01,-1.56636E-01,1.5911168E+02,1.2664903E-05,8.5315059E+01,5.9696E-02,-3.536E-03,2.9531869E+02,1.5606038E-05,1.3018451E+02,-2.4669E-02,1.3377E-02,2.1202311E+02
1.4756311E-05,4.5153943E+01,-1.21065E-01,-9.3021E-02,1.5911044E+02,1.323232E-05,8.5315668E+01,1.26735E-01,3.1616E-02,2.9532111E+02,1.6606452E-05,1.3018485E+02,9.728E-02,3.4976E-02,2.1202343E+02
1.7098346E-05,4.5154062E+01,-9.8483E-02,-1.31268E-01,1.591105E+02,1.2733754E-05,8.5317075E+01,1.29553E-01,3.605E-03,2.9532045E+02,1.4798056E-05,1.3018471E+02,9.9221E-02,8.56E-03,2.1202374E+02
2.165916E-05,4.5154329E+01,-4.9644E-02,-1.68763E-01,1.5910984E+02,1.2594814E-05,8.531811E+01,1.20475E-01,-1.70033E-01,2.9531915E+02,1.2920579E-05,1.3018515E+02,9.2866E-02,-1.56401E-01,2.1202426E+02
1.1179959E-05,4.5154553E+01,-5.404E-02,-2.22246E-01,1.5911078E+02,1.2282034E-05,8.5315021E+01,1.0466E-02,-2.24724E-01,2.9531625E+02,1.2550453E-05,1.301847E+02,-8.627E-03,-2.02559E-01,2.1202339E+02
1.4215646E-06,4.5154257E+01,-9.8612E-02,-1.142E-01,1.5911118E+02,1.4698525E-05,8.5309731E+01,-7.4775E-02,-2.9429E-02,2.9532023E+02,2.2891051E-05,1.3018461E+02,-8.8181E-02,-1.7455E-02,2.1202299E+02
5.9386784E-06,4.5154029E+01,-1.24375E-01,-2.05159E-01,1.5911082E+02,1.0769161E-05,8.5312964E+01,-1.8146E-02,-1.48762E-01,2.953231E+02,1.5783038E-05,1.3018388E+02,-4.2712E-02,-1.33631E-01,2.120237E+02
5.423594E-06,4.5154227E+01,-9.236E-02,-1.5757E-01,1.5911035E+02,1.1999018E-05,8.5310944E+01,7.54E-03,-5.4672E-02,2.9532631E+02,1.9650753E-05,1.3018402E+02,-5.0021E-02,-4.2187E-02,2.1202306E+02
1.2444071E-05,4.5153764E+01,-1.10951E-01,-1.18084E-01,1.5911116E+02,1.5248702E-05,8.5311129E+01,5.4879E-02,-1.5656E-02,2.9532299E+02,3.1691321E-05,1.3018426E+02,-4.908E-03,3.0945E-02,2.1202443E+02
1.3136822E-05,4.5154005E+01,-1.21892E-01,-8.729E-02,1.5911032E+02,1.4912341E-05,8.5314051E+01,7.0543E-02,2.5747E-02,2.9532086E+02,2.0757873E-05,1.301847E+02,2.342E-02,5.1996E-02,2.1202338E+02
4.1738753E-06,4.5153758E+01,-1.94739E-01,-1.76467E-01,1.5911066E+02,8.0941415E-06,8.5313631E+01,6.5546E-02,5.6401E-02,2.9532281E+02,1.2790634E-05,1.301833E+02,-3.2831E-02,1.8133E-02,2.120231E+02
7.5297944E-06,4.5154078E+01,-1.2485E-01,-1.28082E-01,1.5910971E+02,1.2613409E-05,8.5312256E+01,2.3683E-02,-2.8193E-02,2.9532083E+02,1.9824998E-05,1.3018436E+02,-5.2008E-02,-1.4087E-02,2.1202304E+02
5.6695924E-06,4.5153759E+01,-8.8423E-02,-2.03064E-01,1.5911054E+02,1.1814624E-05,8.5317348E+01,1.6635E-01,-1.5327E-01,2.9531723E+02,6.4101886E-06,1.3018264E+02,1.37019E-01,-1.38954E-01,2.1202323E+02
1.32193E-05,4.5153695E+01,-5.3166E-02,-1.22241E-01,1.5911055E+02,1.5075138E-05,8.5316465E+01,1.96895E-01,-3.1486E-02,2.9532056E+02,1.7418035E-05,1.3018383E+02,1.68701E-01,-2.2335E-02,2.1202319E+02
1.2604356E-05,4.5153802E+01,-6.3679E-02,-8.2552E-02,1.5911045E+02,1.5147034E-05,8.5315844E+01,1.8956E-01,2.5304E-02,2.9532297E+02,1.7166249E-05,1.301839E+02,1.60994E-01,3.1833E-02,2.1202311E+02
1.4383207E-05,4.5153437E+01,-4.4009E-02,-1.52581E-01,1.591107E+02,1.4480909E-05,8.5317857E+01,2.12624E-01,-9.5573E-02,2.953207E+02,1.6914505E-05,1.3018343E+02,1.84603E-01,-8.2212E-02,2.1202308E+02
1.6789101E-05,4.5153627E+01,-4.7419E-02,-1.20453E-01,1.5911086E+02,1.4446468E-05,8.5318092E+01,2.06456E-01,-6.7157E-02,2.9532144E+02,1.6678442E-05,1.3018406E+02,1.77307E-01,-5.8213E-02,2.1202295E+02
1.6608758E-05,4.5153543E+01,-4.8781E-02,-1.25812E-01,1.591109E+02,1.4245456E-05,8.5318789E+01,2.15621E-01,-4.9381E-02,2.9532193E+02,1.5556977E-05,1.3018404E+02,1.85389E-01,-4.1532E-02,2.1202248E+02
1.6129037E-05,4.5153272E+01,-6.1604E-02,-1.04176E-01,1.5911149E+02,1.4264891E-05,8.5319949E+01,2.34768E-01,1.4636E-02,2.9532228E+02,1.4768064E-05,1.3018369E+02,2.02474E-01,1.9238E-02,2.1202235E+02
1.7154325E-05,4.5153279E+01,-5.7453E-02,-1.19816E-01,1.5911146E+02,1.4640543E-05,8.5319774E+01,2.26726E-01,-4.9829E-02,2.9532326E+02,1.5110464E-05,1.3018386E+02,1.96891E-01,-4.0424E-02,2.1202256E+02
1.413777E-05,4.5153343E+01,-7.3814E-02,-1.32334E-01,1.5911106E+02,1.3621565E-05,8.5318358E+01,2.16558E-01,-7.5829E-02,2.9532379E+02,1.5047596E-05,1.3018371E+02,1.86326E-01,-6.7743E-02,2.1202271E+02
1.0108898E-05,4.5153196E+01,-8.8859E-02,-1.6561E-01,1.5911047E+02,1.2844702E-05,8.5317446E+01,2.06173E-01,-1.41014E-01,2.9532521E+02,1.4920501E-05,1.301831E+02,1.75885E-01,-1.28281E-01,2.1202237E+02
1.1344873E-05,4.5153469E+01,-6.9037E-02,-1.31744E-01,1.5911073E+02,1.4374175E-05,8.5316739E+01,2.07881E-01,-7.2504E-02,2.9532363E+02,1.515809E-05,1.3018356E+02,1.79141E-01,-6.2579E-02,2.1202208E+02
9.6756494E-06,4.5153458E+01,-1.01214E-01,-1.94951E-01,1.5911075E+02,1.2009972E-05,8.5315233E+01,1.6119E-01,-1.60251E-01,2.9532872E+02,1.6041489E-05,1.3018391E+02,1.30023E-01,-1.50645E-01,2.1202216E+02
7.5466107E-06,4.515388E+01,-6.1076E-02,-1.41971E-01,1.5910961E+02,1.4626685E-05,8.5312946E+01,1.5208E-01,-1.23736E-01,2.9532358E+02,2.102128E-05,1.3018358E+02,1.2591E-01,-1.10967E-01,2.1202297E+02
1.2501464E-05,4.515398E+01,-7.269E-02,-1.28079E-01,1.5910956E+02,1.4596981E-05,8.5316202E+01,1.647E-01,-3.1345E-02,2.9532053E+02,1.4454431E-05,1.3018444E+02,1.37609E-01,-2.4281E-02,2.1202225E+02
1.3933021E-05,4.5154379E+01,-7.4896E-02,-2.0416E-01,1.5910962E+02,1.0895063E-05,8.5315508E+01,5.4182E-02,-1.68471E-01,2.9532039E+02,1.2584834E-05,1.3018454E+02,2.2834E-02,-1.56753E-01,2.1202379E+02
9.259538E-06,4.5154549E+01,-6.3388E-02,-1.35579E-01,1.5910922E+02,1.3002666E-05,8.5312985E+01,4.2862E-02,-1.03559E-01,2.9532102E+02,1.5837344E-05,1.3018467E+02,2.395E-03,-9.7146E-02,2.1202249E+02
1.3660033E-05,4.5154171E+01,-1.05651E-01,-1.6785E-01,1.5911042E+02,1.1412938E-05,8.5315002E+01,6.3593E-02,-1.9236E-02,2.9532112E+02,1.5824246E-05,1.3018429E+02,-1.2574E-02,-2.8784E-02,2.1202444E+02
1.5777647E-05,4.51544E+01,-6.8602E-02,-1.5054E-01,1.5911087E+02,1.5213105E-05,8.5314344E+01,1.2359E-02,-6.7963E-02,2.9531996E+02,1.6682532E-05,1.3018525E+02,-4.0557E-02,-4.0981E-02,2.1202294E+02
9.053765E-06,4.5154375E+01,-8.3286E-02,-1.7295E-01,1.5911059E+02,1.1705727E-05,8.5313076E+01,-5.201E-02,-5.4165E-02,2.9531901E+02,1.789451E-05,1.3018371E+02,-7.9065E-02,-3.1403E-02,2.1202504E+02
1.276308E-05,4.515427E+01,-1.0581E-01,-1.40973E-01,1.5911059E+02,1.2473426E-05,8.5314075E+01,-3.3472E-02,5.847E-03,2.9532044E+02,1.7093976E-05,1.3018449E+02,-6.5773E-02,9.458E-03,2.1202476E+02
1.6126403E-05,4.5154678E+01,-6.0565E-02,-1.40769E-01,1.5911035E+02,1.3937499E-05,8.531437E+01,-7.9318E-02,4.8443E-02,2.953141E+02,1.6149734E-05,1.3018475E+02,-8.8623E-02,5.1307E-02,2.1202475E+02
1.77559E-05,4.5154442E+01,-9.2127E-02,-1.42607E-01,1.5911081E+02,1.2714763E-05,8.5315531E+01,-4.3008E-02,9.838E-02,2.953144E+02,1.555485E-05,1.3018501E+02,-6.784E-02,8.5979E-02,2.1202331E+02
5.3484895E-06,4.5154339E+01,-7.9428E-02,-1.54054E-01,1.5911039E+02,1.2921894E-05,8.531269E+01,6.1071E-02,-1.1501E-02,2.9531997E+02,1.6079756E-05,1.3018403E+02,-1.1638E-02,-1.3822E-02,2.12024E+02
1.0589464E-05,4.5154078E+01,-1.13074E-01,-8.1272E-02,1.5911088E+02,1.4988851E-05,8.5311381E+01,-1.3078E-02,5.41E-03,2.9532173E+02,2.5964134E-05,1.301846E+02,-5.54E-02,2.2089E-02,2.1202296E+02
1.3932246E-05,4.5154643E+01,-6.2142E-02,-9.2687E-02,1.5910994E+02,1.3381129E-05,8.5313194E+01,2.8154E-02,3.1412E-02,2.9532173E+02,1.6448614E-05,1.3018463E+02,-4.2198E-02,3.599E-02,2.1202374E+02
8.5564821E-06,4.5154532E+01,-7.0481E-02,-1.46166E-01,1.5911055E+02,1.3185099E-05,8.5315099E+01,5.8861E-02,-6.096E-03,2.9531843E+02,1.0664229E-05,1.3018401E+02,-1.6553E-02,2.9016E-02,2.1202311E+02
1.2476907E-05,4.5154071E+01,-9.9398E-02,-1.4417E-01,1.5911074E+02,1.4511298E-05,8.5314226E+01,5.4756E-02,-3.6236E-02,2.9531798E+02,1.9164655E-05,1.3018482E+02,-6.928E-03,-2.6344E-02,2.1202274E+02
1.0295002E-05,4.5154291E+01,-8.8082E-02,-2.34437E-01,1.5911075E+02,1.1115274E-05,8.531405E+01,-1.6556E-02,-2.09674E-01,2.9531996E+02,1.4465618E-05,1.3018451E+02,-3.5082E-02,-1.89197E-01,2.1202324E+02
8.7158697E-06,4.5154383E+01,-5.8952E-02,-2.00186E-01,1.5911052E+02,1.3276852E-05,8.5313672E+01,2.5459E-02,-1.87256E-01,2.9532038E+02,1.5994073E-05,1.3018424E+02,2.62E-03,-1.67323E-01,2.120237E+02
2.1888613E-05,4.5154321E+01,-9.3783E-02,-1.13743E-01,1.5911026E+02,1.4152075E-05,8.5315838E+01,4.0216E-02,-2.9316E-02,2.9531802E+02,1.8236132E-05,1.3018549E+02,-3.9222E-02,3.085E-03,2.1202392E+02
1.2228804E-05,4.5154104E+01,-1.15899E-01,-2.44337E-01,1.591102E+02,9.0959215E-06,8.5316249E+01,4.2462E-02,-1.16654E-01,2.9531718E+02,1.4340608E-05,1.3018402E+02,-7.948E-03,-1.16216E-01,2.1202341E+02
5.6816453E-06,4.5153746E+01,-1.33835E-01,-1.94866E-01,1.5911022E+02,1.0958833E-05,8.5315355E+01,1.05477E-01,-1.39769E-01,2.9532099E+02,1.1886094E-05,1.3018325E+02,7.2413E-02,-1.32931E-01,2.1202454E+02
1.2906411E-05,4.5153995E+01,-6.6227E-02,-1.32172E-01,1.5911127E+02,1.6424016E-05,8.5313278E+01,1.07945E-01,-5.2553E-02,2.9531957E+02,2.5279447E-05,1.3018421E+02,8.4608E-02,-3.3524E-02,2.1202315E+02
8.1139583E-06,4.5154267E+01,-1.04078E-01,-7.3441E-02,1.5911077E+02,1.4274169E-05,8.5313462E+01,6.0771E-02,9.492E-02,2.9531862E+02,1.7181677E-05,1.3018435E+02,2.3728E-02,9.656E-02,2.1202277E+02
1.5810859E-05,4.5154346E+01,-7.8049E-02,-1.15892E-01,1.5911029E+02,1.4610058E-05,8.5314895E+01,6.8394E-02,6.9956E-02,2.9531626E+02,1.6795252E-05,1.3018485E+02,2.7776E-02,8.1067E-02,2.1202343E+02
1.0175885E-05,4.5154125E+01,-1.28846E-01,-2.00424E-01,1.5911072E+02,9.3981898E-06,8.5316344E+01,7.864E-02,1.859E-02,2.9531767E+02,1.2134801E-05,1.3018373E+02,1.1831E-02,8.205E-03,2.1202401E+02
1.0228722E-05,4.5154206E+01,-1.12801E-01,-1.25723E-01,1.5911032E+02,1.3655832E-05,8.5313689E+01,1.403E-03,7.0703E-02,2.9531839E+02,1.731804E-05,1.301847E+02,-4.2541E-02,6.298E-02,2.1202337E+02
1.300949E-05,4.5154093E+01,-1.30508E-01,-8.8322E-02,1.5911033E+02,1.3685181E-05,8.5314136E+01,1.8724E-02,1.11256E-01,2.9531855E+02,1.8377907E-05,1.3018541E+02,-1.9363E-02,1.00331E-01,2.1202173E+02
5.2784338E-06,4.5154199E+01,-1.0177E-01,-1.45259E-01,1.5911075E+02,1.4365804E-05,8.5311716E+01,-6.2836E-02,2.7254E-02,2.9532099E+02,1.9797274E-05,1.3018411E+02,-7.5326E-02,3.4532E-02,2.1202378E+02
1.1305675E-05,4.5153868E+01,-1.35558E-01,-1.14089E-01,1.5911155E+02,1.4158313E-05,8.5313823E+01,-3.048E-03,4.1062E-02,2.9532064E+02,2.0037692E-05,1.3018444E+02,-5.042E-02,4.1647E-02,2.1202364E+02
1.3496837E-05,4.515412E+01,-1.3484E-01,-1.36821E-01,1.5911028E+02,1.2670336E-05,8.5316233E+01,-2.5746E-02,-1.1776E-02,2.9531966E+02,1.3291284E-05,1.301854E+02,-6.4625E-02,-7.742E-03,2.1202324E+02
1.5623476E-05,4.5154218E+01,-1.02576E-01,-1.21781E-01,1.5911008E+02,1.3909909E-05,8.5313996E+01,5.142E-03,-3.1881E-02,2.9531938E+02,2.0126258E-05,1.3018489E+02,-5.4537E-02,5.345E-03,2.1202425E+02
3.9777944E-06,4.515397E+01,-9.435E-02,-1.69302E-01,1.5911052E+02,1.1149282E-05,8.5312513E+01,1.44217E-01,9.356E-03,2.9532416E+02,1.8081577E-05,1.3018311E+02,1.12323E-01,6.04E-03,2.1202263E+02
1.3721265E-05,4.5154294E+01,-6.5959E-02,-1.86627E-01,1.5910947E+02,1.2983633E-05,8.5313455E+01,3.9723E-02,-1.84594E-01,2.9532372E+02,2.0738624E-05,1.3018407E+02,1.6618E-02,-1.63552E-01,2.1202346E+02
6.1581052E-06,4.5154422E+01,-3.7215E-02,-1.70497E-01,1.591102E+02,1.2826669E-05,8.5311092E+01,9.8557E-02,-1.5018E-02,2.9532307E+02,2.0278194E-05,1.3018407E+02,6.6745E-02,-1.7949E-02,2.1202389E+02
2.175762E-05,4.5154208E+01,-1.22475E-01,-1.19241E-01,1.5910965E+02,1.2578881E-05,8.531708E+01,5.2249E-02,-5.536E-03,2.9532047E+02,1.5206647E-05,1.3018578E+02,-3.9354E-02,-5.594E-03,2.1202399E+02
1.5086509E-05,4.5154408E+01,-8.6047E-02,-1.11451E-01,1.5911097E+02,1.513615E-05,8.5314072E+01,1.8143E-02,-5.729E-03,2.9531908E+02,1.562772E-05,1.3018595E+02,-5.3398E-02,8.798E-03,2.1202226E+02
1.2385936E-05,4.5154347E+01,-8.7962E-02,-1.64734E-01,1.5910964E+02,1.1982111E-05,8.5313684E+01,-3.901E-03,-1.0012E-02,2.9531841E+02,1.7597158E-05,1.3018469E+02,-5.9674E-02,-3.616E-03,2.1202425E+02
5.5156981E-06,4.5154503E+01,-6.2864E-02,-1.2399E-01,1.5911023E+02,1.4269036E-05,8.5311693E+01,1.812E-02,-3.6308E-02,2.9532077E+02,1.8207149E-05,1.3018448E+02,-5.0269E-02,-1.0687E-02,2.1202285E+02
1.0683875E-05,4.5154057E+01,-8.4075E-02,-1.08289E-01,1.5911093E+02,1.7213664E-05,8.5312182E+01,8.0165E-02,-6.7635E-02,2.953202E+02,2.386546E-05,1.3018476E+02,5.5647E-02,-5.2483E-02,2.120235E+02
1.2667495E-05,4.5154691E+01,-4.727E-02,-2.22078E-01,1.5911105E+02,1.3280492E-05,8.5314481E+01,-6.5631E-02,-2.04032E-01,2.95315E+02,1.4355316E-05,1.3018474E+02,-7.6302E-02,-1.77276E-01,2.1202424E+02
7.793372E-06,4.515469E+01,-4.3744E-02,-2.27385E-01,1.5911036E+02,1.1654515E-05,8.5313257E+01,-2.262E-03,-2.43893E-01,2.953201E+02,1.2605837E-05,1.3018453E+02,-1.7402E-02,-2.2064E-01,2.1202383E+02
5.9226099E-06,4.5154623E+01,-1.17349E-01,-1.38629E-01,1.591097E+02,1.1764361E-05,8.5314626E+01,-1.23178E-01,1.481E-02,2.9531707E+02,9.087629E-06,1.3018416E+02,-1.25425E-01,1.4236E-02,2.1202444E+02
2.0467057E-05,4.5154159E+01,-1.01172E-01,-8.7681E-02,1.5911111E+02,1.5482845E-05,8.5313117E+01,-1.1641E-02,2.7555E-02,2.9532258E+02,2.5433603E-05,1.3018532E+02,-5.1709E-02,3.7837E-02,2.1202393E+02
1.0587569E-05,4.5154199E+01,-1.26704E-01,-6.9279E-02,1.5911041E+02,1.711792E-05,8.5313326E+01,-6.4612E-02,8.368E-02,2.9531776E+02,1.880336E-05,1.3018523E+02,-7.2699E-02,8.286E-02,2.1202356E+02
2.7760344E-05,4.5154361E+01,-1.23702E-01,-7.2178E-02,1.5911015E+02,1.5425596E-05,8.5318321E+01,-5.4111E-02,-3.4387E-02,2.9531526E+02,1.3397609E-05,1.3018649E+02,-7.5913E-02,5.75E-04,2.1202418E+02
1.3405202E-05,4.5154488E+01,-6.9806E-02,-1.18478E-01,1.5910998E+02,1.4286249E-05,8.5312807E+01,-3.243E-02,1.378E-03,2.9532075E+02,1.892463E-05,1.3018481E+02,-5.9645E-02,1.9718E-02,2.1202421E+02
1.5454517E-05,4.5154537E+01,-7.231E-02,-1.06409E-01,1.5911001E+02,1.46101E-05,8.5313489E+01,4.602E-03,2.0857E-02,2.9532107E+02,1.823035E-05,1.3018506E+02,-5.1604E-02,2.9412E-02,2.1202337E+02
1.0978968E-05,4.5153956E+01,-1.21858E-01,-1.13553E-01,1.5911139E+02,1.4540561E-05,8.5312254E+01,-2.7987E-02,6.537E-02,2.9532147E+02,2.3988163E-05,1.3018469E+02,-5.6805E-02,5.8942E-02,2.1202336E+02
5.9475176E-06,4.5154394E+01,-1.05023E-01,-9.3949E-02,1.5910984E+02,1.3172127E-05,8.5311772E+01,-3.51E-02,2.3905E-02,2.953225E+02,1.8525113E-05,1.3018399E+02,-6.4617E-02,2.196E-02,2.1202453E+02
1.2386128E-05,4.5153913E+01,-1.14783E-01,-1.41587E-01,1.5911077E+02,1.4023239E-05,8.5313305E+01,4.0319E-02,-1.37138E-01,2.9532064E+02,2.196861E-05,1.3018476E+02,1.2376E-02,-1.22783E-01,2.1202321E+02
2.1177508E-05,4.5154219E+01,-8.5932E-02,-1.5568E-01,1.5910994E+02,1.2544903E-05,8.5316985E+01,8.8335E-02,-1.0339E-01,2.953199E+02,1.5242581E-05,1.3018538E+02,5.4302E-02,-9.9295E-02,2.1202388E+02
1.0248619E-05,4.5154237E+01,-6.8672E-02,-8.6561E-02,1.5911088E+02,1.6949636E-05,8.5311801E+01,7.0984E-02,-7.6179E-02,2.953201E+02,2.5293662E-05,1.3018462E+02,4.5191E-02,-6.1281E-02,2.1202348E+02
9.3459085E-06,4.5154182E+01,-8.9674E-02,-1.54334E-01,1.5911145E+02,1.3943335E-05,8.5314164E+01,7.1062E-02,-4.4107E-02,2.9532011E+02,1.4886779E-05,1.3018474E+02,3.0719E-02,-4.3387E-02,2.1202273E+02
2.761188E-05,4.5154075E+01,-1.26059E-01,-5.1567E-02,1.5911029E+02,1.5733478E-05,8.53169E+01,6.2358E-02,-2.5035E-02,2.9532037E+02,2.0501206E-05,1.301864E+02,1.9756E-02,5.667E-03,2.1202384E+02
1.0503998E-05,4.5154218E+01,-6.5372E-02,-1.95197E-01,1.5911147E+02,1.2860104E-05,8.5315043E+01,9.8048E-02,-5.141E-02,2.9531694E+02,1.4322152E-05,1.3018417E+02,6.4078E-02,-4.9701E-02,2.1202351E+02
1.030148E-05,4.5154214E+01,-6.3398E-02,-1.2519E-01,1.5911064E+02,1.4395347E-05,8.5314217E+01,1.25152E-01,-5.9244E-02,2.9532074E+02,1.696128E-05,1.3018361E+02,1.00469E-01,-4.4517E-02,2.1202385E+02
1.648507E-05,4.51546E+01,-3.1143E-02,-1.42012E-01,1.5911052E+02,1.2867961E-05,8.5314228E+01,7.4429E-02,-2.552E-02,2.9531569E+02,1.7344153E-05,1.3018464E+02,2.6785E-02,-2.5377E-02,2.1202319E+02
2.3905529E-05,4.5153758E+01,-1.40391E-01,-8.4981E-02,1.591106E+02,1.5846892E-05,8.5317772E+01,5.1815E-02,-1.08773E-01,2.9531653E+02,2.1933037E-05,1.3018574E+02,2.3568E-02,-9.2173E-02,2.1202411E+02
4.53988E-06,4.5153781E+01,-1.51814E-01,-1.09399E-01,1.5911063E+02,1.3540811E-05,8.5311324E+01,4.581E-03,-3.6306E-02,2.953248E+02,1.9856487E-05,1.3018457E+02,-5.2736E-02,-1.7331E-02,2.1202288E+02
5.0359615E-06,4.5153988E+01,-1.27556E-01,-9.6001E-02,1.5911025E+02,1.4553446E-05,8.5310894E+01,-9.325E-03,3.673E-03,2.9531976E+02,2.3069186E-05,1.3018434E+02,-5.1726E-02,1.7503E-02,2.1202361E+02
1.2309879E-05,4.515434E+01,-8.2209E-02,-1.95387E-01,1.5911017E+02,1.2802549E-05,8.5314356E+01,-2.893E-02,-1.61225E-01,2.9531739E+02,1.7133769E-05,1.3018455E+02,-5.0113E-02,-1.39397E-01,2.1202352E+02
1.1522252E-05,4.5154372E+01,-9.0405E-02,-1.75865E-01,1.5911096E+02,1.2335481E-05,8.531496E+01,-2.2407E-02,-9.3795E-02,2.9531965E+02,1.1881625E-05,1.3018481E+02,-5.8449E-02,-7.6027E-02,2.1202307E+02
7.0992093E-06,4.5154498E+01,-5.8997E-02,-2.75939E-01,1.591085E+02,1.0229328E-05,8.5314169E+01,6.8952E-02,-3.02111E-01,2.9531987E+02,1.2459034E-05,1.3018384E+02,4.6828E-02,-2.76612E-01,2.1202301E+02
7.9100114E-06,4.5154003E+01,-9.5682E-02,-2.56885E-01,1.5910928E+02,9.1210995E-06,8.531426E+01,1.06886E-01,-2.71104E-01,2.9532369E+02,1.4206357E-05,1.3018366E+02,7.7251E-02,-2.53204E-01,2.1202381E+02
1.6984125E-05,4.5154104E+01,-6.6313E-02,-1.65368E-01,1.5911052E+02,1.3268812E-05,8.5314759E+01,1.01322E-01,-1.56568E-01,2.9532177E+02,1.9488932E-05,1.3018486E+02,7.4431E-02,-1.4371E-01,2.1202356E+02
1.9459583E-05,4.5154221E+01,-5.8681E-02,-1.5055E-01,1.5911112E+02,1.5775989E-05,8.5315603E+01,9.496E-02,-5.4106E-02,2.9531693E+02,1.8865513E-05,1.3018499E+02,6.8599E-02,-3.7152E-02,2.120237E+02
1.2423956E-05,4.5153965E+01,-1.0696E-01,-1.77983E-01,1.5911084E+02,1.2939705E-05,8.5315805E+01,6.9307E-02,-1.12788E-01,2.9531987E+02,1.5736373E-05,1.3018434E+02,3.6156E-02,-1.03167E-01,2.1202374E+02
1.383136E-05,4.5154367E+01,-1.02899E-01,-1.38107E-01,1.5911009E+02,1.3016785E-05,8.5315753E+01,-1.2232E-02,-2.2155E-02,2.9531745E+02,1.2908895E-05,1.3018474E+02,-6.0617E-02,5.378E-03,2.1202398E+02
2.6941E-05,4.5154746E+01,-1.2926E-02,-1.26957E-01,1.5911023E+02,1.4922313E-05,8.5313679E+01,1.3284E-02,-2.2377E-02,2.9531462E+02,1.9851711E-05,1.3018586E+02,-5.1419E-02,1.8146E-02,2.1202424E+02
1.726448E-05,4.5154606E+01,-2.1754E-02,-1.20077E-01,1.5910955E+02,1.3516093E-05,8.5314466E+01,1.12841E-01,-4.7775E-02,2.9531753E+02,1.5801765E-05,1.3018518E+02,8.2795E-02,-4.5782E-02,2.1202315E+02
2.5274128E-05,4.5154305E+01,-1.00092E-01,-9.7452E-02,1.5911036E+02,1.3755471E-05,8.5316605E+01,6.4122E-02,-1.9088E-02,2.9531871E+02,1.7035667E-05,1.3018612E+02,5.925E-03,-2.0948E-02,2.1202355E+02
1.848147E-05,4.5154536E+01,-6.2624E-02,-8.6529E-02,1.591099E+02,1.5467795E-05,8.5313138E+01,4.5005E-02,-1.9419E-02,2.9532044E+02,2.0795621E-05,1.301854E+02,-3.0216E-02,1.7241E-02,2.1202427E+02
1.1075559E-06,4.5153966E+01,-1.27149E-01,-1.23659E-01,1.5910997E+02,1.3183952E-05,8.5310452E+01,6.3018E-02,-1.0518E-02,2.9532575E+02,2.0224501E-05,1.3018346E+02,-6.451E-03,-2.602E-03,2.1202382E+02
3.7332527E-06,4.5154083E+01,-1.15952E-01,-1.29572E-01,1.5911051E+02,1.3261859E-05,8.5311345E+01,3.5216E-02,1.1373E-02,2.95325E+02,1.9057245E-05,1.3018391E+02,-4.6206E-02,1.834E-02,2.120225E+02
4.4215166E-06,4.5154433E+01,-6.1408E-02,-1.85255E-01,1.5911157E+02,1.2133894E-05,8.5312332E+01,1.7038E-02,4.0206E-02,2.953207E+02,1.5202797E-05,1.301836E+02,-5.3322E-02,2.8617E-02,2.1202337E+02
1.3594261E-05,4.5154157E+01,-1.13345E-01,-7.7405E-02,1.5910964E+02,1.5330642E-05,8.5313325E+01,5.9167E-02,-1.5757E-02,2.9532161E+02,2.0862613E-05,1.3018537E+02,1.985E-03,1.2916E-02,2.1202298E+02
1.1484597E-05,4.5154108E+01,-1.02451E-01,-8.2957E-02,1.5911043E+02,1.5048425E-05,8.5312725E+01,7.6465E-02,3.2185E-02,2.9531952E+02,2.2463382E-05,1.301848E+02,3.2957E-02,5.1658E-02,2.1202234E+02
7.3639883E-06,4.5154259E+01,-8.1778E-02,-1.63954E-01,1.5911075E+02,1.3324274E-05,8.5312402E+01,4.328E-03,-1.10963E-01,2.9531667E+02,1.9699196E-05,1.3018414E+02,-2.7566E-02,-9.4057E-02,2.1202413E+02
1.8288248E-05,4.5154312E+01,-1.15038E-01,-5.0379E-02,1.5910965E+02,1.497948E-05,8.5314058E+01,-2.2022E-02,1.6335E-02,2.9531817E+02,1.9781031E-05,1.3018599E+02,-5.9791E-02,1.6841E-02,2.1202296E+02
1.9563013E-05,4.5154405E+01,-1.03177E-01,-7.1114E-02,1.5910977E+02,1.3567902E-05,8.531501E+01,4.3937E-02,5.0049E-02,2.9532192E+02,1.6458429E-05,1.3018556E+02,-2.0186E-02,5.5262E-02,2.1202336E+02
2.2136395E-05,4.5154412E+01,-9.0321E-02,-8.5634E-02,1.5911113E+02,1.5716187E-05,8.531533E+01,4.814E-03,-1.5735E-02,2.9531823E+02,1.7377536E-05,1.3018559E+02,-4.698E-02,3.1635E-02,2.1202462E+02
2.5728377E-05,4.5154328E+01,-1.03141E-01,-6.4069E-02,1.5911069E+02,1.7963865E-05,8.5316444E+01,-2.1068E-02,-3.847E-03,2.9531515E+02,1.7879525E-05,1.3018679E+02,-5.2181E-02,3.1432E-02,2.120231E+02
9.9523972E-06,4.5153765E+01,-1.27777E-01,-1.2681E-01,1.5911103E+02,1.4563249E-05,8.5314018E+01,8.5435E-02,-1.1784E-02,2.9532212E+02,2.0401975E-05,1.3018419E+02,5.2447E-02,1.0534E-02,2.1202391E+02
4.3620181E-06,4.5154023E+01,-1.19481E-01,-7.737E-02,1.5911019E+02,1.4627943E-05,8.5312624E+01,9.5101E-02,-3.14E-02,2.9532068E+02,1.8835079E-05,1.3018352E+02,6.6043E-02,-1.5834E-02,2.120233E+02
4.4575942E-06,4.5153904E+01,-3.6634E-02,-1.01648E-01,1.5911133E+02,1.5715184E-05,8.5311935E+01,1.72068E-01,-4.9311E-02,2.9532293E+02,2.1642656E-05,1.301833E+02,1.47064E-01,-3.7302E-02,2.1202246E+02
2.4330489E-06,4.5153304E+01,-9.7869E-02,-1.79125E-01,1.5911101E+02,1.1439332E-05,8.531418E+01,2.04285E-01,-1.22032E-01,2.9532144E+02,1.3731549E-05,1.3018193E+02,1.73811E-01,-1.11877E-01,2.1202448E+02
1.4470742E-05,4.5153862E+01,-1.37988E-01,-1.03653E-01,1.5911051E+02,1.4769376E-05,8.5315705E+01,4.3072E-02,-7.6401E-02,2.9531794E+02,1.8674436E-05,1.3018511E+02,7.96E-04,-6.4596E-02,2.1202336E+02
1.848119E-05,4.5154246E+01,-6.8314E-02,-1.61243E-01,1.5910966E+02,1.3149776E-05,8.5314731E+01,5.7897E-02,-9.7949E-02,2.9531744E+02,2.2807311E-05,1.301844E+02,2.1255E-02,-8.6056E-02,2.1202451E+02
1.2606137E-05,4.5154264E+01,-1.05195E-01,-1.43464E-01,1.5911046E+02,1.3103297E-05,8.5314258E+01,-2.5397E-02,-9.2521E-02,2.9531668E+02,1.6642586E-05,1.3018506E+02,-5.8612E-02,-7.2626E-02,2.1202272E+02
8.2609627E-06,4.5153933E+01,-1.31523E-01,-1.57205E-01,1.5911155E+02,1.1825259E-05,8.5314583E+01,7.3033E-02,-8.41E-04,2.9531859E+02,1.5082193E-05,1.301842E+02,1.9897E-02,-1.0311E-02,2.1202287E+02
1.2973737E-05,4.5154073E+01,-1.10176E-01,-7.6745E-02,1.5910932E+02,1.4586361E-05,8.5312663E+01,8.2076E-02,-8.763E-03,2.9532175E+02,2.4423842E-05,1.3018441E+02,4.65E-02,1.5582E-02,2.1202337E+02
3.3092032E-06,4.5153604E+01,-1.42798E-01,-1.41485E-01,1.591114E+02,1.3883944E-05,8.5309976E+01,8.549E-03,2.6303E-02,2.9532609E+02,2.5207406E-05,1.3018384E+02,-5.0327E-02,2.5884E-02,2.1202377E+02
1.321156E-05,4.5153707E+01,-1.45767E-01,-5.8909E-02,1.5911053E+02,1.5340058E-05,8.5313126E+01,5.8935E-02,4.0568E-02,2.9531948E+02,2.5733198E-05,1.3018514E+02,8.273E-03,5.8181E-02,2.120231E+02
8.9104669E-06,4.5154008E+01,-1.33006E-01,-2.6858E-02,1.5911054E+02,1.7578618E-05,8.5311871E+01,-2.5366E-02,5.8704E-02,2.9532505E+02,2.3074661E-05,1.3018489E+02,-4.8367E-02,6.3532E-02,2.1202304E+02
2.247123E-05,4.5154245E+01,-1.08563E-01,-8.7271E-02,1.5911035E+02,1.4053033E-05,8.53159E+01,3.2732E-02,5.5448E-02,2.9531678E+02,1.862736E-05,1.3018554E+02,-2.2386E-02,6.2255E-02,2.1202427E+02
7.6096504E-06,4.5154122E+01,-1.05445E-01,-9.9383E-02,1.591102E+02,1.5079403E-05,8.5311562E+01,6.2914E-02,-1.7402E-02,2.9532386E+02,2.1986727E-05,1.3018446E+02,1.982E-02,9.32E-03,2.120229E+02
1.6681178E-05,4.5154295E+01,-7.3442E-02,-1.40647E-01,1.5911055E+02,1.2863029E-05,8.5314448E+01,8.4664E-02,5.7077E-02,2.9532028E+02,1.7911575E-05,1.3018468E+02,4.5221E-02,6.6861E-02,2.120245E+02
1.0638766E-05,4.5154259E+01,-6.6123E-02,-1.54103E-01,1.5911186E+02,1.3758177E-05,8.5314591E+01,9.4335E-02,-2.9697E-02,2.9531829E+02,1.6384373E-05,1.3018383E+02,6.6486E-02,-1.0178E-02,2.1202431E+02
8.7806483E-06,4.5154009E+01,-1.13117E-01,-1.18881E-01,1.5911101E+02,1.4066278E-05,8.5313023E+01,6.7382E-02,5.5034E-02,2.9531904E+02,1.9831687E-05,1.3018454E+02,2.4959E-02,6.519E-02,2.1202341E+02
9.0374532E-06,4.5153689E+01,-1.27081E-01,-5.3102E-02,1.5911151E+02,1.4640678E-05,8.5312878E+01,1.13496E-01,1.24173E-01,2.9532469E+02,2.1775725E-05,1.3018401E+02,8.3712E-02,1.2237E-01,2.1202263E+02
9.1489596E-06,4.5153514E+01,-1.39319E-01,-8.5711E-02,1.591115E+02,1.4658897E-05,8.531321E+01,1.1897E-01,3.6952E-02,2.9532564E+02,2.2469599E-05,1.3018411E+02,8.7275E-02,4.877E-02,2.1202262E+02
1.5161247E-05,4.515406E+01,-1.20366E-01,-3.4728E-02,1.5911081E+02,1.6774805E-05,8.5315035E+01,7.9741E-02,4.9224E-02,2.9531888E+02,1.7924541E-05,1.3018569E+02,4.1318E-02,6.5849E-02,2.1202194E+02
1.1483687E-05,4.5154166E+01,-7.6131E-02,-1.54511E-01,1.591096E+02,1.2843456E-05,8.5315243E+01,1.18248E-01,-1.11871E-01,2.9531891E+02,1.4230847E-05,1.3018429E+02,8.7693E-02,-1.05237E-01,2.1202306E+02
2.2032755E-05,4.5154445E+01,-7.0413E-02,-1.26195E-01,1.5911071E+02,1.308506E-05,8.5316096E+01,6.8521E-02,-1.7041E-02,2.9531884E+02,1.5692883E-05,1.3018523E+02,1.9899E-02,-2.137E-03,2.120243E+02
2.7029083E-05,4.5154243E+01,-8.7964E-02,-4.6752E-02,1.5910988E+02,1.4881616E-05,8.5317229E+01,1.21257E-01,3.1128E-02,2.9532071E+02,1.8779818E-05,1.3018523E+02,8.9318E-02,5.0041E-02,2.1202454E+02
2.6419152E-05,4.5154106E+01,-1.09801E-01,-3.4626E-02,1.5911013E+02,1.495933E-05,8.5317491E+01,1.09119E-01,4.0059E-02,2.9531991E+02,1.9083558E-05,1.3018523E+02,7.403E-02,6.0988E-02,2.120243E+02
1.498653E-05,4.515418E+01,-1.07366E-01,-1.03931E-01,1.5911041E+02,1.3739802E-05,8.5314268E+01,7.0695E-02,1.5119E-02,2.953206E+02,1.8941372E-05,1.3018515E+02,2.0812E-02,3.4697E-02,2.1202341E+02
1.4908109E-05,4.5154445E+01,-9.0172E-02,-8.0092E-02,1.5910952E+02,1.4401696E-05,8.5312717E+01,3.2066E-02,3.6512E-02,2.9532215E+02,1.9296378E-05,1.3018546E+02,-3.3912E-02,4.0298E-02,2.1202242E+02
2.2094497E-05,4.5154448E+01,-5.0174E-02,-1.24488E-01,1.5911056E+02,1.5634571E-05,8.5314033E+01,5.6188E-02,-1.02236E-01,2.9532083E+02,2.0159419E-05,1.3018563E+02,2.4432E-02,-8.8531E-02,2.1202343E+02
1.1449265E-05,4.515452E+01,-6.3433E-02,-1.10724E-01,1.5911026E+02,1.5684768E-05,8.531306E+01,2.5589E-02,-8.6732E-02,2.9531965E+02,1.828162E-05,1.3018479E+02,-1.337E-02,-6.7575E-02,2.120231E+02
3.1549515E-06,4.515402E+01,-1.45722E-01,-2.45198E-01,1.591105E+02,8.2031551E-06,8.5313958E+01,8.7001E-02,-9.0947E-02,2.9532172E+02,9.1200844E-06,1.3018336E+02,3.3702E-02,-1.10727E-01,2.1202421E+02
1.0253882E-05,4.5153718E+01,-1.14606E-01,-9.9274E-02,1.5911078E+02,1.6190545E-05,8.5312965E+01,1.2211E-01,-1.298E-03,2.9532587E+02,2.214236E-05,1.3018429E+02,9.5636E-02,1.6621E-02,2.1202232E+02
8.1166314E-06,4.5154E+01,-6.7197E-02,-1.80146E-01,1.591108E+02,1.4592767E-05,8.5313933E+01,1.06925E-01,-1.63044E-01,2.9532244E+02,1.6044913E-05,1.3018392E+02,8.3412E-02,-1.45916E-01,2.1202302E+02
7.2436097E-06,4.5154443E+01,-2.6961E-02,-1.62083E-01,1.5911029E+02,1.3610134E-05,8.531287E+01,1.30542E-01,6.891E-03,2.9532304E+02,1.563634E-05,1.3018391E+02,1.02574E-01,1.23E-02,2.1202348E+02
1.6328857E-05,4.5154162E+01,-8.5241E-02,-2.00956E-01,1.5911032E+02,1.2434249E-05,8.5317718E+01,7.0619E-02,-1.95807E-01,2.95317E+02,1.1734635E-05,1.3018492E+02,4.6405E-02,-1.78262E-01,2.1202364E+02
1.017738E-05,4.5154039E+01,-1.39426E-01,-8.5213E-02,1.5910992E+02,1.3088376E-05,8.531404E+01,5.2525E-02,5.4954E-02,2.9531948E+02,1.7191364E-05,1.3018456E+02,-2.243E-03,6.299E-02,2.120225E+02
1.9483682E-05,4.5154379E+01,-9.9359E-02,-1.12432E-01,1.5911034E+02,1.4731896E-05,8.531651E+01,6.55E-04,1.7215E-02,2.9531639E+02,1.3848489E-05,1.3018545E+02,-5.3903E-02,2.8256E-02,2.1202356E+02
1.1717816E-05,4.5154249E+01,-9.4149E-02,-1.82926E-01,1.5911057E+02,1.2244707E-05,8.5313538E+01,-6.4089E-02,1.2359E-02,2.9532019E+02,1.8990358E-05,1.3018448E+02,-8.473E-02,1.174E-02,2.1202358E+02
7.72568E-06,4.5154232E+01,-9.45E-02,-1.61344E-01,1.5911128E+02,1.4163452E-05,8.531199E+01,-6.6327E-02,-8.7462E-02,2.9532139E+02,2.0409976E-05,1.3018472E+02,-8.532E-02,-6.4631E-02,2.120228E+02
5.6722895E-06,4.5154319E+01,-8.8657E-02,-1.49256E-01,1.5911036E+02,1.3145703E-05,8.5312173E+01,1.4847E-02,-9.2926E-02,2.9532555E+02,1.6932525E-05,1.3018414E+02,-2.8208E-02,-7.8428E-02,2.1202278E+02
1.2809988E-05,4.5153957E+01,-1.39311E-01,-1.211E-01,1.5911074E+02,1.28789E-05,8.5315044E+01,2.5E-02,-6.4321E-02,2.9532095E+02,1.7055331E-05,1.3018472E+02,-3.8498E-02,-5.053E-02,2.1202366E+02
6.1776937E-06,4.5154017E+01,-1.38974E-01,-1.58831E-01,1.5910993E+02,1.1078674E-05,8.5313532E+01,6.3623E-02,7.955E-03,2.9532266E+02,1.4166303E-05,1.3018412E+02,-2.756E-02,-1.572E-02,2.1202268E+02
1.4851001E-05,4.5154123E+01,-1.03705E-01,-1.1198E-01,1.5911077E+02,1.5075027E-05,8.5313422E+01,-3.259E-03,-3.398E-02,2.9531814E+02,2.2307968E-05,1.3018539E+02,-5.7802E-02,-6.58E-04,2.120227E+02
1.0194077E-05,4.5154213E+01,-9.4484E-02,-1.39518E-01,1.5911144E+02,1.3316378E-05,8.531328E+01,3.3414E-02,2.8733E-02,2.9532016E+02,1.8945889E-05,1.3018414E+02,-3.8136E-02,3.952E-02,2.1202376E+02
1.2545224E-05,4.5153959E+01,-1.44231E-01,-1.01187E-01,1.5910999E+02,1.4239623E-05,8.5314348E+01,-4.3101E-02,1.5854E-02,2.9532159E+02,1.8604443E-05,1.3018472E+02,-6.573E-02,2.7509E-02,2.1202435E+02
9.909655E-06,4.5154124E+01,-1.08663E-01,-1.70039E-01,1.5911063E+02,1.1090543E-05,8.5313497E+01,6.5878E-02,1.2669E-02,2.9532242E+02,1.7317145E-05,1.301843E+02,-2.2832E-02,-2.88E-03,2.1202347E+02
2.9262047E-05,4.5154336E+01,-7.9635E-02,-1.05619E-01,1.5910994E+02,1.5666219E-05,8.5315774E+01,5.0267E-02,-3.553E-02,2.9531677E+02,2.1342389E-05,1.3018618E+02,-2.2558E-02,7.96E-04,2.1202407E+02
7.0391311E-06,4.5154155E+01,-1.09316E-01,-1.70936E-01,1.5911021E+02,1.1802607E-05,8.5314193E+01,7.1694E-02,-1.5387E-02,2.9531905E+02,1.3871165E-05,1.3018397E+02,1.8575E-02,-2.842E-02,2.1202399E+02
1.9908233E-05,4.5154127E+01,-9.346E-02,-1.42632E-01,1.5911097E+02,1.3263129E-05,8.531558E+01,8.5504E-02,-1.1402E-02,2.9531987E+02,1.8952166E-05,1.3018519E+02,5.0549E-02,-1.836E-03,2.1202388E+02
1.2734331E-05,4.5154058E+01,-6.5279E-02,-1.95704E-01,1.5911042E+02,1.3207013E-05,8.5313803E+01,9.1701E-02,-2.02503E-01,2.9532297E+02,2.0405174E-05,1.3018421E+02,6.8282E-02,-1.83044E-01,2.1202336E+02
1.1664853E-05,4.5154068E+01,-1.03683E-01,-1.55071E-01,1.5911125E+02,1.4208964E-05,8.5313758E+01,6.486E-03,-7.6885E-02,2.9531809E+02,1.852593E-05,1.3018479E+02,-3.7588E-02,-5.7083E-02,2.1202462E+02
3.0090735E-06,4.5153982E+01,-9.891E-02,-1.90445E-01,1.591098E+02,1.1314025E-05,8.5312417E+01,9.5804E-02,-1.54546E-01,2.9532139E+02,1.6798295E-05,1.3018299E+02,6.5241E-02,-1.4389E-01,2.1202371E+02
1.2245728E-05,4.5154377E+01,-7.2712E-02,-1.51493E-01,1.5910994E+02,1.2620728E-05,8.5313265E+01,2.3364E-02,-1.2076E-01,2.9532025E+02,1.9595546E-05,1.3018412E+02,-1.1353E-02,-1.0579E-01,2.1202474E+02
5.4848886E-06,4.5153784E+01,-7.5157E-02,-1.33093E-01,1.5911141E+02,1.4267588E-05,8.531254E+01,1.68149E-01,1.0696E-02,2.9532173E+02,1.9284664E-05,1.301836E+02,1.40508E-01,1.5677E-02,2.120226E+02
6.481749E-06,4.5154155E+01,-7.8237E-02,-1.38925E-01,1.5911158E+02,1.460752E-05,8.5313453E+01,1.04232E-01,1.1976E-02,2.9532098E+02,1.5976359E-05,1.3018384E+02,7.3918E-02,3.1284E-02,2.120234E+02
8.7365365E-06,4.5153733E+01,-1.70337E-01,-9.7255E-02,1.5911031E+02,1.1624889E-05,8.53142E+01,7.9108E-02,2.2446E-02,2.9532367E+02,1.6795363E-05,1.3018434E+02,3.4935E-02,2.3911E-02,2.1202373E+02
8.1897897E-06,4.5154289E+01,-9.0265E-02,-1.50802E-01,1.5910999E+02,1.2708696E-05,8.5313283E+01,6.816E-02,-1.7046E-02,2.9532098E+02,1.6669524E-05,1.3018408E+02,1.1664E-02,-1.747E-02,2.120229E+02
1.2150954E-05,4.5154236E+01,-8.5369E-02,-1.51953E-01,1.5911056E+02,1.330164E-05,8.5312946E+01,6.1904E-02,-7.015E-03,2.953198E+02,1.9308025E-05,1.3018489E+02,-1.167E-03,-1.0911E-02,2.1202356E+02
8.615434E-06,4.5154165E+01,-1.1109E-01,-1.14188E-01,1.5911025E+02,1.4668055E-05,8.5313465E+01,2.724E-02,-9.0136E-02,2.953205E+02,1.8151867E-05,1.3018437E+02,-1.4447E-02,-7.3982E-02,2.1202351E+02
1.483505E-05,4.5154885E+01,-2.398E-02,-1.99074E-01,1.5911004E+02,1.2022145E-05,8.5313315E+01,-7.8371E-02,-1.75022E-01,2.9531566E+02,1.5803801E-05,1.3018433E+02,-9.07E-02,-1.49411E-01,2.1202546E+02
1.894609E-05,4.5154597E+01,-8.2835E-02,-1.01487E-01,1.5911059E+02,1.5493547E-05,8.5314024E+01,-9.8533E-02,1.1608E-02,2.9531554E+02,1.8296778E-05,1.30186E+02,-1.03147E-01,2.177E-02,2.1202347E+02
2.2826479E-05,4.5154687E+01,-4.3846E-02,-1.77121E-01,1.5911014E+02,1.1744183E-05,8.5315652E+01,-6.5623E-02,1.1844E-02,2.9531066E+02,1.5831316E-05,1.3018481E+02,-8.7263E-02,1.5909E-02,2.1202442E+02
8.3596834E-06,4.51544E+01,-7.0469E-02,-1.45058E-01,1.5911034E+02,1.3274518E-05,8.5311162E+01,-3.4455E-02,-6.7653E-02,2.9532175E+02,2.2235978E-05,1.3018443E+02,-6.6596E-02,-4.6147E-02,2.1202397E+02
1.2250762E-05,4.5154487E+01,-8.1484E-02,-1.87539E-01,1.5911107E+02,1.121291E-05,8.5314136E+01,-9.6187E-02,-5.751E-02,2.9532027E+02,1.470682E-05,1.301843E+02,-1.08679E-01,-4.3173E-02,2.1202407E+02
1.4160842E-05,4.5154256E+01,-9.257E-02,-1.44579E-01,1.5911104E+02,1.5163313E-05,8.531492E+01,-1.6416E-02,-2.5351E-02,2.9531851E+02,1.6093701E-05,1.301854E+02,-5.8617E-02,1.0339E-02,2.1202253E+02
1.6149962E-05,4.5154097E+01,-1.09776E-01,-1.52889E-01,1.5911162E+02,1.3373068E-05,8.5314273E+01,-1.5548E-02,-1.45102E-01,2.9531808E+02,1.9665647E-05,1.3018564E+02,-3.864E-02,-1.27352E-01,2.1202275E+02
1.8790556E-05,4.5154123E+01,-1.35E-01,-1.15938E-01,1.5911033E+02,1.3403787E-05,8.5316857E+01,3.846E-03,-1.38827E-01,2.9531946E+02,1.4787788E-05,1.301854E+02,-2.401E-02,-1.20906E-01,2.120248E+02
1.7883165E-05,4.5154016E+01,-1.0932E-01,-1.40844E-01,1.5910972E+02,1.3682854E-05,8.5314698E+01,5.8266E-02,-4.235E-02,2.9532093E+02,2.1508146E-05,1.3018497E+02,5.391E-03,-3.7811E-02,2.120241E+02
8.7880879E-06,4.5153664E+01,-1.51597E-01,-1.36793E-01,1.5911093E+02,1.3169139E-05,8.5313071E+01,2.0149E-02,-3.09E-04,2.9532507E+02,2.1075456E-05,1.3018427E+02,-5.567E-02,1.3297E-02,2.1202322E+02
2.658242E-05,4.5153765E+01,-1.53543E-01,-8.0845E-02,1.5911131E+02,1.5216297E-05,8.5319291E+01,2.7739E-02,-1.5309E-02,2.953187E+02,1.7672542E-05,1.3018652E+02,-4.6776E-02,1.9367E-02,2.1202395E+02
6.4875757E-06,4.515437E+01,-7.8708E-02,-1.47878E-01,1.5910986E+02,1.3158765E-05,8.5310553E+01,-2.0626E-02,-1.37585E-01,2.9532367E+02,2.268085E-05,1.301839E+02,-4.3274E-02,-1.17526E-01,2.1202479E+02
1.0739502E-06,4.5154456E+01,-5.9865E-02,-1.52268E-01,1.591107E+02,1.2956785E-05,8.5311011E+01,3.4273E-02,-1.347E-03,2.9532156E+02,1.8670949E-05,1.3018354E+02,-4.651E-02,1.1335E-02,2.1202375E+02
8.848944E-06,4.5154286E+01,-1.12952E-01,-1.06671E-01,1.5911018E+02,1.3276552E-05,8.5314735E+01,6.4878E-02,4.1412E-02,2.9531719E+02,1.2089599E-05,1.3018485E+02,9.153E-03,5.1336E-02,2.120223E+02
4.2469405E-06,4.5154089E+01,-1.27109E-01,-1.18055E-01,1.5911051E+02,1.1995399E-05,8.5312392E+01,7.1467E-02,-9.28E-04,2.9532321E+02,1.5934391E-05,1.3018391E+02,6.214E-03,-1.9107E-02,2.120229E+02
5.1592835E-06,4.5154265E+01,-8.707E-02,-1.66823E-01,1.5911109E+02,1.3834634E-05,8.5311439E+01,-3.0179E-02,-9.0645E-02,2.9532199E+02,1.8339025E-05,1.3018455E+02,-5.9201E-02,-7.0759E-02,2.120229E+02
2.0438695E-06,4.5154523E+01,-9.2033E-02,-1.36537E-01,1.5911031E+02,1.3861566E-05,8.5310223E+01,-1.26625E-01,-5.168E-02,2.9531953E+02,2.0332319E-05,1.3018456E+02,-1.28143E-01,-3.9455E-02,2.1202318E+02
8.7601738E-06,4.5154558E+01,-6.2568E-02,-1.55731E-01,1.5911075E+02,1.2773511E-05,8.5312632E+01,-6.2336E-02,1.9482E-02,2.9532132E+02,1.7302939E-05,1.3018408E+02,-7.9372E-02,2.1248E-02,2.1202487E+02
3.2170661E-06,4.5154163E+01,-1.1952E-01,-1.14098E-01,1.591102E+02,1.4647021E-05,8.5313157E+01,-1.1573E-02,3.8725E-02,2.9531765E+02,1.5936653E-05,1.3018403E+02,-4.958E-02,4.0923E-02,2.1202339E+02
1.2604804E-05,4.5154309E+01,-9.26E-02,-1.83473E-01,1.5911021E+02,1.0581157E-05,8.5314147E+01,1.185E-03,5.45E-04,2.9531846E+02,1.7219112E-05,1.3018388E+02,-6.3274E-02,-1.769E-03,2.1202561E+02
1.0140846E-05,4.5154158E+01,-1.08042E-01,-1.7091E-01,1.5911082E+02,1.0814414E-05,8.5315052E+01,7.4887E-02,-1.9619E-02,2.9531515E+02,1.5774926E-05,1.3018376E+02,1.4515E-02,-3.4354E-02,2.1202344E+02
1.2980759E-05,4.5154548E+01,-6.5799E-02,-2.5965E-01,1.5911076E+02,1.0317723E-05,8.5316412E+01,-3.443E-02,-2.2335E-01,2.9531268E+02,1.0297759E-05,1.301843E+02,-5.1588E-02,-2.00416E-01,2.1202335E+02
8.5797349E-06,4.5154441E+01,-6.1546E-02,-2.08315E-01,1.5911049E+02,1.1879411E-05,8.5312404E+01,-2.436E-03,-1.83865E-01,2.9532008E+02,1.6917929E-05,1.3018484E+02,-2.3289E-02,-1.68041E-01,2.1202366E+02
1.0325346E-05,4.5154102E+01,-8.465E-02,-1.57312E-01,1.5911063E+02,1.3246862E-05,8.5312379E+01,7.1885E-02,-8.3867E-02,2.9532139E+02,2.0858471E-05,1.3018454E+02,3.5574E-02,-8.2028E-02,2.1202383E+02
1.4505087E-05,4.5154748E+01,-7.3037E-02,-1.85162E-01,1.5911006E+02,1.4602084E-05,8.5314077E+01,-4.7007E-02,-2.39916E-01,2.9531801E+02,1.4498855E-05,1.3018571E+02,-5.6684E-02,-2.1165E-01,2.1202356E+02
1.3847047E-05,4.5154377E+01,-9.0373E-02,-2.06211E-01,1.5911066E+02,1.3681409E-05,8.5314768E+01,-2.7505E-02,-2.31588E-01,2.9531745E+02,1.4655981E-05,1.3018549E+02,-4.1078E-02,-2.06191E-01,2.1202296E+02
1.2314727E-06,4.5154224E+01,-9.7423E-02,-1.27273E-01,1.5911015E+02,1.3754051E-05,8.5311341E+01,6.0131E-02,-5.418E-02,2.953217E+02,1.8518941E-05,1.301837E+02,1.4128E-02,-5.2742E-02,2.1202268E+02
6.5831398E-06,4.5153904E+01,-1.35978E-01,-9.547E-02,1.5911059E+02,1.3642749E-05,8.5312828E+01,7.1088E-02,-1.183E-02,2.9532199E+02,2.004323E-05,1.3018368E+02,2.6817E-02,1.9173E-02,2.1202328E+02
1.7034054E-05,4.5154499E+01,-4.3388E-02,-9.543E-02,1.5911014E+02,1.6276209E-05,8.5315776E+01,1.21516E-01,-4.033E-03,2.953175E+02,1.3030751E-05,1.3018553E+02,9.5648E-02,1.0099E-02,2.120226E+02
6.6643203E-06,4.5154176E+01,-6.7152E-02,-1.71358E-01,1.5911104E+02,1.4255755E-05,8.5312981E+01,6.8015E-02,-1.27249E-01,2.9532003E+02,1.8483212E-05,1.301839E+02,4.0269E-02,-1.13377E-01,2.1202284E+02
5.3368871E-06,4.5153689E+01,-1.39074E-01,-1.54574E-01,1.5911058E+02,1.2073621E-05,8.5312219E+01,8.9384E-02,-4.4937E-02,2.9532344E+02,2.0417122E-05,1.301837E+02,5.0571E-02,-4.9918E-02,2.1202326E+02
1.3826494E-05,4.5154244E+01,-1.00214E-01,-9.9529E-02,1.5911017E+02,1.4082846E-05,8.5314349E+01,6.1373E-02,-2.7896E-02,2.9531776E+02,1.9517621E-05,1.3018442E+02,-7.138E-03,-8.405E-03,2.1202325E+02
1.6483472E-05,4.5154352E+01,-9.5218E-02,-1.02607E-01,1.5911013E+02,1.4393737E-05,8.5314428E+01,4.2972E-02,3.3309E-02,2.9531835E+02,1.7583018E-05,1.3018556E+02,-2.4875E-02,4.4143E-02,2.1202258E+02
1.3039747E-05,4.5154468E+01,-7.4375E-02,-1.42321E-01,1.5911076E+02,1.2802212E-05,8.5313587E+01,-3.8646E-02,1.1134E-02,2.9531914E+02,1.7127363E-05,1.3018463E+02,-6.7426E-02,1.3973E-02,2.1202388E+02
1.5019859E-05,4.5154358E+01,-1.0092E-01,-1.27512E-01,1.5911088E+02,1.4761537E-05,8.5312802E+01,-1.18456E-01,-7.226E-03,2.9531581E+02,2.1938635E-05,1.3018521E+02,-1.18937E-01,7.539E-03,2.1202397E+02
1.4669643E-05,4.5154639E+01,-9.9891E-02,-1.04998E-01,1.5911014E+02,1.3885725E-05,8.5313822E+01,-1.21557E-01,2.1282E-02,2.953155E+02,1.57531E-05,1.3018553E+02,-1.22796E-01,2.4095E-02,2.1202343E+02
1.3638189E-05,4.5154591E+01,-9.7595E-02,-1.57189E-01,1.5911017E+02,1.3196612E-05,8.5312751E+01,-1.5561E-01,-8.9904E-02,2.9531453E+02,1.8438058E-05,1.3018515E+02,-1.53353E-01,-7.1209E-02,2.1202436E+02
1.9999124E-05,4.5154352E+01,-1.18276E-01,-7.1805E-02,1.5911071E+02,1.6547749E-05,8.5315288E+01,-7.9691E-02,-2.3455E-02,2.9531662E+02,1.7516945E-05,1.3018584E+02,-8.9666E-02,6.816E-03,2.1202395E+02
1.0527728E-05,4.5154601E+01,-7.7891E-02,-1.10132E-01,1.5911025E+02,1.4177848E-05,8.5313802E+01,-5.3157E-02,2.4783E-02,2.9531696E+02,1.5484137E-05,1.3018466E+02,-7.3371E-02,2.8855E-02,2.1202323E+02
8.3458495E-06,4.5154909E+01,-4.1569E-02,-1.41577E-01,1.5910951E+02,1.4913065E-05,8.5311742E+01,-1.18176E-01,-8.6744E-02,2.9531725E+02,1.8291729E-05,1.3018556E+02,-1.22681E-01,-6.7557E-02,2.1202188E+02
6.6639239E-06,4.5154596E+01,-2.6982E-02,-1.44661E-01,1.5911088E+02,1.4115067E-05,8.5312232E+01,6.0259E-02,-4.9071E-02,2.9532248E+02,1.8176841E-05,1.3018366E+02,1.4985E-02,-3.8188E-02,2.1202347E+02
9.5016529E-06,4.5154203E+01,-5.2452E-02,-1.32882E-01,1.5911E+02,1.3623043E-05,8.5313977E+01,1.46367E-01,-2.7692E-02,2.9532165E+02,1.7995909E-05,1.3018378E+02,1.18316E-01,-1.9727E-02,2.1202243E+02
9.2853167E-06,4.5154218E+01,-8.9468E-02,-1.86098E-01,1.5911178E+02,1.4110132E-05,8.5314343E+01,-1.6786E-02,-1.68403E-01,2.953179E+02,1.5055047E-05,1.3018479E+02,-3.56E-02,-1.47029E-01,2.1202367E+02
3.6042932E-06,4.5154029E+01,-1.65151E-01,-9.4939E-02,1.591099E+02,1.2024734E-05,8.5312896E+01,-2.4879E-02,-1.01519E-01,2.9531983E+02,1.3917232E-05,1.3018413E+02,-5.6191E-02,-8.5985E-02,2.1202281E+02
8.6200624E-06,4.515409E+01,-1.18179E-01,-6.173E-02,1.5911053E+02,1.5488273E-05,8.5311381E+01,-9.141E-03,-1.9326E-02,2.9532339E+02,2.4558274E-05,1.3018441E+02,-5.4895E-02,1.9638E-02,2.1202392E+02
1.1416608E-05,4.5153979E+01,-1.13936E-01,-1.58495E-01,1.5911028E+02,1.2366909E-05,8.5314498E+01,7.0129E-02,-9.4217E-02,2.9532302E+02,1.7754434E-05,1.3018416E+02,2.9057E-02,-9.0365E-02,2.1202318E+02
1.7529376E-05,4.5154068E+01,-5.2026E-02,-1.79233E-01,1.591092E+02,1.3794186E-05,8.5315737E+01,1.29767E-01,-2.06602E-01,2.9532409E+02,1.9054494E-05,1.3018485E+02,1.04081E-01,-1.8808E-01,2.1202276E+02
5.4028221E-06,4.515437E+01,-7.8607E-02,-1.95148E-01,1.5910924E+02,1.0659976E-05,8.5312489E+01,5.0669E-02,-1.18727E-01,2.953228E+02,1.5043803E-05,1.3018384E+02,8.695E-03,-1.1683E-01,2.1202341E+02
1.4031661E-05,4.5154504E+01,-7.3554E-02,-1.28765E-01,1.591114E+02,1.4130781E-05,8.5314477E+01,-8E-04,-5.7159E-02,2.9531736E+02,1.3550933E-05,1.3018532E+02,-5.3284E-02,-3.0646E-02,2.1202265E+02
7.9537568E-06,4.5154054E+01,-1.17479E-01,-1.65604E-01,1.5911119E+02,1.2326581E-05,8.5313294E+01,-3.721E-02,-1.4803E-02,2.9532004E+02,1.8230819E-05,1.3018402E+02,-6.8703E-02,-2.85E-04,2.1202429E+02
1.7807977E-05,4.5154299E+01,-1.27521E-01,-1.52198E-01,1.591106E+02,1.1931437E-05,8.5317523E+01,-7.9281E-02,-3.5928E-02,2.953188E+02,1.1179088E-05,1.3018532E+02,-9.6243E-02,-2.3658E-02,2.1202355E+02
6.946192E-06,4.5154244E+01,-1.01069E-01,-1.77516E-01,1.5911101E+02,1.09384E-05,8.5313276E+01,3.9915E-02,2.2768E-02,2.9532088E+02,1.472467E-05,1.3018366E+02,-4.7375E-02,1.3536E-02,2.1202403E+02
1.0875288E-05,4.5153904E+01,-1.31887E-01,-1.76129E-01,1.5911053E+02,1.1683528E-05,8.5314852E+01,6.8784E-02,3.392E-03,2.95322E+02,1.6773336E-05,1.3018421E+02,-1.7219E-02,1.0773E-02,2.1202374E+02
1.111082E-05,4.5154268E+01,-5.3449E-02,-2.03118E-01,1.5910968E+02,1.1927566E-05,8.5313498E+01,8.3848E-02,-1.97108E-01,2.9532212E+02,1.7635188E-05,1.3018409E+02,5.7268E-02,-1.81253E-01,2.1202454E+02
1.2252702E-05,4.5154533E+01,-9.766E-03,-1.92866E-01,1.591111E+02,1.1760177E-05,8.5315185E+01,1.19714E-01,-1.26376E-01,2.9531691E+02,1.2420334E-05,1.3018383E+02,8.8684E-02,-1.18553E-01,2.1202353E+02
5.6590322E-06,4.5154058E+01,-4.5504E-02,-2.08974E-01,1.5910981E+02,1.0224012E-05,8.5313507E+01,1.78275E-01,-9.7792E-02,2.9532275E+02,1.6374239E-05,1.3018284E+02,1.43683E-01,-9.7913E-02,2.120234E+02
1.1517716E-05,4.5153465E+01,-8.4058E-02,-1.74835E-01,1.5911046E+02,1.3573492E-05,8.5317699E+01,1.8718E-01,-9.2941E-02,2.953186E+02,1.5093885E-05,1.3018356E+02,1.58401E-01,-8.1845E-02,2.1202266E+02
1.576196E-05,4.5154031E+01,-6.9891E-02,-1.28224E-01,1.5911006E+02,1.4931107E-05,8.5315344E+01,1.26093E-01,-1.2121E-01,2.95321E+02,2.0119025E-05,1.3018433E+02,1.00874E-01,-1.05928E-01,2.1202255E+02
1.0594306E-05,4.5154108E+01,-7.8428E-02,-1.45065E-01,1.5911146E+02,1.4673536E-05,8.5311379E+01,5.8766E-02,-2.0604E-02,2.953233E+02,2.5175245E-05,1.301845E+02,4.18E-03,1.0698E-02,2.1202334E+02
1.0713666E-05,4.5154202E+01,-1.54553E-01,-1.09012E-01,1.5910951E+02,1.1031459E-05,8.5316767E+01,2.2607E-02,1.15759E-01,2.9531828E+02,9.0097823E-06,1.3018493E+02,-1.9987E-02,9.8204E-02,2.1202337E+02
6.8158118E-06,4.5154503E+01,-6.1727E-02,-1.68355E-01,1.5911059E+02,1.2231663E-05,8.5313584E+01,3.4753E-02,6.2758E-02,2.9531621E+02,1.4125519E-05,1.3018436E+02,-2.4561E-02,5.6026E-02,2.120229E+02
1.1996615E-05,4.5154382E+01,-7.9223E-02,-6.8791E-02,1.5911021E+02,1.5249422E-05,8.5313397E+01,5.3429E-02,7.537E-02,2.9531726E+02,2.0876747E-05,1.301844E+02,1.1365E-02,8.5179E-02,2.1202379E+02
8.6512533E-06,4.5153923E+01,-1.45431E-01,-1.05315E-01,1.5910976E+02,1.2587456E-05,8.5313189E+01,6.1314E-02,9.119E-03,2.953229E+02,1.8960486E-05,1.3018428E+02,-1.7699E-02,2.1594E-02,2.1202407E+02
3.926231E-06,4.5153911E+01,-1.00827E-01,-1.27637E-01,1.5911052E+02,1.4034018E-05,8.5311878E+01,1.16244E-01,-3.8812E-02,2.9532457E+02,1.988778E-05,1.3018345E+02,8.8E-02,-2.9503E-02,2.1202223E+02
2.155828E-05,4.5154447E+01,-1.04302E-01,-1.41237E-01,1.5911076E+02,1.2879509E-05,8.531645E+01,-7.6714E-02,-8.0529E-02,2.9531866E+02,1.3241024E-05,1.3018559E+02,-9.5854E-02,-5.7125E-02,2.1202315E+02
1.0657631E-05,4.5154639E+01,-7.9422E-02,-1.3548E-01,1.5910984E+02,1.1902048E-05,8.5314765E+01,-5.217E-03,1.19267E-01,2.9531743E+02,1.1879195E-05,1.3018408E+02,-4.1981E-02,1.05644E-01,2.1202331E+02
1.0834856E-05,4.5154052E+01,-1.27867E-01,-1.16812E-01,1.5911069E+02,1.2213378E-05,8.5314972E+01,5.9168E-02,1.19242E-01,2.953186E+02,1.5743597E-05,1.3018425E+02,2.0695E-02,1.13867E-01,2.120233E+02
7.3592219E-06,4.5154025E+01,-1.27102E-01,-1.45279E-01,1.591105E+02,1.1978378E-05,8.531424E+01,6.3467E-02,9.4038E-02,2.9532237E+02,1.5161977E-05,1.3018365E+02,2.035E-02,9.5562E-02,2.1202296E+02
9.36365E-06,4.5154508E+01,-5.6039E-02,-1.01857E-01,1.5910961E+02,1.3894877E-05,8.5312042E+01,5.3461E-02,5.6142E-02,2.9532111E+02,2.0891557E-05,1.3018389E+02,2.436E-03,6.948E-02,2.1202427E+02
5.6466189E-06,4.5154503E+01,-5.3054E-02,-1.67738E-01,1.5911092E+02,1.2037147E-05,8.5312714E+01,5.1867E-02,6.5365E-02,2.9531954E+02,1.5278868E-05,1.3018388E+02,-4.334E-03,6.6129E-02,2.1202287E+02
2.1716578E-05,4.5154088E+01,-1.02595E-01,-9.2319E-02,1.5911135E+02,1.5663518E-05,8.5315296E+01,7.2688E-02,1.047E-02,2.9531891E+02,2.163607E-05,1.3018555E+02,2.5199E-02,4.4728E-02,2.1202345E+02
1.3802995E-05,4.5154383E+01,-6.7448E-02,-1.6594E-01,1.5911049E+02,1.3284748E-05,8.5315183E+01,5.0834E-02,-6.6171E-02,2.953158E+02,1.6235431E-05,1.3018431E+02,1.186E-03,-5.7028E-02,2.1202417E+02
1.6004138E-05,4.5154514E+01,-4.6428E-02,-1.25029E-01,1.5911054E+02,1.4634022E-05,8.5314357E+01,7.1725E-02,-7.3022E-02,2.9531782E+02,1.6744205E-05,1.3018536E+02,3.6558E-02,-6.8222E-02,2.1202298E+02
1.9362276E-05,4.5154622E+01,-2.149E-02,-1.31918E-01,1.5911065E+02,1.4682369E-05,8.5312571E+01,2.35E-03,-4.2739E-02,2.9531441E+02,2.1865826E-05,1.3018558E+02,-5.2699E-02,-1.1284E-02,2.1202471E+02
6.8162804E-06,4.5154379E+01,-1.07489E-01,-1.44195E-01,1.5911061E+02,1.3581214E-05,8.5313845E+01,-7.3271E-02,-1.6482E-02,2.9532167E+02,1.1958252E-05,1.3018455E+02,-8.8272E-02,-2.547E-03,2.1202294E+02
1.5657827E-05,4.5154668E+01,4.374E-03,-1.43371E-01,1.591104E+02,1.4408433E-05,8.5311161E+01,4.7869E-02,-2.3222E-02,2.9531935E+02,2.5167172E-05,1.3018454E+02,-3.2432E-02,1.2597E-02,2.1202301E+02
3.3762404E-06,4.5154379E+01,-3.3186E-02,-1.4222E-01,1.5911153E+02,1.5046037E-05,8.531095E+01,9.0636E-02,-2.3763E-02,2.9532337E+02,2.1066253E-05,1.3018394E+02,6.2264E-02,-1.2367E-02,2.12023E+02
4.7363453E-06,4.5154807E+01,2.2223E-02,-1.12865E-01,1.5910954E+02,1.5465882E-05,8.5312443E+01,1.01919E-01,-6.3171E-02,2.9532031E+02,1.6314356E-05,1.3018424E+02,7.6968E-02,-5.3197E-02,2.1202299E+02
9.1911012E-06,4.5154594E+01,-4.6367E-02,-1.24922E-01,1.5910961E+02,1.3882545E-05,8.5311426E+01,2.3169E-02,4.4509E-02,2.9532003E+02,2.0674903E-05,1.3018436E+02,-3.7155E-02,4.5659E-02,2.1202406E+02
1.3335738E-05,4.5154178E+01,-1.23856E-01,-1.76592E-01,1.5911062E+02,1.2130422E-05,8.5314147E+01,-9.8687E-02,-7.8298E-02,2.9531978E+02,1.7468231E-05,1.3018545E+02,-1.09402E-01,-6.6459E-02,2.1202228E+02
8.1649511E-06,4.5154011E+01,-1.31456E-01,-2.99643E-01,1.5911051E+02,7.9732672E-06,8.5318568E+01,5.0117E-02,-2.56706E-01,2.953164E+02,5.5211284E-06,1.3018391E+02,2.2035E-02,-2.41003E-01,2.120237E+02
1.5047269E-05,4.5154451E+01,-9.7029E-02,-1.27886E-01,1.5910935E+02,1.3107721E-05,8.5314551E+01,-5.085E-02,-4.1793E-02,2.9532103E+02,1.6279988E-05,1.3018467E+02,-7.7586E-02,-1.3867E-02,2.1202415E+02
5.4740521E-06,4.5154233E+01,-9.8439E-02,-1.3311E-01,1.5911051E+02,1.4150132E-05,8.5312202E+01,-2.1344E-02,-6.2723E-02,2.9531937E+02,1.9841106E-05,1.3018389E+02,-6.3007E-02,-2.9427E-02,2.1202314E+02
9.9582419E-07,4.5154648E+01,-7.5453E-02,-8.2432E-02,1.5910928E+02,1.5250248E-05,8.5312023E+01,-2.4342E-02,3.3701E-02,2.9531783E+02,1.6365998E-05,1.3018412E+02,-5.456E-02,3.6978E-02,2.1202309E+02
1.052471E-05,4.5153999E+01,-1.1833E-01,-1.33604E-01,1.5911074E+02,1.3047559E-05,8.5313091E+01,5.1091E-02,2.772E-02,2.9531907E+02,2.0538311E-05,1.3018432E+02,-2.7946E-02,3.7635E-02,2.1202364E+02
1.2709847E-05,4.5153885E+01,-1.24121E-01,-1.36084E-01,1.5911081E+02,1.297856E-05,8.5312376E+01,3.981E-02,5.343E-03,2.9532467E+02,2.4506404E-05,1.3018464E+02,-4.5723E-02,1.4201E-02,2.120226E+02
6.6289666E-06,4.5154394E+01,-5.7046E-02,-1.26749E-01,1.591104E+02,1.4344903E-05,8.5311509E+01,7.885E-02,-1.3043E-02,2.9532145E+02,2.0545153E-05,1.3018446E+02,4.3831E-02,-8.04E-03,2.1202352E+02
8.7732568E-06,4.5154015E+01,-1.19472E-01,-1.58842E-01,1.5911164E+02,1.2559232E-05,8.5316026E+01,9.744E-02,-6.29E-03,2.9531902E+02,1.0478724E-05,1.3018383E+02,6.3392E-02,8.358E-03,2.1202366E+02
4.3253188E-06,4.5154E+01,-9.7216E-02,-1.6877E-01,1.5911006E+02,1.3631041E-05,8.5311679E+01,4.755E-02,-1.7183E-01,2.95321E+02,2.1264596E-05,1.3018369E+02,2.4591E-02,-1.53901E-01,2.120229E+02
6.663996E-06,4.5154379E+01,-5.6727E-02,-1.65511E-01,1.5911075E+02,1.4347709E-05,8.5311932E+01,1.2548E-02,-1.13286E-01,2.953214E+02,2.0139058E-05,1.3018396E+02,-1.8382E-02,-9.3498E-02,2.1202328E+02
7.9179856E-06,4.5153937E+01,-1.06863E-01,-2.10885E-01,1.591105E+02,1.1962364E-05,8.5313505E+01,7.5214E-02,-2.53661E-01,2.9532537E+02,1.6390329E-05,1.3018415E+02,5.2625E-02,-2.3202E-01,2.1202369E+02
7.1276911E-06,4.5153349E+01,-1.13222E-01,-2.11235E-01,1.5911106E+02,1.0485695E-05,8.5316662E+01,1.87445E-01,-1.33161E-01,2.9532219E+02,1.2548366E-05,1.3018296E+02,1.53884E-01,-1.26985E-01,2.1202357E+02
8.7813662E-06,4.515424E+01,-7.0168E-02,-1.90545E-01,1.5910964E+02,1.3293536E-05,8.5313793E+01,7.0473E-02,-1.61142E-01,2.9532058E+02,1.5597238E-05,1.3018426E+02,4.3596E-02,-1.46763E-01,2.1202306E+02
1.2945441E-05,4.5154068E+01,-1.24066E-01,-1.26282E-01,1.5911016E+02,1.2614709E-05,8.5315248E+01,7.3683E-02,5.078E-03,2.9531876E+02,1.6841554E-05,1.3018441E+02,1.4086E-02,2.8361E-02,2.1202315E+02
7.2933199E-06,4.5153878E+01,-1.22424E-01,-2.11291E-01,1.5911092E+02,1.0950087E-05,8.5315449E+01,8.8753E-02,-8.9777E-02,2.95319E+02,1.3279327E-05,1.3018352E+02,4.7328E-02,-9.0638E-02,2.1202395E+02
1.1919868E-05,4.5153929E+01,-1.38127E-01,-9.1784E-02,1.5910935E+02,1.3675883E-05,8.5315732E+01,1.11418E-01,-2.774E-02,2.9532207E+02,1.4080845E-05,1.3018499E+02,8.2905E-02,-2.6245E-02,2.1202354E+02
1.3084516E-05,4.5154094E+01,-1.20009E-01,-1.18524E-01,1.5911045E+02,1.4179797E-05,8.5313096E+01,-3.8588E-02,-5.035E-03,2.9532381E+02,1.9322853E-05,1.3018548E+02,-6.7031E-02,2.535E-03,2.1202254E+02
9.0384413E-06,4.5154053E+01,-1.15775E-01,-1.40172E-01,1.5911042E+02,1.3403075E-05,8.5312281E+01,-4.04E-03,-5.9633E-02,2.9532335E+02,2.056916E-05,1.3018471E+02,-5.4673E-02,-3.9209E-02,2.1202281E+02
1.6674345E-05,4.5154279E+01,-1.01961E-01,-1.0657E-01,1.5911011E+02,1.2837569E-05,8.5314075E+01,7.0523E-02,-3.2285E-02,2.9532165E+02,1.7617371E-05,1.3018541E+02,1.867E-02,-4.454E-02,2.1202267E+02
6.3226407E-06,4.5153526E+01,-1.12784E-01,-1.55322E-01,1.591103E+02,1.1827448E-05,8.531368E+01,1.60115E-01,-1.35788E-01,2.9532685E+02,1.9125883E-05,1.3018279E+02,1.29739E-01,-1.25947E-01,2.1202331E+02
1.21082E-05,4.5154108E+01,-1.2625E-01,-2.16737E-01,1.5911057E+02,1.0437384E-05,8.5315527E+01,-5.9339E-02,-1.38878E-01,2.9531641E+02,1.5103037E-05,1.3018423E+02,-7.9269E-02,-1.20592E-01,2.1202464E+02
1.4043053E-05,4.5154328E+01,-8.4687E-02,-1.11645E-01,1.5911007E+02,1.3775964E-05,8.531328E+01,6.5722E-02,3.2074E-02,2.9532317E+02,1.9908459E-05,1.3018468E+02,1.175E-02,5.293E-02,2.1202337E+02
7.901905E-06,4.5154183E+01,-8.9028E-02,-1.59375E-01,1.591107E+02,1.2397622E-05,8.5313396E+01,8.7045E-02,-3.2416E-02,2.9532075E+02,1.6979058E-05,1.3018373E+02,4.8913E-02,-3.2384E-02,2.1202331E+02
1.1939012E-05,4.5154118E+01,-8.123E-02,-1.1899E-01,1.591109E+02,1.5078033E-05,8.5312927E+01,9.4425E-02,-7.302E-02,2.9532224E+02,2.0035667E-05,1.3018504E+02,6.5024E-02,-6.7896E-02,2.1202315E+02
1.136533E-05,4.5154256E+01,-9.8484E-02,-1.54587E-01,1.5910968E+02,1.2282229E-05,8.5312972E+01,1.3529E-02,-1.15029E-01,2.9532526E+02,1.8588336E-05,1.3018439E+02,-2.3124E-02,-1.01649E-01,2.1202366E+02
1.1737972E-05,4.5154447E+01,-6.6623E-02,-2.9137E-01,1.5911058E+02,9.1584356E-06,8.5314965E+01,1.2541E-02,-2.82168E-01,2.9531658E+02,1.3039011E-05,1.3018423E+02,-6.499E-03,-2.59161E-01,2.120245E+02
2.1624654E-05,4.5154457E+01,-9.7349E-02,-1.21787E-01,1.5910982E+02,1.2937356E-05,8.5315627E+01,-5.7934E-02,6.2309E-02,2.9531606E+02,1.6664743E-05,1.3018556E+02,-7.9642E-02,5.1176E-02,2.1202457E+02
1.6507842E-05,4.5154617E+01,-7.9191E-02,-1.30019E-01,1.5910992E+02,1.1158331E-05,8.5316174E+01,4.2703E-02,3.6427E-02,2.9531555E+02,1.0784521E-05,1.3018524E+02,-4.5414E-02,1.6208E-02,2.1202308E+02
7.3640244E-06,4.5153927E+01,-8.5986E-02,-1.2355E-01,1.591101E+02,1.4284828E-05,8.5313188E+01,1.37648E-01,-8.5073E-02,2.9532362E+02,2.0034697E-05,1.3018366E+02,1.11863E-01,-7.4915E-02,2.1202352E+02
7.9120687E-06,4.5153901E+01,-1.30908E-01,-1.53993E-01,1.5911002E+02,1.2137339E-05,8.5314413E+01,8.9031E-02,-6.0013E-02,2.9532128E+02,1.5388173E-05,1.3018443E+02,4.8594E-02,-6.7885E-02,2.1202244E+02
7.4432106E-06,4.5153972E+01,-1.01927E-01,-2.04526E-01,1.5911035E+02,1.3001164E-05,8.5312163E+01,2.142E-03,-1.95644E-01,2.9532055E+02,2.2261162E-05,1.3018408E+02,-1.6467E-02,-1.73822E-01,2.1202375E+02
1.0376378E-05,4.5154275E+01,-5.7318E-02,-1.63847E-01,1.5910991E+02,1.4617648E-05,8.5314511E+01,9.5579E-02,-1.93941E-01,2.9531951E+02,1.5864153E-05,1.3018406E+02,7.2581E-02,-1.73519E-01,2.1202183E+02
1.3857916E-05,4.515417E+01,-1.07825E-01,-8.4724E-02,1.5911061E+02,1.4692043E-05,8.5314077E+01,7.7355E-02,-5.7705E-02,2.9532256E+02,1.8554718E-05,1.3018472E+02,4.6352E-02,-4.8033E-02,2.1202389E+02
9.4143964E-06,4.5153933E+01,-1.28964E-01,-2.2987E-02,1.5910905E+02,1.4355677E-05,8.5315702E+01,1.48743E-01,-1.0129E-02,2.9531956E+02,1.4626502E-05,1.3018372E+02,1.21591E-01,2.367E-03,2.120235E+02
2.1575196E-05,4.5153715E+01,-5.4428E-02,-1.49557E-01,1.5911056E+02,1.4420179E-05,8.5318606E+01,1.85733E-01,-8.6159E-02,2.9532293E+02,1.7109477E-05,1.3018531E+02,1.5728E-01,-7.9306E-02,2.1202365E+02
1.5974175E-05,4.5153885E+01,-3.0596E-02,-1.31559E-01,1.591104E+02,1.5645858E-05,8.5315944E+01,1.77571E-01,-1.10562E-01,2.953238E+02,1.8654316E-05,1.3018411E+02,1.51459E-01,-9.5802E-02,2.1202286E+02
3.7124418E-06,4.5154183E+01,-6.6406E-02,-1.3838E-01,1.5910988E+02,1.3325619E-05,8.5312817E+01,1.39004E-01,-6.5741E-02,2.9532113E+02,1.53899E-05,1.3018343E+02,1.10854E-01,-6.0321E-02,2.1202292E+02
5.0880685E-06,4.5153678E+01,-1.5011E-01,-4.4688E-02,1.5911059E+02,1.4512349E-05,8.5313725E+01,1.15115E-01,7.3885E-02,2.9531946E+02,1.6216179E-05,1.3018398E+02,8.3379E-02,7.8944E-02,2.1202301E+02
6.0643612E-06,4.5154079E+01,-1.19647E-01,-6.2024E-02,1.5911089E+02,1.4707838E-05,8.5314444E+01,9.3862E-02,1.26704E-01,2.9531903E+02,1.2529852E-05,1.3018415E+02,6.3423E-02,1.23996E-01,2.1202309E+02
1.1859276E-05,4.5154207E+01,-1.03012E-01,-9.3421E-02,1.5911059E+02,1.4292397E-05,8.531489E+01,8.6445E-02,6.6654E-02,2.9532015E+02,1.4861033E-05,1.3018437E+02,4.7678E-02,7.8555E-02,2.120233E+02
1.1468249E-05,4.5154223E+01,-9.6966E-02,-4.6098E-02,1.5911124E+02,1.6529665E-05,8.5314048E+01,9.3155E-02,6.8266E-02,2.9532004E+02,1.7236196E-05,1.301845E+02,5.9149E-02,8.2396E-02,2.1202363E+02
1.6161216E-05,4.5154167E+01,-1.12796E-01,-1.0263E-01,1.5911079E+02,1.3818613E-05,8.5317034E+01,9.2491E-02,3.5703E-02,2.953184E+02,1.2654229E-05,1.3018494E+02,5.3215E-02,5.2648E-02,2.1202291E+02
1.9892084E-05,4.5154194E+01,-1.11776E-01,-1.68971E-01,1.5910993E+02,1.156691E-05,8.5317912E+01,6.4114E-02,-6.6704E-02,2.953206E+02,1.2501797E-05,1.301852E+02,1.2106E-02,-7.0804E-02,2.1202415E+02
1.4001326E-05,4.5154306E+01,-8.1178E-02,-1.74788E-01,1.5911107E+02,1.1851242E-05,8.531422E+01,3.0983E-02,-3.4658E-02,2.9531778E+02,1.7338293E-05,1.3018481E+02,-5.1294E-02,-2.9304E-02,2.1202314E+02
6.3597635E-06,4.5154573E+01,-6.4178E-02,-1.46309E-01,1.5910994E+02,1.3142904E-05,8.5314107E+01,5.9498E-02,-7.475E-03,2.953175E+02,1.2557577E-05,1.3018414E+02,-2.2805E-02,1.1864E-02,2.1202257E+02
1.9319615E-05,4.5154273E+01,-5.3285E-02,-1.78965E-01,1.591099E+02,1.2551135E-05,8.5315695E+01,9.7123E-02,-1.86534E-01,2.953189E+02,1.7320146E-05,1.3018509E+02,7.0193E-02,-1.71534E-01,2.1202327E+02
1.0137524E-05,4.5153953E+01,-1.39483E-01,-1.06921E-01,1.5911057E+02,1.2750853E-05,8.5313798E+01,5.1981E-02,-4.4339E-02,2.9532219E+02,1.8347822E-05,1.3018423E+02,-1.2521E-02,-4.121E-02,2.120239E+02
1.1926184E-05,4.5154154E+01,-9.005E-02,-1.42129E-01,1.5911155E+02,1.4384219E-05,8.5313275E+01,3.0167E-02,9.903E-03,2.9531943E+02,2.0263954E-05,1.3018454E+02,-4.0899E-02,3.0894E-02,2.1202442E+02
6.0622047E-06,4.5154275E+01,-1.09472E-01,-1.09219E-01,1.5911067E+02,1.4058073E-05,8.5312838E+01,-7.27E-03,-3.7418E-02,2.9531948E+02,1.6293452E-05,1.3018439E+02,-5.5116E-02,-4.456E-03,2.1202435E+02
6.9968484E-06,4.515423E+01,-1.05455E-01,-1.01976E-01,1.5911016E+02,1.5223043E-05,8.531237E+01,-2.5134E-02,5.4854E-02,2.9531656E+02,2.1546218E-05,1.3018411E+02,-5.1427E-02,5.7125E-02,2.1202465E+02
1.1324762E-05,4.5154196E+01,-1.17991E-01,-1.40124E-01,1.5911027E+02,1.3262607E-05,8.5314085E+01,-6.8025E-02,-4.1347E-02,2.9531966E+02,1.7544802E-05,1.3018421E+02,-8.9215E-02,-1.5439E-02,2.1202425E+02
1.8654817E-05,4.5154376E+01,-9.8254E-02,-7.4817E-02,1.5911114E+02,1.6281441E-05,8.5313006E+01,-7.3871E-02,-5.4422E-02,2.9531874E+02,2.2859118E-05,1.3018531E+02,-8.9288E-02,-1.9928E-02,2.1202429E+02
9.335913E-06,4.5154379E+01,-8.1016E-02,-1.73079E-01,1.5911009E+02,1.2740749E-05,8.531327E+01,7.172E-03,-1.7202E-01,2.9531927E+02,1.6661487E-05,1.3018467E+02,-1.6284E-02,-1.54713E-01,2.1202353E+02
1.0381766E-05,4.5154138E+01,-4.8708E-02,-2.27914E-01,1.5911008E+02,1.0266376E-05,8.5314679E+01,1.2962E-01,-2.19698E-01,2.9531937E+02,1.6047454E-05,1.3018378E+02,9.8548E-02,-2.05449E-01,2.1202301E+02
9.9767312E-06,4.5153996E+01,-9.7885E-02,-2.40424E-01,1.5910946E+02,1.0000657E-05,8.5317465E+01,1.10493E-01,-2.15498E-01,2.9531798E+02,9.9099823E-06,1.3018426E+02,7.8335E-02,-2.03907E-01,2.1202306E+02
8.3686908E-06,4.5154497E+01,-3.6742E-02,-1.80221E-01,1.5911065E+02,1.3247553E-05,8.531199E+01,2.4592E-02,-1.51915E-01,2.9532129E+02,1.9470365E-05,1.3018415E+02,-1.486E-03,-1.35119E-01,2.120237E+02
1.0111704E-05,4.5154208E+01,-1.14607E-01,-1.0452E-01,1.5911018E+02,1.34892E-05,8.5313804E+01,4.3951E-02,-2.1112E-02,2.953197E+02,1.7017496E-05,1.3018455E+02,-3.9443E-02,-3.756E-03,2.1202329E+02
4.9517234E-06,4.5154338E+01,-9.4615E-02,-1.85417E-01,1.5911009E+02,1.2967018E-05,8.5313346E+01,-2.0476E-02,-1.62515E-01,2.9532197E+02,1.3744713E-05,1.3018391E+02,-4.1582E-02,-1.40772E-01,2.1202348E+02
1.7569445E-05,4.5154133E+01,-1.30694E-01,-9.7289E-02,1.5910951E+02,1.4335307E-05,8.5315261E+01,-5.89E-03,-1.23223E-01,2.9532049E+02,1.9022357E-05,1.3018529E+02,-3.5647E-02,-1.02709E-01,2.1202402E+02
5.1613619E-06,4.5154022E+01,-1.31065E-01,-4.9358E-02,1.5911029E+02,1.6099762E-05,8.5310991E+01,3.4644E-02,-1.2615E-02,2.9532547E+02,2.1713526E-05,1.3018447E+02,-3.7423E-02,2.2938E-02,2.1202303E+02
2.4536166E-07,4.5153539E+01,-1.32268E-01,-1.20881E-01,1.5911103E+02,1.4774224E-05,8.5309642E+01,9.4785E-02,1.9339E-02,2.9532126E+02,2.5669633E-05,1.3018335E+02,6.3927E-02,3.5691E-02,2.1202392E+02
1.164825E-05,4.5154033E+01,-1.17792E-01,-1.11883E-01,1.591104E+02,1.3194996E-05,8.5313308E+01,6.9964E-02,-2.9434E-02,2.9532352E+02,2.0610199E-05,1.3018441E+02,1.4026E-02,-3.1295E-02,2.1202217E+02
7.5529751E-06,4.5154041E+01,-1.20492E-01,-1.33509E-01,1.5911169E+02,1.3328569E-05,8.5313721E+01,3.7281E-02,-5.1409E-02,2.9532067E+02,1.6508061E-05,1.3018419E+02,-2.9359E-02,-3.8576E-02,2.1202326E+02
5.761264E-06,4.5154032E+01,-1.39315E-01,-1.63478E-01,1.5911046E+02,1.147465E-05,8.5313903E+01,1.0234E-02,-8.0493E-02,2.9531926E+02,1.3203183E-05,1.3018429E+02,-3.7935E-02,-7.2976E-02,2.1202284E+02
1.6770137E-05,4.5154365E+01,-4.6566E-02,-1.81826E-01,1.5911036E+02,1.3172025E-05,8.5312468E+01,3.5047E-02,-2.02273E-01,2.9532234E+02,2.3991494E-05,1.3018481E+02,1.345E-02,-1.81773E-01,2.1202415E+02
1.0874336E-05,4.5153804E+01,-1.14647E-01,-1.3145E-01,1.591113E+02,1.4365333E-05,8.5314338E+01,1.03816E-01,-1.2417E-02,2.9531959E+02,2.0830284E-05,1.3018418E+02,7.5103E-02,4.355E-03,2.1202342E+02
1.3192055E-05,4.5153833E+01,-3.4235E-02,-1.42013E-01,1.5910926E+02,1.6311713E-05,8.5312094E+01,1.50536E-01,-1.92498E-01,2.9533171E+02,2.942387E-05,1.3018386E+02,1.26343E-01,-1.72014E-01,2.1202159E+02
2.0497512E-05,4.5154457E+01,-8.5786E-02,-1.62322E-01,1.5910976E+02,1.1569034E-05,8.5315193E+01,-2.9956E-02,-9.9485E-02,2.9532095E+02,1.5497136E-05,1.3018563E+02,-6.3371E-02,-8.5159E-02,2.1202317E+02
1.1201446E-05,4.5154396E+01,-6.9266E-02,-1.41394E-01,1.5910941E+02,1.394402E-05,8.531377E+01,6.4396E-02,-6.7032E-02,2.9532071E+02,1.770698E-05,1.3018465E+02,2.6023E-02,-6.2393E-02,2.1202355E+02
8.6325688E-06,4.5154207E+01,-1.08666E-01,-1.40799E-01,1.591112E+02,1.1843754E-05,8.5314175E+01,6.9847E-02,1.79E-03,2.9532139E+02,1.442023E-05,1.3018406E+02,8.522E-03,1.1956E-02,2.1202308E+02
9.1218324E-06,4.5154038E+01,-1.06747E-01,-1.14272E-01,1.5910994E+02,1.405704E-05,8.5311507E+01,6.0421E-02,-1.8252E-02,2.9532353E+02,2.4166659E-05,1.3018428E+02,-3.164E-03,4.419E-03,2.1202376E+02
1.3577297E-05,4.5154125E+01,-1.33945E-01,-1.20356E-01,1.591094E+02,1.3711041E-05,8.5316351E+01,2.1809E-02,8.779E-03,2.9531784E+02,1.3223739E-05,1.3018493E+02,-5.0556E-02,2.1365E-02,2.1202407E+02
1.2179916E-05,4.5154534E+01,-8.3657E-02,-1.29732E-01,1.5911042E+02,1.2989211E-05,8.5315016E+01,1.4848E-02,8.935E-02,2.9531864E+02,1.2250134E-05,1.3018459E+02,-2.6947E-02,8.3694E-02,2.120237E+02
5.6074778E-06,4.5154114E+01,-1.58827E-01,-1.64185E-01,1.5911054E+02,1.0256344E-05,8.5313797E+01,-5.7121E-02,9.2365E-02,2.9532275E+02,1.1647817E-05,1.3018421E+02,-8.8301E-02,6.1985E-02,2.12023E+02
5.8804083E-06,4.5154128E+01,-1.38214E-01,-1.51743E-01,1.5911061E+02,1.098113E-05,8.531375E+01,-2.8729E-02,7.0136E-02,2.9532143E+02,1.4050642E-05,1.3018359E+02,-7.0478E-02,4.8411E-02,2.1202395E+02
1.8858957E-05,4.5154296E+01,-1.01018E-01,-5.5769E-02,1.5911034E+02,1.5510636E-05,8.5313807E+01,3.6341E-02,4.7881E-02,2.9531772E+02,2.1873553E-05,1.3018551E+02,-1.7559E-02,6.0098E-02,2.1202385E+02
7.6509329E-06,4.5154233E+01,-8.7265E-02,-1.06846E-01,1.5911035E+02,1.5838924E-05,8.531147E+01,4.4224E-02,1.8596E-02,2.9532246E+02,2.3156193E-05,1.3018426E+02,-2.0512E-02,4.6572E-02,2.1202331E+02
1.2833304E-05,4.5154215E+01,-1.14646E-01,-8.4472E-02,1.5910996E+02,1.5352423E-05,8.5314251E+01,1.9416E-02,3.4075E-02,2.9531779E+02,1.8634033E-05,1.3018462E+02,-3.6429E-02,4.9172E-02,2.1202372E+02
1.0227736E-05,4.5154045E+01,-1.26458E-01,-1.39245E-01,1.591104E+02,1.2051095E-05,8.5313697E+01,2.6438E-02,8.5515E-02,2.9532085E+02,1.8541494E-05,1.3018409E+02,-2.4309E-02,7.8767E-02,2.1202374E+02
5.8119384E-06,4.5154245E+01,-7.0362E-02,-1.68616E-01,1.5911221E+02,1.4025005E-05,8.5310599E+01,-7.2036E-02,-1.4372E-02,2.9531918E+02,2.3684637E-05,1.3018435E+02,-8.4682E-02,-1.461E-03,2.1202367E+02
2.1141884E-05,4.5154339E+01,-9.4592E-02,-1.08242E-01,1.59111E+02,1.4231667E-05,8.5315585E+01,-1.4294E-02,4.3536E-02,2.9531637E+02,1.7983649E-05,1.3018546E+02,-5.5511E-02,4.2519E-02,2.120236E+02
1.7658915E-05,4.515455E+01,-1.11418E-01,-4.121E-02,1.5910927E+02,1.639875E-05,8.5314639E+01,-6.2549E-02,1.3088E-02,2.9531995E+02,1.4347916E-05,1.3018643E+02,-7.5008E-02,2.3848E-02,2.1202308E+02
1.5180433E-05,4.5154132E+01,-1.1504E-01,-8.2064E-02,1.5910953E+02,1.4118947E-05,8.5312053E+01,2.0494E-02,-4.3404E-02,2.9532428E+02,2.4766928E-05,1.3018502E+02,-4.6365E-02,-1.7565E-02,2.1202418E+02
6.8345925E-06,4.515412E+01,-1.17219E-01,-1.34617E-01,1.591101E+02,1.1718116E-05,8.5313537E+01,6.9186E-02,4.4064E-02,2.9532035E+02,1.6866257E-05,1.3018337E+02,1.6428E-02,5.852E-02,2.1202455E+02
9.1829288E-07,4.5153942E+01,-7.4285E-02,-1.17808E-01,1.5910978E+02,1.4072982E-05,8.5311188E+01,1.63712E-01,-3.177E-03,2.9532683E+02,1.904898E-05,1.3018314E+02,1.37011E-01,2.864E-03,2.1202272E+02
1.4684745E-05,4.5154194E+01,-9.0324E-02,-1.47799E-01,1.5911021E+02,1.4307303E-05,8.5315644E+01,8.2871E-02,-2.5495E-02,2.9531715E+02,1.5338664E-05,1.301852E+02,4.745E-02,-1.9639E-02,2.120231E+02
7.059888E-06,4.5154379E+01,-7.2888E-02,-1.41919E-01,1.5911119E+02,1.2690526E-05,8.531303E+01,4.671E-02,8.3396E-02,2.9532005E+02,1.7575981E-05,1.3018388E+02,-1.886E-03,8.3606E-02,2.1202332E+02
9.2001626E-06,4.5154571E+01,-4.1165E-02,-1.77291E-01,1.5911108E+02,1.2553982E-05,8.5313144E+01,5.1639E-02,1.1465E-02,2.9531915E+02,1.5396559E-05,1.3018424E+02,-2.8957E-02,2.3361E-02,2.1202454E+02
1.1767031E-05,4.5154646E+01,-5.6203E-02,-1.29705E-01,1.5911041E+02,1.2970616E-05,8.531537E+01,6.9209E-02,5.4305E-02,2.9531597E+02,1.0214482E-05,1.3018459E+02,2.2894E-02,6.3915E-02,2.1202407E+02
7.8093144E-06,4.5154389E+01,-4.6149E-02,-1.53042E-01,1.5911126E+02,1.2865522E-05,8.531351E+01,1.15448E-01,5.332E-02,2.9531889E+02,1.5374408E-05,1.3018423E+02,8.4216E-02,5.5673E-02,2.1202306E+02
5.3709193E-06,4.515406E+01,-1.16477E-01,-1.4551E-01,1.5911137E+02,1.2885516E-05,8.5312955E+01,6.045E-02,1.3775E-02,2.9531952E+02,1.6031295E-05,1.3018407E+02,-1.5613E-02,2.8806E-02,2.1202311E+02
1.2235264E-05,4.5154482E+01,-3.9069E-02,-1.18903E-01,1.5911012E+02,1.4911861E-05,8.5312897E+01,8.6047E-02,-2.7796E-02,2.9531996E+02,1.9351566E-05,1.301844E+02,5.7873E-02,-9.96E-03,2.1202413E+02
8.9134583E-06,4.5154394E+01,-5.4003E-02,-1.54717E-01,1.591106E+02,1.3140122E-05,8.5312494E+01,8.0508E-02,-1.3272E-02,2.9531946E+02,1.858387E-05,1.3018447E+02,4.0356E-02,-1.4419E-02,2.1202236E+02
7.233464E-06,4.5154244E+01,-9.6506E-02,-1.17914E-01,1.5910964E+02,1.378726E-05,8.5312627E+01,8.5269E-02,-1.4591E-02,2.9532261E+02,1.6596513E-05,1.3018446E+02,4.8559E-02,-1.1975E-02,2.1202229E+02
6.0250158E-06,4.5154299E+01,-8.5662E-02,-1.30221E-01,1.5911076E+02,1.4483681E-05,8.5311624E+01,1.84E-04,-1.07224E-01,2.9532039E+02,2.0377668E-05,1.3018422E+02,-3.1762E-02,-8.6851E-02,2.1202334E+02
6.9075555E-06,4.5154362E+01,-6.1759E-02,-1.48739E-01,1.5911105E+02,1.4870233E-05,8.5312771E+01,7.508E-02,-1.9555E-02,2.9532146E+02,1.5723486E-05,1.3018419E+02,4.1151E-02,9.23E-04,2.1202348E+02
1.9097188E-05,4.5154312E+01,-9.0215E-02,-5.7271E-02,1.5911033E+02,1.6770897E-05,8.5315264E+01,9.0309E-02,-8.1612E-02,2.9532014E+02,1.6568518E-05,1.301857E+02,6.5584E-02,-6.7369E-02,2.1202259E+02
1.2749075E-05,4.5154242E+01,-8.6661E-02,-9.3349E-02,1.5911102E+02,1.4463708E-05,8.5313036E+01,5.846E-02,8.7776E-02,2.9531869E+02,2.1358562E-05,1.3018451E+02,2.1783E-02,9.2098E-02,2.1202432E+02
1.4644694E-05,4.5154118E+01,-1.09351E-01,-1.53152E-01,1.5911077E+02,1.1888349E-05,8.5315578E+01,6.9912E-02,2.7692E-02,2.9531844E+02,1.6802367E-05,1.3018456E+02,1.1214E-02,4.2689E-02,2.1202382E+02
9.8768932E-06,4.515414E+01,-8.3726E-02,-1.23967E-01,1.5911082E+02,1.5197613E-05,8.5315069E+01,1.15697E-01,-3.0233E-02,2.9531824E+02,1.4669028E-05,1.3018428E+02,9.0092E-02,-1.5093E-02,2.1202296E+02
7.7052114E-06,4.5154121E+01,-9.2505E-02,-1.09551E-01,1.5911119E+02,1.5192759E-05,8.5311599E+01,6.3229E-02,-5.8794E-02,2.9532073E+02,2.1786483E-05,1.3018501E+02,2.8009E-02,-5.5885E-02,2.1202236E+02
1.3115263E-05,4.5154686E+01,-1.8859E-02,-1.55913E-01,1.591108E+02,1.3133395E-05,8.5314242E+01,8.5929E-02,1.8785E-02,2.9531517E+02,1.3810651E-05,1.3018464E+02,4.6293E-02,3.4736E-02,2.120229E+02
4.7269775E-06,4.5153686E+01,-1.22103E-01,-1.28914E-01,1.5910985E+02,1.4154298E-05,8.5312966E+01,1.27875E-01,-7.1755E-02,2.9532254E+02,1.7972497E-05,1.3018356E+02,1.01187E-01,-6.2366E-02,2.1202201E+02
5.2671228E-06,4.5153455E+01,-1.2266E-01,-1.88664E-01,1.5911017E+02,1.0818841E-05,8.5316315E+01,1.80447E-01,-1.37413E-01,2.9532272E+02,9.1842022E-06,1.3018324E+02,1.45998E-01,-1.32962E-01,2.1202236E+02
4.1663907E-06,4.5153497E+01,-8.9387E-02,-2.39651E-01,1.5910991E+02,1.0432948E-05,8.5314892E+01,1.76151E-01,-2.23377E-01,2.9532342E+02,1.1467928E-05,1.3018305E+02,1.43908E-01,-2.09896E-01,2.1202349E+02
4.399327E-06,4.5153746E+01,-7.3702E-02,-1.68074E-01,1.5910945E+02,1.1544129E-05,8.5312106E+01,1.85964E-01,-7.8242E-02,2.9532381E+02,1.9622779E-05,1.3018307E+02,1.53838E-01,-7.8142E-02,2.1202275E+02
8.7324038E-06,4.515384E+01,-1.21652E-01,-1.56184E-01,1.5910945E+02,1.0981533E-05,8.5314295E+01,1.44705E-01,-3.6775E-02,2.9532289E+02,1.6696997E-05,1.3018392E+02,1.12329E-01,-4.3235E-02,2.1202325E+02
1.1174193E-06,4.5154066E+01,-9.9289E-02,-1.64186E-01,1.5910984E+02,1.1712581E-05,8.531157E+01,8.8625E-02,-9.8182E-02,2.9532438E+02,1.855306E-05,1.3018278E+02,5.3064E-02,-9.4239E-02,2.120234E+02
7.5516235E-06,4.5153799E+01,-8.6737E-02,-2.19811E-01,1.591105E+02,1.1298971E-05,8.5313596E+01,1.26003E-01,-1.61499E-01,2.9532474E+02,1.7359047E-05,1.3018369E+02,9.5266E-02,-1.52745E-01,2.1202349E+02
9.2124017E-06,4.5153791E+01,-8.0795E-02,-1.54912E-01,1.5911031E+02,1.3099032E-05,8.5313522E+01,1.60825E-01,-6.9151E-02,2.9532408E+02,1.9748296E-05,1.301842E+02,1.31677E-01,-6.6671E-02,2.1202253E+02
1.2033353E-05,4.5154324E+01,-6.5855E-02,-1.72036E-01,1.5911059E+02,1.2610087E-05,8.5312959E+01,7.0408E-02,-2.1809E-02,2.953219E+02,1.8176778E-05,1.3018443E+02,1.2258E-02,-3.0256E-02,2.1202322E+02
9.4983551E-06,4.5154036E+01,-1.03148E-01,-1.81577E-01,1.5911014E+02,1.2672997E-05,8.5313446E+01,2.5818E-02,-1.73713E-01,2.953211E+02,2.0333349E-05,1.3018395E+02,-3.46E-04,-1.54834E-01,2.120231E+02
6.9607859E-06,4.5154272E+01,-3.9087E-02,-2.03634E-01,1.591104E+02,1.1455344E-05,8.5312749E+01,1.0559E-01,-1.83721E-01,2.9532223E+02,1.7715984E-05,1.3018363E+02,7.579E-02,-1.71369E-01,2.1202321E+02
9.3287648E-06,4.5153835E+01,-1.37208E-01,-1.22181E-01,1.5911095E+02,1.3641463E-05,8.5314614E+01,8.3513E-02,3.6038E-02,2.9532043E+02,1.58036E-05,1.3018453E+02,4.1451E-02,5.0274E-02,2.1202284E+02
4.3230962E-06,4.5153802E+01,-7.7355E-02,-2.22977E-01,1.5911012E+02,1.1497368E-05,8.5312344E+01,1.22635E-01,-2.32748E-01,2.9532515E+02,1.9745335E-05,1.3018303E+02,9.5763E-02,-2.13848E-01,2.1202312E+02
8.6348214E-06,4.5154192E+01,-9.9077E-02,-1.9307E-01,1.5911146E+02,1.1614055E-05,8.531436E+01,2.2812E-02,-1.1762E-01,2.9532161E+02,1.2535892E-05,1.3018451E+02,-1.3618E-02,-1.08884E-01,2.1202326E+02
1.5374904E-05,4.5154623E+01,-6.4984E-02,-1.19046E-01,1.5910994E+02,1.4779504E-05,8.5314379E+01,1.8122E-02,-6.4586E-02,2.9531927E+02,1.3880553E-05,1.3018499E+02,-3.7397E-02,-3.7808E-02,2.1202383E+02
3.5864646E-06,4.5154391E+01,-1.15596E-01,-1.91706E-01,1.5910994E+02,9.5895672E-06,8.531182E+01,-1.09029E-01,-3.8835E-02,2.9531991E+02,1.4841453E-05,1.3018398E+02,-1.16427E-01,-4.588E-02,2.1202318E+02
9.8986143E-06,4.5154184E+01,-1.05255E-01,-1.31968E-01,1.5911083E+02,1.3779694E-05,8.5314382E+01,6.0884E-02,-7.288E-02,2.9532037E+02,1.425877E-05,1.3018493E+02,1.95E-02,-7.138E-02,2.1202298E+02
3.7730606E-06,4.5154111E+01,-1.14389E-01,-1.11612E-01,1.5911056E+02,1.3148622E-05,8.5310727E+01,-1.5849E-02,-2.723E-02,2.9532311E+02,2.2802932E-05,1.3018334E+02,-6.1261E-02,7.174E-03,2.1202425E+02
8.6531244E-06,4.5154197E+01,-1.18981E-01,-4.7629E-02,1.5911067E+02,1.7136604E-05,8.531274E+01,-1.8422E-02,-4.0917E-02,2.9532244E+02,2.0406477E-05,1.3018505E+02,-5.8225E-02,4.76E-03,2.1202246E+02
1.1297923E-05,4.51542E+01,-1.13015E-01,-1.40513E-01,1.5911075E+02,1.3598859E-05,8.5314581E+01,-1.9084E-02,-1.1107E-02,2.9532017E+02,1.5197967E-05,1.3018484E+02,-6.0825E-02,8.237E-03,2.1202331E+02
2.1851021E-05,4.5154263E+01,-1.15842E-01,-1.04316E-01,1.591096E+02,1.4305306E-05,8.5316655E+01,2.66E-03,-5.1901E-02,2.9531723E+02,1.6718559E-05,1.301858E+02,-5.473E-02,-1.7623E-02,2.1202304E+02
1.0590491E-05,4.5154375E+01,-7.8349E-02,-1.39043E-01,1.591103E+02,1.4343909E-05,8.5313612E+01,3.0387E-02,-4.2451E-02,2.9532052E+02,1.653788E-05,1.3018461E+02,-4.2745E-02,-1.6278E-02,2.1202366E+02
8.3407256E-06,4.5154198E+01,-1.14475E-01,-1.1608E-01,1.5911029E+02,1.4705466E-05,8.5313687E+01,-2.8005E-02,6.954E-03,2.9531716E+02,1.7040953E-05,1.301849E+02,-6.0889E-02,1.6317E-02,2.1202224E+02
1.5624993E-05,4.5154296E+01,-1.41983E-01,-6.7103E-02,1.5911005E+02,1.319183E-05,8.5316236E+01,-2.2532E-02,1.56883E-01,2.9531552E+02,1.4015244E-05,1.3018534E+02,-4.3094E-02,1.41139E-01,2.1202357E+02
2.1494316E-05,4.5154174E+01,-1.44299E-01,-1.30079E-01,1.5911029E+02,1.1981009E-05,8.5318792E+01,-4.2306E-02,9.735E-02,2.9531691E+02,1.3031256E-05,1.3018551E+02,-6.934E-02,8.2237E-02,2.1202494E+02
1.4437482E-05,4.5154209E+01,-8.7905E-02,-1.57697E-01,1.5911049E+02,1.359949E-05,8.5313553E+01,3.5623E-02,-6.47E-04,2.9532177E+02,2.0213028E-05,1.3018499E+02,-5.0765E-02,1.1444E-02,2.1202239E+02
1.9157765E-05,4.5154179E+01,-1.14558E-01,-1.19701E-01,1.5911015E+02,1.3418108E-05,8.5316088E+01,3.5553E-02,-8.463E-03,2.9531668E+02,1.7848806E-05,1.3018552E+02,-4.9624E-02,6.747E-03,2.1202322E+02
1.4313079E-05,4.5154303E+01,-1.00715E-01,-1.68902E-01,1.5911075E+02,1.2488696E-05,8.5316969E+01,1.816E-02,-3.4187E-02,2.9531788E+02,1.1453163E-05,1.3018487E+02,-5.6809E-02,-1.0842E-02,2.1202285E+02
1.0259816E-05,4.515401E+01,-9.3924E-02,-1.56697E-01,1.5911007E+02,1.2369086E-05,8.5313118E+01,9.238E-02,-8.0604E-02,2.9532306E+02,2.1041244E-05,1.3018414E+02,5.4874E-02,-8.0788E-02,2.1202285E+02
1.3210581E-05,4.5153756E+01,-1.21964E-01,-9.474E-02,1.59111E+02,1.5460731E-05,8.5313515E+01,8.2852E-02,3.3073E-02,2.9531975E+02,2.6387778E-05,1.3018404E+02,4.399E-02,6.0598E-02,2.1202522E+02
8.9220903E-06,4.5154073E+01,-9.96E-02,-9.5812E-02,1.5911066E+02,1.6191818E-05,8.531198E+01,6.2365E-02,-1.7524E-02,2.9532132E+02,2.4123683E-05,1.3018435E+02,1.9512E-02,2.7306E-02,2.1202383E+02
6.7470026E-07,4.5154297E+01,-7.4993E-02,-1.37805E-01,1.5911017E+02,1.3790065E-05,8.5311001E+01,6.9236E-02,-6.975E-03,2.9532112E+02,2.0854837E-05,1.301832E+02,2.122E-02,2.556E-02,2.120231E+02
9.4002531E-06,4.5153922E+01,-1.28482E-01,-9.3282E-02,1.5911051E+02,1.4457662E-05,8.5313488E+01,9.0197E-02,5.514E-03,2.9532078E+02,1.8651493E-05,1.3018461E+02,5.9242E-02,1.9455E-02,2.1202358E+02
1.3453359E-05,4.5154133E+01,-1.20607E-01,-1.7483E-01,1.5910974E+02,1.2440773E-05,8.5315263E+01,-1.6E-05,-1.71162E-01,2.9532187E+02,1.567124E-05,1.3018492E+02,-2.2811E-02,-1.52809E-01,2.1202366E+02
1.2645125E-05,4.5154365E+01,-1.13636E-01,-1.40865E-01,1.5910998E+02,1.3867765E-05,8.5314122E+01,-9.9016E-02,4.789E-03,2.9532022E+02,1.5355631E-05,1.3018542E+02,-1.05743E-01,9.05E-03,2.1202348E+02
1.5517196E-05,4.5154486E+01,-9.1065E-02,-1.54471E-01,1.5911001E+02,1.2834674E-05,8.5313768E+01,-1.08553E-01,-2.4446E-02,2.9531677E+02,1.781229E-05,1.3018516E+02,-1.14773E-01,-1.421E-02,2.1202395E+02
9.7185058E-06,4.5154272E+01,-1.1846E-01,-1.07215E-01,1.5911034E+02,1.3405637E-05,8.53124E+01,-7.4377E-02,6.576E-03,2.953219E+02,1.8657866E-05,1.3018495E+02,-8.8305E-02,7.188E-03,2.120234E+02
7.5482867E-06,4.5154043E+01,-1.02625E-01,-1.33195E-01,1.5911132E+02,1.3751744E-05,8.5311887E+01,4.3553E-02,-2.7787E-02,2.9532294E+02,2.242343E-05,1.3018398E+02,-3.9928E-02,-2.696E-03,2.1202289E+02
6.6380641E-06,4.5154253E+01,-1.10454E-01,-4.0407E-02,1.5910964E+02,1.4759156E-05,8.5310754E+01,2.8804E-02,4.9208E-02,2.9532465E+02,2.3451367E-05,1.3018404E+02,-2.4295E-02,5.8074E-02,2.1202379E+02
8.8722749E-06,4.5154311E+01,-9.7929E-02,-1.31173E-01,1.5911027E+02,1.2658157E-05,8.5312982E+01,-1.2082E-02,4.4987E-02,2.9531882E+02,1.8030392E-05,1.3018437E+02,-5.9957E-02,3.0292E-02,2.1202287E+02
9.16835E-06,4.5154128E+01,-1.10816E-01,-8.947E-02,1.5911113E+02,1.5893577E-05,8.5312759E+01,4.7537E-02,2.2726E-02,2.953227E+02,2.0244867E-05,1.3018436E+02,-1.9285E-02,5.0488E-02,2.1202332E+02
1.8968165E-05,4.5154247E+01,-9.299E-02,-1.02775E-01,1.591112E+02,1.6798544E-05,8.5314425E+01,-3.1425E-02,-2.8877E-02,2.9531746E+02,2.1533469E-05,1.3018568E+02,-6.0775E-02,1.4758E-02,2.1202309E+02
1.3856346E-05,4.5154412E+01,-7.3426E-02,-1.64345E-01,1.591107E+02,1.3970396E-05,8.5314538E+01,-2.9737E-02,-6.3528E-02,2.953161E+02,1.6100462E-05,1.3018487E+02,-6.6166E-02,-3.4511E-02,2.1202371E+02
1.7317085E-05,4.5154368E+01,-1.05465E-01,-1.27578E-01,1.5911003E+02,1.2501707E-05,8.5316258E+01,5.4188E-02,-3.443E-03,2.9532164E+02,1.2272921E-05,1.3018492E+02,-3.5517E-02,1.314E-02,2.1202371E+02
8.8780986E-06,4.5153922E+01,-1.44657E-01,-1.06192E-01,1.5911008E+02,1.398001E-05,8.5314324E+01,6.0337E-02,-1.7268E-02,2.9532115E+02,1.5534012E-05,1.3018464E+02,-1.5382E-02,-5.973E-03,2.1202288E+02
2.0697603E-05,4.5154122E+01,-1.15915E-01,-1.24638E-01,1.5911042E+02,1.3835889E-05,8.5317111E+01,5.0026E-02,-1.7877E-02,2.9531735E+02,1.6479384E-05,1.3018529E+02,-3.0712E-02,1.6591E-02,2.1202372E+02
1.4419524E-05,4.5154142E+01,-1.24911E-01,-1.40313E-01,1.5910935E+02,1.2488128E-05,8.5316612E+01,3.4908E-02,-9.3042E-02,2.9531765E+02,1.4384621E-05,1.3018427E+02,-6.896E-03,-7.9318E-02,2.120246E+02
7.4259347E-06,4.5154042E+01,-1.11134E-01,-1.34417E-01,1.591099E+02,1.2286665E-05,8.5313582E+01,1.20474E-01,-3.88E-03,2.9532211E+02,1.5547339E-05,1.3018422E+02,9.0362E-02,-7.337E-03,2.1202282E+02
6.7270716E-06,4.5153977E+01,-1.08127E-01,-1.44353E-01,1.5911088E+02,1.2452105E-05,8.5313182E+01,1.03444E-01,7.2029E-02,2.9532135E+02,1.7756831E-05,1.3018415E+02,6.8742E-02,7.2356E-02,2.1202291E+02
8.7223782E-06,4.5153856E+01,-1.3095E-01,-1.19996E-01,1.5911118E+02,1.3422018E-05,8.53139E+01,8.0328E-02,4.4106E-02,2.9531991E+02,1.8438535E-05,1.3018428E+02,3.2993E-02,5.876E-02,2.1202281E+02
9.0611084E-06,4.5154299E+01,-1.07233E-01,-3.2277E-02,1.5911055E+02,1.654683E-05,8.5312535E+01,3.308E-02,4.3467E-02,2.9531872E+02,2.0765006E-05,1.3018475E+02,-2.077E-02,5.8907E-02,2.1202268E+02
1.2642813E-05,4.5154216E+01,-1.19892E-01,-1.7857E-02,1.5911052E+02,1.840584E-05,8.5312577E+01,-5.0825E-02,6.1038E-02,2.9532059E+02,2.279294E-05,1.3018556E+02,-6.2298E-02,6.6068E-02,2.1202319E+02
5.9397266E-06,4.515426E+01,-9.5656E-02,-5.8886E-02,1.5911063E+02,1.7242816E-05,8.5310718E+01,3.983E-02,2.1939E-02,2.9532473E+02,2.3151033E-05,1.3018476E+02,-1.9107E-02,4.7447E-02,2.1202287E+02
1.42063E-05,4.5154337E+01,-7.5203E-02,-1.2341E-01,1.5911097E+02,1.2913773E-05,8.53143E+01,9.1627E-02,4.5852E-02,2.9531821E+02,1.5865138E-05,1.3018479E+02,5.4336E-02,5.2786E-02,2.1202366E+02
1.2454874E-05,4.5154146E+01,-1.34482E-01,-1.58535E-01,1.5910915E+02,9.8921598E-06,8.5318539E+01,1.25286E-01,1.1235E-02,2.953184E+02,7.3682473E-06,1.3018428E+02,9.1491E-02,-1.39E-04,2.1202381E+02
9.5044041E-06,4.5154298E+01,-5.2419E-02,-1.6654E-01,1.5911172E+02,1.5348266E-05,8.5312799E+01,7.011E-02,-2.2105E-02,2.9532066E+02,1.9306097E-05,1.3018425E+02,3.3926E-02,1.0578E-02,2.1202351E+02
5.7005971E-07,4.5154194E+01,-8.7296E-02,-1.25402E-01,1.5911037E+02,1.4152382E-05,8.5310826E+01,8.3577E-02,-2.5389E-02,2.9532122E+02,1.9547157E-05,1.3018368E+02,4.9154E-02,-2.042E-02,2.1202245E+02
5.6551247E-06,4.5154407E+01,-5.7349E-02,-1.10349E-01,1.5911104E+02,1.5225452E-05,8.5312969E+01,7.9778E-02,3.1017E-02,2.9531722E+02,1.8448855E-05,1.3018379E+02,3.9531E-02,5.6499E-02,2.1202377E+02
1.2323686E-05,4.5154709E+01,-1.7687E-02,-2.02559E-01,1.5911095E+02,1.1002749E-05,8.5313747E+01,6.1245E-02,-3.7343E-02,2.9531518E+02,1.4214388E-05,1.3018424E+02,-1.2996E-02,-5.1412E-02,2.1202349E+02
1.4073805E-05,4.5154551E+01,-7.5657E-02,-1.41415E-01,1.5910984E+02,1.3635624E-05,8.5315399E+01,-2.978E-03,-4.6679E-02,2.9531622E+02,1.2775758E-05,1.301848E+02,-5.9465E-02,-9.975E-03,2.120228E+02
1.4548292E-05,4.5154307E+01,-8.744E-02,-1.35538E-01,1.5911047E+02,1.4250643E-05,8.5314287E+01,1.8762E-02,-1.557E-03,2.953195E+02,1.8455274E-05,1.3018458E+02,-4.9526E-02,2.7346E-02,2.1202376E+02
5.9439705E-06,4.5154124E+01,-1.34483E-01,-8.3541E-02,1.591103E+02,1.4779594E-05,8.531306E+01,-3.0826E-02,-1.7213E-02,2.9532105E+02,1.6307088E-05,1.3018426E+02,-6.0881E-02,1.4533E-02,2.120236E+02
9.1945642E-06,4.5154058E+01,-1.31178E-01,-8.7487E-02,1.5911079E+02,1.4745655E-05,8.5312803E+01,-2.6691E-02,-3.4834E-02,2.953207E+02,1.8890042E-05,1.3018517E+02,-6.586E-02,-1.02E-02,2.1202214E+02
1.3118771E-05,4.5154481E+01,-7.4906E-02,-1.52881E-01,1.5911003E+02,1.2150125E-05,8.5313863E+01,5.774E-03,-6.5301E-02,2.9531827E+02,1.6094539E-05,1.3018457E+02,-5.0247E-02,-4.7231E-02,2.1202298E+02
2.5238017E-05,4.5153935E+01,-1.35068E-01,-8.2869E-02,1.5911017E+02,1.5373841E-05,8.5318107E+01,6.7113E-02,-5.1824E-02,2.9532165E+02,1.737431E-05,1.301861E+02,3.5685E-02,-3.709E-02,2.1202381E+02
5.9884547E-06,4.5153859E+01,-1.29517E-01,-1.15446E-01,1.5910998E+02,1.3506202E-05,8.5312038E+01,9.0847E-02,-4.985E-02,2.9532164E+02,2.028924E-05,1.3018422E+02,5.8572E-02,-5.0489E-02,2.1202377E+02
1.9451957E-05,4.5154431E+01,-3.7669E-02,-1.27197E-01,1.591108E+02,1.5956194E-05,8.5313355E+01,8.0744E-02,1.2196E-02,2.9531813E+02,2.1983816E-05,1.3018551E+02,4.2799E-02,3.9003E-02,2.1202282E+02
5.7600866E-06,4.5154586E+01,-7.0054E-02,-1.5809E-01,1.5911066E+02,1.3603692E-05,8.5314183E+01,-2.5155E-02,-8.8199E-02,2.953171E+02,1.0895826E-05,1.3018452E+02,-5.7636E-02,-6.6895E-02,2.1202279E+02
1.4144176E-05,4.5154253E+01,-8.8579E-02,-1.14553E-01,1.5911134E+02,1.5607435E-05,8.531389E+01,4.9943E-02,1.1406E-02,2.9532097E+02,1.8368624E-05,1.3018531E+02,-2.0165E-02,4.019E-02,2.1202266E+02
6.9690334E-06,4.5154155E+01,-1.01217E-01,-1.3487E-01,1.5910965E+02,1.2912619E-05,8.5311529E+01,3.4173E-02,-1.20352E-01,2.9532441E+02,2.1703146E-05,1.3018413E+02,1.204E-03,-1.09646E-01,2.1202376E+02
1.835054E-06,4.5153873E+01,-1.23095E-01,-2.18041E-01,1.5911014E+02,9.3507141E-06,8.5313274E+01,1.19527E-01,-1.35147E-01,2.9532025E+02,1.1826397E-05,1.301827E+02,8.2682E-02,-1.34776E-01,2.1202423E+02
2.620669E-07,4.5153594E+01,-9.9739E-02,-1.73052E-01,1.5910918E+02,1.274527E-05,8.5311928E+01,1.5664E-01,-1.56147E-01,2.9532338E+02,1.703607E-05,1.3018245E+02,1.27972E-01,-1.42926E-01,2.1202244E+02
1.5801281E-05,4.5154135E+01,-9.2596E-02,-1.72455E-01,1.5911029E+02,1.1525303E-05,8.5315606E+01,7.5466E-02,-1.17896E-01,2.953212E+02,1.7028729E-05,1.3018441E+02,3.8976E-02,-1.11882E-01,2.1202366E+02
2.2703725E-06,4.5153723E+01,-1.41814E-01,-1.82328E-01,1.5911094E+02,1.0813084E-05,8.5311429E+01,8.1286E-02,-6.6717E-02,2.9532266E+02,1.797056E-05,1.3018334E+02,3.5364E-02,-7.7041E-02,2.1202423E+02
9.931424E-06,4.5154147E+01,-1.16126E-01,-1.39809E-01,1.5911041E+02,1.2425488E-05,8.5313622E+01,5.1928E-02,-2.002E-02,2.9532484E+02,1.6730209E-05,1.3018421E+02,-3.638E-02,-1.1912E-02,2.1202379E+02
1.1773815E-05,4.5154353E+01,-8.7295E-02,-1.44373E-01,1.5911002E+02,1.2796614E-05,8.5315622E+01,8.4236E-02,-3.9016E-02,2.9531723E+02,1.2691931E-05,1.3018434E+02,4.8123E-02,-3.5176E-02,2.1202324E+02
1.3490494E-05,4.5153798E+01,-9.2481E-02,-1.38062E-01,1.5910999E+02,1.4896441E-05,8.5314693E+01,1.24662E-01,-1.10162E-01,2.9532135E+02,2.0892491E-05,1.3018444E+02,9.8829E-02,-9.8596E-02,2.1202374E+02
9.0055564E-06,4.5154217E+01,-1.17265E-01,-1.41864E-01,1.5911026E+02,1.2802768E-05,8.5314594E+01,1.785E-02,-6.6476E-02,2.953199E+02,1.317678E-05,1.3018464E+02,-4.0208E-02,-5.2891E-02,2.1202231E+02
1.5643293E-05,4.5154496E+01,-5.2447E-02,-1.44073E-01,1.5911038E+02,1.4498933E-05,8.5311769E+01,-6.3902E-02,-3.1459E-02,2.9532039E+02,2.3832704E-05,1.3018481E+02,-8.2355E-02,-4.654E-03,2.1202389E+02
1.4045251E-05,4.5154111E+01,-1.23448E-01,-1.26161E-01,1.5911078E+02,1.3197771E-05,8.531518E+01,-2.8648E-02,5.7612E-02,2.9531638E+02,1.8423953E-05,1.3018488E+02,-6.3498E-02,4.6409E-02,2.1202428E+02
1.1251153E-05,4.5154324E+01,-1.12391E-01,-8.9389E-02,1.5910999E+02,1.4005236E-05,8.531352E+01,-2.7108E-02,3.1785E-02,2.9531757E+02,1.8238201E-05,1.3018503E+02,-6.1155E-02,2.5768E-02,2.1202299E+02
1.6378336E-05,4.5154398E+01,-1.11292E-01,-1.39845E-01,1.5911009E+02,1.2476992E-05,8.5314545E+01,-1.03408E-01,3.0575E-02,2.9531538E+02,1.6993351E-05,1.301854E+02,-1.11575E-01,2.4669E-02,2.1202354E+02
1.660556E-05,4.5154362E+01,-9.3024E-02,-1.2973E-01,1.591098E+02,1.402271E-05,8.5314853E+01,3.709E-03,-4.6741E-02,2.9532128E+02,1.6401682E-05,1.3018486E+02,-5.6015E-02,-6.327E-03,2.1202397E+02
1.3229334E-05,4.5154639E+01,-4.2301E-02,-1.54054E-01,1.5911075E+02,1.3744842E-05,8.5314126E+01,-1.6953E-02,-1.583E-03,2.9531547E+02,1.5894034E-05,1.3018416E+02,-5.6078E-02,2.7984E-02,2.1202391E+02
1.1423128E-05,4.5154529E+01,-7.8627E-02,-1.46376E-01,1.5911019E+02,1.1841961E-05,8.5313409E+01,-4.8246E-02,2.1614E-02,2.9531808E+02,1.5395297E-05,1.3018454E+02,-7.5507E-02,8.192E-03,2.120242E+02
2.0858678E-05,4.5154095E+01,-1.28178E-01,-1.28339E-01,1.5911047E+02,1.4191826E-05,8.5316463E+01,-7.7764E-02,2.1059E-02,2.9531836E+02,1.7926181E-05,1.3018611E+02,-9.1833E-02,2.232E-02,2.1202324E+02
2.0462948E-05,4.5154188E+01,-1.34496E-01,-8.3082E-02,1.591099E+02,1.3951381E-05,8.5317815E+01,2.1418E-02,7.1971E-02,2.9531766E+02,1.3301348E-05,1.3018511E+02,-2.902E-02,7.588E-02,2.1202291E+02
1.2536959E-05,4.5154253E+01,-1.39596E-01,-1.63065E-01,1.5911052E+02,1.0553233E-05,8.5316263E+01,-8.888E-02,-8.804E-03,2.9532141E+02,1.0791158E-05,1.3018477E+02,-1.03055E-01,-1.3753E-02,2.1202362E+02
1.4707793E-05,4.5154645E+01,-6.993E-02,-1.32046E-01,1.5910995E+02,1.3811225E-05,8.5315281E+01,-2.7768E-02,1.6525E-02,2.9531615E+02,1.2315162E-05,1.3018502E+02,-6.0379E-02,2.4009E-02,2.1202349E+02
1.4527472E-05,4.5154364E+01,-7.5557E-02,-1.64203E-01,1.591106E+02,1.1628775E-05,8.5313617E+01,3.2106E-02,4.5028E-02,2.9531817E+02,1.8523449E-05,1.3018468E+02,-4.5106E-02,3.0494E-02,2.1202384E+02
9.0972491E-06,4.5154084E+01,-1.08748E-01,-1.35441E-01,1.5911106E+02,1.3496438E-05,8.5313826E+01,5.9989E-02,-2.1564E-02,2.9531969E+02,1.7887058E-05,1.3018398E+02,-1.5615E-02,1.1171E-02,2.12023E+02
7.6875781E-06,4.5154286E+01,-7.6315E-02,-1.48112E-01,1.5911065E+02,1.36712E-05,8.5313878E+01,8.8926E-02,-2.9169E-02,2.9531985E+02,1.5275474E-05,1.3018395E+02,5.6982E-02,-1.8416E-02,2.1202308E+02
1.623596E-05,4.5154633E+01,-4.2701E-02,-1.87387E-01,1.5911105E+02,1.2689267E-05,8.5314785E+01,-1.394E-02,-1.54944E-01,2.9531781E+02,1.3381739E-05,1.3018538E+02,-3.697E-02,-1.36542E-01,2.1202231E+02
4.3772847E-06,4.5153973E+01,-1.04111E-01,-2.06379E-01,1.5911075E+02,1.0844659E-05,8.5313283E+01,7.6452E-02,-1.65353E-01,2.9532317E+02,1.4599657E-05,1.3018322E+02,4.4588E-02,-1.5402E-01,2.1202282E+02
1.7317404E-05,4.5154115E+01,-8.5366E-02,-1.41799E-01,1.5911096E+02,1.4770283E-05,8.5313921E+01,3.5666E-02,-1.05182E-01,2.953181E+02,2.2606317E-05,1.3018504E+02,3.1E-03,-9.0233E-02,2.1202405E+02
1.4875636E-05,4.5154843E+01,-7.2232E-02,-1.23242E-01,1.5911033E+02,1.4674491E-05,8.5314821E+01,-1.3475E-01,-5.75E-04,2.9531141E+02,1.2532393E-05,1.30186E+02,-1.33025E-01,7.133E-03,2.12023E+02
1.2845771E-05,4.5154886E+01,-6.2412E-02,-1.68844E-01,1.5910997E+02,1.3029742E-05,8.5314233E+01,-1.43672E-01,-1.04945E-01,2.953125E+02,1.2756722E-05,1.301854E+02,-1.43077E-01,-8.713E-02,2.1202424E+02
1.0685563E-05,4.5154539E+01,-7.2838E-02,-2.45077E-01,1.5911053E+02,1.007511E-05,8.5314933E+01,-5.8681E-02,-1.48E-01,2.9531583E+02,1.1291096E-05,1.3018436E+02,-7.7362E-02,-1.32857E-01,2.1202419E+02
1.2899293E-05,4.5154469E+01,-8.7919E-02,-1.6574E-01,1.5911025E+02,1.5044992E-05,8.5312272E+01,-8.0641E-02,-1.74149E-01,2.9531952E+02,2.1413664E-05,1.3018539E+02,-8.9033E-02,-1.48258E-01,2.1202368E+02
1.3610996E-05,4.5154358E+01,-7.7441E-02,-1.6589E-01,1.5911014E+02,1.3923013E-05,8.5313002E+01,1.5266E-02,-2.08803E-01,2.9532044E+02,2.0689313E-05,1.3018487E+02,-3.185E-03,-1.8588E-01,2.1202345E+02
7.9915163E-06,4.5154071E+01,-1.00029E-01,-1.68951E-01,1.5911137E+02,1.2471717E-05,8.5313948E+01,7.0319E-02,-6.0098E-02,2.9531904E+02,1.7186258E-05,1.3018367E+02,2.518E-02,-5.8666E-02,2.1202394E+02
8.0749223E-06,4.5154625E+01,-6.196E-02,-1.41945E-01,1.5911101E+02,1.408223E-05,8.5314675E+01,-7.507E-03,-6.9642E-02,2.9531745E+02,1.1585195E-05,1.3018411E+02,-5.4222E-02,-3.6483E-02,2.1202434E+02
1.7014607E-05,4.5154403E+01,-1.1513E-01,-1.26607E-01,1.5911008E+02,1.3431281E-05,8.5315068E+01,-6.6977E-02,-1.21012E-01,2.9531905E+02,1.6091893E-05,1.3018556E+02,-8.4001E-02,-9.8706E-02,2.1202313E+02
9.4853201E-06,4.5154541E+01,-6.8613E-02,-1.84705E-01,1.5911063E+02,1.3796667E-05,8.5313459E+01,-6.4441E-02,-1.42608E-01,2.9531441E+02,1.5576001E-05,1.3018492E+02,-7.7077E-02,-1.20313E-01,2.1202379E+02
9.6096814E-06,4.5153906E+01,-8.4327E-02,-1.08161E-01,1.591105E+02,1.5043914E-05,8.5312432E+01,1.36058E-01,-2.1825E-02,2.9532302E+02,2.3951203E-05,1.3018395E+02,1.10338E-01,-9.931E-03,2.1202284E+02
8.1426444E-06,4.5153897E+01,-1.25553E-01,-1.50806E-01,1.5911119E+02,1.2245374E-05,8.5313462E+01,7.9522E-02,-5.4003E-02,2.9532464E+02,1.6820319E-05,1.3018419E+02,3.5583E-02,-5.9336E-02,2.1202259E+02
1.0197296E-05,4.5154261E+01,-8.2113E-02,-1.15142E-01,1.5911063E+02,1.3422325E-05,8.5313807E+01,9.9827E-02,3.9378E-02,2.9531873E+02,1.7382287E-05,1.3018429E+02,6.3864E-02,5.0791E-02,2.1202262E+02
5.3040263E-06,4.515411E+01,-9.7233E-02,-1.79916E-01,1.5911103E+02,1.1234151E-05,8.5311835E+01,7.1733E-02,-6.78E-03,2.9532078E+02,1.9964215E-05,1.3018363E+02,4.973E-03,-2.8482E-02,2.1202349E+02
1.5458457E-05,4.5154289E+01,-9.8769E-02,-9.5967E-02,1.591105E+02,1.5951983E-05,8.5315181E+01,6.5965E-02,-3.288E-03,2.953181E+02,1.5190747E-05,1.3018548E+02,2.4011E-02,3.1923E-02,2.1202387E+02
1.9557372E-05,4.5154221E+01,-1.26989E-01,-9.808E-02,1.591104E+02,1.31877E-05,8.5318517E+01,6.042E-02,6.6842E-02,2.9531548E+02,1.0644433E-05,1.3018572E+02,9.553E-03,7.2322E-02,2.1202259E+02
6.7102252E-06,4.5153926E+01,-1.34033E-01,-7.0108E-02,1.5910969E+02,1.6201687E-05,8.5312448E+01,4.118E-02,-1.7454E-02,2.9531942E+02,2.297843E-05,1.3018404E+02,-2.4891E-02,3.5399E-02,2.120237E+02
1.5215096E-05,4.5154036E+01,-1.03376E-01,-1.19425E-01,1.5911069E+02,1.4444483E-05,8.5313954E+01,7.2662E-02,3.6184E-02,2.9531882E+02,2.2112629E-05,1.301847E+02,2.5601E-02,5.878E-02,2.1202356E+02
1.4563937E-05,4.515395E+01,-1.28377E-01,-1.05032E-01,1.5911111E+02,1.4098205E-05,8.5314675E+01,5.3196E-02,-8.46E-03,2.9532176E+02,1.9424947E-05,1.3018496E+02,-2.8703E-02,1.8118E-02,2.1202383E+02
1.5427272E-05,4.5153977E+01,-1.37714E-01,-4.7828E-02,1.5911084E+02,1.5739695E-05,8.5314683E+01,4.3898E-02,-2.06E-03,2.9532207E+02,1.9716667E-05,1.301856E+02,-3.1382E-02,2.8381E-02,2.1202313E+02
1.8757791E-05,4.5154374E+01,-9.3665E-02,-1.40326E-01,1.591097E+02,1.188598E-05,8.5314482E+01,-9.32E-03,-3.9008E-02,2.9532136E+02,1.7987244E-05,1.3018502E+02,-6.2927E-02,-1.6629E-02,2.1202387E+02
1.2418977E-05,4.515408E+01,-1.1668E-01,-1.32926E-01,1.5911073E+02,1.3114323E-05,8.5313656E+01,1.6477E-02,-8.8822E-02,2.9532182E+02,1.7967899E-05,1.3018527E+02,-2.8368E-02,-7.864E-02,2.1202205E+02
1.7687454E-05,4.5154001E+01,-1.32395E-01,-1.09861E-01,1.5911062E+02,1.3713738E-05,8.5316767E+01,5.6695E-02,3.9926E-02,2.953191E+02,1.6222534E-05,1.3018508E+02,-4.921E-03,5.859E-02,2.120233E+02
8.8798016E-06,4.5154153E+01,-1.02724E-01,-1.28206E-01,1.5911063E+02,1.4462092E-05,8.531197E+01,-8.3E-04,4.9846E-02,2.9532197E+02,2.1495274E-05,1.301847E+02,-4.791E-02,4.4384E-02,2.1202349E+02
1.6032445E-05,4.515448E+01,-5.7168E-02,-1.44046E-01,1.5911074E+02,1.4915642E-05,8.5314357E+01,2.3988E-02,-9.08E-02,2.953171E+02,1.6648852E-05,1.3018513E+02,-1.7071E-02,-7.3594E-02,2.1202358E+02
8.0661943E-06,4.5154099E+01,-1.04897E-01,-1.39558E-01,1.5911083E+02,1.3884527E-05,8.5312765E+01,2.4339E-02,-9.8371E-02,2.9532171E+02,1.9627383E-05,1.3018426E+02,-1.2676E-02,-8.4083E-02,2.1202369E+02
1.4022191E-05,4.5153798E+01,-1.23853E-01,-1.36976E-01,1.5911036E+02,1.2566008E-05,8.5315604E+01,1.14687E-01,-5.9233E-02,2.9532246E+02,1.905058E-05,1.301841E+02,8.5097E-02,-5.3347E-02,2.1202377E+02
1.9035239E-06,4.515401E+01,-1.17055E-01,-7.5827E-02,1.5911045E+02,1.6026481E-05,8.5311297E+01,8.325E-02,-5.67E-03,2.9532388E+02,2.0128558E-05,1.3018368E+02,5.1412E-02,2.4351E-02,2.1202303E+02
2.5283925E-05,4.5154312E+01,-9.8393E-02,-7.3093E-02,1.5910982E+02,1.5120292E-05,8.5313978E+01,1.0955E-02,-5.574E-02,2.9532035E+02,2.2664301E-05,1.3018618E+02,-4.5581E-02,-2.5583E-02,2.1202429E+02
1.099652E-05,4.5154469E+01,-6.6701E-02,-1.45068E-01,1.5911085E+02,1.3819175E-05,8.5312853E+01,-2.4498E-02,-4.6928E-02,2.9532033E+02,1.7185501E-05,1.3018538E+02,-6.3441E-02,-2.8919E-02,2.1202275E+02
1.2996893E-05,4.5154323E+01,-1.08792E-01,-1.85057E-01,1.5911068E+02,1.2757106E-05,8.531546E+01,-9.2686E-02,-1.16611E-01,2.953142E+02,1.4754389E-05,1.3018504E+02,-1.04897E-01,-9.5654E-02,2.1202314E+02
1.6226331E-05,4.5154283E+01,-1.27592E-01,-9.9298E-02,1.5911042E+02,1.4663441E-05,8.5314455E+01,-8.7441E-02,-7.3371E-02,2.9531793E+02,1.7713212E-05,1.3018564E+02,-9.9967E-02,-5.0308E-02,2.1202354E+02
1.7128159E-05,4.5154372E+01,-9.8695E-02,-8.8957E-02,1.5911063E+02,1.513093E-05,8.5313216E+01,-4.4038E-02,3.244E-03,2.9532084E+02,1.9403319E-05,1.3018575E+02,-6.3935E-02,1.8912E-02,2.1202356E+02
1.3846197E-05,4.5154421E+01,-6.5851E-02,-1.67639E-01,1.5910997E+02,1.2675394E-05,8.5313187E+01,6.309E-03,-1.29085E-01,2.9532129E+02,1.884864E-05,1.3018466E+02,-2.649E-02,-1.12516E-01,2.120225E+02
1.2696298E-05,4.515403E+01,-1.06051E-01,-1.4867E-01,1.5911071E+02,1.2903948E-05,8.5313083E+01,3.8472E-02,-3.1988E-02,2.9532325E+02,2.1461067E-05,1.3018445E+02,-4.2707E-02,-1.3541E-02,2.1202352E+02
5.849812E-06,4.5154527E+01,-8.4025E-02,-1.89428E-01,1.5911048E+02,1.0264952E-05,8.5314692E+01,2.0076E-02,2.2722E-02,2.9531819E+02,9.5506634E-06,1.301836E+02,-6.1916E-02,-3.919E-03,2.1202406E+02
1.4619041E-05,4.515424E+01,-1.15404E-01,-1.29048E-01,1.5911059E+02,1.3319838E-05,8.5314548E+01,-3.3594E-02,3.7427E-02,2.95321E+02,1.5721293E-05,1.3018573E+02,-6.8772E-02,1.9787E-02,2.1202281E+02
2.4159439E-05,4.5154276E+01,-1.14063E-01,-4.7607E-02,1.5911065E+02,1.5869418E-05,8.5315577E+01,-2.526E-03,7.837E-03,2.9531883E+02,1.9074725E-05,1.3018597E+02,-4.7915E-02,3.2486E-02,2.1202471E+02
2.1682053E-05,4.5154242E+01,-1.23384E-01,-1.19234E-01,1.5911025E+02,1.3054827E-05,8.5315911E+01,-6.4523E-02,2.9182E-02,2.9531879E+02,1.7122662E-05,1.3018621E+02,-8.4513E-02,1.9009E-02,2.1202301E+02
1.9519577E-05,4.5154442E+01,-8.7957E-02,-8.9765E-02,1.5911117E+02,1.5853337E-05,8.5313208E+01,-7.1509E-02,5.0233E-02,2.9532079E+02,2.1222977E-05,1.3018538E+02,-8.1175E-02,5.5665E-02,2.1202426E+02
1.873176E-05,4.5154375E+01,-1.08895E-01,-8.1615E-02,1.5911006E+02,1.5651898E-05,8.531492E+01,-5.5678E-02,-3.0636E-02,2.9531746E+02,1.7922427E-05,1.3018554E+02,-7.7321E-02,2.079E-03,2.120237E+02
2.517389E-06,4.515429E+01,-8.9332E-02,-1.67291E-01,1.5911026E+02,1.0793663E-05,8.5311301E+01,6.5741E-02,1.1421E-02,2.9532263E+02,1.7362293E-05,1.3018345E+02,-1.7517E-02,-1.1201E-02,2.1202381E+02
2.1287834E-06,4.5154348E+01,-6.5521E-02,-1.51248E-01,1.5911075E+02,1.3083907E-05,8.531106E+01,6.8417E-02,-2.3946E-02,2.9532172E+02,1.9186039E-05,1.3018354E+02,1.6862E-02,-2.8349E-02,2.1202355E+02
6.1587089E-06,4.5154069E+01,-1.16548E-01,-2.21181E-01,1.5911018E+02,1.0201543E-05,8.531272E+01,5.35E-04,-1.43037E-01,2.9532221E+02,1.6909525E-05,1.3018377E+02,-3.1758E-02,-1.31322E-01,2.1202349E+02
5.2571933E-06,4.5154795E+01,-3.964E-02,-1.99352E-01,1.5910984E+02,1.2216811E-05,8.5313522E+01,-5.0625E-02,-1.71077E-01,2.9531778E+02,1.2495766E-05,1.3018429E+02,-6.7959E-02,-1.49812E-01,2.1202271E+02
1.8019012E-05,4.5154424E+01,-8.1294E-02,-1.43884E-01,1.59111E+02,1.3105568E-05,8.5314606E+01,-3.593E-02,-6.7461E-02,2.9532121E+02,1.6452512E-05,1.3018534E+02,-7.157E-02,-4.3902E-02,2.1202351E+02
1.2045659E-05,4.5154307E+01,-7.7727E-02,-1.47834E-01,1.5911002E+02,1.3073157E-05,8.5313179E+01,3.6897E-02,-8.6583E-02,2.9531962E+02,1.9719586E-05,1.3018454E+02,-8.441E-03,-7.8313E-02,2.1202378E+02
1.5932806E-05,4.5154155E+01,-1.0122E-01,-1.33795E-01,1.5911027E+02,1.3242444E-05,8.5314856E+01,6.6041E-02,-1.4949E-02,2.9532064E+02,1.882381E-05,1.3018477E+02,1.895E-03,8.99E-04,2.1202364E+02
8.4388186E-06,4.5154368E+01,-6.8988E-02,-1.25506E-01,1.5911023E+02,1.4642847E-05,8.5312373E+01,7.621E-02,1.8626E-02,2.9532287E+02,1.8705489E-05,1.3018432E+02,3.6634E-02,4.2387E-02,2.1202428E+02
1.2214765E-05,4.5154185E+01,-9.984E-02,-1.03994E-01,1.5911039E+02,1.3223862E-05,8.5313761E+01,9.2488E-02,4.9485E-02,2.9532198E+02,1.7826794E-05,1.3018502E+02,5.7492E-02,5.2929E-02,2.120228E+02
1.2324395E-05,4.5154407E+01,-8.2862E-02,-1.93753E-01,1.5911069E+02,1.0954916E-05,8.531636E+01,7.8288E-02,1.0576E-02,2.9531708E+02,1.1030663E-05,1.3018424E+02,2.839E-03,1.5446E-02,2.1202198E+02
1.3655048E-05,4.5154076E+01,-1.53779E-01,-1.68804E-01,1.5910948E+02,1.1455296E-05,8.5315647E+01,-7.3788E-02,-1.44332E-01,2.9531868E+02,1.3907356E-05,1.3018559E+02,-8.5955E-02,-1.29845E-01,2.1202385E+02
6.2619468E-06,4.5154173E+01,-1.00001E-01,-1.6314E-01,1.5911104E+02,1.2577364E-05,8.5313251E+01,5.633E-02,-4.7342E-02,2.9532198E+02,1.5179919E-05,1.3018396E+02,-2.77E-04,-5.0871E-02,2.1202448E+02
9.1244875E-06,4.5153859E+01,-9.5147E-02,-1.73914E-01,1.5911114E+02,1.296157E-05,8.5313421E+01,9.4713E-02,-1.31925E-01,2.953235E+02,1.9988516E-05,1.3018399E+02,6.3806E-02,-1.22346E-01,2.1202248E+02
6.4153425E-06,4.5154111E+01,-6.7075E-02,-2.19182E-01,1.5910966E+02,1.0543959E-05,8.5314126E+01,1.25038E-01,-1.65046E-01,2.953226E+02,1.4065618E-05,1.3018336E+02,9.0945E-02,-1.5722E-01,2.1202288E+02
9.2639081E-06,4.5153987E+01,-1.22087E-01,-1.30616E-01,1.5911033E+02,1.197976E-05,8.5312682E+01,7.8641E-02,-2.9511E-02,2.9532235E+02,2.0168318E-05,1.3018416E+02,3.4565E-02,-4.0017E-02,2.120237E+02
1.0665455E-05,4.5154582E+01,-6.1971E-02,-1.32666E-01,1.5911125E+02,1.4444075E-05,8.5312498E+01,-6.8512E-02,-8.9522E-02,2.9532043E+02,1.8718392E-05,1.3018445E+02,-8.8406E-02,-6.157E-02,2.1202412E+02
1.4537407E-05,4.5154068E+01,-1.16078E-01,-1.39831E-01,1.5911031E+02,1.3668584E-05,8.5315425E+01,5.5518E-02,-3.5791E-02,2.9531789E+02,1.7170577E-05,1.3018516E+02,-8.156E-03,-3.6331E-02,2.1202379E+02
1.144846E-05,4.5154187E+01,-7.8179E-02,-1.4953E-01,1.5911034E+02,1.2798836E-05,8.5314781E+01,1.18388E-01,-2.6373E-02,2.9532096E+02,1.5634241E-05,1.3018436E+02,8.8299E-02,-2.3528E-02,2.1202257E+02
1.7623303E-05,4.5154266E+01,-1.02076E-01,-7.9756E-02,1.5911058E+02,1.5302587E-05,8.5313625E+01,3.2782E-02,-8.7535E-02,2.9532122E+02,2.0837804E-05,1.3018571E+02,-7.162E-03,-7.3517E-02,2.1202174E+02
1.0243195E-05,4.515426E+01,-9.9962E-02,-1.29381E-01,1.5911035E+02,1.235221E-05,8.5313671E+01,6.2996E-02,-5.9363E-02,2.9532269E+02,1.6899815E-05,1.3018417E+02,1.2355E-02,-6.0492E-02,2.1202296E+02
1.7209201E-05,4.515404E+01,-1.24901E-01,-1.09151E-01,1.5911035E+02,1.3715955E-05,8.5316286E+01,6.925E-02,-1.4424E-02,2.9531906E+02,1.7183086E-05,1.3018524E+02,2.3249E-02,-1.598E-03,2.1202347E+02
2.4515097E-05,4.5154179E+01,-1.22263E-01,-6.0697E-02,1.5910991E+02,1.5925796E-05,8.5317617E+01,7.1691E-02,2.474E-03,2.9531775E+02,1.6006478E-05,1.3018576E+02,2.5809E-02,4.3639E-02,2.1202468E+02
8.0365742E-06,4.5153806E+01,-1.48384E-01,-9.6896E-02,1.5911048E+02,1.3697967E-05,8.5313904E+01,7.4741E-02,5.342E-03,2.9532182E+02,1.7562735E-05,1.3018409E+02,3.1555E-02,3.1024E-02,2.1202424E+02
6.2046077E-06,4.5153822E+01,-1.20698E-01,-1.62577E-01,1.5911147E+02,1.2785576E-05,8.5312041E+01,7.5299E-02,2.931E-03,2.9532269E+02,2.0725436E-05,1.3018415E+02,3.2899E-02,7.38E-03,2.1202342E+02
1.581194E-05,4.5154001E+01,-8.2248E-02,-1.37617E-01,1.5911035E+02,1.3902683E-05,8.5315008E+01,1.00268E-01,-1.45982E-01,2.953225E+02,2.2972577E-05,1.3018372E+02,7.3217E-02,-1.28638E-01,2.1202383E+02
1.3946296E-05,4.5154151E+01,-1.09481E-01,-1.34517E-01,1.591107E+02,1.2885609E-05,8.5314939E+01,5.148E-02,-9.4893E-02,2.953213E+02,1.5684056E-05,1.3018493E+02,1.2557E-02,-8.8782E-02,2.1202334E+02
1.2171347E-05,4.5154265E+01,-1.03233E-01,-1.28573E-01,1.5911003E+02,1.2238985E-05,8.5313602E+01,6.3989E-02,1.812E-03,2.9532246E+02,1.7761393E-05,1.3018469E+02,-5.747E-03,-8.566E-03,2.1202362E+02
2.1261728E-05,4.5154284E+01,-9.6208E-02,-9.4603E-02,1.591101E+02,1.3790882E-05,8.5316709E+01,9.1676E-02,2.346E-03,2.9531842E+02,1.5928009E-05,1.3018558E+02,5.7618E-02,1.4611E-02,2.1202313E+02
1.4731956E-05,4.5154451E+01,-8.1135E-02,-7.2033E-02,1.5911015E+02,1.5176204E-05,8.5314228E+01,6.3932E-02,-6.9982E-02,2.9531811E+02,1.7354749E-05,1.301847E+02,3.2647E-02,-5.6799E-02,2.1202428E+02
1.1582312E-05,4.5154021E+01,-1.30652E-01,-1.4806E-01,1.59111E+02,1.149708E-05,8.531483E+01,3.1043E-02,-7.2498E-02,2.9531955E+02,1.6240762E-05,1.301847E+02,-2.5874E-02,-7.0193E-02,2.1202329E+02
1.33525E-05,4.5153885E+01,-1.30852E-01,-1.37835E-01,1.5910986E+02,1.2781551E-05,8.531399E+01,3.2528E-02,-1.24714E-01,2.9532405E+02,2.1230534E-05,1.3018446E+02,-7.81E-04,-1.1159E-01,2.1202445E+02
1.4743351E-05,4.5154564E+01,-7.4669E-02,-1.61152E-01,1.5911036E+02,1.4133589E-05,8.5313123E+01,-5.095E-02,-1.74263E-01,2.9531956E+02,1.7290604E-05,1.3018548E+02,-6.442E-02,-1.51109E-01,2.120239E+02
2.2136275E-05,4.5154547E+01,-8.1366E-02,-1.04002E-01,1.5910982E+02,1.5095261E-05,8.5314533E+01,-3.7153E-02,-6.3089E-02,2.9532049E+02,1.744038E-05,1.3018585E+02,-7.032E-02,-2.9081E-02,2.1202329E+02
1.6278324E-05,4.5154611E+01,-6.8329E-02,-1.70343E-01,1.5911008E+02,1.203138E-05,8.5316157E+01,-3.1458E-02,-8.5338E-02,2.9531487E+02,1.1374866E-05,1.3018477E+02,-6.6636E-02,-6.2678E-02,2.1202405E+02
1.2851403E-05,4.5154141E+01,-1.06819E-01,-1.074E-01,1.5911032E+02,1.3341955E-05,8.5312152E+01,4.4225E-02,8.496E-03,2.953251E+02,2.2564364E-05,1.3018466E+02,-3.8947E-02,2.0341E-02,2.1202381E+02
4.0768966E-06,4.5154306E+01,-9.8289E-02,-1.41741E-01,1.5910983E+02,1.3468142E-05,8.5312256E+01,7.003E-03,-3.3493E-02,2.9532354E+02,1.6101633E-05,1.3018412E+02,-5.4099E-02,-7.174E-03,2.120239E+02
6.9318986E-06,4.5153938E+01,-1.298E-01,-8.2136E-02,1.5911044E+02,1.3895574E-05,8.5310688E+01,3.3893E-02,1.5484E-02,2.9532273E+02,2.5408806E-05,1.3018421E+02,-4.6034E-02,2.2804E-02,2.1202279E+02
1.2211894E-05,4.5154332E+01,-1.21066E-01,-8.1601E-02,1.5911041E+02,1.5013365E-05,8.5314931E+01,-3.9834E-02,3.8305E-02,2.9531971E+02,1.3435918E-05,1.3018536E+02,-6.5796E-02,3.6614E-02,2.1202245E+02
1.5842783E-05,4.5154293E+01,-1.14699E-01,-1.06099E-01,1.5910998E+02,1.4332706E-05,8.5315634E+01,-2.077E-02,-6.2939E-02,2.9531683E+02,1.5976077E-05,1.301849E+02,-6.1939E-02,-2.5618E-02,2.1202399E+02
9.0888965E-06,4.5154565E+01,-5.0953E-02,-1.53557E-01,1.5911063E+02,1.5127269E-05,8.5314074E+01,1.8098E-02,-9.6463E-02,2.9531853E+02,1.4173847E-05,1.3018437E+02,-2.0005E-02,-7.515E-02,2.1202251E+02
1.7815191E-05,4.5154018E+01,-9.8252E-02,-1.17565E-01,1.5911076E+02,1.5665597E-05,8.5314758E+01,8.1027E-02,-7.3901E-02,2.9532183E+02,2.0222038E-05,1.3018546E+02,5.0007E-02,-6.4383E-02,2.1202214E+02
1.4504102E-05,4.5153977E+01,-1.62534E-01,-1.216E-01,1.5911026E+02,1.1323263E-05,8.5316692E+01,-3.5908E-02,3.224E-02,2.9532197E+02,1.4043816E-05,1.3018504E+02,-7.2572E-02,1.1464E-02,2.1202298E+02
6.3408026E-06,4.5154146E+01,-1.17626E-01,-1.32551E-01,1.5911074E+02,1.3197888E-05,8.5311975E+01,-5.0142E-02,7.0748E-02,2.953207E+02,1.9557688E-05,1.3018429E+02,-7.5034E-02,5.7644E-02,2.12023E+02
1.8415997E-05,4.5153972E+01,-1.17731E-01,-1.18333E-01,1.5911098E+02,1.4161788E-05,8.5314613E+01,9.875E-03,-1.0484E-01,2.9532075E+02,2.3952759E-05,1.30185E+02,-2.7212E-02,-8.5146E-02,2.1202384E+02
1.5245902E-05,4.5154431E+01,-8.4056E-02,-7.8713E-02,1.5910935E+02,1.5595932E-05,8.5313768E+01,5.9166E-02,-2.2006E-02,2.9532103E+02,1.7883559E-05,1.3018499E+02,3.95E-03,2.5396E-02,2.1202289E+02
1.0898484E-05,4.515418E+01,-8.5601E-02,-1.8243E-01,1.5911088E+02,1.1577867E-05,8.5313403E+01,6.6594E-02,-1.8593E-02,2.9531832E+02,2.0179581E-05,1.301839E+02,-1.1158E-02,-2.6565E-02,2.1202341E+02
7.4750473E-06,4.5154045E+01,-1.10864E-01,-1.7106E-01,1.5911118E+02,1.2046295E-05,8.5313249E+01,5.1983E-02,-2.0367E-02,2.9532166E+02,1.7777453E-05,1.3018349E+02,-3.5682E-02,-4.358E-03,2.1202468E+02
1.2820753E-05,4.5153813E+01,-1.33135E-01,-9.7557E-02,1.5911081E+02,1.3016164E-05,8.5313594E+01,9.4437E-02,5.1982E-02,2.9532363E+02,2.1677746E-05,1.3018458E+02,5.8185E-02,5.8026E-02,2.1202398E+02
6.6030257E-06,4.5154133E+01,-6.8655E-02,-1.34343E-01,1.5910985E+02,1.4115388E-05,8.5310467E+01,1.0128E-01,-6.7022E-02,2.9532485E+02,2.4485416E-05,1.3018401E+02,7.4046E-02,-6.1472E-02,2.1202372E+02
8.1028425E-06,4.5154265E+01,-9.1163E-02,-1.60924E-01,1.5911007E+02,1.2586609E-05,8.5313174E+01,6.7636E-02,-1.3065E-02,2.9532172E+02,1.6249863E-05,1.3018393E+02,5.867E-03,-1.8126E-02,2.1202436E+02
8.2234044E-06,4.5154206E+01,-1.18324E-01,-1.06483E-01,1.5910979E+02,1.448518E-05,8.5313566E+01,-7.666E-03,-5.6874E-02,2.953174E+02,1.6884797E-05,1.3018452E+02,-5.546E-02,-2.2895E-02,2.1202298E+02
1.3370284E-05,4.5154152E+01,-1.00264E-01,-7.3703E-02,1.5911087E+02,1.7062347E-05,8.5312518E+01,2.2655E-02,-1.614E-02,2.953188E+02,2.5025832E-05,1.3018507E+02,-4.0769E-02,3.178E-02,2.1202261E+02
9.4262391E-06,4.5153853E+01,-1.42478E-01,-1.21369E-01,1.5910985E+02,1.3111641E-05,8.5313455E+01,5.4517E-02,2.3832E-02,2.9532158E+02,1.9842911E-05,1.3018411E+02,-1.7237E-02,4.323E-02,2.120243E+02
1.8565338E-05,4.5154056E+01,-1.15314E-01,-7.6433E-02,1.5911107E+02,1.609459E-05,8.5314101E+01,4.9286E-02,-2.2363E-02,2.9531868E+02,2.2282207E-05,1.3018593E+02,-1.8961E-02,1.3415E-02,2.1202325E+02
1.3246697E-05,4.5153935E+01,-1.38331E-01,-1.10114E-01,1.5911017E+02,1.2658425E-05,8.5315024E+01,8.1311E-02,-3.5E-03,2.9532057E+02,1.7723024E-05,1.3018477E+02,4.1525E-02,-8.5E-04,2.1202338E+02
9.6430198E-06,4.5154655E+01,-5.0922E-02,-1.60858E-01,1.5911012E+02,1.1939799E-05,8.5314519E+01,5.7131E-02,2.2678E-02,2.9531758E+02,1.1626883E-05,1.3018382E+02,-1.8444E-02,3.9097E-02,2.1202448E+02
1.475887E-05,4.5154223E+01,-9.8251E-02,-1.37648E-01,1.591108E+02,1.3775501E-05,8.5314309E+01,2.4704E-02,-4.3265E-02,2.9532002E+02,1.6317276E-05,1.3018559E+02,-4.4855E-02,-2.8481E-02,2.120222E+02
5.3761934E-10,4.5154258E+01,-7.9493E-02,-1.38564E-01,1.5911102E+02,1.3238759E-05,8.5309595E+01,4.8316E-02,-6.884E-03,2.953238E+02,2.2003162E-05,1.3018364E+02,-3.5158E-02,-6.51E-04,2.1202317E+02
3.8285705E-06,4.51541E+01,-7.6565E-02,-1.72433E-01,1.591111E+02,1.2368774E-05,8.5310401E+01,9.0676E-02,-4.8928E-02,2.9532463E+02,2.1801903E-05,1.301834E+02,5.4376E-02,-5.2307E-02,2.1202401E+02
6.8654891E-06,4.5154071E+01,-8.7159E-02,-2.2217E-01,1.591107E+02,1.0067592E-05,8.5313049E+01,1.04491E-01,-1.09665E-01,2.9532297E+02,1.651199E-05,1.3018363E+02,6.3815E-02,-1.14422E-01,2.1202373E+02
1.7455779E-05,4.5154688E+01,-1.8677E-02,-1.39427E-01,1.5911012E+02,1.4382627E-05,8.5313884E+01,3.6775E-02,-9.1938E-02,2.953172E+02,1.7734356E-05,1.301849E+02,1.598E-03,-7.6502E-02,2.1202341E+02
2.4326173E-05,4.5154097E+01,-1.3211E-01,-1.30476E-01,1.5911006E+02,1.3959716E-05,8.5318973E+01,1.2035E-02,-1.46013E-01,2.953206E+02,1.2578358E-05,1.30186E+02,-1.4449E-02,-1.27068E-01,2.1202397E+02
1.6306869E-05,4.5154253E+01,-1.17322E-01,-1.13448E-01,1.5910994E+02,1.289887E-05,8.5314966E+01,2.5E-03,-4.9375E-02,2.9532073E+02,1.6964533E-05,1.301851E+02,-5.6602E-02,-2.4373E-02,2.120237E+02
2.4999567E-05,4.5154287E+01,-1.29409E-01,-8.7233E-02,1.5911024E+02,1.3120258E-05,8.5317197E+01,-4.5743E-02,1.9239E-02,2.9531995E+02,1.4668067E-05,1.301863E+02,-7.2669E-02,1.6377E-02,2.1202326E+02
1.3681301E-05,4.5153997E+01,-1.32675E-01,-1.11449E-01,1.5911005E+02,1.3007856E-05,8.5314728E+01,6.9756E-02,-1.3286E-02,2.9532251E+02,1.769456E-05,1.3018484E+02,2.3049E-02,-1.3898E-02,2.1202415E+02
4.607647E-06,4.5154351E+01,-7.1998E-02,-1.92681E-01,1.5911012E+02,1.2735319E-05,8.5311331E+01,-9.62E-03,-1.71574E-01,2.9532075E+02,1.9398003E-05,1.3018432E+02,-3.1184E-02,-1.53451E-01,2.1202232E+02
9.2802319E-06,4.5154226E+01,-9.4078E-02,-1.21674E-01,1.5911085E+02,1.5933851E-05,8.5312533E+01,-2.4679E-02,2.7336E-02,2.9532102E+02,2.0363582E-05,1.3018482E+02,-5.3704E-02,3.5717E-02,2.120233E+02
9.9849878E-06,4.5154074E+01,-1.17427E-01,-1.15314E-01,1.5911094E+02,1.5260205E-05,8.5310289E+01,-9.6138E-02,-6.27E-02,2.953223E+02,2.7451778E-05,1.3018514E+02,-1.04912E-01,-4.238E-02,2.1202314E+02
1.0837694E-05,4.5154332E+01,-1.07677E-01,-9.8551E-02,1.5911047E+02,1.5017787E-05,8.531277E+01,-8.5943E-02,3.5148E-02,2.9531732E+02,2.0715723E-05,1.3018515E+02,-9.5355E-02,3.5751E-02,2.1202315E+02
1.2019435E-05,4.5154302E+01,-1.06503E-01,-9.8877E-02,1.5911067E+02,1.5064881E-05,8.5311995E+01,-1.04147E-01,1.1433E-02,2.9531811E+02,2.3886815E-05,1.3018511E+02,-1.0856E-01,2.0735E-02,2.1202306E+02
1.0737222E-05,4.5154375E+01,-7.612E-02,-1.60738E-01,1.5911076E+02,1.2850526E-05,8.5315056E+01,8.0073E-02,1.2487E-02,2.9531982E+02,1.2955971E-05,1.3018429E+02,3.3908E-02,3.3165E-02,2.1202297E+02
1.5835572E-05,4.5154463E+01,-6.2577E-02,-1.50145E-01,1.5910985E+02,1.3537189E-05,8.5314577E+01,6.4899E-02,-9.402E-03,2.9531796E+02,1.6404436E-05,1.3018512E+02,-4.084E-03,-2.079E-03,2.1202325E+02
1.4384522E-05,4.5154462E+01,-2.5078E-02,-2.22288E-01,1.5911071E+02,1.2445593E-05,8.5315059E+01,7.6864E-02,-2.14154E-01,2.9531591E+02,1.5078769E-05,1.3018449E+02,5.288E-02,-1.94278E-01,2.1202352E+02
1.5877999E-05,4.5154542E+01,-6.7238E-02,-1.97188E-01,1.5911037E+02,1.2035507E-05,8.5314206E+01,-5.7899E-02,-1.58266E-01,2.9531588E+02,1.6534483E-05,1.3018504E+02,-7.4317E-02,-1.3772E-01,2.1202365E+02
1.4534893E-05,4.5154042E+01,-1.12625E-01,-1.2395E-01,1.5911138E+02,1.4745126E-05,8.5314049E+01,-2.2515E-02,3.4328E-02,2.9531783E+02,2.1078372E-05,1.3018539E+02,-5.8096E-02,3.0477E-02,2.1202343E+02
8.3847262E-06,4.5154398E+01,-8.8147E-02,-1.32441E-01,1.5911049E+02,1.412818E-05,8.5312617E+01,-3.4147E-02,1.78E-03,2.9532143E+02,1.6653735E-05,1.301846E+02,-6.1877E-02,1.3883E-02,2.1202426E+02
7.3182697E-06,4.5154244E+01,-1.02695E-01,-1.50948E-01,1.5911067E+02,1.3418033E-05,8.5313316E+01,-1.0475E-02,-1.7333E-02,2.9531955E+02,1.4991041E-05,1.3018479E+02,-5.8507E-02,-9.53E-04,2.1202246E+02
1.4237022E-05,4.5154606E+01,-5.5109E-02,-1.63594E-01,1.5911194E+02,1.5057988E-05,8.5313415E+01,-7.2709E-02,-1.13232E-01,2.9531681E+02,1.6342625E-05,1.3018562E+02,-8.6765E-02,-8.9998E-02,2.1202303E+02
2.1839188E-05,4.5154114E+01,-1.16272E-01,-5.3151E-02,1.5911159E+02,1.7079992E-05,8.5315098E+01,4.0872E-02,-3.1255E-02,2.9532045E+02,2.0300329E-05,1.3018585E+02,-2.308E-02,2.4723E-02,2.1202348E+02
8.291637E-06,4.5153952E+01,-1.17249E-01,-1.40922E-01,1.5911062E+02,1.3535138E-05,8.5315393E+01,1.04643E-01,-6.0706E-02,2.9531955E+02,1.3548899E-05,1.3018366E+02,7.5306E-02,-4.9744E-02,2.1202378E+02
6.4516333E-06,4.5153947E+01,-1.41224E-01,-1.16561E-01,1.5911042E+02,1.303896E-05,8.5313657E+01,7.0628E-02,-1.2647E-02,2.9532385E+02,1.4671677E-05,1.3018375E+02,2.7154E-02,8.733E-03,2.1202412E+02
9.5628785E-06,4.5154206E+01,-9.91E-02,-1.47422E-01,1.5911054E+02,1.2045067E-05,8.5312832E+01,5.292E-02,7.3848E-02,2.9532345E+02,1.8374547E-05,1.30184E+02,3.883E-03,7.6307E-02,2.1202379E+02
1.4319596E-05,4.5153983E+01,-1.34577E-01,-5.2382E-02,1.5911012E+02,1.479308E-05,8.5312864E+01,3.1948E-02,7.7608E-02,2.9532187E+02,2.3599771E-05,1.301852E+02,-1.1744E-02,7.8033E-02,2.1202362E+02
1.5654877E-05,4.5154636E+01,-5.4394E-02,-9.7979E-02,1.5911089E+02,1.6460234E-05,8.5313826E+01,-9.762E-03,8.7424E-02,2.9531648E+02,1.7067405E-05,1.3018526E+02,-3.4327E-02,8.6983E-02,2.1202431E+02
6.6659001E-06,4.5154353E+01,-9.2368E-02,-1.11317E-01,1.5911082E+02,1.5603867E-05,8.5312435E+01,-5.9074E-02,-1.5213E-02,2.9532111E+02,2.0382633E-05,1.3018394E+02,-7.4705E-02,1.792E-02,2.120245E+02
1.6320582E-05,4.5154344E+01,-4.6951E-02,-1.25939E-01,1.5911077E+02,1.5067166E-05,8.5312379E+01,8.0576E-02,-8.286E-03,2.9531795E+02,2.4406557E-05,1.3018489E+02,4.66E-02,1.699E-02,2.120229E+02
1.134411E-05,4.5154205E+01,-1.02583E-01,-1.30952E-01,1.5911015E+02,1.3851303E-05,8.5314316E+01,6.5093E-02,-1.885E-03,2.9531989E+02,1.6886428E-05,1.301847E+02,7.042E-03,2.7127E-02,2.1202338E+02
2.0238121E-05,4.5154352E+01,-8.9524E-02,-1.34466E-01,1.5911153E+02,1.5211825E-05,8.5316758E+01,1.7462E-02,-6.101E-02,2.9531618E+02,1.2446062E-05,1.3018555E+02,-4.3575E-02,-2.686E-02,2.120227E+02
3.075498E-06,4.515392E+01,-1.20011E-01,-1.39182E-01,1.5911086E+02,1.363345E-05,8.5310415E+01,1.6498E-02,2.7438E-02,2.9532291E+02,2.3209961E-05,1.3018364E+02,-4.6862E-02,2.9835E-02,2.1202366E+02
1.0059648E-05,4.5154071E+01,-1.1975E-01,-1.59126E-01,1.591112E+02,1.2519103E-05,8.5314278E+01,4.69E-04,8.624E-03,2.953211E+02,1.5289564E-05,1.3018478E+02,-6.0705E-02,3.66E-04,2.1202297E+02
9.0943027E-06,4.5154054E+01,-1.36274E-01,-1.35961E-01,1.5911053E+02,1.1827097E-05,8.5314483E+01,3.6833E-02,5.2989E-02,2.9532052E+02,1.4702483E-05,1.3018427E+02,-3.5083E-02,4.745E-02,2.1202299E+02
3.6211636E-06,4.5154043E+01,-1.13051E-01,-9.8767E-02,1.5911057E+02,1.3862746E-05,8.5312064E+01,7.0815E-02,1.41349E-01,2.9532057E+02,1.9250145E-05,1.3018372E+02,3.8965E-02,1.34632E-01,2.1202213E+02
1.568724E-05,4.5154267E+01,-1.18301E-01,-7.2466E-02,1.591101E+02,1.4301939E-05,8.5314303E+01,-1.0186E-02,3.0773E-02,2.9532145E+02,1.8675235E-05,1.3018497E+02,-5.3699E-02,3.2373E-02,2.1202449E+02
2.3184242E-05,4.5154243E+01,-8.5291E-02,-9.6639E-02,1.5911084E+02,1.5776827E-05,8.5313852E+01,4.1294E-02,-2.5824E-02,2.9531873E+02,2.3875453E-05,1.301858E+02,-3.6172E-02,1.3808E-02,2.1202386E+02
1.0643385E-05,4.5154172E+01,-8.3617E-02,-1.18884E-01,1.5911054E+02,1.502437E-05,8.5312104E+01,6.2462E-02,-5.007E-03,2.953185E+02,2.3697377E-05,1.3018477E+02,6.055E-03,2.5732E-02,2.1202319E+02
8.7326651E-06,4.5154066E+01,-8.6761E-02,-9.456E-02,1.5911083E+02,1.3678327E-05,8.5312279E+01,1.15251E-01,7.4124E-02,2.9531979E+02,2.1612913E-05,1.3018408E+02,8.4613E-02,7.6997E-02,2.1202319E+02
5.9118785E-06,4.515394E+01,-1.1894E-01,-8.6076E-02,1.5911026E+02,1.445762E-05,8.531074E+01,5.7418E-02,6.8438E-02,2.9532217E+02,2.5168697E-05,1.30184E+02,1.7135E-02,7.6163E-02,2.1202436E+02
1.9301438E-05,4.5154172E+01,-1.00183E-01,-1.09677E-01,1.5911058E+02,1.5324422E-05,8.531558E+01,5.9521E-02,-2.8408E-02,2.9531805E+02,1.9874324E-05,1.3018514E+02,9.249E-03,1.5922E-02,2.1202426E+02
7.8655662E-06,4.5153794E+01,-1.37093E-01,-1.40586E-01,1.5911083E+02,1.292181E-05,8.5314191E+01,8.2713E-02,2.7297E-02,2.9531726E+02,1.7721705E-05,1.3018407E+02,4.2242E-02,4.1403E-02,2.120236E+02
7.9493777E-06,4.51541E+01,-9.0036E-02,-1.11518E-01,1.5911142E+02,1.523345E-05,8.5311362E+01,5.1762E-02,-3.5169E-02,2.9532269E+02,2.3773182E-05,1.3018413E+02,-1.0221E-02,-1.5054E-02,2.1202379E+02
2.8396993E-06,4.5154003E+01,-1.20188E-01,-1.29085E-01,1.5911052E+02,1.299674E-05,8.5312161E+01,7.3016E-02,-6.4782E-02,2.9532298E+02,1.7332863E-05,1.301836E+02,3.2798E-02,-6.388E-02,2.1202327E+02
2.0022046E-05,4.5154134E+01,-1.05219E-01,-6.8284E-02,1.5911065E+02,1.5937314E-05,8.5314434E+01,5.8066E-02,-4.6884E-02,2.9531797E+02,2.3008171E-05,1.3018571E+02,9.416E-03,-3.7695E-02,2.1202225E+02
8.4934965E-06,4.51543E+01,-8.6867E-02,-1.65758E-01,1.5911105E+02,1.1887478E-05,8.5313593E+01,7.3821E-02,1.3972E-02,2.9532155E+02,1.3997355E-05,1.3018443E+02,2.5883E-02,1.6045E-02,2.1202307E+02
1.1190514E-05,4.5153921E+01,-1.35538E-01,-1.49652E-01,1.5911055E+02,1.2129596E-05,8.5315991E+01,8.069E-02,-9.444E-03,2.9531916E+02,1.4229544E-05,1.3018464E+02,3.5725E-02,-1.8237E-02,2.1202295E+02
2.1346236E-05,4.5154377E+01,-8.8995E-02,-1.45527E-01,1.5911006E+02,1.3597105E-05,8.5315194E+01,-1.3159E-02,-1.20657E-01,2.9532029E+02,1.6850684E-05,1.3018583E+02,-4.3008E-02,-1.021E-01,2.1202346E+02
2.7164355E-05,4.5154355E+01,-1.07304E-01,-2.8863E-02,1.5911014E+02,1.8320454E-05,8.5316422E+01,3.2033E-02,-4.8365E-02,2.9531892E+02,1.7379852E-05,1.3018619E+02,-3.139E-02,1.388E-02,2.1202347E+02
1.6522904E-05,4.515438E+01,-1.00245E-01,-1.21489E-01,1.5911067E+02,1.4481711E-05,8.5315757E+01,-4.7952E-02,-4.3723E-02,2.953138E+02,1.5440022E-05,1.3018483E+02,-7.4633E-02,-6.847E-03,2.1202507E+02
1.5120934E-05,4.5153941E+01,-1.26051E-01,-1.31891E-01,1.5911062E+02,1.3930252E-05,8.5315261E+01,2.1081E-02,-1.2143E-01,2.9532184E+02,1.9386316E-05,1.3018478E+02,-1.2764E-02,-1.04341E-01,2.1202361E+02
6.9056303E-06,4.5154196E+01,-8.8594E-02,-1.66815E-01,1.5911058E+02,1.2545359E-05,8.5313607E+01,8.4386E-02,-5.1728E-02,2.953221E+02,1.5271888E-05,1.301837E+02,4.7176E-02,-5.0074E-02,2.1202372E+02
1.1584811E-05,4.5154338E+01,-3.4349E-02,-1.59656E-01,1.591109E+02,1.4712947E-05,8.5311806E+01,7.1517E-02,-1.15503E-01,2.953236E+02,2.2379874E-05,1.301846E+02,4.488E-02,-1.03386E-01,2.120232E+02
2.0918775E-05,4.5154053E+01,-1.08852E-01,-1.18763E-01,1.5911077E+02,1.4283885E-05,8.5316957E+01,8.3954E-02,-4.9823E-02,2.9531934E+02,1.7504597E-05,1.3018552E+02,5.2259E-02,-4.1759E-02,2.1202335E+02
6.2112544E-06,4.5154118E+01,-9.5523E-02,-1.3679E-01,1.5911091E+02,1.2323512E-05,8.5312111E+01,9.7708E-02,6.0584E-02,2.9532119E+02,1.932667E-05,1.3018376E+02,6.2728E-02,6.4418E-02,2.1202364E+02
4.3013332E-06,4.5154402E+01,-6.5912E-02,-1.2755E-01,1.5911022E+02,1.4136388E-05,8.5312018E+01,6.7454E-02,-1.7907E-02,2.9531765E+02,1.9243718E-05,1.301837E+02,2.9655E-02,8.753E-03,2.1202396E+02
9.7530546E-06,4.5154178E+01,-1.01383E-01,-1.13207E-01,1.5911103E+02,1.5978455E-05,8.5312673E+01,-3.0927E-02,-6.0361E-02,2.9531945E+02,2.1040676E-05,1.3018494E+02,-6.4963E-02,-2.5641E-02,2.120229E+02
4.2763023E-06,4.5154474E+01,-6.8912E-02,-8.9668E-02,1.5911051E+02,1.6038065E-05,8.5312075E+01,5.3892E-02,-3.0101E-02,2.9531847E+02,1.912215E-05,1.3018441E+02,-9.156E-03,-7.803E-03,2.120227E+02
1.6647668E-05,4.5154662E+01,-5.772E-03,-1.62965E-01,1.5911058E+02,1.3376218E-05,8.5313295E+01,6.3227E-02,-6.1592E-02,2.9531569E+02,1.912898E-05,1.3018475E+02,2.1508E-02,-5.799E-02,2.1202351E+02
1.2976806E-05,4.5154295E+01,-1.10838E-01,-1.33376E-01,1.5911042E+02,1.205017E-05,8.5316454E+01,7.7135E-02,-7.653E-03,2.9531919E+02,9.7327452E-06,1.3018496E+02,3.0574E-02,-2.0549E-02,2.1202332E+02
9.0825051E-06,4.51541E+01,-1.00947E-01,-1.45355E-01,1.5911012E+02,1.3600946E-05,8.5313346E+01,7.6386E-02,-6.3165E-02,2.9532326E+02,1.7531295E-05,1.3018447E+02,3.8122E-02,-6.1846E-02,2.1202273E+02
7.9073323E-06,4.5154302E+01,-1.11325E-01,-2.5425E-01,1.5910968E+02,9.7542139E-06,8.5312858E+01,-5.7047E-02,-2.4521E-01,2.9532202E+02,1.6062801E-05,1.3018426E+02,-7.0013E-02,-2.22827E-01,2.1202346E+02
3.0561137E-06,4.5154308E+01,-3.537E-02,-1.7372E-01,1.5911082E+02,1.3157798E-05,8.531204E+01,1.04144E-01,-8.9491E-02,2.9532308E+02,1.9207685E-05,1.3018303E+02,7.2321E-02,-8.1736E-02,2.1202305E+02
9.4707503E-06,4.5154396E+01,-3.6881E-02,-1.48217E-01,1.5911017E+02,1.4017307E-05,8.5313943E+01,1.20555E-01,-3.31E-03,2.9531677E+02,1.745237E-05,1.3018375E+02,9.295E-02,1.2305E-02,2.120236E+02
5.4072762E-06,4.5153995E+01,-1.08329E-01,-1.02044E-01,1.5911046E+02,1.5980783E-05,8.5310775E+01,5.9327E-02,-3.1547E-02,2.9532415E+02,2.4038685E-05,1.3018419E+02,2.0245E-02,-7.209E-03,2.1202233E+02
2.8925542E-06,4.5153831E+01,-1.33978E-01,-1.11755E-01,1.5911062E+02,1.4912113E-05,8.5311559E+01,6.0569E-02,-1.7334E-02,2.9532079E+02,1.9977938E-05,1.3018431E+02,3.65E-04,-1.1089E-02,2.1202275E+02
1.6197038E-05,4.5154487E+01,-7.5531E-02,-1.01118E-01,1.5911035E+02,1.5067461E-05,8.5314414E+01,2.8618E-02,2.7768E-02,2.953169E+02,1.676805E-05,1.3018552E+02,-4.0587E-02,3.6202E-02,2.1202299E+02
1.0103222E-05,4.5154151E+01,-8.7279E-02,-1.57824E-01,1.5911056E+02,1.2579791E-05,8.5313412E+01,8.0605E-02,-6.0712E-02,2.9532294E+02,1.8915806E-05,1.301839E+02,4.2731E-02,-5.7855E-02,2.1202355E+02
1.1136613E-05,4.515404E+01,-1.37128E-01,-1.01102E-01,1.5911047E+02,1.3607182E-05,8.5313993E+01,1.8229E-02,-1.3034E-02,2.9532171E+02,1.6877003E-05,1.3018513E+02,-5.4347E-02,8.13E-04,2.1202348E+02
1.2650237E-05,4.5154175E+01,-1.10266E-01,-1.60879E-01,1.5911059E+02,1.3010322E-05,8.5316124E+01,3.9005E-02,-3.8858E-02,2.953176E+02,1.2799089E-05,1.3018472E+02,-3.9433E-02,-2.0512E-02,2.1202312E+02
3.6170098E-06,4.5154065E+01,-1.20576E-01,-1.42967E-01,1.591101E+02,1.2226969E-05,8.5312007E+01,4.7618E-02,3.1678E-02,2.9532215E+02,1.8346401E-05,1.3018368E+02,-2.9796E-02,3.4733E-02,2.1202392E+02
1.1518795E-05,4.5154025E+01,-1.44492E-01,-1.25516E-01,1.591112E+02,1.2704143E-05,8.53151E+01,-4.8139E-02,7.7819E-02,2.9531687E+02,1.5210338E-05,1.3018489E+02,-7.4853E-02,6.2109E-02,2.1202313E+02
9.1120381E-06,4.5154061E+01,-1.02152E-01,-1.33595E-01,1.5911096E+02,1.5575772E-05,8.531222E+01,-3.5477E-02,2.6815E-02,2.9532113E+02,2.2984638E-05,1.3018431E+02,-5.8394E-02,3.9448E-02,2.1202358E+02
1.625217E-05,4.5154332E+01,-4.4764E-02,-1.33708E-01,1.591114E+02,1.5122067E-05,8.531237E+01,6.1521E-02,-4.9476E-02,2.9532024E+02,2.4876644E-05,1.3018475E+02,1.8617E-02,-3.8398E-02,2.1202311E+02
1.5860918E-05,4.5153958E+01,-7.6687E-02,-1.37302E-01,1.591106E+02,1.4407586E-05,8.531545E+01,1.34406E-01,-6.2002E-02,2.9531945E+02,2.0287072E-05,1.3018422E+02,1.08819E-01,-4.9722E-02,2.1202407E+02
8.9705812E-06,4.5154091E+01,-9.9867E-02,-1.39708E-01,1.5911026E+02,1.2434601E-05,8.531331E+01,9.5439E-02,4.8842E-02,2.9532138E+02,1.8976296E-05,1.3018415E+02,5.8112E-02,5.4154E-02,2.1202339E+02
1.4572641E-05,4.5154387E+01,-6.1165E-02,-1.2539E-01,1.5911064E+02,1.6019302E-05,8.5314747E+01,7.3635E-02,5.3037E-02,2.9531705E+02,1.7564129E-05,1.3018495E+02,3.303E-02,7.2097E-02,2.120234E+02
9.9898744E-06,4.5154339E+01,-8.7356E-02,-1.1477E-01,1.5911026E+02,1.4609791E-05,8.5314181E+01,7.1416E-02,1.6163E-02,2.9531751E+02,1.5554898E-05,1.3018449E+02,2.4437E-02,4.4224E-02,2.1202413E+02
1.5274916E-05,4.5154063E+01,-1.30273E-01,-8.1635E-02,1.5911019E+02,1.4434824E-05,8.5315948E+01,6.239E-02,7.5857E-02,2.9531966E+02,1.5401965E-05,1.301852E+02,2.1235E-02,8.3176E-02,2.120226E+02
1.8213672E-05,4.51544E+01,-6.9112E-02,-1.301E-01,1.5911123E+02,1.3524169E-05,8.5313909E+01,-9.911E-03,-2.1899E-02,2.9531955E+02,1.9299351E-05,1.3018462E+02,-5.4893E-02,1.8942E-02,2.1202505E+02
9.6242422E-06,4.5154599E+01,-4.0686E-02,-1.11163E-01,1.5911146E+02,1.7243972E-05,8.5311865E+01,-4.4609E-02,-1.4944E-02,2.9531805E+02,2.0989966E-05,1.3018521E+02,-6.4288E-02,1.6587E-02,2.1202299E+02
1.2873145E-05,4.5154251E+01,-9.1767E-02,-1.27385E-01,1.5911085E+02,1.3991663E-05,8.5313276E+01,5.3198E-02,-1.3719E-02,2.9532231E+02,1.8373219E-05,1.301849E+02,-2.8903E-02,9.933E-03,2.1202268E+02
1.1572524E-05,4.5154264E+01,-8.3463E-02,-1.19899E-01,1.5911086E+02,1.5846814E-05,8.5313621E+01,4.3418E-02,2.6288E-02,2.9531509E+02,2.0821811E-05,1.3018468E+02,-1.6026E-02,5.2888E-02,2.1202361E+02
1.0417345E-05,4.5154539E+01,-3.931E-02,-1.6175E-01,1.5911035E+02,1.2722663E-05,8.5312466E+01,4.8835E-02,4.142E-02,2.9531737E+02,1.9226214E-05,1.3018439E+02,-1.916E-02,4.744E-02,2.1202319E+02
1.2041177E-05,4.5154297E+01,-9.9163E-02,-1.04926E-01,1.5911045E+02,1.5950511E-05,8.5313473E+01,2.952E-02,1.7358E-02,2.9532042E+02,1.6802004E-05,1.301858E+02,-4.1493E-02,2.7285E-02,2.1202196E+02
1.002946E-05,4.515407E+01,-1.28938E-01,-1.66795E-01,1.5911035E+02,1.2095549E-05,8.5314042E+01,-4.9485E-02,-8.6561E-02,2.9531811E+02,1.6792588E-05,1.3018481E+02,-7.463E-02,-7.0876E-02,2.1202335E+02
1.6905155E-05,4.5154386E+01,-8.5799E-02,-1.85651E-01,1.5911008E+02,1.2436592E-05,8.5314977E+01,-3.3138E-02,-1.58726E-01,2.9531846E+02,1.6485932E-05,1.3018492E+02,-5.4521E-02,-1.3684E-01,2.1202347E+02
2.1249879E-05,4.5153942E+01,-1.23483E-01,-1.29905E-01,1.5911103E+02,1.4278602E-05,8.5316579E+01,-5.723E-03,-6.2653E-02,2.9531791E+02,2.0871866E-05,1.3018516E+02,-5.7618E-02,-2.3578E-02,2.1202469E+02
1.2190684E-05,4.5154326E+01,-1.05208E-01,-1.7666E-01,1.5911055E+02,1.2035979E-05,8.5314168E+01,-8.6854E-02,-9.317E-03,2.9531856E+02,1.4522618E-05,1.3018491E+02,-9.9092E-02,-7.614E-03,2.1202342E+02
4.8915341E-06,4.515409E+01,-1.23837E-01,-1.66735E-01,1.5911033E+02,1.1502126E-05,8.5313021E+01,4.0034E-02,-4.266E-02,2.9532363E+02,1.4665778E-05,1.3018397E+02,-3.8691E-02,-4.2692E-02,2.1202217E+02
9.9936978E-06,4.5154321E+01,-8.2143E-02,-1.57443E-01,1.5911111E+02,1.181654E-05,8.5313428E+01,5.3308E-02,5.778E-03,2.9531984E+02,1.6762472E-05,1.3018418E+02,-3.786E-02,9.086E-03,2.120233E+02
9.1045745E-06,4.5154308E+01,-8.2112E-02,-1.63626E-01,1.5911112E+02,1.2207209E-05,8.5312857E+01,2.8903E-02,-2.296E-03,2.9532194E+02,1.7975684E-05,1.3018403E+02,-5.764E-02,4.978E-03,2.120236E+02
8.7815884E-06,4.515399E+01,-8.2769E-02,-1.39509E-01,1.5911087E+02,1.5032633E-05,8.5312669E+01,8.3357E-02,-9.4779E-02,2.9531945E+02,2.3367568E-05,1.3018386E+02,5.6368E-02,-8.1282E-02,2.1202371E+02
3.8715801E-06,4.5153756E+01,-1.53194E-01,-2.28871E-01,1.5911041E+02,9.8010619E-06,8.5313683E+01,3.6759E-02,-1.34141E-01,2.9531797E+02,1.3314924E-05,1.3018367E+02,-2.083E-03,-1.29859E-01,2.1202344E+02
8.0352617E-06,4.5154375E+01,-8.2651E-02,-1.94073E-01,1.5911044E+02,1.201375E-05,8.5316332E+01,4.9986E-02,-1.08663E-01,2.9531418E+02,8.013898E-06,1.3018413E+02,1.1665E-02,-1.01223E-01,2.120233E+02
2.0663084E-06,4.5154357E+01,-6.8249E-02,-1.21294E-01,1.5911142E+02,1.525139E-05,8.5311381E+01,4.4459E-02,-3.8937E-02,2.9532235E+02,1.9341495E-05,1.3018407E+02,-2.3494E-02,-2.1841E-02,2.1202284E+02
1.3647251E-05,4.5154123E+01,-1.11363E-01,-1.18889E-01,1.5911055E+02,1.4183795E-05,8.5313827E+01,-4.677E-03,-8.4276E-02,2.9531967E+02,2.0291529E-05,1.3018444E+02,-4.7059E-02,-5.6275E-02,2.1202482E+02
1.1169606E-05,4.5154126E+01,-1.12993E-01,-8.6736E-02,1.5911106E+02,1.4362278E-05,8.5312805E+01,5.2219E-02,-1.4866E-02,2.9532311E+02,2.0557651E-05,1.3018463E+02,-2.5018E-02,1.3491E-02,2.1202446E+02
3.8943013E-06,4.5154133E+01,-1.13853E-01,-1.11965E-01,1.5911134E+02,1.5765297E-05,8.5312661E+01,3.7623E-02,-7.91E-03,2.9532252E+02,1.499053E-05,1.3018425E+02,-3.4215E-02,3.059E-02,2.1202287E+02
4.8641305E-06,4.5154062E+01,-1.33671E-01,-1.1895E-01,1.5911092E+02,1.2102706E-05,8.5313254E+01,6.6902E-02,6.232E-03,2.9532054E+02,1.4975951E-05,1.3018366E+02,-1.3221E-02,2.3463E-02,2.12023E+02
1.5413676E-05,4.5154189E+01,-9.8231E-02,-1.38978E-01,1.5911083E+02,1.3846143E-05,8.5316419E+01,8.614E-02,8.133E-03,2.953164E+02,1.4177181E-05,1.301851E+02,4.5171E-02,2.6817E-02,2.1202201E+02
1.7054934E-05,4.5153981E+01,-1.26919E-01,-1.47288E-01,1.5911031E+02,1.1838819E-05,8.5316594E+01,7.9253E-02,5.885E-03,2.9531908E+02,1.7177301E-05,1.3018476E+02,3.5092E-02,1.3748E-02,2.1202457E+02
6.6972473E-06,4.5154028E+01,-1.30046E-01,-4.1E-02,1.5911015E+02,1.395388E-05,8.5311087E+01,6.7445E-02,4.317E-02,2.9532266E+02,2.3006891E-05,1.3018415E+02,2.092E-02,5.6744E-02,2.1202369E+02
7.0879403E-06,4.5153955E+01,-9.5708E-02,-1.74275E-01,1.5911123E+02,1.2183896E-05,8.5314813E+01,1.26321E-01,-7.1129E-02,2.9531972E+02,1.3839932E-05,1.3018332E+02,9.6543E-02,-6.5293E-02,2.1202358E+02
1.0695712E-05,4.5153859E+01,-1.0842E-01,-1.71937E-01,1.5911052E+02,1.223767E-05,8.5315107E+01,9.8774E-02,-1.28871E-01,2.9532183E+02,1.7518215E-05,1.3018391E+02,6.6508E-02,-1.20316E-01,2.1202267E+02
4.4363687E-06,4.5154267E+01,-8.5318E-02,-1.52903E-01,1.591106E+02,1.2740467E-05,8.531046E+01,8.168E-03,-3.667E-02,2.9532561E+02,2.10207E-05,1.3018407E+02,-5.4273E-02,-1.7648E-02,2.1202317E+02
1.912442E-05,4.5154404E+01,-5.5473E-02,-1.71599E-01,1.5911156E+02,1.2576136E-05,8.531457E+01,4.3873E-02,-1.3086E-02,2.9531809E+02,1.8118042E-05,1.3018489E+02,-4.4758E-02,4.598E-03,2.1202386E+02
1.1562372E-05,4.51543E+01,-7.8157E-02,-1.51478E-01,1.5911148E+02,1.4254935E-05,8.5315654E+01,7.4569E-02,1.7532E-02,2.9531627E+02,1.3579814E-05,1.301844E+02,2.3503E-02,4.6617E-02,2.1202351E+02
1.3425875E-05,4.515395E+01,-1.30313E-01,-1.28616E-01,1.5911114E+02,1.4860156E-05,8.5315974E+01,4.6916E-02,3.476E-03,2.9532163E+02,1.4674254E-05,1.3018539E+02,-3.1632E-02,2.8411E-02,2.1202229E+02
9.098958E-06,4.5154383E+01,-6.6875E-02,-1.79492E-01,1.5911107E+02,1.2264229E-05,8.5314335E+01,7.131E-02,-1.9583E-02,2.9531855E+02,1.4525574E-05,1.3018384E+02,2.0637E-02,-1.8276E-02,2.1202383E+02
1.0847197E-05,4.5153975E+01,-1.33696E-01,-1.34522E-01,1.5911025E+02,1.1682462E-05,8.53134E+01,5.9489E-02,-8.025E-03,2.9532198E+02,1.9556129E-05,1.301844E+02,-2.3787E-02,-1.8597E-02,2.120238E+02
1.119601E-05,4.5154058E+01,-6.3312E-02,-1.47837E-01,1.591096E+02,1.2773028E-05,8.5315264E+01,1.59707E-01,-1.04265E-01,2.9532305E+02,1.5566155E-05,1.301835E+02,1.30946E-01,-9.392E-02,2.1202294E+02
1.511415E-05,4.5154491E+01,-7.2431E-02,-1.78975E-01,1.5910978E+02,1.2866669E-05,8.5313723E+01,-3.2593E-02,-1.64623E-01,2.9531948E+02,1.7715533E-05,1.3018546E+02,-5.185E-02,-1.45344E-01,2.1202254E+02
9.6300569E-06,4.5154803E+01,-1.2685E-02,-2.23844E-01,1.5910988E+02,1.266217E-05,8.5312601E+01,9.133E-03,-2.3428E-01,2.9532227E+02,1.6108022E-05,1.3018444E+02,-6.995E-03,-2.10017E-01,2.1202349E+02
5.6416332E-06,4.5154668E+01,-3.3715E-02,-2.23871E-01,1.5910985E+02,1.2310648E-05,8.5312774E+01,3.3986E-02,-2.53397E-01,2.9532001E+02,1.4499332E-05,1.3018393E+02,1.6757E-02,-2.28469E-01,2.1202351E+02
9.0213727E-06,4.5154008E+01,-1.2709E-01,-2.29287E-01,1.5911035E+02,1.1296037E-05,8.5315203E+01,-2.179E-03,-2.26948E-01,2.9532022E+02,1.4218536E-05,1.3018447E+02,-2.1286E-02,-2.05304E-01,2.1202288E+02
1.9399994E-05,4.5154608E+01,-4.8798E-02,-1.25705E-01,1.5911035E+02,1.2929973E-05,8.5314906E+01,6.7546E-02,-4.269E-03,2.9531615E+02,1.4826634E-05,1.3018538E+02,9.24E-03,-7.423E-03,2.1202385E+02
1.5923306E-05,4.5154374E+01,-6.5177E-02,-2.12687E-01,1.5910994E+02,1.2444077E-05,8.5316924E+01,5.5134E-02,-2.08761E-01,2.9531622E+02,1.2299196E-05,1.301847E+02,3.2484E-02,-1.88016E-01,2.1202323E+02
5.4158421E-06,4.5153987E+01,-8.2399E-02,-2.50116E-01,1.591105E+02,9.7286695E-06,8.5313815E+01,1.18156E-01,-1.74639E-01,2.9532547E+02,1.37377E-05,1.3018295E+02,8.469E-02,-1.65994E-01,2.1202391E+02
6.1855988E-06,4.5154274E+01,-8.1925E-02,-2.33835E-01,1.5911137E+02,1.1554605E-05,8.531537E+01,3.674E-02,-1.58978E-01,2.9531883E+02,8.8551492E-06,1.3018407E+02,7.156E-03,-1.46523E-01,2.1202377E+02
1.2187017E-05,4.5154439E+01,-9.4086E-02,-1.59008E-01,1.5910996E+02,1.2874533E-05,8.5312504E+01,-6.9483E-02,-1.56148E-01,2.9532094E+02,1.9327875E-05,1.3018444E+02,-8.3073E-02,-1.31704E-01,2.120248E+02
1.3715766E-05,4.51543E+01,-9.2334E-02,-1.35555E-01,1.5911103E+02,1.4977615E-05,8.5314213E+01,-1.8165E-02,-7.9293E-02,2.9531806E+02,1.6961746E-05,1.3018491E+02,-5.4622E-02,-4.9406E-02,2.1202455E+02
1.7325207E-05,4.5154167E+01,-9.1248E-02,-1.67666E-01,1.5911085E+02,1.3741163E-05,8.5314974E+01,3.1324E-02,-1.87883E-01,2.9532092E+02,1.8562254E-05,1.3018496E+02,1.0127E-02,-1.66775E-01,2.1202359E+02
2.7924039E-06,4.5154118E+01,-1.10053E-01,-1.71273E-01,1.5911081E+02,1.2723714E-05,8.5312283E+01,-2.414E-03,-7.5796E-02,2.9532446E+02,1.5687549E-05,1.3018372E+02,-4.8373E-02,-5.5928E-02,2.1202315E+02
8.1974905E-06,4.5154443E+01,-6.6523E-02,-2.02365E-01,1.591101E+02,1.1563108E-05,8.5314848E+01,4.0959E-02,-1.59269E-01,2.9531713E+02,1.1602363E-05,1.3018394E+02,1.083E-02,-1.45477E-01,2.120236E+02
7.4343414E-06,4.5153908E+01,-1.08365E-01,-1.93349E-01,1.5910995E+02,1.1569932E-05,8.5313984E+01,8.5942E-02,-1.58666E-01,2.9532239E+02,1.6636066E-05,1.3018367E+02,5.6926E-02,-1.47139E-01,2.1202362E+02
6.9534724E-06,4.5153798E+01,-1.2014E-01,-2.28881E-01,1.5910972E+02,9.3748138E-06,8.5316458E+01,1.40973E-01,-1.68386E-01,2.9532253E+02,9.1033671E-06,1.3018354E+02,1.04015E-01,-1.65131E-01,2.1202321E+02
8.776026E-06,4.5153975E+01,-1.45057E-01,-1.4955E-01,1.5911029E+02,1.2063208E-05,8.5314809E+01,4.86E-04,-9.0834E-02,2.9532067E+02,1.3695462E-05,1.3018471E+02,-4.2871E-02,-7.8485E-02,2.1202243E+02
8.6448589E-06,4.5154844E+01,-5.082E-03,-2.1672E-01,1.5911035E+02,1.3111665E-05,8.5312385E+01,2.1551E-02,-2.45255E-01,2.9532099E+02,1.5889784E-05,1.3018442E+02,4.062E-03,-2.20041E-01,2.1202284E+02
5.6142747E-06,4.5153996E+01,-5.9782E-02,-2.11634E-01,1.5911038E+02,1.132621E-05,8.5313681E+01,1.41242E-01,-1.61269E-01,2.9532389E+02,1.5695202E-05,1.3018298E+02,1.098E-01,-1.51047E-01,2.1202375E+02
3.0826282E-06,4.5154314E+01,-8.3101E-02,-1.3532E-01,1.5911086E+02,1.5148972E-05,8.5311348E+01,-1.2813E-02,-6.7686E-02,2.9532191E+02,1.9247613E-05,1.30184E+02,-5.2709E-02,-3.6529E-02,2.1202462E+02
1.0368313E-05,4.5154221E+01,-1.07868E-01,-1.06398E-01,1.5911048E+02,1.4813744E-05,8.5313628E+01,1.117E-02,-2.0315E-02,2.953185E+02,1.7900742E-05,1.3018469E+02,-5.1351E-02,1.6299E-02,2.1202307E+02
9.4969555E-06,4.5154115E+01,-1.16349E-01,-1.07815E-01,1.5911063E+02,1.4070273E-05,8.531394E+01,5.8836E-02,-2.3182E-02,2.953188E+02,1.7073562E-05,1.3018424E+02,-1.1514E-02,1.967E-03,2.1202411E+02
7.7154052E-06,4.5154128E+01,-1.30892E-01,-1.95921E-01,1.5911057E+02,9.5783043E-06,8.5314378E+01,1.8519E-02,-6.0498E-02,2.9532036E+02,1.3136176E-05,1.3018403E+02,-5.1946E-02,-6.2432E-02,2.1202238E+02
1.0067709E-05,4.515429E+01,-8.6659E-02,-1.64673E-01,1.5911069E+02,1.2767874E-05,8.5314162E+01,2.6612E-02,4.1032E-02,2.9531845E+02,1.665269E-05,1.3018401E+02,-4.1382E-02,4.3607E-02,2.1202317E+02
7.9259447E-06,4.515423E+01,-1.2722E-01,-3.5466E-02,1.5910935E+02,1.5907997E-05,8.5311328E+01,-5.6366E-02,8.9616E-02,2.9531893E+02,2.4555637E-05,1.3018474E+02,-6.9808E-02,8.4013E-02,2.1202362E+02
1.0374278E-05,4.5154425E+01,-9.488E-02,-1.26765E-01,1.5910973E+02,1.4614494E-05,8.5312219E+01,-8.3465E-02,-4.4523E-02,2.9532367E+02,1.9281042E-05,1.3018527E+02,-9.5129E-02,-2.7227E-02,2.1202305E+02
1.5387356E-05,4.5153917E+01,-1.51826E-01,-1.00151E-01,1.5911086E+02,1.3427292E-05,8.5316028E+01,1.392E-02,-3.892E-02,2.9532066E+02,1.5740867E-05,1.3018547E+02,-5.4715E-02,-1.6894E-02,2.1202275E+02
1.6574555E-05,4.5154325E+01,-1.07352E-01,-1.45346E-01,1.5911043E+02,1.3240937E-05,8.5316093E+01,-2.8352E-02,-9.5299E-02,2.9531862E+02,1.3507286E-05,1.3018585E+02,-6.0309E-02,-7.77E-02,2.1202272E+02
8.1990644E-06,4.5154205E+01,-1.0327E-01,-9.982E-02,1.5911065E+02,1.4965956E-05,8.5312058E+01,3.3064E-02,-3.5102E-02,2.953244E+02,2.0970407E-05,1.3018438E+02,-4.0393E-02,-1.511E-03,2.1202363E+02
1.1540774E-05,4.5153855E+01,-1.42612E-01,-1.20699E-01,1.591112E+02,1.3265E-05,8.5314758E+01,6.8773E-02,2.6833E-02,2.9532226E+02,1.5854878E-05,1.3018489E+02,1.8278E-02,4.1973E-02,2.1202353E+02
1.1542681E-05,4.5154439E+01,-7.5146E-02,-1.12812E-01,1.591103E+02,1.4463084E-05,8.5313839E+01,5.8504E-02,-3.0045E-02,2.9531981E+02,1.6785341E-05,1.3018449E+02,2.744E-03,-1.5266E-02,2.1202398E+02
1.2691817E-05,4.5154256E+01,-1.00318E-01,-1.5919E-01,1.5911061E+02,1.2098514E-05,8.5315516E+01,1.926E-02,-1.0495E-01,2.9531503E+02,1.4631109E-05,1.3018474E+02,-2.4341E-02,-9.4144E-02,2.1202246E+02
2.0100986E-05,4.5154448E+01,-6.8185E-02,-7.0397E-02,1.5911035E+02,1.5041589E-05,8.5312431E+01,5.396E-02,-2.22E-02,2.9532381E+02,2.3145603E-05,1.3018565E+02,-2.0193E-02,-2.336E-03,2.1202338E+02
1.1743249E-05,4.5154107E+01,-1.2245E-01,-1.4063E-01,1.591105E+02,1.3117413E-05,8.5315438E+01,1.9475E-02,-7.8114E-02,2.9532153E+02,1.4678537E-05,1.3018437E+02,-3.4497E-02,-5.9237E-02,2.1202334E+02
8.6969659E-06,4.5154093E+01,-1.26329E-01,-1.36232E-01,1.5910989E+02,1.1722531E-05,8.5314019E+01,5.0106E-02,8.5789E-02,2.9531975E+02,1.7177566E-05,1.3018376E+02,-8.15E-04,8.5245E-02,2.1202393E+02
5.9636912E-06,4.5154543E+01,-4.3412E-02,-1.66846E-01,1.5911034E+02,1.2235483E-05,8.5312157E+01,6.647E-02,-7.8E-03,2.9532285E+02,1.7839952E-05,1.3018352E+02,-1.614E-02,1.034E-02,2.1202279E+02
1.6971384E-05,4.5154341E+01,-9.3279E-02,-1.22762E-01,1.5911112E+02,1.4151481E-05,8.5315095E+01,-2.834E-02,8.2378E-02,2.9531553E+02,1.7808782E-05,1.3018484E+02,-5.6369E-02,7.7072E-02,2.1202464E+02
8.0715585E-06,4.5154317E+01,-1.00886E-01,-1.39459E-01,1.5911077E+02,1.3302294E-05,8.5314258E+01,-2.5752E-02,9.923E-03,2.9531723E+02,1.5196051E-05,1.3018415E+02,-6.3386E-02,1.8709E-02,2.1202307E+02
7.3261357E-06,4.5154397E+01,-8.8005E-02,-1.61571E-01,1.591105E+02,1.2036777E-05,8.5313369E+01,-2.8969E-02,4.9864E-02,2.9531783E+02,1.5796542E-05,1.301843E+02,-7.0269E-02,2.7771E-02,2.1202301E+02
2.6357578E-05,4.5154184E+01,-9.4305E-02,-1.15708E-01,1.5911131E+02,1.4493815E-05,8.531563E+01,2.9161E-02,-9.996E-03,2.9531825E+02,2.0919369E-05,1.3018644E+02,-5.1663E-02,1.0007E-02,2.1202267E+02
9.3288098E-06,4.51541E+01,-9.5229E-02,-1.75954E-01,1.5911126E+02,1.2583176E-05,8.531376E+01,5.2134E-02,-8.6343E-02,2.9532014E+02,1.7056493E-05,1.3018442E+02,4.54E-03,-8.3199E-02,2.1202205E+02
9.8783559E-06,4.5154473E+01,-8.0299E-02,-6.6609E-02,1.5911032E+02,1.6808299E-05,8.5312481E+01,4.5235E-02,-2.7081E-02,2.9531846E+02,1.9017233E-05,1.3018498E+02,-2.457E-02,1.6961E-02,2.1202219E+02
2.290987E-05,4.5154547E+01,-5.5245E-02,-1.16036E-01,1.5911009E+02,1.3772612E-05,8.5313951E+01,4.4262E-02,3.861E-03,2.9531864E+02,1.904837E-05,1.3018548E+02,-3.6803E-02,2.6793E-02,2.1202396E+02
1.4033655E-05,4.5154067E+01,-1.13816E-01,-1.83005E-01,1.5911042E+02,1.177523E-05,8.5316814E+01,7.4339E-02,-1.3005E-02,2.9531532E+02,1.4148384E-05,1.3018418E+02,1.7375E-02,-1.1685E-02,2.1202395E+02
9.4194242E-06,4.5154411E+01,-5.2159E-02,-1.94636E-01,1.5911054E+02,1.1395431E-05,8.5313305E+01,5.0729E-02,-1.24002E-01,2.9531968E+02,1.7166116E-05,1.3018349E+02,1.2509E-02,-1.13765E-01,2.1202433E+02
1.2883537E-05,4.5153784E+01,-1.08623E-01,-2.24833E-01,1.5911074E+02,1.006831E-05,8.5317659E+01,1.28685E-01,-1.51082E-01,2.9532234E+02,1.3545487E-05,1.3018414E+02,9.3654E-02,-1.46663E-01,2.1202393E+02
2.9635951E-06,4.5153533E+01,-9.4862E-02,-1.85438E-01,1.5911069E+02,1.3018428E-05,8.5311102E+01,1.36638E-01,-1.79657E-01,2.953289E+02,2.1227122E-05,1.3018338E+02,1.09877E-01,-1.6586E-01,2.1202285E+02
5.3943043E-06,4.5153765E+01,-8.8642E-02,-1.71462E-01,1.5910985E+02,1.1037658E-05,8.5313722E+01,1.62936E-01,-1.35962E-01,2.9532181E+02,1.771857E-05,1.3018308E+02,1.29333E-01,-1.30971E-01,2.1202237E+02
1.1641327E-05,4.5153763E+01,-9.6895E-02,-1.46912E-01,1.5911006E+02,1.2540422E-05,8.5317609E+01,1.78933E-01,-4.3921E-02,2.9531807E+02,1.19648E-05,1.3018389E+02,1.49317E-01,-3.9828E-02,2.1202299E+02
1.4989545E-05,4.5154045E+01,-1.12835E-01,-1.15111E-01,1.5911052E+02,1.381955E-05,8.5316994E+01,1.10312E-01,4.1105E-02,2.9531771E+02,1.3870531E-05,1.3018467E+02,7.5406E-02,5.4165E-02,2.1202372E+02
1.6665866E-05,4.5153911E+01,-7.0341E-02,-1.08974E-01,1.5911023E+02,1.5333621E-05,8.5317087E+01,1.6977E-01,-7.614E-03,2.9532027E+02,1.5492006E-05,1.3018475E+02,1.42972E-01,1.786E-03,2.1202275E+02
1.4384516E-05,4.5154044E+01,-5.0607E-02,-1.0435E-01,1.5911018E+02,1.498577E-05,8.531663E+01,1.78369E-01,-1.1566E-02,2.9531798E+02,1.4535443E-05,1.3018384E+02,1.51494E-01,4.82E-04,2.1202364E+02
1.1608118E-05,4.5153967E+01,-3.5117E-02,-1.5245E-01,1.5911049E+02,1.3614393E-05,8.5317173E+01,1.95019E-01,-5.0179E-02,2.9531908E+02,1.2443485E-05,1.3018338E+02,1.67011E-01,-3.9849E-02,2.1202335E+02
1.1448451E-05,4.515382E+01,-6.8387E-02,-1.31052E-01,1.5911038E+02,1.4367859E-05,8.5317596E+01,1.75585E-01,-1.3821E-01,2.9531805E+02,1.1689169E-05,1.3018346E+02,1.4919E-01,-1.22424E-01,2.1202345E+02
8.5265046E-06,4.5153823E+01,-8.0775E-02,-1.46664E-01,1.591103E+02,1.3343117E-05,8.5316604E+01,1.73753E-01,-9.841E-02,2.9532101E+02,1.1328595E-05,1.3018324E+02,1.46394E-01,-8.6659E-02,2.1202339E+02
1.4350799E-05,4.5154067E+01,-1.25643E-01,-6.985E-02,1.5911028E+02,1.3897931E-05,8.5314185E+01,7.27E-02,-3.1858E-02,2.9532184E+02,1.9987618E-05,1.301847E+02,3.4963E-02,-2.4088E-02,2.1202416E+02
1.3151361E-05,4.5154366E+01,-9.0988E-02,-1.43094E-01,1.5910996E+02,1.2366167E-05,8.5316043E+01,9.4234E-02,-1.025E-02,2.953187E+02,1.1305078E-05,1.3018474E+02,5.9278E-02,-1.1272E-02,2.1202317E+02
1.237561E-05,4.5154116E+01,-1.23E-01,-1.0359E-01,1.591101E+02,1.3968915E-05,8.5314079E+01,5.1027E-02,1.6028E-02,2.9531911E+02,1.7445516E-05,1.301857E+02,-3.1669E-02,1.4432E-02,2.1202275E+02
6.4037221E-06,4.5154337E+01,-6.9055E-02,-2.13743E-01,1.5911051E+02,1.2075063E-05,8.5313336E+01,1.1799E-02,-1.78646E-01,2.953193E+02,1.5522269E-05,1.3018359E+02,-1.1442E-02,-1.58695E-01,2.1202401E+02
1.7300329E-05,4.5154285E+01,-7.1165E-02,-1.40191E-01,1.5911112E+02,1.2627129E-05,8.5314555E+01,8.4952E-02,-3.9056E-02,2.9531658E+02,1.8471699E-05,1.301849E+02,4.7617E-02,-4.0824E-02,2.1202372E+02
1.4576305E-05,4.5154158E+01,-1.02132E-01,-1.6836E-01,1.5911004E+02,1.1888743E-05,8.5315258E+01,1.7218E-02,-1.20526E-01,2.9531833E+02,1.8307539E-05,1.301843E+02,-2.0843E-02,-1.05272E-01,2.1202415E+02
1.9704217E-05,4.5154252E+01,-9.1235E-02,-1.57866E-01,1.5911084E+02,1.2201247E-05,8.531649E+01,5.8055E-02,-7.3812E-02,2.953188E+02,1.4991068E-05,1.3018511E+02,7.111E-03,-7.2865E-02,2.1202372E+02
1.5168122E-05,4.5153895E+01,-1.13584E-01,-4.9999E-02,1.5911043E+02,1.6252884E-05,8.5313781E+01,1.08689E-01,4.7536E-02,2.9532208E+02,2.4127001E-05,1.3018471E+02,7.7113E-02,6.3109E-02,2.120236E+02
1.3408503E-05,4.5154115E+01,-1.12273E-01,-1.01294E-01,1.5911033E+02,1.5773938E-05,8.5314867E+01,6.314E-02,-8.396E-03,2.9531753E+02,1.7600564E-05,1.3018477E+02,9.857E-03,3.7051E-02,2.1202331E+02
1.8378851E-05,4.515427E+01,-8.2953E-02,-1.08965E-01,1.5911051E+02,1.3725401E-05,8.5315897E+01,1.09869E-01,-2.3843E-02,2.9531877E+02,1.5714887E-05,1.3018498E+02,7.9417E-02,-1.4892E-02,2.1202288E+02
1.4550097E-05,4.5154327E+01,-9.334E-02,-1.83198E-01,1.5911158E+02,1.2374733E-05,8.5317439E+01,5.5416E-02,3.6873E-02,2.9531531E+02,9.923543E-06,1.3018464E+02,-1.3224E-02,4.9626E-02,2.1202436E+02
1.6438766E-05,4.5154133E+01,-1.31202E-01,-9.5701E-02,1.5911038E+02,1.3765836E-05,8.53159E+01,4.2795E-02,2.62E-03,2.9531814E+02,1.4949085E-05,1.301859E+02,-4.4424E-02,6.066E-03,2.1202212E+02
1.5952379E-05,4.5154126E+01,-1.14856E-01,-1.42441E-01,1.5911031E+02,1.3123847E-05,8.5315842E+01,3.9398E-02,-8.479E-02,2.9531863E+02,1.6152013E-05,1.3018509E+02,-9.649E-03,-7.5969E-02,2.1202285E+02
1.1118253E-05,4.5154172E+01,-1.01989E-01,-9.1159E-02,1.5910989E+02,1.4648127E-05,8.5312668E+01,6.2339E-02,-3.1679E-02,2.953207E+02,2.3255352E-05,1.3018433E+02,2.0908E-02,-1.6153E-02,2.1202398E+02
1.9401255E-05,4.515434E+01,-8.0317E-02,-1.23956E-01,1.591101E+02,1.4642243E-05,8.5315222E+01,6.0147E-02,-8.187E-02,2.9531826E+02,1.7397467E-05,1.3018539E+02,2.5049E-02,-7.1662E-02,2.120232E+02
1.782989E-05,4.5154309E+01,-9.7806E-02,-1.81609E-01,1.5911036E+02,1.0665941E-05,8.5316843E+01,4.5889E-02,3.409E-02,2.95316E+02,1.4422795E-05,1.3018436E+02,-4.0423E-02,3.2928E-02,2.120244E+02
1.9164345E-05,4.5154056E+01,-1.39887E-01,-7.023E-02,1.5911038E+02,1.3922386E-05,8.5317018E+01,5.1051E-02,6.8741E-02,2.9531911E+02,1.5442464E-05,1.3018577E+02,3.011E-03,7.3474E-02,2.1202311E+02
1.5463308E-05,4.5154214E+01,-1.13648E-01,-4.9607E-02,1.5910959E+02,1.4941012E-05,8.5313648E+01,7.2541E-02,-7.876E-03,2.9532161E+02,2.0949665E-05,1.3018514E+02,3.2233E-02,1.7604E-02,2.120234E+02
1.3448944E-05,4.5154467E+01,-6.3898E-02,-1.76478E-01,1.5911026E+02,1.0965885E-05,8.5317894E+01,1.38488E-01,5.1665E-02,2.9531392E+02,6.3147536E-06,1.3018401E+02,1.03502E-01,5.2001E-02,2.120229E+02
1.1477752E-05,4.515423E+01,-8.9484E-02,-9.1491E-02,1.5911026E+02,1.6872618E-05,8.5314314E+01,8.7987E-02,-6.314E-02,2.9532178E+02,1.666328E-05,1.3018493E+02,6.4098E-02,-4.6742E-02,2.1202268E+02
9.5524535E-06,4.5154238E+01,-9.1075E-02,-1.75574E-01,1.5911026E+02,1.1970689E-05,8.5313282E+01,2.9217E-02,-4.2148E-02,2.9531878E+02,1.8128954E-05,1.3018446E+02,-4.5725E-02,-3.6316E-02,2.1202318E+02
6.4240015E-06,4.5154373E+01,-4.8821E-02,-1.60569E-01,1.5911094E+02,1.4571136E-05,8.531078E+01,1.0934E-02,-2.9454E-02,2.9532099E+02,2.3730842E-05,1.3018398E+02,-5.1582E-02,1.0311E-02,2.1202403E+02
1.3667767E-05,4.51542E+01,-1.10242E-01,-9.0129E-02,1.5911043E+02,1.5727696E-05,8.5313529E+01,-2.1272E-02,-1.8187E-02,2.9531835E+02,2.0686241E-05,1.3018541E+02,-5.8166E-02,1.2082E-02,2.1202384E+02
1.2869922E-05,4.5154228E+01,-9.8395E-02,-1.51535E-01,1.5911094E+02,1.3541982E-05,8.5314185E+01,-4.9932E-02,-1.201E-03,2.9531724E+02,1.829545E-05,1.301845E+02,-7.0791E-02,1.6278E-02,2.1202528E+02
2.0024407E-05,4.5154135E+01,-1.34777E-01,-6.097E-02,1.5911065E+02,1.47674E-05,8.5317722E+01,6.2159E-02,2.8181E-02,2.9531653E+02,1.2982654E-05,1.3018582E+02,7.065E-03,5.1363E-02,2.1202326E+02
2.3142005E-05,4.5154341E+01,-9.0905E-02,-1.09928E-01,1.5910986E+02,1.4420239E-05,8.5315507E+01,4.6181E-02,-1.8903E-02,2.9531589E+02,1.7921973E-05,1.3018663E+02,-3.4625E-02,-1.6005E-02,2.1202299E+02
2.6630683E-05,4.5154312E+01,-1.10744E-01,-1.08252E-01,1.5911007E+02,1.3441682E-05,8.5317301E+01,7.09E-04,-9.2165E-02,2.95319E+02,1.6478898E-05,1.3018599E+02,-4.5085E-02,-7.0155E-02,2.1202288E+02
1.2752757E-05,4.5154215E+01,-1.16693E-01,-1.30977E-01,1.5911059E+02,1.2413486E-05,8.5315419E+01,6.3174E-02,3.081E-03,2.9532047E+02,1.3741646E-05,1.3018442E+02,-8.762E-03,2.5456E-02,2.1202446E+02
1.8895515E-05,4.5153689E+01,-1.38443E-01,-1.05861E-01,1.5910999E+02,1.3741046E-05,8.5316529E+01,9.8325E-02,-7.3083E-02,2.9532131E+02,2.118805E-05,1.3018536E+02,6.5361E-02,-7.0627E-02,2.1202362E+02
1.3088616E-05,4.5153596E+01,-1.12352E-01,-1.16563E-01,1.5911036E+02,1.4243128E-05,8.5316435E+01,1.55216E-01,-9.5504E-02,2.9532422E+02,1.790619E-05,1.3018381E+02,1.29017E-01,-8.2452E-02,2.1202327E+02
2.2572621E-05,4.5154019E+01,-8.446E-02,-1.04804E-01,1.5911128E+02,1.49169E-05,8.5316318E+01,1.23938E-01,9.023E-03,2.9531896E+02,2.1224235E-05,1.3018518E+02,9.5013E-02,2.4591E-02,2.1202365E+02
2.4142713E-06,4.5153938E+01,-9.8447E-02,-1.44958E-01,1.5911021E+02,1.2553865E-05,8.5311304E+01,1.2371E-01,2.6569E-02,2.9532225E+02,2.1232104E-05,1.3018296E+02,9.3381E-02,3.4371E-02,2.1202339E+02
1.2583137E-05,4.5154095E+01,-1.06177E-01,-1.65547E-01,1.591102E+02,1.1424609E-05,8.5315546E+01,1.05987E-01,7.07E-04,2.9531837E+02,1.5975175E-05,1.3018454E+02,7.0332E-02,-8.187E-03,2.1202294E+02
1.3178873E-05,4.5154496E+01,-6.218E-02,-1.81308E-01,1.5910971E+02,1.1026714E-05,8.5313012E+01,-1.5786E-02,-1.26174E-01,2.9532273E+02,1.7608577E-05,1.3018423E+02,-4.7001E-02,-1.10764E-01,2.1202476E+02
1.6214266E-05,4.5153959E+01,-8.3903E-02,-1.18577E-01,1.5910987E+02,1.3778202E-05,8.5316359E+01,1.54809E-01,-4.4595E-02,2.9532147E+02,1.7466814E-05,1.3018439E+02,1.27547E-01,-3.6051E-02,2.120232E+02
7.3565698E-06,4.5153861E+01,-1.12995E-01,-7.9631E-02,1.5911077E+02,1.3554318E-05,8.5313049E+01,1.19632E-01,1.32837E-01,2.9532155E+02,2.07264E-05,1.3018381E+02,8.8774E-02,1.27574E-01,2.120227E+02
6.2410097E-06,4.5153924E+01,-1.09226E-01,-7.5096E-02,1.5911073E+02,1.3938103E-05,8.5311654E+01,1.00676E-01,1.0579E-01,2.9532332E+02,2.4160709E-05,1.3018329E+02,6.7745E-02,1.08612E-01,2.1202351E+02
2.063675E-05,4.5154175E+01,-9.6756E-02,-8.5611E-02,1.5911075E+02,1.436008E-05,8.5315798E+01,9.519E-02,4.4169E-02,2.9531991E+02,1.9175924E-05,1.3018502E+02,5.6387E-02,6.2201E-02,2.1202344E+02
1.0561238E-05,4.515428E+01,-9.5104E-02,-4.3355E-02,1.5911049E+02,1.8232498E-05,8.5312949E+01,7.2006E-02,2.4392E-02,2.9531917E+02,2.0147934E-05,1.3018471E+02,3.0809E-02,5.8337E-02,2.1202372E+02
9.8517723E-06,4.5153958E+01,-1.3628E-01,-1.80353E-01,1.5911044E+02,1.1419185E-05,8.5314631E+01,1.144E-03,-1.67962E-01,2.9532186E+02,1.5493496E-05,1.3018419E+02,-2.5096E-02,-1.51091E-01,2.1202409E+02
1.4198743E-05,4.5154111E+01,-1.2792E-01,-1.40973E-01,1.5911046E+02,1.3282505E-05,8.5316509E+01,-1.3182E-02,-9.753E-02,2.9531782E+02,1.4160512E-05,1.3018474E+02,-5.2254E-02,-7.3371E-02,2.1202266E+02
6.0524404E-06,4.5154251E+01,-5.0062E-02,-2.08273E-01,1.5911072E+02,1.0764689E-05,8.5313988E+01,1.33445E-01,-1.25916E-01,2.9532155E+02,1.254001E-05,1.3018381E+02,9.7964E-02,-1.2576E-01,2.1202255E+02
2.9387174E-06,4.5154595E+01,-3.1735E-02,-2.30733E-01,1.5911023E+02,1.3088042E-05,8.531238E+01,4.2527E-02,-2.47225E-01,2.9531948E+02,1.4724267E-05,1.3018434E+02,2.3101E-02,-2.24255E-01,2.1202189E+02
7.0773862E-06,4.5154213E+01,-8.515E-02,-1.57995E-01,1.5911094E+02,1.3009941E-05,8.5312127E+01,6.8191E-02,-5.232E-03,2.9532234E+02,1.861661E-05,1.3018418E+02,1.6024E-02,-1.714E-03,2.1202373E+02
1.1848124E-05,4.5154077E+01,-1.23713E-01,-1.24759E-01,1.5911049E+02,1.1757179E-05,8.5315193E+01,9.4723E-02,3.3835E-02,2.9532159E+02,1.4102374E-05,1.3018468E+02,5.7246E-02,3.2274E-02,2.1202354E+02
1.6926861E-05,4.5154019E+01,-1.26135E-01,-1.27148E-01,1.5910967E+02,1.156986E-05,8.5317001E+01,1.15269E-01,-5.0751E-02,2.9532187E+02,1.4555866E-05,1.3018528E+02,7.7138E-02,-6.2462E-02,2.1202328E+02
9.3808087E-06,4.5153989E+01,-1.15886E-01,-1.63134E-01,1.5911019E+02,1.2479508E-05,8.5314543E+01,8.8784E-02,-7.0864E-02,2.9532294E+02,1.4451223E-05,1.3018444E+02,5.0286E-02,-7.3784E-02,2.1202342E+02
1.5266692E-05,4.5153817E+01,-1.49344E-01,-8.8518E-02,1.5911103E+02,1.2705921E-05,8.5318507E+01,1.14312E-01,6.8277E-02,2.953174E+02,1.1901679E-05,1.3018496E+02,8.2213E-02,7.118E-02,2.1202343E+02
2.8381706E-06,4.5154167E+01,-7.2396E-02,-1.16676E-01,1.5911137E+02,1.4133436E-05,8.531038E+01,9.2493E-02,3.8444E-02,2.9532175E+02,2.3205414E-05,1.3018377E+02,5.8934E-02,4.9368E-02,2.1202339E+02
4.9363157E-06,4.5153743E+01,-1.42251E-01,-1.25312E-01,1.591111E+02,1.3862124E-05,8.5312344E+01,6.294E-02,-6.717E-03,2.9532397E+02,1.8998918E-05,1.3018391E+02,3.209E-03,2.5323E-02,2.1202372E+02
3.8061647E-06,4.5153803E+01,-1.35158E-01,-1.26872E-01,1.5911047E+02,1.2632006E-05,8.5312144E+01,1.09789E-01,-3.1652E-02,2.95322E+02,1.7529052E-05,1.3018386E+02,7.8955E-02,-3.521E-02,2.1202346E+02
1.590305E-06,4.5153701E+01,-1.34784E-01,-1.15575E-01,1.5911234E+02,1.4357794E-05,8.531026E+01,5.5282E-02,1.5806E-02,2.9532055E+02,2.3516182E-05,1.301836E+02,-1.1489E-02,4.1677E-02,2.1202344E+02
7.8069476E-06,4.5154167E+01,-8.2789E-02,-8.3735E-02,1.5911135E+02,1.6303279E-05,8.5312517E+01,9.9282E-02,-2.6693E-02,2.9532074E+02,2.0920174E-05,1.3018435E+02,7.355E-02,-7.032E-03,2.1202195E+02
1.0201447E-05,4.5154313E+01,-8.3814E-02,-1.65549E-01,1.5911046E+02,1.1970981E-05,8.5313436E+01,5.3462E-02,-6.9665E-02,2.9532E+02,1.6258255E-05,1.3018479E+02,-2.192E-03,-7.4969E-02,2.1202217E+02
1.1959342E-05,4.5154219E+01,-7.3774E-02,-1.77752E-01,1.5910998E+02,1.3152743E-05,8.5315715E+01,9.5529E-02,-2.03253E-01,2.953198E+02,1.3203222E-05,1.3018451E+02,6.9972E-02,-1.85258E-01,2.1202216E+02
3.6430618E-06,4.5154067E+01,-9.7203E-02,-1.39905E-01,1.5911027E+02,1.3188538E-05,8.5311886E+01,1.09701E-01,-1.8824E-02,2.9532501E+02,1.7545096E-05,1.3018377E+02,7.762E-02,-1.9633E-02,2.1202298E+02
1.1061893E-05,4.5153803E+01,-1.43888E-01,-1.4952E-01,1.5910994E+02,1.185975E-05,8.5314678E+01,5.1481E-02,-1.08835E-01,2.9531926E+02,1.8404509E-05,1.3018462E+02,1.1867E-02,-1.05171E-01,2.120238E+02
2.2720604E-05,4.5154673E+01,-8.8563E-02,-7.349E-03,1.5911004E+02,1.6470623E-05,8.5313501E+01,-4.4713E-02,6.8643E-02,2.9531935E+02,1.811053E-05,1.3018656E+02,-6.2813E-02,6.5518E-02,2.1202334E+02
1.2990481E-05,4.5154364E+01,-9.291E-02,-1.28349E-01,1.5911082E+02,1.4047621E-05,8.5315043E+01,-1.2486E-02,-2.129E-02,2.9531752E+02,1.4347093E-05,1.3018456E+02,-5.7782E-02,1.7858E-02,2.1202405E+02
1.7493647E-05,4.5154903E+01,-2.123E-02,-2.0508E-01,1.5910996E+02,1.4242371E-05,8.5313537E+01,-8.7825E-02,-1.61183E-01,2.9531396E+02,1.6552936E-05,1.3018515E+02,-9.6713E-02,-1.34753E-01,2.1202473E+02
9.0428834E-06,4.5154077E+01,-1.41203E-01,-1.00423E-01,1.5911006E+02,1.2443407E-05,8.5312932E+01,-3.043E-03,-1.8002E-02,2.9532397E+02,1.7431052E-05,1.3018476E+02,-5.9899E-02,-7.241E-03,2.1202241E+02
1.2823801E-05,4.5154369E+01,-6.0903E-02,-1.30332E-01,1.5911102E+02,1.5615814E-05,8.5312074E+01,-7.297E-03,-7.5363E-02,2.9532077E+02,2.3538023E-05,1.3018485E+02,-5.041E-02,-4.4746E-02,2.1202291E+02
1.3670257E-05,4.5154037E+01,-1.25296E-01,-1.36925E-01,1.5911112E+02,1.351129E-05,8.5315006E+01,-5.392E-03,-1.1809E-02,2.9531863E+02,1.6552038E-05,1.3018484E+02,-5.6855E-02,1.4953E-02,2.1202332E+02
1.1389246E-05,4.5154021E+01,-1.50004E-01,-1.44191E-01,1.5911061E+02,1.1713479E-05,8.5316069E+01,-4.7548E-02,-2.3904E-02,2.9532086E+02,1.1798996E-05,1.3018488E+02,-7.6279E-02,-1.763E-02,2.120236E+02
9.9112198E-06,4.5154179E+01,-1.32329E-01,-1.22859E-01,1.5910974E+02,1.2572009E-05,8.5314508E+01,-2.6357E-02,7.7449E-02,2.9531882E+02,1.5670511E-05,1.3018398E+02,-5.8574E-02,6.9425E-02,2.1202387E+02
1.598035E-05,4.5154484E+01,-1.13083E-01,-1.58772E-01,1.5910988E+02,1.1423825E-05,8.5316527E+01,-1.09382E-01,9.858E-03,2.9531472E+02,1.1348598E-05,1.301853E+02,-1.17664E-01,3.19E-03,2.1202347E+02
2.6400023E-06,4.5154128E+01,-9.107E-02,-1.24565E-01,1.591116E+02,1.6196431E-05,8.5312164E+01,1.9039E-02,-8.9175E-02,2.9531696E+02,2.1150792E-05,1.3018393E+02,-1.7781E-02,-6.7731E-02,2.1202283E+02
1.0769173E-05,4.5154493E+01,-7.5721E-02,-1.77373E-01,1.5911042E+02,1.1666766E-05,8.5315203E+01,1.8708E-02,-4.2669E-02,2.9531603E+02,1.1747253E-05,1.3018412E+02,-5.2038E-02,-2.2572E-02,2.1202425E+02
1.6041786E-05,4.5154194E+01,-1.25713E-01,-1.8506E-01,1.5911129E+02,1.1502735E-05,8.5317236E+01,-7.7647E-02,-7.1852E-02,2.9531566E+02,1.2333024E-05,1.3018476E+02,-9.8774E-02,-5.2146E-02,2.1202358E+02
1.5522293E-05,4.5154334E+01,-1.09287E-01,-1.542E-01,1.5911069E+02,1.2900422E-05,8.5314735E+01,-8.9298E-02,-6.8631E-02,2.9531863E+02,1.5962615E-05,1.3018528E+02,-1.02236E-01,-5.0649E-02,2.1202333E+02
1.4482699E-05,4.5154398E+01,-1.21609E-01,-7.8608E-02,1.5911078E+02,1.5240454E-05,8.5313962E+01,-9.3977E-02,-3.5327E-02,2.9532058E+02,1.6259411E-05,1.3018545E+02,-1.01512E-01,-1.318E-02,2.1202403E+02
1.1019539E-05,4.5154392E+01,-8.0157E-02,-1.26196E-01,1.5911073E+02,1.4746421E-05,8.5313383E+01,1.4586E-02,-4.6776E-02,2.9532078E+02,1.7270279E-05,1.3018443E+02,-5.1789E-02,-4.042E-03,2.1202303E+02
8.0377695E-06,4.5154224E+01,-9.5019E-02,-1.225E-01,1.5911119E+02,1.2803035E-05,8.5311171E+01,-3.935E-03,-4.2877E-02,2.9532348E+02,2.2359684E-05,1.3018411E+02,-5.8366E-02,-1.7254E-02,2.1202383E+02
1.1670806E-05,4.5153974E+01,-1.4282E-01,-1.28089E-01,1.5910987E+02,1.1249471E-05,8.5313793E+01,5.6652E-02,1.335E-02,2.9532263E+02,1.8305731E-05,1.3018499E+02,-3.5098E-02,-1.7517E-02,2.1202291E+02
1.1673019E-05,4.5154249E+01,-9.7116E-02,-1.13642E-01,1.5910994E+02,1.4124173E-05,8.5312945E+01,2.5186E-02,-5.401E-02,2.9531819E+02,2.0706796E-05,1.3018474E+02,-3.7737E-02,-3.3897E-02,2.1202411E+02
1.1878795E-05,4.5153957E+01,-1.21649E-01,-1.8133E-01,1.5910962E+02,1.2282259E-05,8.5314213E+01,3.6173E-02,-2.09169E-01,2.9532369E+02,1.9043096E-05,1.3018437E+02,1.4879E-02,-1.89208E-01,2.1202408E+02
1.0245697E-05,4.515453E+01,-8.0396E-02,-1.43515E-01,1.5910988E+02,1.1808932E-05,8.5314991E+01,5.3335E-02,2.7608E-02,2.9531529E+02,1.2035098E-05,1.3018471E+02,-3.4361E-02,1.6502E-02,2.1202321E+02
8.1430799E-06,4.5154696E+01,-3.9118E-02,-1.56251E-01,1.5910931E+02,1.2994461E-05,8.5312519E+01,-1.1597E-02,-4.451E-02,2.9531658E+02,1.6409641E-05,1.3018448E+02,-5.9345E-02,-2.2268E-02,2.1202389E+02
7.1997862E-06,4.5154805E+01,-2.0118E-02,-2.07247E-01,1.5911041E+02,1.2985952E-05,8.5312068E+01,-4.4927E-02,-1.92322E-01,2.9531903E+02,1.6208878E-05,1.3018429E+02,-5.859E-02,-1.68727E-01,2.120243E+02
1.821051E-05,4.5154257E+01,-1.1595E-01,-1.66092E-01,1.5911026E+02,1.2430714E-05,8.5317293E+01,-3.2888E-02,-1.52856E-01,2.9531488E+02,1.3856742E-05,1.3018509E+02,-5.5807E-02,-1.3114E-01,2.1202381E+02
1.6179146E-05,4.5154452E+01,-5.1924E-02,-9.4093E-02,1.5911053E+02,1.5584524E-05,8.531231E+01,5.8811E-02,-3.1699E-02,2.9531909E+02,2.3231655E-05,1.3018504E+02,1.9563E-02,-6.569E-03,2.1202366E+02
2.2016524E-05,4.515433E+01,-6.4245E-02,-8.4656E-02,1.591109E+02,1.6111436E-05,8.5314965E+01,9.7338E-02,3.4284E-02,2.9531768E+02,1.9713624E-05,1.3018565E+02,6.2854E-02,5.3756E-02,2.1202333E+02
2.4771334E-05,4.5154449E+01,-9.0271E-02,-5.346E-02,1.5910978E+02,1.6395888E-05,8.5315383E+01,4.7479E-02,-3.4851E-02,2.9531806E+02,1.8831409E-05,1.30186E+02,-2.2482E-02,1.1695E-02,2.1202329E+02
1.1836567E-05,4.5153967E+01,-1.37581E-01,-1.79671E-01,1.5911028E+02,1.0575675E-05,8.531664E+01,8.1431E-02,-1.296E-03,2.9531561E+02,1.3261633E-05,1.3018436E+02,2.7222E-02,-2.5315E-02,2.1202412E+02
1.0966801E-05,4.5154012E+01,-9.6664E-02,-9.2246E-02,1.5911061E+02,1.2624068E-05,8.5314639E+01,1.46088E-01,6.9374E-02,2.953215E+02,1.7337506E-05,1.3018416E+02,1.1566E-01,6.8558E-02,2.1202256E+02
6.4711528E-06,4.5153644E+01,-9.222E-02,-1.12493E-01,1.5911042E+02,1.3237008E-05,8.5313112E+01,1.83891E-01,-5.86E-03,2.9532547E+02,2.0349652E-05,1.301833E+02,1.54846E-01,-2.723E-03,2.1202308E+02
2.2766737E-06,4.515345E+01,-1.22539E-01,-5.3035E-02,1.5911046E+02,1.4035754E-05,8.5310993E+01,1.80811E-01,6.464E-03,2.9532487E+02,2.158894E-05,1.3018326E+02,1.53423E-01,8.194E-03,2.1202289E+02
1.482246E-05,4.5153998E+01,-5.0806E-02,-1.75264E-01,1.5910987E+02,1.260982E-05,8.5319984E+01,1.9545E-01,-7.19E-02,2.9531444E+02,6.9040625E-06,1.3018442E+02,1.64561E-01,-6.7113E-02,2.1202222E+02
9.9435941E-06,4.5154457E+01,-5.325E-02,-1.49726E-01,1.5911105E+02,1.3665545E-05,8.5313043E+01,6.5677E-02,-1.8657E-02,2.9532326E+02,1.6471425E-05,1.3018431E+02,9.45E-03,-7.211E-03,2.1202331E+02
1.8010002E-05,4.5154936E+01,2.6183E-02,-1.74115E-01,1.5911051E+02,1.4906601E-05,8.5312553E+01,5.6829E-02,-2.37298E-01,2.953171E+02,1.8731231E-05,1.3018484E+02,4.0028E-02,-2.10511E-01,2.1202432E+02
3.0136375E-05,4.5154665E+01,-5.5768E-02,-7.8912E-02,1.5911015E+02,1.6522646E-05,8.5312888E+01,-6.0525E-02,-4.0414E-02,2.953195E+02,2.1956797E-05,1.3018708E+02,-7.8858E-02,-1.0806E-02,2.1202396E+02
2.4495202E-05,4.5154583E+01,-9.1628E-02,-9.7457E-02,1.5910958E+02,1.5282136E-05,8.5314596E+01,-8.5949E-02,6.8091E-02,2.9531746E+02,1.7768388E-05,1.301863E+02,-9.3086E-02,6.6147E-02,2.1202343E+02
1.5745669E-05,4.5154339E+01,-1.11319E-01,-1.26931E-01,1.5911031E+02,1.304536E-05,8.531404E+01,-8.1184E-02,-3.4607E-02,2.9531978E+02,1.8240223E-05,1.3018504E+02,-9.5277E-02,-1.7738E-02,2.1202458E+02
1.921128E-05,4.5154735E+01,-5.2691E-02,-1.08136E-01,1.5911086E+02,1.4018484E-05,8.5313309E+01,-5.5067E-02,9.7848E-02,2.9531696E+02,1.7157298E-05,1.3018531E+02,-7.3183E-02,8.8104E-02,2.1202422E+02
1.240304E-05,4.5154108E+01,-1.13468E-01,-1.08689E-01,1.5911131E+02,1.3937796E-05,8.5313292E+01,2.2949E-02,9.4454E-02,2.9532023E+02,2.0544925E-05,1.3018479E+02,-1.5126E-02,9.0007E-02,2.1202426E+02
3.276054E-06,4.5154029E+01,-1.08828E-01,-1.50049E-01,1.5911114E+02,1.3812282E-05,8.5310863E+01,4.806E-03,3.9876E-02,2.9532209E+02,2.1202716E-05,1.301839E+02,-4.8795E-02,3.4454E-02,2.1202329E+02
1.5698785E-05,4.5153793E+01,-1.37444E-01,-1.45056E-01,1.5911081E+02,1.2797401E-05,8.5315025E+01,1.9793E-02,1.2459E-02,2.953199E+02,2.1946895E-05,1.3018492E+02,-5.6792E-02,1.0849E-02,2.12024E+02
1.0639916E-05,4.5154227E+01,-1.02241E-01,-1.53798E-01,1.591102E+02,1.2188638E-05,8.5313595E+01,5.4997E-02,-1.8769E-02,2.9532289E+02,1.6768008E-05,1.3018425E+02,-2.7048E-02,-1.5245E-02,2.1202387E+02
1.241892E-05,4.5153819E+01,-9.8745E-02,-1.38489E-01,1.5911071E+02,1.3309557E-05,8.5315683E+01,1.53278E-01,-1.8429E-02,2.9532361E+02,1.6389983E-05,1.30184E+02,1.25407E-01,-1.0079E-02,2.1202253E+02
1.537794E-05,4.5154232E+01,-9.7073E-02,-1.17991E-01,1.5911039E+02,1.3160399E-05,8.5314059E+01,5.9585E-02,-2.0541E-02,2.9532066E+02,1.9772801E-05,1.3018517E+02,-2.0722E-02,-2.6795E-02,2.1202298E+02
1.0150713E-05,4.5153929E+01,-1.36406E-01,-1.16083E-01,1.5911083E+02,1.3683755E-05,8.531333E+01,-1.4654E-02,-4.9217E-02,2.9532159E+02,1.9990823E-05,1.3018473E+02,-6.0164E-02,-2.2014E-02,2.1202319E+02
1.630513E-05,4.515458E+01,-6.8082E-02,-1.39314E-01,1.5910929E+02,1.382665E-05,8.5315028E+01,9.922E-03,-8.168E-02,2.9531443E+02,1.5449792E-05,1.3018489E+02,-3.7666E-02,-6.0341E-02,2.1202416E+02
1.1259016E-05,4.5154407E+01,-8.1762E-02,-1.58143E-01,1.5911009E+02,1.2012005E-05,8.5314172E+01,1.763E-02,-1.26331E-01,2.9531891E+02,1.4874425E-05,1.3018451E+02,-1.5787E-02,-1.13776E-01,2.1202358E+02
2.4146013E-05,4.5154766E+01,-1.4821E-02,-1.62971E-01,1.5911026E+02,1.2505846E-05,8.531452E+01,8.454E-03,-1.448E-02,2.9530941E+02,1.7100425E-05,1.3018543E+02,-5.9608E-02,3.277E-03,2.1202393E+02
2.5668885E-05,4.5154619E+01,-6.5408E-02,-9.5147E-02,1.5911064E+02,1.4725283E-05,8.531496E+01,-9.486E-03,-8.4264E-02,2.9531764E+02,1.6891916E-05,1.3018614E+02,-4.9753E-02,-5.7926E-02,2.1202342E+02
7.4097581E-06,4.5154412E+01,-6.1292E-02,-1.65848E-01,1.5911036E+02,1.206571E-05,8.5312836E+01,7.1797E-02,-8.6404E-02,2.9532168E+02,1.5464885E-05,1.3018379E+02,3.555E-02,-8.3905E-02,2.1202432E+02
1.5572475E-05,4.5154228E+01,-1.14572E-01,-7.905E-02,1.5910997E+02,1.3354846E-05,8.5313851E+01,6.5723E-02,-2.7078E-02,2.9532042E+02,1.9186042E-05,1.3018525E+02,1.5781E-02,-3.376E-02,2.1202372E+02
1.1006771E-05,4.515418E+01,-9.1978E-02,-1.8004E-01,1.5911105E+02,1.2237691E-05,8.5315163E+01,5.2542E-02,-1.54798E-01,2.9531895E+02,1.3405748E-05,1.3018456E+02,2.3704E-02,-1.41798E-01,2.120227E+02
1.8578322E-05,4.5154357E+01,-8.3575E-02,-1.03734E-01,1.591107E+02,1.4821153E-05,8.5316653E+01,9.6736E-02,-3.9248E-02,2.9531766E+02,1.3010121E-05,1.3018509E+02,6.9953E-02,-2.2441E-02,2.1202319E+02
1.0996511E-05,4.5154105E+01,-1.13441E-01,-1.17139E-01,1.5911022E+02,1.4033595E-05,8.5314825E+01,9.3232E-02,-1.412E-03,2.9532151E+02,1.4711974E-05,1.3018496E+02,6.0563E-02,6.895E-03,2.1202182E+02
1.1729292E-05,4.5153927E+01,-1.44544E-01,-1.28071E-01,1.5911028E+02,1.2268008E-05,8.5314635E+01,5.623E-02,3.199E-02,2.9532071E+02,1.667305E-05,1.3018496E+02,-1.6263E-02,3.366E-02,2.1202406E+02
6.8185029E-06,4.515396E+01,-1.1752E-01,-1.60689E-01,1.5911121E+02,1.2692541E-05,8.531375E+01,7.3457E-02,-1.3808E-02,2.9531986E+02,1.6958349E-05,1.3018371E+02,3.0844E-02,2.842E-03,2.1202346E+02
1.5021355E-05,4.5154147E+01,-1.04388E-01,-1.30922E-01,1.5911106E+02,1.392617E-05,8.5314669E+01,3.5552E-02,-3.2848E-02,2.9532027E+02,1.7673122E-05,1.3018504E+02,-4.0385E-02,-9.581E-03,2.1202362E+02
1.2555169E-05,4.5154459E+01,-5.8542E-02,-1.95657E-01,1.5911049E+02,1.1418032E-05,8.5314761E+01,7.4814E-02,3.6839E-02,2.9531743E+02,1.4216857E-05,1.3018394E+02,2.1279E-02,5.1456E-02,2.1202424E+02
1.0398883E-05,4.5154324E+01,-5.6949E-02,-1.43493E-01,1.5911097E+02,1.4530361E-05,8.5313117E+01,7.8269E-02,-9.9528E-02,2.9532197E+02,1.8117886E-05,1.3018484E+02,4.7024E-02,-9.2609E-02,2.1202246E+02
1.6290262E-05,4.5154534E+01,-5.7167E-02,-1.26361E-01,1.5911025E+02,1.3920686E-05,8.5315435E+01,7.8911E-02,-5.897E-03,2.9531597E+02,1.3785665E-05,1.3018533E+02,3.9402E-02,6.287E-03,2.1202246E+02
8.1140484E-06,4.515371E+01,-1.33258E-01,-1.68601E-01,1.5911115E+02,1.0445421E-05,8.5315515E+01,1.53965E-01,-4.7641E-02,2.9532042E+02,1.2081874E-05,1.3018427E+02,1.1921E-01,-6.1635E-02,2.1202348E+02
9.5406319E-06,4.5154316E+01,-9.2262E-02,-2.51759E-01,1.5910875E+02,9.9869821E-06,8.5316028E+01,9.7128E-02,-3.01121E-01,2.9532105E+02,9.3875245E-06,1.3018439E+02,7.0363E-02,-2.78667E-01,2.1202147E+02
6.6268912E-06,4.5153858E+01,-1.36377E-01,-1.93624E-01,1.5911075E+02,1.0189809E-05,8.5314761E+01,1.10434E-01,-6.2736E-02,2.9532401E+02,1.258711E-05,1.3018345E+02,6.8936E-02,-7.236E-02,2.1202343E+02
1.9718928E-05,4.5154699E+01,-3.7452E-02,-1.21598E-01,1.5910991E+02,1.5366098E-05,8.531565E+01,4.9837E-02,-6.331E-02,2.9531478E+02,1.3443691E-05,1.3018511E+02,8.12E-03,-4.4669E-02,2.1202394E+02
1.2572868E-05,4.5154237E+01,-1.01022E-01,-1.26608E-01,1.5911049E+02,1.5030903E-05,8.5312889E+01,-1.415E-02,-1.22661E-01,2.9532178E+02,1.9851681E-05,1.3018533E+02,-3.9729E-02,-1.03178E-01,2.1202354E+02
9.5868821E-06,4.5154357E+01,-6.766E-02,-2.0852E-01,1.5911032E+02,1.3220843E-05,8.5312691E+01,1.871E-02,-2.24289E-01,2.9532182E+02,1.8392474E-05,1.3018492E+02,-8.74E-04,-2.02466E-01,2.120219E+02
5.9315542E-06,4.5154595E+01,-7.375E-02,-2.5815E-01,1.5911009E+02,1.1445135E-05,8.5312662E+01,2.975E-03,-3.11177E-01,2.9532087E+02,1.4998147E-05,1.3018417E+02,-1.0706E-02,-2.81179E-01,2.1202216E+02
1.3504806E-05,4.5154231E+01,-1.04883E-01,-1.36196E-01,1.5911084E+02,1.2004773E-05,8.5314296E+01,3.2556E-02,-5.7249E-02,2.9531725E+02,1.7303513E-05,1.301847E+02,-2.6931E-02,-5.2102E-02,2.1202465E+02
1.6411617E-05,4.5154414E+01,-9.5281E-02,-1.73214E-01,1.5910952E+02,1.2652994E-05,8.5315712E+01,-3.928E-03,-2.01801E-01,2.953169E+02,1.5066334E-05,1.3018494E+02,-2.3199E-02,-1.78732E-01,2.1202333E+02
1.7996792E-05,4.5154628E+01,-5.5531E-02,-1.61644E-01,1.5911044E+02,1.4193078E-05,8.5314678E+01,-1.5657E-02,-1.71667E-01,2.9531842E+02,1.5137465E-05,1.3018509E+02,-3.489E-02,-1.47482E-01,2.1202416E+02
2.2984753E-05,4.5154098E+01,-1.057E-01,-1.13464E-01,1.5910988E+02,1.4838765E-05,8.5316831E+01,6.466E-02,-9.4656E-02,2.9531888E+02,1.96834E-05,1.301855E+02,3.2904E-02,-8.1761E-02,2.1202291E+02
1.1260422E-05,4.5154373E+01,-1.00333E-01,-1.67556E-01,1.5911006E+02,1.2947529E-05,8.5315057E+01,-2.9417E-02,-1.53072E-01,2.9531729E+02,1.3554834E-05,1.3018469E+02,-5.1242E-02,-1.31713E-01,2.1202407E+02
1.7367549E-05,4.515447E+01,-6.9774E-02,-1.44774E-01,1.5911083E+02,1.3695165E-05,8.5314544E+01,-3.1527E-02,-6.5701E-02,2.9531387E+02,1.7792881E-05,1.3018498E+02,-6.6634E-02,-3.683E-02,2.1202472E+02
1.744703E-05,4.5154316E+01,-1.02217E-01,-1.46453E-01,1.5911092E+02,1.3354452E-05,8.5315999E+01,-4.1546E-02,-8.9295E-02,2.9531634E+02,1.5196378E-05,1.3018516E+02,-6.9069E-02,-6.3618E-02,2.1202377E+02
3.5414761E-05,4.5154282E+01,-1.03779E-01,-7.8397E-02,1.5911047E+02,1.6681067E-05,8.5317321E+01,-1.9606E-02,-5.9417E-02,2.95317E+02,2.0613989E-05,1.3018707E+02,-6.2129E-02,-1.4984E-02,2.1202379E+02
1.7242185E-05,4.5154036E+01,-1.19116E-01,-1.25369E-01,1.5911048E+02,1.4430469E-05,8.5314966E+01,-4.0993E-02,-1.7551E-02,2.9532051E+02,2.0939345E-05,1.3018513E+02,-6.6782E-02,1.0872E-02,2.1202416E+02
1.2660407E-05,4.5154039E+01,-1.23253E-01,-1.38083E-01,1.5911084E+02,1.3398853E-05,8.5314675E+01,-3.485E-03,1.0279E-02,2.9532079E+02,1.6850291E-05,1.3018516E+02,-5.9621E-02,5.848E-03,2.1202293E+02
8.5877812E-06,4.5154326E+01,-7.9945E-02,-1.79237E-01,1.5911069E+02,1.154275E-05,8.5313583E+01,6.7132E-02,-1.8035E-02,2.9531935E+02,1.5820587E-05,1.3018388E+02,-9.155E-03,-3.3093E-02,2.1202366E+02
1.4926445E-06,4.5154209E+01,-9.3099E-02,-1.00916E-01,1.5911097E+02,1.4924082E-05,8.5310616E+01,-1.3926E-02,3.573E-03,2.9531908E+02,2.337398E-05,1.3018354E+02,-5.1488E-02,2.72E-02,2.1202372E+02
1.4303465E-05,4.5153805E+01,-1.41416E-01,-9.4563E-02,1.591111E+02,1.4770208E-05,8.5314063E+01,1.4688E-02,3.182E-03,2.9532295E+02,2.2486439E-05,1.30185E+02,-5.4185E-02,2.3027E-02,2.1202253E+02
8.3939709E-06,4.5153779E+01,-1.63518E-01,-1.03517E-01,1.5911055E+02,1.2980726E-05,8.5313319E+01,-9.124E-03,8.3046E-02,2.9532238E+02,1.7659888E-05,1.3018457E+02,-4.7426E-02,6.9916E-02,2.1202336E+02
1.6005165E-05,4.51543E+01,-1.10588E-01,-7.747E-02,1.5911096E+02,1.1792455E-05,8.5313444E+01,2.3629E-02,1.37261E-01,2.9532105E+02,1.9432545E-05,1.3018483E+02,-1.072E-02,1.2321E-01,2.1202328E+02
1.120961E-05,4.5153957E+01,-1.35535E-01,-7.7764E-02,1.5911155E+02,1.2469071E-05,8.5313868E+01,8.3661E-02,1.8234E-01,2.9532332E+02,1.7471004E-05,1.301846E+02,5.5623E-02,1.66987E-01,2.1202297E+02
1.0173191E-05,4.5154144E+01,-1.32621E-01,-4.2467E-02,1.5911063E+02,1.2641698E-05,8.531351E+01,5.1218E-02,1.67432E-01,2.9532274E+02,1.7332376E-05,1.301845E+02,2.1279E-02,1.53514E-01,2.120224E+02
1.2803825E-05,4.5153933E+01,-1.4234E-01,-2.4618E-02,1.5911113E+02,1.5145127E-05,8.5312822E+01,1.323E-02,1.03577E-01,2.9532189E+02,2.1932211E-05,1.301854E+02,-1.8923E-02,9.7095E-02,2.1202298E+02
1.101865E-05,4.5154068E+01,-1.38675E-01,2.4318E-02,1.5911087E+02,1.6421135E-05,8.5312096E+01,-2.4928E-02,1.69118E-01,2.953211E+02,2.2714507E-05,1.3018516E+02,-3.8938E-02,1.55763E-01,2.1202345E+02
1.396162E-05,4.5154264E+01,-1.31256E-01,4.3161E-02,1.5911104E+02,1.6975189E-05,8.5312968E+01,-6.7368E-02,1.43893E-01,2.9531732E+02,2.1729042E-05,1.3018565E+02,-7.4726E-02,1.33534E-01,2.1202366E+02
7.164009E-06,4.5154328E+01,-6.8734E-02,-1.4014E-01,1.5911118E+02,1.4339674E-05,8.5311985E+01,4.7363E-02,-3.4662E-02,2.953211E+02,1.9936682E-05,1.301844E+02,-2.4749E-02,-2.2557E-02,2.1202255E+02
1.4365856E-05,4.5154184E+01,-1.05013E-01,-1.17815E-01,1.5911108E+02,1.413655E-05,8.5315417E+01,6.3204E-02,-2.5819E-02,2.9531872E+02,1.6074971E-05,1.3018456E+02,6.503E-03,7.26E-03,2.1202369E+02
6.8946527E-06,4.5154141E+01,-1.19185E-01,-1.02506E-01,1.5911008E+02,1.4933936E-05,8.5311885E+01,-5.5647E-02,1.8059E-02,2.9532254E+02,2.1503683E-05,1.3018432E+02,-7.377E-02,2.9382E-02,2.1202274E+02
2.5229641E-05,4.5154154E+01,-1.21013E-01,-8.2934E-02,1.5911062E+02,1.4368072E-05,8.531585E+01,-4.592E-03,1.0032E-01,2.9531831E+02,2.0376656E-05,1.3018607E+02,-3.8307E-02,9.1885E-02,2.1202433E+02
1.3227754E-05,4.5153998E+01,-1.33238E-01,-1.45365E-01,1.5911071E+02,1.2673892E-05,8.5314368E+01,-6.1704E-02,2.434E-03,2.9531907E+02,1.7915101E-05,1.3018502E+02,-8.1744E-02,3.012E-03,2.1202389E+02
2.1445371E-05,4.5154368E+01,-8.6735E-02,-1.04418E-01,1.5911066E+02,1.5142517E-05,8.5315252E+01,1.4449E-02,-6.8241E-02,2.9531926E+02,1.833573E-05,1.3018523E+02,-3.9216E-02,-3.4342E-02,2.1202406E+02
1.7073898E-05,4.5154479E+01,-3.2749E-02,-1.89686E-01,1.591097E+02,1.2585552E-05,8.5312866E+01,5.4865E-02,-2.03312E-01,2.9532119E+02,2.0611208E-05,1.3018471E+02,3.2536E-02,-1.83857E-01,2.1202464E+02
1.5591294E-05,4.5154552E+01,-4.5023E-02,-1.58549E-01,1.5911035E+02,1.10927E-05,8.5313419E+01,6.8087E-02,-2.1128E-02,2.9531883E+02,1.7313103E-05,1.3018416E+02,-7.412E-03,-3.6064E-02,2.12025E+02
2.7468981E-05,4.5154865E+01,-4.1577E-02,-8.0891E-02,1.5910921E+02,1.567197E-05,8.5313948E+01,-6.3895E-02,3.8847E-02,2.9531316E+02,1.689191E-05,1.3018681E+02,-7.7363E-02,4.1043E-02,2.1202341E+02
2.5125637E-05,4.5154469E+01,-7.9873E-02,-1.07103E-01,1.5910991E+02,1.6207854E-05,8.5315972E+01,-8.38E-04,-3.027E-02,2.9531692E+02,1.6954171E-05,1.3018616E+02,-5.3219E-02,1.8971E-02,2.1202273E+02
1.871222E-05,4.5154385E+01,-7.6891E-02,-9.3901E-02,1.5911073E+02,1.6409115E-05,8.5312908E+01,-2.0849E-02,-6.3033E-02,2.953184E+02,2.2648272E-05,1.3018575E+02,-5.8819E-02,-2.6414E-02,2.1202359E+02
7.1428436E-06,4.5154294E+01,-8.4541E-02,-2.18034E-01,1.5911117E+02,1.0507854E-05,8.531374E+01,3.9231E-02,-1.09256E-01,2.9531863E+02,1.3170923E-05,1.3018408E+02,-3.53E-03,-1.07032E-01,2.1202298E+02
2.0857441E-05,4.5154501E+01,-6.0041E-02,-2.15246E-01,1.5910956E+02,1.1387174E-05,8.5316882E+01,8.7087E-02,-2.71864E-01,2.9531843E+02,1.1869118E-05,1.3018547E+02,6.3167E-02,-2.49153E-01,2.1202382E+02
2.7447149E-06,4.5154428E+01,-5.4777E-02,-1.79079E-01,1.5910954E+02,1.2439995E-05,8.5310696E+01,4.002E-02,-1.50418E-01,2.9532573E+02,1.8788537E-05,1.3018388E+02,1.1728E-02,-1.38269E-01,2.1202263E+02
9.9242037E-06,4.5153874E+01,-1.1228E-01,-1.9068E-01,1.5911034E+02,1.08879E-05,8.5315397E+01,1.02938E-01,-1.49342E-01,2.9532015E+02,1.6140987E-05,1.3018353E+02,7.1018E-02,-1.4035E-01,2.120242E+02
1.1009468E-05,4.5154605E+01,-2.1509E-02,-2.37838E-01,1.5911144E+02,1.1173997E-05,8.5316233E+01,8.4706E-02,-1.49936E-01,2.9531523E+02,8.1377007E-06,1.3018408E+02,5.1613E-02,-1.40594E-01,2.1202295E+02
6.8816897E-06,4.5154359E+01,-9.3923E-02,-1.09387E-01,1.5911021E+02,1.4581702E-05,8.5312216E+01,3.0088E-02,-3.7436E-02,2.9532135E+02,1.7519756E-05,1.3018439E+02,-4.2691E-02,-7.571E-03,2.1202284E+02
1.4174487E-05,4.5154503E+01,-4.7333E-02,-1.16775E-01,1.5911037E+02,1.4358897E-05,8.5311619E+01,-1.773E-03,5.7968E-02,2.9532171E+02,2.3349012E-05,1.3018472E+02,-4.3214E-02,5.5585E-02,2.1202392E+02
1.2321265E-05,4.5153794E+01,-1.47517E-01,-1.29584E-01,1.5910999E+02,1.3741175E-05,8.5316056E+01,5.1442E-02,-3.7777E-02,2.9531866E+02,1.6120897E-05,1.3018461E+02,-2.3554E-02,-2.5528E-02,2.1202387E+02
1.5972079E-05,4.5154378E+01,-9.3332E-02,-1.38157E-01,1.5911068E+02,1.2493258E-05,8.5315557E+01,1.1313E-02,1.7857E-02,2.9531628E+02,1.472227E-05,1.3018466E+02,-5.8261E-02,1.8219E-02,2.120237E+02
1.7125984E-05,4.5154401E+01,-8.5318E-02,-1.26709E-01,1.5911059E+02,1.4107414E-05,8.5314972E+01,-5.343E-03,6.7456E-02,2.9531399E+02,1.7575284E-05,1.3018501E+02,-4.4195E-02,6.5103E-02,2.1202371E+02
1.3678472E-05,4.5153836E+01,-1.39786E-01,-1.30466E-01,1.5911E+02,1.3872823E-05,8.5315242E+01,4.9481E-02,-2.6412E-02,2.953204E+02,1.8048869E-05,1.3018547E+02,-3.1467E-02,-2.2564E-02,2.1202173E+02
2.7511994E-06,4.5154344E+01,-6.4702E-02,-1.38126E-01,1.5911125E+02,1.4988839E-05,8.5310848E+01,2.542E-02,2.1254E-02,2.9532251E+02,2.1172408E-05,1.3018368E+02,-4.0602E-02,3.7464E-02,2.1202378E+02
6.2885725E-06,4.5154221E+01,-9.999E-02,-1.40741E-01,1.5911079E+02,1.3715474E-05,8.5313222E+01,3.0424E-02,5.7583E-02,2.9531979E+02,1.6509539E-05,1.3018399E+02,-2.5812E-02,6.1793E-02,2.1202333E+02
2.1507176E-05,4.5154241E+01,-1.06012E-01,-1.05608E-01,1.5911002E+02,1.3147676E-05,8.5315279E+01,3.9505E-02,-3.8902E-02,2.9532015E+02,2.0204236E-05,1.3018535E+02,-4.0986E-02,-2.1785E-02,2.1202353E+02
1.0947392E-05,4.5154671E+01,-2.3726E-02,-1.66519E-01,1.591105E+02,1.2244235E-05,8.5311986E+01,1.4699E-02,-1.4158E-02,2.9531883E+02,1.8559259E-05,1.3018436E+02,-5.7527E-02,-3.273E-03,2.1202392E+02
1.7129048E-05,4.515478E+01,-4.451E-03,-1.11048E-01,1.5910951E+02,1.5475652E-05,8.5312848E+01,3.1362E-02,-1.6734E-02,2.9531443E+02,2.143855E-05,1.3018515E+02,-4.4472E-02,2.0866E-02,2.1202336E+02
1.5521377E-05,4.5154645E+01,-1.0481E-01,-1.23262E-01,1.5910968E+02,1.3821364E-05,8.5314983E+01,-1.11854E-01,-8.5753E-02,2.953162E+02,1.2517619E-05,1.3018562E+02,-1.18045E-01,-6.5583E-02,2.1202457E+02
1.0060666E-05,4.515441E+01,-1.07262E-01,-1.8438E-01,1.5911032E+02,1.2352525E-05,8.5315471E+01,-8.0086E-02,-1.03078E-01,2.9531953E+02,1.0019987E-05,1.3018491E+02,-9.5508E-02,-8.444E-02,2.1202324E+02
1.3740196E-05,4.5154512E+01,-9.6442E-02,-1.08442E-01,1.5910935E+02,1.4628989E-05,8.5314455E+01,-3.4149E-02,-8.8431E-02,2.9531953E+02,1.5157577E-05,1.3018493E+02,-6.5968E-02,-5.9863E-02,2.1202378E+02
1.0180921E-05,4.5154215E+01,-1.14882E-01,-8.7242E-02,1.5911004E+02,1.3364841E-05,8.5313801E+01,7.416E-02,4.7691E-02,2.9532259E+02,1.6240696E-05,1.3018489E+02,2.8107E-02,5.6258E-02,2.120219E+02
6.0443281E-06,4.5154183E+01,-1.00343E-01,-1.11245E-01,1.5911103E+02,1.425461E-05,8.5312147E+01,4.4093E-02,5.7622E-02,2.9531996E+02,1.9370407E-05,1.3018415E+02,-5.471E-03,6.6464E-02,2.1202391E+02
1.6684049E-05,4.5154625E+01,-7.7989E-02,-1.07098E-01,1.5911024E+02,1.3226484E-05,8.5316108E+01,2.133E-02,1.14766E-01,2.953159E+02,1.1761766E-05,1.3018435E+02,-1.1706E-02,1.11871E-01,2.1202472E+02
1.1434605E-05,4.5154494E+01,-5.9432E-02,-1.61035E-01,1.5911046E+02,1.3644842E-05,8.5314236E+01,4.5071E-02,2.8176E-02,2.9531617E+02,1.4974807E-05,1.3018459E+02,-2.9334E-02,4.2002E-02,2.1202285E+02
8.7705297E-06,4.5153889E+01,-1.43715E-01,-8.9301E-02,1.5910976E+02,1.4239854E-05,8.5313047E+01,5.1906E-02,-1.789E-03,2.953205E+02,2.0817723E-05,1.3018439E+02,-2.857E-02,2.4295E-02,2.1202333E+02
1.5728802E-05,4.5154287E+01,-1.02394E-01,-9.3614E-02,1.5911105E+02,1.517834E-05,8.5314961E+01,4.5108E-02,-1.6555E-02,2.9531827E+02,1.6125526E-05,1.3018531E+02,-3.0728E-02,1.9259E-02,2.1202437E+02
1.3987089E-05,4.5153997E+01,-1.29298E-01,-1.61469E-01,1.591098E+02,1.2047181E-05,8.5317057E+01,7.1859E-02,-9.9357E-02,2.9532072E+02,1.2265326E-05,1.30185E+02,3.2599E-02,-9.8278E-02,2.1202295E+02
1.2333829E-05,4.5153837E+01,-8.713E-02,-2.07069E-01,1.5911139E+02,1.2280244E-05,8.531565E+01,1.12437E-01,-1.38481E-01,2.9532259E+02,1.6897944E-05,1.3018407E+02,8.1952E-02,-1.28694E-01,2.1202284E+02
1.3028298E-05,4.5154162E+01,-1.13565E-01,-9.5297E-02,1.5911071E+02,1.5098922E-05,8.5314141E+01,6.0434E-02,-2.2765E-02,2.9532207E+02,1.6537537E-05,1.3018524E+02,1.3622E-02,-7.034E-03,2.1202268E+02
6.5336878E-06,4.5153956E+01,-9.9065E-02,-1.20556E-01,1.5910953E+02,1.3272827E-05,8.5313913E+01,1.53299E-01,-2.0908E-02,2.9532055E+02,1.496574E-05,1.3018372E+02,1.25404E-01,-1.6618E-02,2.1202333E+02
7.6117708E-06,4.5153573E+01,-1.49089E-01,-1.39741E-01,1.5911039E+02,1.3330842E-05,8.5315193E+01,1.10255E-01,-8.9034E-02,2.953231E+02,1.3419853E-05,1.3018448E+02,8.0218E-02,-8.5439E-02,2.1202241E+02
8.3881382E-06,4.5154069E+01,-1.08368E-01,-1.5826E-01,1.5911101E+02,1.2399151E-05,8.5313856E+01,7.2825E-02,-6.2933E-02,2.95323E+02,1.5722966E-05,1.3018404E+02,2.9063E-02,-6.4125E-02,2.1202359E+02
4.6451693E-06,4.5153797E+01,-8.5781E-02,-1.12128E-01,1.5911039E+02,1.5746876E-05,8.5312097E+01,1.47322E-01,-2.7734E-02,2.953252E+02,2.2167352E-05,1.3018314E+02,1.22416E-01,-1.2657E-02,2.120238E+02
6.1438928E-06,4.5153713E+01,-8.3704E-02,-1.53421E-01,1.5911114E+02,1.3918199E-05,8.5313442E+01,1.5267E-01,-9.1479E-02,2.953211E+02,1.8685648E-05,1.3018341E+02,1.26336E-01,-8.1043E-02,2.1202288E+02
7.8507471E-06,4.5154158E+01,-1.14615E-01,-1.98687E-01,1.5911083E+02,1.0433822E-05,8.5315366E+01,6.0971E-02,-5.1285E-02,2.9531585E+02,1.1560074E-05,1.3018363E+02,-6.26E-04,-6.0427E-02,2.1202498E+02
1.1463357E-05,4.515435E+01,-7.946E-02,-1.38761E-01,1.5911022E+02,1.4013991E-05,8.5313746E+01,1.5196E-02,-8.1859E-02,2.9531667E+02,1.9051535E-05,1.3018396E+02,-3.1051E-02,-5.6346E-02,2.1202403E+02
1.0841253E-05,4.515416E+01,-1.3196E-01,-1.43479E-01,1.5910941E+02,1.3380805E-05,8.5314406E+01,2.865E-03,-1.7841E-01,2.9532332E+02,1.4806412E-05,1.3018505E+02,-1.711E-02,-1.5907E-01,2.1202281E+02
8.6360197E-06,4.5154272E+01,-9.812E-02,-1.78424E-01,1.5911018E+02,1.2249077E-05,8.5314577E+01,3.1293E-02,-1.21737E-01,2.9532156E+02,1.1769788E-05,1.3018418E+02,-4.774E-03,-1.09505E-01,2.1202275E+02
1.7896576E-05,4.515393E+01,-1.25216E-01,-1.18891E-01,1.5911031E+02,1.3355849E-05,8.5315113E+01,6.322E-02,-5.6751E-02,2.9532146E+02,2.2201279E-05,1.3018494E+02,1.662E-02,-5.3132E-02,2.120231E+02
8.59893E-06,4.5153787E+01,-1.66729E-01,-1.39237E-01,1.5911049E+02,1.1257335E-05,8.5315074E+01,2.4123E-02,-2.4698E-02,2.9531792E+02,1.5078471E-05,1.3018439E+02,-5.5832E-02,-2.1329E-02,2.1202304E+02
9.7411939E-06,4.5154196E+01,-1.15763E-01,-8.8388E-02,1.5911003E+02,1.7054349E-05,8.5313312E+01,-1.87E-04,-1.10889E-01,2.9532007E+02,1.827136E-05,1.3018511E+02,-2.5727E-02,-8.8112E-02,2.1202356E+02
7.7317831E-06,4.5153997E+01,-9.1729E-02,-1.48066E-01,1.5911044E+02,1.2976422E-05,8.5313642E+01,1.22255E-01,-7.5381E-02,2.9532055E+02,1.7236439E-05,1.3018394E+02,9.18E-02,-7.3014E-02,2.1202358E+02
6.1237606E-06,4.5154226E+01,-8.5465E-02,-1.5641E-01,1.5911153E+02,1.3382559E-05,8.531217E+01,4.5778E-02,3.6227E-02,2.9531881E+02,1.7810878E-05,1.3018464E+02,-2.5246E-02,3.6975E-02,2.120225E+02
8.0356041E-06,4.5154101E+01,-9.422E-02,-9.6061E-02,1.5911065E+02,1.6204724E-05,8.5311751E+01,6.0898E-02,-6.9109E-02,2.9532215E+02,2.3639951E-05,1.3018419E+02,3.113E-02,-5.4057E-02,2.12024E+02
1.9507094E-05,4.5154451E+01,-6.8934E-02,-1.10699E-01,1.5911014E+02,1.5040066E-05,8.5314167E+01,1.117E-02,-6.3398E-02,2.9531656E+02,2.0100926E-05,1.3018539E+02,-4.4224E-02,-3.2284E-02,2.1202355E+02
1.4967875E-05,4.5154566E+01,-5.2481E-02,-1.55183E-01,1.5911041E+02,1.3787858E-05,8.5313329E+01,-3.0008E-02,-7.9078E-02,2.9531956E+02,1.7629208E-05,1.3018499E+02,-6.4968E-02,-5.3279E-02,2.120233E+02
4.2306377E-06,4.5154279E+01,-7.3888E-02,-1.52394E-01,1.591101E+02,1.5168713E-05,8.531099E+01,2.8407E-02,-1.29914E-01,2.9532473E+02,1.9448335E-05,1.3018464E+02,2.672E-03,-1.1503E-01,2.1202204E+02
1.2978572E-05,4.515421E+01,-9.8911E-02,-1.63174E-01,1.5911039E+02,1.167799E-05,8.5314833E+01,3.8229E-02,-1.52798E-01,2.9532098E+02,1.6531368E-05,1.3018441E+02,5.117E-03,-1.39844E-01,2.1202373E+02
1.5363653E-05,4.5154438E+01,-6.0637E-02,-1.65972E-01,1.5910997E+02,1.2086145E-05,8.5315945E+01,8.799E-02,-9.3142E-02,2.9532086E+02,1.263567E-05,1.3018437E+02,5.0725E-02,-8.9311E-02,2.1202398E+02
2.813374E-06,4.515379E+01,-1.25019E-01,-1.09591E-01,1.591107E+02,1.4202377E-05,8.5309213E+01,5.4128E-02,-4.1643E-02,2.9532137E+02,2.7500082E-05,1.3018404E+02,2.395E-03,-4.2203E-02,2.1202284E+02
8.571989E-06,4.5153897E+01,-1.34016E-01,-1.28013E-01,1.5911041E+02,1.2543629E-05,8.5312778E+01,5.094E-02,-1.1908E-02,2.9532109E+02,2.1265242E-05,1.3018418E+02,-3.7675E-02,-5.597E-03,2.1202324E+02
2.8735598E-05,4.5154622E+01,-8.2586E-02,-5.9092E-02,1.5911043E+02,1.6986777E-05,8.5316229E+01,-2.1207E-02,-2.4567E-02,2.9531799E+02,1.4886226E-05,1.3018689E+02,-5.5441E-02,2.1736E-02,2.1202318E+02
2.4509432E-05,4.515432E+01,-9.2197E-02,-1.1477E-01,1.5911078E+02,1.4572271E-05,8.5313375E+01,-8.7021E-02,-4.5526E-02,2.953163E+02,2.4532E-05,1.3018614E+02,-9.8982E-02,-2.4636E-02,2.1202402E+02
1.0479607E-05,4.5154294E+01,-8.915E-02,-1.57877E-01,1.5911102E+02,1.2902137E-05,8.5311584E+01,-8.5799E-02,-5.0181E-02,2.953203E+02,2.1778947E-05,1.3018469E+02,-9.8777E-02,-3.533E-02,2.1202363E+02
1.2476998E-05,4.5154375E+01,-1.0069E-01,-1.72106E-01,1.5911046E+02,1.1115977E-05,8.5314742E+01,-3.5755E-02,-2.254E-02,2.9531853E+02,1.2882161E-05,1.3018522E+02,-7.2043E-02,-2.9081E-02,2.1202206E+02
3.7837559E-06,4.5154453E+01,-6.917E-02,-1.6477E-01,1.5911017E+02,1.2936167E-05,8.5311954E+01,-1.811E-03,-2.299E-02,2.9532202E+02,1.6479132E-05,1.3018381E+02,-5.7109E-02,3.147E-03,2.1202371E+02
1.2688111E-05,4.5154477E+01,-6.8812E-02,-1.26696E-01,1.5911022E+02,1.4773497E-05,8.5314609E+01,4.9136E-02,-1.0701E-02,2.9531526E+02,1.5870634E-05,1.3018489E+02,-3.1467E-02,2.1415E-02,2.1202287E+02
9.6586528E-06,4.5154336E+01,-9.596E-02,-1.60422E-01,1.5910952E+02,1.3746308E-05,8.5312081E+01,-2.9363E-02,-1.78945E-01,2.9531909E+02,1.9558967E-05,1.3018535E+02,-4.4737E-02,-1.59128E-01,2.1202306E+02
1.1704685E-05,4.5154319E+01,-9.5315E-02,-8.1972E-02,1.5910957E+02,1.498097E-05,8.5312074E+01,3.8728E-02,4.44E-04,2.9531955E+02,2.2475312E-05,1.3018508E+02,-3.8322E-02,2.0749E-02,2.1202327E+02
1.3320066E-05,4.5154025E+01,-1.10687E-01,-8.3952E-02,1.5910961E+02,1.6273803E-05,8.5312825E+01,6.1184E-02,-2.2128E-02,2.9532044E+02,2.4736974E-05,1.3018474E+02,1.3907E-02,2.564E-02,2.1202312E+02
7.7248691E-06,4.5153955E+01,-1.44335E-01,-6.3739E-02,1.5911076E+02,1.4267817E-05,8.5313166E+01,4.8068E-02,-1.3413E-02,2.9532241E+02,1.8888856E-05,1.3018402E+02,-3.0407E-02,2.47E-02,2.1202395E+02
6.9240505E-06,4.5154086E+01,-1.07948E-01,-1.57092E-01,1.5911099E+02,1.2630516E-05,8.5312721E+01,5.6988E-02,-9.284E-03,2.9532472E+02,1.7614007E-05,1.3018395E+02,-2.722E-02,4.063E-03,2.1202356E+02
2.073708E-05,4.5154245E+01,-8.1499E-02,-1.60727E-01,1.5910995E+02,1.2187978E-05,8.531555E+01,7.7964E-02,-5.7748E-02,2.953186E+02,1.8646516E-05,1.301853E+02,3.2615E-02,-6.4441E-02,2.1202382E+02
8.5697033E-06,4.5154028E+01,-7.6117E-02,-1.98461E-01,1.5911186E+02,1.1984175E-05,8.5315375E+01,1.41076E-01,-5.0507E-02,2.9531839E+02,1.2676238E-05,1.3018379E+02,1.09241E-01,-5.0664E-02,2.120232E+02
1.000126E-05,4.5153308E+01,-1.69696E-01,-8.5446E-02,1.5911015E+02,1.4367706E-05,8.5314917E+01,1.21601E-01,-4.4546E-02,2.9532295E+02,1.789004E-05,1.3018479E+02,9.4373E-02,-4.1235E-02,2.1202328E+02
1.0972585E-05,4.5153364E+01,-1.58389E-01,-8.4641E-02,1.5911025E+02,1.4980706E-05,8.5315438E+01,1.19839E-01,-4.2191E-02,2.953196E+02,2.0558987E-05,1.3018447E+02,9.3927E-02,-3.1737E-02,2.1202347E+02
1.3355849E-05,4.5154415E+01,-5.0109E-02,-1.95341E-01,1.5911064E+02,1.2189068E-05,8.5314431E+01,6.3762E-02,-8.9835E-02,2.9531975E+02,1.5966417E-05,1.3018402E+02,2.0969E-02,-8.3354E-02,2.1202344E+02
6.633679E-06,4.5153699E+01,-1.65464E-01,-1.23269E-01,1.5911095E+02,1.2325212E-05,8.5314792E+01,5.579E-02,-5.1404E-02,2.9531921E+02,1.45484E-05,1.3018403E+02,-4.773E-03,-5.3745E-02,2.1202381E+02
1.0678346E-05,4.515396E+01,-1.34635E-01,-1.13935E-01,1.5910997E+02,1.3131055E-05,8.5312897E+01,2.7513E-02,-4.7878E-02,2.9532212E+02,2.1167455E-05,1.3018471E+02,-4.4176E-02,-3.4794E-02,2.1202306E+02
1.1752923E-05,4.5154234E+01,-8.9986E-02,-1.7554E-01,1.5911076E+02,1.3218543E-05,8.5315513E+01,5.0166E-02,-4.1341E-02,2.9531504E+02,1.4943733E-05,1.3018388E+02,-2.2843E-02,-1.788E-02,2.1202386E+02
6.1321252E-06,4.5153675E+01,-1.226E-01,-1.63479E-01,1.591102E+02,1.1838366E-05,8.5314084E+01,1.43727E-01,-8.7726E-02,2.9532456E+02,1.5689682E-05,1.3018342E+02,1.11694E-01,-8.512E-02,2.1202281E+02
8.294247E-06,4.5153973E+01,-1.09358E-01,-1.78078E-01,1.5911052E+02,1.0585929E-05,8.5315022E+01,1.32977E-01,-4.5573E-02,2.9531963E+02,1.4181308E-05,1.3018345E+02,9.891E-02,-5.0576E-02,2.1202434E+02
8.3497479E-06,4.5154116E+01,-9.4917E-02,-1.67162E-01,1.5911023E+02,1.3619946E-05,8.531291E+01,2.8835E-02,-1.03027E-01,2.953232E+02,1.8444086E-05,1.3018439E+02,-1.0743E-02,-9.0086E-02,2.1202251E+02
2.8660337E-06,4.5154054E+01,-1.19349E-01,-4.8066E-02,1.5910974E+02,1.647766E-05,8.5309135E+01,3.6076E-02,-2.5738E-02,2.9532598E+02,2.691275E-05,1.3018446E+02,-3.7766E-02,6.194E-03,2.120223E+02
1.5799305E-05,4.5154113E+01,-9.9627E-02,-1.11831E-01,1.5911076E+02,1.4964745E-05,8.5314063E+01,5.6899E-02,-5.5974E-02,2.9531856E+02,2.1234468E-05,1.3018489E+02,1.2771E-02,-4.4727E-02,2.1202288E+02
1.2778566E-05,4.5154161E+01,-9.4556E-02,-1.16325E-01,1.5911005E+02,1.3098999E-05,8.5316082E+01,1.30161E-01,1.588E-03,2.9531919E+02,1.3857745E-05,1.3018434E+02,1.01505E-01,7.367E-03,2.1202468E+02
1.1829818E-05,4.5153863E+01,-1.51371E-01,-1.81184E-01,1.5911109E+02,1.045381E-05,8.5317462E+01,8.1075E-02,-7.8628E-02,2.9532114E+02,9.2663679E-06,1.3018495E+02,2.9066E-02,-9.3001E-02,2.120225E+02
9.3468156E-06,4.515382E+01,-1.23359E-01,-1.62961E-01,1.591101E+02,1.1135526E-05,8.5315919E+01,1.22383E-01,-1.16559E-01,2.9532191E+02,1.5220154E-05,1.3018338E+02,8.8773E-02,-1.11217E-01,2.1202419E+02
1.3708248E-05,4.515427E+01,-8.8788E-02,-1.06039E-01,1.5910989E+02,1.4599525E-05,8.531324E+01,5.7503E-02,-4.0916E-02,2.9532081E+02,2.1968388E-05,1.3018428E+02,6.793E-03,-2.362E-02,2.120236E+02
9.4215927E-06,4.5154392E+01,-5.1019E-02,-5.7956E-02,1.5911087E+02,1.8391258E-05,8.5311352E+01,7.4867E-02,2.272E-02,2.9531895E+02,2.6686859E-05,1.3018444E+02,3.6576E-02,5.7095E-02,2.120231E+02
1.2749646E-05,4.5153969E+01,-1.02292E-01,-9.2229E-02,1.5911084E+02,1.4519398E-05,8.5313853E+01,1.08686E-01,7.3195E-02,2.9532099E+02,2.1117808E-05,1.3018455E+02,7.6784E-02,7.9713E-02,2.1202317E+02
6.7618907E-06,4.5154252E+01,-9.1951E-02,-1.13264E-01,1.5911071E+02,1.4269456E-05,8.5312216E+01,6.1076E-02,6.435E-02,2.9532202E+02,1.7911722E-05,1.3018473E+02,1.8743E-02,6.9181E-02,2.1202307E+02
1.1521996E-05,4.5154216E+01,-1.06442E-01,-1.5905E-01,1.5911124E+02,1.220067E-05,8.5314603E+01,2.8976E-02,3.582E-03,2.9531883E+02,1.4658095E-05,1.3018459E+02,-5.4346E-02,2.773E-03,2.1202365E+02
1.1862766E-06,4.5154097E+01,-9.9637E-02,-1.7857E-01,1.5911105E+02,1.2645525E-05,8.5310821E+01,1.1932E-02,-5.3056E-02,2.9532118E+02,1.9245493E-05,1.3018369E+02,-4.8469E-02,-3.6242E-02,2.1202304E+02
1.5693009E-05,4.515437E+01,-7.6308E-02,-1.90228E-01,1.5911012E+02,1.1661069E-05,8.531373E+01,-1.5729E-02,-1.02708E-01,2.953211E+02,1.8684107E-05,1.3018493E+02,-5.3986E-02,-8.7717E-02,2.1202337E+02
1.2770952E-05,4.5154048E+01,-1.03135E-01,-1.61251E-01,1.5911079E+02,1.2545143E-05,8.5314528E+01,8.5927E-02,-1.7292E-02,2.9531958E+02,1.8065175E-05,1.3018459E+02,4.6293E-02,-2.1695E-02,2.1202358E+02
1.6051487E-05,4.5154234E+01,-9.3157E-02,-1.47031E-01,1.5911022E+02,1.2946763E-05,8.531676E+01,8.6831E-02,-1.02762E-01,2.9531939E+02,1.2227704E-05,1.3018468E+02,5.3759E-02,-9.4687E-02,2.1202331E+02
1.2042259E-05,4.5153967E+01,-9.89E-02,-5.691E-02,1.5910936E+02,1.4364147E-05,8.5314442E+01,1.59386E-01,3.5E-03,2.9532334E+02,1.8249867E-05,1.3018431E+02,1.32762E-01,9.851E-03,2.1202332E+02
1.334431E-05,4.5154286E+01,-8.6062E-02,-1.24287E-01,1.5911098E+02,1.3989873E-05,8.5313734E+01,5.965E-02,-1.5633E-02,2.9531793E+02,1.8602011E-05,1.3018494E+02,-1.553E-02,1.411E-03,2.1202329E+02
1.0542637E-05,4.5153975E+01,-9.1283E-02,-2.13183E-01,1.5911029E+02,1.194655E-05,8.5315462E+01,8.5212E-02,-2.15526E-01,2.953203E+02,1.515078E-05,1.3018376E+02,5.9576E-02,-1.96174E-01,2.120236E+02
5.9991801E-06,4.5153983E+01,-1.15004E-01,-2.05323E-01,1.5911078E+02,1.049581E-05,8.5314186E+01,9.0753E-02,-7.5231E-02,2.9532009E+02,1.3347917E-05,1.3018387E+02,4.7387E-02,-8.5887E-02,2.1202388E+02
1.2203259E-05,4.5154223E+01,-9.0395E-02,-1.61421E-01,1.5911108E+02,1.0969137E-05,8.531721E+01,1.30208E-01,7.392E-02,2.9531609E+02,1.115859E-05,1.3018406E+02,9.5544E-02,7.1318E-02,2.1202329E+02
1.5298559E-05,4.5153982E+01,-9.1973E-02,-5.5748E-02,1.591097E+02,1.5723846E-05,8.5313119E+01,1.34346E-01,2.7712E-02,2.9532607E+02,2.3784538E-05,1.3018489E+02,1.07028E-01,3.7557E-02,2.1202259E+02
9.8018308E-06,4.5154115E+01,-8.7888E-02,-1.3651E-01,1.5911057E+02,1.4106507E-05,8.5311565E+01,6.649E-02,2.591E-02,2.9532253E+02,2.3234559E-05,1.3018494E+02,1.8361E-02,4.1188E-02,2.1202267E+02
1.4244606E-05,4.5154188E+01,-9.6077E-02,-9.1888E-02,1.5911086E+02,1.6751489E-05,8.5314757E+01,7.0873E-02,3.7584E-02,2.9531902E+02,1.8030816E-05,1.3018493E+02,2.5544E-02,6.4421E-02,2.1202353E+02
1.9935204E-05,4.515457E+01,-5.3361E-02,-1.24986E-01,1.5910986E+02,1.6165397E-05,8.5315567E+01,5.3847E-02,-1.13521E-01,2.9531922E+02,1.3596844E-05,1.3018569E+02,2.7252E-02,-9.6851E-02,2.1202271E+02
1.1188636E-05,4.5153954E+01,-1.16831E-01,-1.30272E-01,1.5911042E+02,1.4659495E-05,8.5314772E+01,7.7756E-02,-1.18287E-01,2.9532316E+02,1.5904525E-05,1.3018452E+02,5.0294E-02,-1.05505E-01,2.120233E+02
7.6404118E-06,4.5154296E+01,-1.0741E-01,-2.52104E-01,1.5911018E+02,9.9000889E-06,8.5314321E+01,-1.7693E-02,-2.30494E-01,2.9532099E+02,1.150472E-05,1.3018488E+02,-3.567E-02,-2.13505E-01,2.1202286E+02
3.9119616E-06,4.5153853E+01,-9.3366E-02,-1.75319E-01,1.5910977E+02,1.0280594E-05,8.5313078E+01,1.83742E-01,-5.7701E-02,2.9532452E+02,1.4412424E-05,1.3018291E+02,1.49782E-01,-6.3247E-02,2.120232E+02
6.9686129E-06,4.5154007E+01,-1.10862E-01,-1.12445E-01,1.5911072E+02,1.0891399E-05,8.5314592E+01,1.52088E-01,1.0277E-01,2.9532129E+02,1.3028574E-05,1.3018373E+02,1.19707E-01,9.3428E-02,2.1202223E+02
8.6425673E-06,4.51539E+01,-1.30282E-01,-9.6485E-02,1.5910997E+02,1.3069541E-05,8.5313438E+01,1.07917E-01,-3.4725E-02,2.9532454E+02,1.8792886E-05,1.3018383E+02,7.6887E-02,-2.8439E-02,2.1202323E+02
2.2203324E-05,4.5153953E+01,-7.7258E-02,-1.0317E-01,1.5910968E+02,1.4409514E-05,8.5315667E+01,1.43542E-01,-8.9297E-02,2.9532515E+02,2.2599346E-05,1.3018529E+02,1.17357E-01,-8.0377E-02,2.1202397E+02
1.2764549E-05,4.5154533E+01,-7.5624E-02,-9.479E-02,1.5910995E+02,1.4995237E-05,8.531361E+01,4.1595E-02,-1.8136E-02,2.9532083E+02,1.7906424E-05,1.3018479E+02,-3.2689E-02,2.1827E-02,2.1202337E+02
1.7583796E-05,4.515431E+01,-9.663E-02,-1.79263E-01,1.5911053E+02,1.2259463E-05,8.5315611E+01,-4.1672E-02,-1.33862E-01,2.9531581E+02,1.5981801E-05,1.3018519E+02,-6.4346E-02,-1.13944E-01,2.120237E+02
6.4592951E-06,4.5154478E+01,-8.8421E-02,-1.89853E-01,1.5910959E+02,1.2558154E-05,8.5312281E+01,-3.5331E-02,-2.14887E-01,2.9532078E+02,1.6771411E-05,1.3018462E+02,-4.9346E-02,-1.91786E-01,2.1202259E+02
8.4719768E-06,4.5154205E+01,-8.1715E-02,-2.24921E-01,1.5910845E+02,1.0915093E-05,8.5312145E+01,7.7523E-02,-2.63374E-01,2.9532689E+02,1.9280132E-05,1.30184E+02,5.3738E-02,-2.41985E-01,2.1202305E+02
1.6628278E-05,4.515412E+01,-1.20586E-01,-1.36183E-01,1.5910864E+02,1.2982213E-05,8.5315976E+01,5.2314E-02,-1.69291E-01,2.9532041E+02,1.6609209E-05,1.3018524E+02,2.5962E-02,-1.54555E-01,2.1202355E+02
1.4999964E-05,4.515441E+01,-5.9557E-02,-1.67297E-01,1.5910967E+02,1.1960243E-05,8.5316929E+01,1.25335E-01,-7.4719E-02,2.9531481E+02,1.0047709E-05,1.3018494E+02,8.9957E-02,-7.9781E-02,2.1202335E+02
1.9849417E-05,4.5154553E+01,-6.0294E-02,-1.65992E-01,1.5911081E+02,1.4518404E-05,8.5315495E+01,-2.0424E-02,-1.57608E-01,2.9531431E+02,1.481217E-05,1.3018553E+02,-4.0638E-02,-1.34393E-01,2.1202429E+02
9.3206855E-06,4.5154115E+01,-1.12856E-01,-1.41458E-01,1.5911055E+02,1.344085E-05,8.531442E+01,5.1792E-02,-6.866E-02,2.9531891E+02,1.5481917E-05,1.3018442E+02,3.804E-03,-6.3386E-02,2.1202357E+02
4.4277728E-06,4.5154452E+01,-6.1539E-02,-1.6097E-01,1.5911067E+02,1.3092821E-05,8.5313031E+01,6.3817E-02,5.3391E-02,2.9532015E+02,1.4155025E-05,1.3018407E+02,1.1223E-02,6.0818E-02,2.1202349E+02
1.187939E-05,4.5153972E+01,-1.3606E-01,-1.01488E-01,1.5911048E+02,1.2828183E-05,8.5315543E+01,9.2703E-02,5.1641E-02,2.9531988E+02,1.4777396E-05,1.3018478E+02,5.5289E-02,5.7035E-02,2.1202346E+02
1.2857569E-05,4.5154062E+01,-7.1792E-02,-1.87739E-01,1.5911114E+02,1.347602E-05,8.5313807E+01,7.2545E-02,-1.78768E-01,2.9532332E+02,2.0293163E-05,1.3018415E+02,4.8013E-02,-1.60239E-01,2.1202345E+02
7.1486583E-06,4.5154116E+01,-1.11974E-01,-9.5749E-02,1.5911146E+02,1.6030562E-05,8.531171E+01,-8.219E-03,-6.7644E-02,2.9532179E+02,2.0570668E-05,1.3018462E+02,-5.1337E-02,-3.338E-02,2.1202238E+02
1.0688077E-05,4.5153667E+01,-9.3563E-02,-1.7377E-01,1.5911056E+02,1.2585365E-05,8.5316154E+01,1.58613E-01,-9.6998E-02,2.9531967E+02,1.6521457E-05,1.3018389E+02,1.28465E-01,-9.1767E-02,2.1202369E+02
1.2333285E-05,4.5153471E+01,-1.24716E-01,-1.50404E-01,1.5910939E+02,1.1513022E-05,8.531939E+01,1.94795E-01,-6.8906E-02,2.953195E+02,1.111977E-05,1.301842E+02,1.62088E-01,-6.9972E-02,2.1202332E+02
8.4994674E-06,4.5153742E+01,-1.41403E-01,-1.12166E-01,1.5910972E+02,1.3524169E-05,8.5313274E+01,9.3722E-02,-2.4805E-02,2.9532224E+02,2.0620195E-05,1.3018407E+02,6.48E-02,-1.6437E-02,2.1202376E+02
9.6974425E-06,4.5154371E+01,-7.7591E-02,-1.03345E-01,1.591106E+02,1.589744E-05,8.531261E+01,5.0926E-02,8.575E-03,2.9532041E+02,1.9977613E-05,1.3018467E+02,-1.508E-02,4.318E-02,2.1202281E+02
1.1787478E-05,4.5154191E+01,-9.0496E-02,-8.5272E-02,1.5911056E+02,1.5848622E-05,8.5311642E+01,6.302E-02,-4.709E-03,2.9532086E+02,2.5038032E-05,1.3018505E+02,3.56E-03,3.0335E-02,2.120223E+02
2.7858296E-05,4.515411E+01,-1.23152E-01,-1.2915E-02,1.5910904E+02,1.6543902E-05,8.5315128E+01,5.6336E-02,1.1829E-02,2.9532403E+02,2.4399866E-05,1.3018666E+02,-7.414E-03,4.4843E-02,2.1202318E+02
8.2089367E-06,4.5154266E+01,-6.6142E-02,-1.39841E-01,1.5911069E+02,1.4599645E-05,8.5313241E+01,1.07626E-01,-9.68E-03,2.9532005E+02,1.6772195E-05,1.3018419E+02,8.001E-02,4.6E-03,2.1202291E+02
4.7511253E-06,4.5154672E+01,-4.2061E-02,-1.01821E-01,1.5910954E+02,1.4053634E-05,8.5311646E+01,3.6593E-02,-4.3473E-02,2.9532355E+02,1.843355E-05,1.301838E+02,-3.7959E-02,-1.8084E-02,2.1202312E+02
9.5924265E-06,4.5154173E+01,-1.09008E-01,-1.44523E-01,1.5911064E+02,1.1980201E-05,8.531266E+01,3.9922E-02,7.851E-03,2.9532226E+02,1.8871986E-05,1.3018442E+02,-4.8883E-02,-3.95E-04,2.1202316E+02
1.1430433E-05,4.5154288E+01,-9.4123E-02,-1.38137E-01,1.5911086E+02,1.3095407E-05,8.5313422E+01,2.0331E-02,-3.1452E-02,2.9531879E+02,1.7751617E-05,1.3018472E+02,-5.2268E-02,-1.1244E-02,2.1202333E+02
4.189238E-06,4.5153899E+01,-8.7147E-02,-2.52584E-01,1.5911028E+02,1.1196061E-05,8.5312387E+01,9.3868E-02,-2.61985E-01,2.9532722E+02,1.6554519E-05,1.3018359E+02,6.8906E-02,-2.40517E-01,2.1202243E+02
9.387945E-06,4.5154208E+01,-9.0554E-02,-1.98306E-01,1.5911053E+02,1.312879E-05,8.5313522E+01,-8.831E-03,-1.63778E-01,2.9532294E+02,1.6287794E-05,1.3018467E+02,-3.1543E-02,-1.44702E-01,2.1202306E+02
1.2917674E-05,4.5153718E+01,-1.22491E-01,-1.21438E-01,1.5911043E+02,1.3130178E-05,8.5315315E+01,1.39744E-01,-5.07E-03,2.9532057E+02,1.8571895E-05,1.3018443E+02,1.11865E-01,-2.261E-03,2.1202402E+02
8.9026849E-06,4.5153655E+01,-1.37694E-01,-1.3647E-01,1.5911145E+02,1.409507E-05,8.5312892E+01,6.6486E-02,-5.212E-03,2.9532158E+02,2.1393952E-05,1.3018449E+02,1.7489E-02,1.9889E-02,2.1202294E+02
7.6049439E-06,4.5153674E+01,-1.60092E-01,-1.1182E-01,1.5911091E+02,1.3168869E-05,8.5314553E+01,7.9677E-02,-5.959E-03,2.9532118E+02,1.5392258E-05,1.301843E+02,4.1095E-02,5.504E-03,2.1202283E+02
1.1694746E-05,4.5154242E+01,-1.11722E-01,-2.00711E-01,1.5911051E+02,1.00053E-05,8.5316317E+01,1.7879E-02,-1.03246E-01,2.9531627E+02,1.2110894E-05,1.3018429E+02,-2.8426E-02,-9.8031E-02,2.1202439E+02
9.4729098E-06,4.5154225E+01,-3.4174E-02,-1.93908E-01,1.5911104E+02,1.3124045E-05,8.5314618E+01,1.20803E-01,-1.62984E-01,2.953194E+02,1.494825E-05,1.3018376E+02,9.4436E-02,-1.4802E-01,2.1202332E+02
8.197022E-06,4.5154608E+01,-7.7938E-02,-1.07338E-01,1.5910928E+02,1.3145475E-05,8.5312269E+01,-2.8123E-02,-8.6733E-02,2.953206E+02,1.7264909E-05,1.3018438E+02,-5.8228E-02,-6.62E-02,2.1202409E+02
8.9481934E-06,4.5154005E+01,-1.16936E-01,-1.02271E-01,1.591112E+02,1.59701E-05,8.5313027E+01,4.2874E-02,-4.3791E-02,2.9532138E+02,1.9009403E-05,1.3018466E+02,-2.5029E-02,-1.7073E-02,2.1202229E+02
8.9193181E-06,4.5154624E+01,-4.4943E-02,-1.4817E-01,1.5911039E+02,1.3204712E-05,8.5312843E+01,-1.2973E-02,-4.0427E-02,2.9531883E+02,1.7646099E-05,1.3018381E+02,-6.287E-02,-2.546E-03,2.1202429E+02
9.0582131E-06,4.515391E+01,-1.3378E-01,-9.5161E-02,1.5911047E+02,1.4522192E-05,8.5312371E+01,-1.3E-03,4.6065E-02,2.9532095E+02,2.2838508E-05,1.3018456E+02,-4.9896E-02,4.2405E-02,2.1202283E+02
1.3212854E-05,4.5154179E+01,-1.18019E-01,-1.19253E-01,1.5911073E+02,1.5285299E-05,8.5313439E+01,-8.8089E-02,-3.9142E-02,2.9532027E+02,1.9763659E-05,1.301852E+02,-9.9202E-02,-1.5445E-02,2.1202302E+02
2.1916287E-05,4.5154315E+01,-1.17237E-01,-9.0207E-02,1.591111E+02,1.5831265E-05,8.5315551E+01,-9.3742E-02,-1.1397E-02,2.9531759E+02,1.7743252E-05,1.3018617E+02,-1.01273E-01,9.063E-03,2.1202255E+02
1.8159009E-05,4.515418E+01,-1.06196E-01,-1.31744E-01,1.5911023E+02,1.2927042E-05,8.5315132E+01,2.043E-03,-3.7892E-02,2.9531788E+02,2.0180137E-05,1.301848E+02,-5.8665E-02,-1.191E-03,2.120239E+02
1.3076296E-05,4.5154096E+01,-1.33603E-01,-1.51179E-01,1.5911144E+02,1.2049152E-05,8.5314424E+01,-9.4076E-02,1.7128E-02,2.9531921E+02,1.7426351E-05,1.3018473E+02,-1.04888E-01,1.4216E-02,2.1202435E+02
8.2306157E-06,4.5154452E+01,-8.2356E-02,-1.04796E-01,1.5911107E+02,1.5659058E-05,8.5313313E+01,1.059E-03,-7.927E-03,2.9531849E+02,1.6604133E-05,1.301846E+02,-4.7287E-02,2.8878E-02,2.1202416E+02
1.0511215E-05,4.5154248E+01,-1.13729E-01,-1.44638E-01,1.5911005E+02,1.1453076E-05,8.5315342E+01,7.8337E-02,6.912E-03,2.953184E+02,1.3027433E-05,1.301846E+02,2.7821E-02,-1.1627E-02,2.1202305E+02
1.2739965E-05,4.5154461E+01,-4.951E-02,-1.46271E-01,1.5911119E+02,1.421649E-05,8.5312987E+01,3.7968E-02,-6.9872E-02,2.9531819E+02,1.9254813E-05,1.3018445E+02,-1.088E-02,-5.6313E-02,2.1202411E+02
8.7210116E-06,4.5154464E+01,-1.01025E-01,-3.8569E-02,1.5911053E+02,1.6502127E-05,8.5313716E+01,5.149E-02,-4.4228E-02,2.9532133E+02,1.4148429E-05,1.3018458E+02,1.7057E-02,-1.3638E-02,2.1202338E+02
1.7993627E-05,4.5154159E+01,-1.26753E-01,-5.7986E-02,1.5910974E+02,1.5134017E-05,8.5315225E+01,5.0044E-02,-3.6111E-02,2.9531935E+02,1.7830214E-05,1.3018568E+02,-2.0259E-02,-2.2399E-02,2.1202355E+02
6.5219593E-06,4.5154043E+01,-7.6856E-02,-1.89148E-01,1.5911198E+02,1.3306487E-05,8.5311365E+01,5.4847E-02,-6.3168E-02,2.9532194E+02,2.2443685E-05,1.3018426E+02,2.736E-03,-6.3563E-02,2.1202205E+02
2.1510318E-05,4.5154445E+01,-6.6275E-02,-9.4007E-02,1.5911076E+02,1.7691932E-05,8.5314898E+01,5.3443E-02,-6.3943E-02,2.9531853E+02,1.7683054E-05,1.3018587E+02,2.0589E-02,-4.4295E-02,2.120236E+02
9.8378603E-06,4.515437E+01,-7.3996E-02,-1.72105E-01,1.5911089E+02,1.2991664E-05,8.5314852E+01,7.2799E-02,-4.1556E-02,2.9531693E+02,1.2333408E-05,1.3018443E+02,2.8898E-02,-4.3171E-02,2.1202278E+02
1.8853115E-05,4.5154097E+01,-6.1625E-02,-1.17438E-01,1.5910976E+02,1.475038E-05,8.53146E+01,1.30448E-01,-9.8196E-02,2.9532488E+02,2.2489563E-05,1.3018467E+02,1.04032E-01,-8.6264E-02,2.1202306E+02
6.8597044E-06,4.5154317E+01,-8.215E-02,-1.03729E-01,1.591097E+02,1.5018805E-05,8.5312945E+01,8.5284E-02,-5.2517E-02,2.9531913E+02,1.7276313E-05,1.3018419E+02,5.648E-02,-4.275E-02,2.120232E+02
8.6088174E-06,4.5154187E+01,-1.03258E-01,-1.46018E-01,1.5911106E+02,1.3155518E-05,8.5312894E+01,2.1888E-02,8.251E-03,2.9532092E+02,1.6969441E-05,1.3018496E+02,-5.6031E-02,-1.136E-03,2.1202276E+02
1.4217818E-05,4.5153937E+01,-1.34566E-01,-8.417E-02,1.5911011E+02,1.3916739E-05,8.5312908E+01,4.5738E-02,-4.2107E-02,2.9532378E+02,2.3592377E-05,1.3018509E+02,-2.3391E-02,-3.6742E-02,2.1202329E+02
8.7245828E-06,4.5154228E+01,-5.121E-02,-1.39279E-01,1.5911105E+02,1.6713867E-05,8.5312065E+01,7.58E-02,-9.6575E-02,2.9532203E+02,2.2558538E-05,1.3018441E+02,5.0087E-02,-8.1766E-02,2.1202268E+02
1.1937675E-05,4.515437E+01,-6.184E-02,-1.80461E-01,1.5911063E+02,1.3475098E-05,8.531519E+01,5.7768E-02,-1.57576E-01,2.9531889E+02,1.3210806E-05,1.3018479E+02,3.1302E-02,-1.42979E-01,2.1202287E+02
4.1766836E-06,4.5154012E+01,-1.16507E-01,-9.8636E-02,1.5910974E+02,1.4589106E-05,8.5312052E+01,8.702E-02,-4.209E-02,2.953217E+02,1.9646959E-05,1.3018356E+02,6.061E-02,-2.7268E-02,2.1202396E+02
1.3900779E-05,4.5154199E+01,-9.7232E-02,-1.20988E-01,1.5911074E+02,1.4580633E-05,8.531446E+01,5.6338E-02,5.709E-03,2.9531862E+02,1.8165581E-05,1.3018474E+02,-9.192E-03,4.124E-02,2.1202365E+02
2.4639737E-05,4.5154193E+01,-1.0534E-01,-1.1622E-01,1.591109E+02,1.4522297E-05,8.531616E+01,-1.427E-03,-4.5676E-02,2.9532129E+02,1.8248287E-05,1.3018604E+02,-5.7579E-02,-8.603E-03,2.1202364E+02
9.1126658E-06,4.5154251E+01,-7.5232E-02,-1.47481E-01,1.5911038E+02,1.3327142E-05,8.5313971E+01,9.0016E-02,-8.6647E-02,2.9531861E+02,1.6639784E-05,1.3018406E+02,5.7869E-02,-8.0526E-02,2.1202335E+02
7.6977118E-06,4.5154099E+01,-1.05904E-01,-1.48063E-01,1.5911075E+02,1.3866416E-05,8.5313707E+01,6.289E-02,-6.5431E-02,2.9532175E+02,1.530511E-05,1.3018426E+02,1.9106E-02,-6.0879E-02,2.1202258E+02
2.112128E-05,4.5154415E+01,-1.06808E-01,-2.2995E-02,1.5910941E+02,1.7052535E-05,8.531366E+01,-1.8008E-02,-8.4154E-02,2.9532079E+02,2.2652732E-05,1.3018539E+02,-5.2437E-02,-4.7164E-02,2.1202501E+02
1.2217439E-05,4.5154216E+01,-8.9946E-02,-1.37135E-01,1.5910995E+02,1.3517748E-05,8.5314416E+01,6.3601E-02,-1.17448E-01,2.9531981E+02,1.7754852E-05,1.3018432E+02,3.1811E-02,-1.05574E-01,2.1202344E+02
3.7592777E-06,4.5154172E+01,-4.345E-02,-2.03252E-01,1.5911002E+02,1.1876759E-05,8.5312665E+01,1.29959E-01,-2.16137E-01,2.9532176E+02,1.6161585E-05,1.3018336E+02,1.02511E-01,-1.99423E-01,2.1202133E+02
8.8410059E-06,4.5154298E+01,-9.6472E-02,-1.39692E-01,1.5911037E+02,1.3823398E-05,8.5314408E+01,2.7554E-02,-1.03191E-01,2.9532003E+02,1.4686805E-05,1.3018425E+02,-9.698E-03,-8.7859E-02,2.1202378E+02
2.3671992E-05,4.5154594E+01,-4.1325E-02,-1.54898E-01,1.5911039E+02,1.2673063E-05,8.53151E+01,5.5575E-02,-2.0945E-02,2.9531556E+02,1.7004482E-05,1.3018541E+02,-3.0918E-02,-1.3409E-02,2.1202416E+02
1.5554577E-05,4.5154322E+01,-8.8738E-02,-1.00081E-01,1.5911061E+02,1.5751171E-05,8.5314562E+01,5.8086E-02,-2.1335E-02,2.9531912E+02,1.7678456E-05,1.3018513E+02,-6.195E-03,2.2756E-02,2.1202267E+02
1.0120387E-05,4.5154064E+01,-1.26207E-01,-1.02673E-01,1.5911042E+02,1.5194874E-05,8.5313943E+01,2.3055E-02,2.1927E-02,2.9532004E+02,1.7334232E-05,1.3018466E+02,-3.8268E-02,3.8873E-02,2.1202445E+02
1.2467441E-05,4.5154443E+01,-7.2406E-02,-1.75341E-01,1.5911016E+02,1.1296839E-05,8.5314643E+01,7.078E-02,1.8131E-02,2.9531919E+02,1.3748473E-05,1.3018448E+02,5.281E-03,2.1737E-02,2.1202386E+02
1.3987149E-05,4.5154309E+01,-1.04924E-01,-8.4803E-02,1.5910989E+02,1.322397E-05,8.5314079E+01,6.9679E-02,-5.467E-03,2.9531859E+02,1.8575361E-05,1.3018464E+02,2.5035E-02,1.4893E-02,2.1202394E+02
6.6773313E-06,4.5154593E+01,-1.9552E-02,-1.52492E-01,1.591103E+02,1.3491993E-05,8.5312208E+01,8.1208E-02,-3.9843E-02,2.9531976E+02,1.8824318E-05,1.3018379E+02,5.007E-02,-3.2018E-02,2.1202386E+02
1.4639065E-05,4.5154459E+01,-8.0284E-02,-1.43169E-01,1.5911015E+02,1.3508896E-05,8.5314499E+01,4.003E-03,2.3268E-02,2.9531948E+02,1.5234522E-05,1.3018461E+02,-5.5171E-02,2.8672E-02,2.1202304E+02
1.371466E-05,4.5154251E+01,-1.0531E-01,-9.6621E-02,1.5911031E+02,1.3170286E-05,8.5313336E+01,2.8501E-02,5.2454E-02,2.9532089E+02,2.1205575E-05,1.3018425E+02,-3.0609E-02,5.7413E-02,2.1202424E+02
1.7749415E-05,4.5154277E+01,-1.24494E-01,-5.7086E-02,1.5910997E+02,1.6124763E-05,8.5315248E+01,-3.0729E-02,4.9015E-02,2.9531954E+02,1.715258E-05,1.3018583E+02,-5.5065E-02,5.144E-02,2.1202384E+02
2.7241175E-05,4.5154597E+01,-5.7088E-02,-1.34207E-01,1.5911021E+02,1.3625908E-05,8.5314966E+01,-2.5351E-02,-2.9888E-02,2.9531868E+02,1.6187793E-05,1.3018643E+02,-6.5293E-02,-7.603E-03,2.1202295E+02
1.3572936E-05,4.5154606E+01,-3.1046E-02,-7.6093E-02,1.5911006E+02,1.7035066E-05,8.5310765E+01,-6.101E-03,-5.2353E-02,2.953205E+02,2.7150546E-05,1.301849E+02,-5.4165E-02,-4.438E-03,2.1202362E+02
1.121061E-05,4.5154523E+01,-8.3468E-02,-1.27991E-01,1.5910995E+02,1.3070253E-05,8.5314788E+01,1.0488E-02,-4.3801E-02,2.9531586E+02,1.334015E-05,1.3018468E+02,-5.5369E-02,-1.7059E-02,2.1202291E+02
2.8519414E-06,4.5154632E+01,-3.0724E-02,-1.61567E-01,1.5911134E+02,1.4785319E-05,8.5311835E+01,-2.0287E-02,-4.7595E-02,2.9532112E+02,1.6346382E-05,1.3018442E+02,-5.9867E-02,-1.8437E-02,2.1202288E+02
9.9297571E-06,4.5154018E+01,-1.20576E-01,-1.5046E-01,1.591107E+02,1.3249217E-05,8.5313964E+01,1.7734E-02,-1.09983E-01,2.9532305E+02,1.6999043E-05,1.3018465E+02,-2.0144E-02,-9.5969E-02,2.1202279E+02
1.4295548E-05,4.5154217E+01,-1.10435E-01,-1.40581E-01,1.5911071E+02,1.2735574E-05,8.5314591E+01,-1.7782E-02,-8.9437E-02,2.9531719E+02,1.685275E-05,1.3018529E+02,-5.3325E-02,-7.3849E-02,2.1202346E+02
7.7132097E-06,4.5154239E+01,-7.4146E-02,-1.97813E-01,1.5911044E+02,1.272399E-05,8.5313746E+01,4.4953E-02,-1.52679E-01,2.9532096E+02,1.4984526E-05,1.3018407E+02,1.6842E-02,-1.38133E-01,2.1202331E+02
1.0013773E-05,4.5153879E+01,-9.2507E-02,-1.72897E-01,1.5911068E+02,1.3188631E-05,8.5312974E+01,9.4802E-02,-1.62714E-01,2.9532523E+02,2.0208621E-05,1.3018445E+02,6.6468E-02,-1.50639E-01,2.1202243E+02
1.3674231E-05,4.5154317E+01,-1.02249E-01,-1.0749E-01,1.5910966E+02,1.4042647E-05,8.5314869E+01,5.9163E-02,-5.5459E-02,2.9532066E+02,1.5369113E-05,1.3018458E+02,8.626E-03,-4.754E-02,2.1202334E+02
8.0840018E-06,4.5154278E+01,-8.4733E-02,-1.64999E-01,1.5911082E+02,1.219008E-05,8.5312689E+01,2.2857E-02,-5.9033E-02,2.9532099E+02,1.8631384E-05,1.301837E+02,-4.3121E-02,-3.9164E-02,2.1202399E+02
1.026682E-05,4.5153779E+01,-1.12704E-01,-1.7737E-01,1.5911065E+02,1.2880837E-05,8.5314623E+01,8.6456E-02,-1.67575E-01,2.9532411E+02,1.7809968E-05,1.301842E+02,5.841E-02,-1.5372E-01,2.1202286E+02
1.1054265E-05,4.5154014E+01,-1.36554E-01,-6.4895E-02,1.5911008E+02,1.5398424E-05,8.5314292E+01,5.2659E-02,3.3435E-02,2.9532006E+02,1.7477281E-05,1.3018492E+02,-4.454E-03,5.5925E-02,2.1202309E+02
1.2227647E-05,4.5154279E+01,-1.13177E-01,-1.26299E-01,1.5911079E+02,1.1942192E-05,8.5314727E+01,8.337E-03,8.8083E-02,2.9531697E+02,1.5866582E-05,1.3018422E+02,-3.6796E-02,7.7827E-02,2.1202442E+02
9.8328054E-06,4.5154239E+01,-1.19889E-01,-1.75947E-01,1.5911142E+02,1.0428322E-05,8.5314885E+01,6.987E-03,1.19871E-01,2.9531635E+02,1.3458543E-05,1.3018437E+02,-3.5623E-02,9.9045E-02,2.1202359E+02
1.1419744E-05,4.5154111E+01,-1.53567E-01,-1.78229E-01,1.59111E+02,9.8944454E-06,8.53159E+01,-1.6536E-02,1.41653E-01,2.9531792E+02,1.2375937E-05,1.3018487E+02,-5.3763E-02,1.13744E-01,2.1202332E+02
7.8823705E-06,4.5153816E+01,-1.59365E-01,-1.70187E-01,1.5911003E+02,1.0157819E-05,8.5313946E+01,6.761E-02,-5.996E-02,2.9532517E+02,1.5470324E-05,1.3018453E+02,3.413E-03,-8.0982E-02,2.12022E+02
6.6250321E-06,4.5154037E+01,-9.6899E-02,-1.29512E-01,1.5911111E+02,1.3144508E-05,8.5312588E+01,1.155E-01,-1.0129E-02,2.9532415E+02,1.8341683E-05,1.3018391E+02,8.636E-02,-5.995E-03,2.120233E+02
1.5643948E-05,4.5154304E+01,-1.28676E-01,-1.17851E-01,1.5911009E+02,1.201253E-05,8.5315881E+01,-4.8303E-02,-7.9852E-02,2.9531804E+02,1.5252126E-05,1.3018476E+02,-7.6365E-02,-5.7963E-02,2.1202459E+02
1.5544113E-05,4.5154715E+01,-4.0128E-02,-1.54177E-01,1.591107E+02,1.3504989E-05,8.531409E+01,-2.0023E-02,-1.06601E-01,2.9531925E+02,1.3920533E-05,1.3018486E+02,-4.9803E-02,-8.3731E-02,2.120241E+02
1.9073395E-05,4.5154218E+01,-1.07378E-01,-9.4222E-02,1.5911083E+02,1.4193889E-05,8.5315248E+01,6.0926E-02,-2.5421E-02,2.95318E+02,1.8083634E-05,1.3018531E+02,-7.172E-03,-1.4052E-02,2.1202349E+02
9.1378228E-06,4.515422E+01,-9.5906E-02,-1.7549E-01,1.5911072E+02,1.2771021E-05,8.5312932E+01,-2.3732E-02,-1.43018E-01,2.9532058E+02,1.8908484E-05,1.3018409E+02,-4.7451E-02,-1.21776E-01,2.1202371E+02
3.5412956E-06,4.5153877E+01,-1.53337E-01,-1.79927E-01,1.591107E+02,1.0487716E-05,8.5314237E+01,6.5913E-02,-2.7353E-02,2.9531924E+02,1.1869103E-05,1.3018313E+02,-1.3994E-02,-4.1142E-02,2.1202334E+02
1.6802596E-05,4.5154561E+01,-6.0441E-02,-9.2504E-02,1.5911055E+02,1.5002382E-05,8.5313951E+01,4.8258E-02,-5.702E-03,2.953176E+02,1.8376286E-05,1.301851E+02,-3.1174E-02,2.8848E-02,2.1202292E+02
2.7138478E-05,4.5154543E+01,-1.02369E-01,-4.6173E-02,1.5910957E+02,1.409944E-05,8.5316819E+01,4.0301E-02,-3.2283E-02,2.9531787E+02,1.4747322E-05,1.301861E+02,-3.9934E-02,-5.3E-03,2.1202429E+02
7.7835207E-06,4.5154138E+01,-9.4653E-02,-1.23246E-01,1.5911075E+02,1.5239184E-05,8.531249E+01,5.7573E-02,-2.4996E-02,2.9532018E+02,2.043437E-05,1.3018478E+02,-7.503E-03,-1.846E-02,2.120226E+02
2.5650269E-06,4.5154088E+01,-1.07753E-01,-2.08029E-01,1.5911013E+02,1.0067556E-05,8.5312083E+01,7.3932E-02,-1.0686E-01,2.9532268E+02,1.5046425E-05,1.3018334E+02,3.0254E-02,-1.10525E-01,2.1202364E+02
1.3438261E-05,4.5153976E+01,-8.761E-02,-1.71645E-01,1.591107E+02,1.2663771E-05,8.5315352E+01,1.01744E-01,-1.22802E-01,2.9532078E+02,1.7687052E-05,1.3018436E+02,7.0523E-02,-1.15156E-01,2.1202314E+02
1.5388047E-05,4.515435E+01,-7.4215E-02,-1.90473E-01,1.5911102E+02,1.2383299E-05,8.5314671E+01,-2.3785E-02,-1.0848E-01,2.9531704E+02,1.7038959E-05,1.3018482E+02,-5.678E-02,-8.9515E-02,2.1202358E+02
9.463491E-06,4.5154187E+01,-8.5098E-02,-1.55175E-01,1.5911042E+02,1.4796648E-05,8.5314742E+01,7.8577E-02,-1.76024E-01,2.9532125E+02,1.2914809E-05,1.3018436E+02,5.7169E-02,-1.56832E-01,2.1202323E+02
2.7559298E-06,4.5154147E+01,-9.2153E-02,-2.14942E-01,1.591103E+02,1.1860132E-05,8.5311739E+01,2.5957E-02,-1.89281E-01,2.953213E+02,1.595574E-05,1.3018431E+02,3.779E-03,-1.7416E-01,2.1202253E+02
9.0759666E-06,4.5154225E+01,-9.2632E-02,-1.64255E-01,1.5910979E+02,1.257276E-05,8.5314355E+01,5.9778E-02,-1.54738E-01,2.9531961E+02,1.4986001E-05,1.301841E+02,3.1801E-02,-1.41202E-01,2.1202387E+02
6.4475937E-06,4.5154651E+01,-5.7481E-02,-1.45528E-01,1.5910956E+02,1.5571649E-05,8.5312471E+01,-1.6617E-02,-1.67696E-01,2.9532099E+02,1.7896603E-05,1.3018396E+02,-3.469E-02,-1.41627E-01,2.1202411E+02
1.2475685E-05,4.5154358E+01,-1.15893E-01,-1.48863E-01,1.5911067E+02,1.2913608E-05,8.5315512E+01,-4.8878E-02,-1.4862E-01,2.9531574E+02,1.3505088E-05,1.3018445E+02,-6.9021E-02,-1.24091E-01,2.1202385E+02
2.417287E-05,4.5154341E+01,-7.3894E-02,-1.07875E-01,1.5911006E+02,1.6503676E-05,8.531414E+01,2.9348E-02,-1.03309E-01,2.953183E+02,2.3022386E-05,1.3018585E+02,-4.76E-04,-8.4026E-02,2.1202413E+02
1.585377E-05,4.5154465E+01,-6.6639E-02,-1.81353E-01,1.5911034E+02,1.213585E-05,8.5314924E+01,7.751E-03,-1.52929E-01,2.9532116E+02,1.442791E-05,1.3018458E+02,-2.059E-02,-1.34735E-01,2.1202331E+02
5.3155235E-06,4.5153967E+01,-1.12315E-01,-1.52928E-01,1.5911079E+02,1.2490216E-05,8.5310399E+01,3.7575E-02,1.922E-03,2.9532391E+02,2.4622825E-05,1.3018359E+02,-4.6482E-02,1.0382E-02,2.1202427E+02
2.1362659E-05,4.5154346E+01,-1.03919E-01,-9.2644E-02,1.5911017E+02,1.5523446E-05,8.5316102E+01,3.7417E-02,-3.0008E-02,2.953222E+02,1.4669734E-05,1.3018631E+02,-3.8487E-02,-7.59E-04,2.1202292E+02
8.6942118E-06,4.5154274E+01,-7.8464E-02,-1.81257E-01,1.5911004E+02,1.0887122E-05,8.5313398E+01,1.05208E-01,-1.5613E-02,2.953237E+02,1.6782833E-05,1.3018355E+02,6.8328E-02,-2.2327E-02,2.1202413E+02
5.5040387E-06,4.5154093E+01,-1.06846E-01,-1.23004E-01,1.5911015E+02,1.3840887E-05,8.5310661E+01,6.2323E-02,3.751E-03,2.9532436E+02,2.1247975E-05,1.3018446E+02,5.02E-04,1.9404E-02,2.1202308E+02
6.8357698E-06,4.515393E+01,-1.25832E-01,-1.48004E-01,1.5911057E+02,1.3196542E-05,8.5312671E+01,1.2382E-02,-4.4863E-02,2.9531749E+02,1.9714916E-05,1.3018441E+02,-5.0568E-02,-2.4854E-02,2.1202302E+02
5.2094593E-06,4.5154119E+01,-1.19313E-01,-1.27208E-01,1.591107E+02,1.2415448E-05,8.5311633E+01,-2.226E-03,-1.3422E-02,2.9532236E+02,1.9534933E-05,1.3018355E+02,-5.8776E-02,1.0579E-02,2.1202391E+02
1.5005806E-05,4.515423E+01,-1.21029E-01,-1.00288E-01,1.5911089E+02,1.5107449E-05,8.5316742E+01,5.649E-03,4.1952E-02,2.9531531E+02,1.1711244E-05,1.3018549E+02,-4.5158E-02,4.4335E-02,2.1202274E+02
1.3137729E-05,4.5154161E+01,-1.0575E-01,-1.56563E-01,1.5911143E+02,1.4066648E-05,8.5315811E+01,-2.332E-03,-5.7813E-02,2.9531529E+02,1.4263618E-05,1.3018493E+02,-5.4476E-02,-2.6658E-02,2.1202416E+02
1.5177712E-05,4.5154092E+01,-1.31575E-01,-1.16428E-01,1.5911041E+02,1.3748032E-05,8.5315378E+01,-2.4223E-02,-2.8615E-02,2.953175E+02,1.5964198E-05,1.3018541E+02,-6.2062E-02,-5.895E-03,2.1202386E+02
1.425552E-05,4.5153922E+01,-1.25152E-01,-1.2722E-01,1.5911061E+02,1.5100952E-05,8.5313571E+01,-2.9978E-02,-6.7284E-02,2.9532333E+02,2.263891E-05,1.3018527E+02,-6.5307E-02,-3.7558E-02,2.1202278E+02
2.2521394E-05,4.5153895E+01,-1.38472E-01,-7.8891E-02,1.591102E+02,1.6838166E-05,8.5315426E+01,-5.1843E-02,-1.5888E-02,2.953179E+02,2.3040812E-05,1.3018663E+02,-7.1243E-02,9.201E-03,2.1202364E+02
1.2588129E-05,4.5153904E+01,-1.38547E-01,-1.12265E-01,1.5910985E+02,1.3959382E-05,8.5313523E+01,-2.0631E-02,-4.2113E-02,2.9531864E+02,2.2815291E-05,1.3018465E+02,-6.1271E-02,-6.596E-03,2.1202372E+02
1.9116338E-05,4.515449E+01,-8.6844E-02,-1.34475E-01,1.5911016E+02,1.2692589E-05,8.5317095E+01,5.1991E-02,4.6647E-02,2.9531495E+02,1.1030249E-05,1.3018532E+02,-1.2706E-02,5.4966E-02,2.1202295E+02
5.7149897E-06,4.5154379E+01,-8.269E-02,-1.42982E-01,1.5911064E+02,1.2441343E-05,8.5312267E+01,5.3415E-02,-1.35E-03,2.9532052E+02,1.5706696E-05,1.3018453E+02,-3.6637E-02,-1.0995E-02,2.1202197E+02
1.1405907E-05,4.5153895E+01,-1.07945E-01,-2.1215E-01,1.5911048E+02,1.060789E-05,8.531537E+01,1.1629E-01,-8.7328E-02,2.9532119E+02,1.5513384E-05,1.3018434E+02,7.7808E-02,-9.4043E-02,2.1202319E+02
1.3822418E-05,4.5153683E+01,-6.0527E-02,-2.21689E-01,1.5911062E+02,1.0509046E-05,8.5319541E+01,1.96878E-01,-1.63635E-01,2.9531804E+02,1.1714801E-05,1.3018384E+02,1.6196E-01,-1.55751E-01,2.1202273E+02
1.2867123E-05,4.5153879E+01,-1.08403E-01,-1.56127E-01,1.5911098E+02,1.3587269E-05,8.5315915E+01,1.01732E-01,-8.7408E-02,2.9531672E+02,1.6712978E-05,1.3018435E+02,7.2064E-02,-7.8825E-02,2.120229E+02
1.532477E-05,4.5154395E+01,5.243E-03,-2.43189E-01,1.5910985E+02,1.0814658E-05,8.5315307E+01,1.43028E-01,-2.26876E-01,2.9532055E+02,1.4791197E-05,1.3018442E+02,1.12772E-01,-2.10731E-01,2.1202334E+02
8.0686752E-07,4.5153829E+01,-3.9096E-02,-1.29885E-01,1.5910918E+02,1.3833288E-05,8.5311624E+01,1.8819E-01,-1.34142E-01,2.9532285E+02,2.0054619E-05,1.3018234E+02,1.60789E-01,-1.20616E-01,2.1202287E+02
1.973196E-05,4.5153503E+01,-1.0166E-01,-5.4673E-02,1.591108E+02,1.6197804E-05,8.5317266E+01,1.73008E-01,6.731E-02,2.953218E+02,2.1703467E-05,1.3018494E+02,1.44022E-01,7.1933E-02,2.1202292E+02
2.395809E-05,4.5153461E+01,-9.9595E-02,-5.5768E-02,1.5911079E+02,1.7103533E-05,8.5319327E+01,1.7865E-01,5.4422E-02,2.9532097E+02,2.0717305E-05,1.3018539E+02,1.49889E-01,6.0843E-02,2.1202272E+02
1.6892705E-05,4.5153606E+01,-9.7006E-02,-7.6812E-02,1.5911114E+02,1.5640758E-05,8.5317474E+01,1.75559E-01,5.0363E-02,2.9532218E+02,1.7807346E-05,1.3018444E+02,1.45479E-01,5.7672E-02,2.1202284E+02
1.565058E-05,4.5154E+01,-1.20251E-01,-1.05531E-01,1.5911107E+02,1.4122353E-05,8.5316425E+01,9.818E-02,-1.8717E-02,2.9531846E+02,1.5264461E-05,1.3018476E+02,6.8718E-02,-4.356E-03,2.1202406E+02
5.9510106E-06,4.5154384E+01,-6.5041E-02,-1.67478E-01,1.5911044E+02,1.2899395E-05,8.5312297E+01,5.3035E-02,-7.6983E-02,2.9532035E+02,1.6741878E-05,1.3018404E+02,8.071E-03,-7.3592E-02,2.1202363E+02
1.3137518E-05,4.5154078E+01,-1.57332E-01,-1.03835E-01,1.5910988E+02,1.3026372E-05,8.5314673E+01,-8.5898E-02,-8.1954E-02,2.9532162E+02,1.6353951E-05,1.3018535E+02,-9.9857E-02,-6.3481E-02,2.1202252E+02
1.5462935E-05,4.5154139E+01,-1.04756E-01,-1.34546E-01,1.591111E+02,1.4233589E-05,8.5314895E+01,1.166E-02,-3.0832E-02,2.9531876E+02,1.8868973E-05,1.3018455E+02,-5.2873E-02,1.644E-02,2.1202417E+02
9.5583613E-06,4.5154336E+01,-8.9287E-02,-1.46718E-01,1.5910993E+02,1.2872175E-05,8.531383E+01,7.4243E-02,2.1833E-02,2.9532351E+02,1.4700216E-05,1.3018446E+02,2.3237E-02,3.7059E-02,2.120226E+02
1.2944949E-05,4.5154045E+01,-1.35938E-01,-1.03701E-01,1.591107E+02,1.4417599E-05,8.5314943E+01,-9.472E-03,1.7361E-02,2.9532277E+02,1.5638842E-05,1.301852E+02,-5.7724E-02,1.8364E-02,2.1202311E+02
1.748299E-05,4.51542E+01,-1.10291E-01,-1.00557E-01,1.5910997E+02,1.5285662E-05,8.5314963E+01,2.0928E-02,6.1147E-02,2.953202E+02,1.8579064E-05,1.3018548E+02,-2.6941E-02,6.574E-02,2.1202275E+02
2.1806123E-05,4.5154078E+01,-1.15846E-01,-6.0274E-02,1.5911062E+02,1.6132551E-05,8.5315384E+01,6.4802E-02,4.2465E-02,2.9532032E+02,2.1093161E-05,1.3018571E+02,1.6215E-02,6.5224E-02,2.1202354E+02
6.1992556E-06,4.5153907E+01,-1.2518E-01,-1.28384E-01,1.5911056E+02,1.4335986E-05,8.5312847E+01,3.955E-02,-9.4058E-02,2.9532069E+02,1.9292761E-05,1.3018393E+02,2.509E-03,-8.0074E-02,2.1202335E+02
1.9168932E-05,4.5154159E+01,-8.063E-02,-9.9557E-02,1.5910995E+02,1.4671034E-05,8.5313684E+01,1.00791E-01,-4.19E-02,2.9531874E+02,2.3050678E-05,1.3018541E+02,7.1934E-02,-3.6181E-02,2.120235E+02
1.0820773E-05,4.5154226E+01,-7.4946E-02,-1.08992E-01,1.5911145E+02,1.4995183E-05,8.531084E+01,6.1624E-02,-7.055E-03,2.9532467E+02,2.4559386E-05,1.301851E+02,9.852E-03,1.5905E-02,2.1202288E+02
5.8299561E-07,4.5154405E+01,-6.1634E-02,-9.9126E-02,1.5911054E+02,1.4767064E-05,8.5309614E+01,3.8819E-02,6.6265E-02,2.9532438E+02,2.3912119E-05,1.3018354E+02,-9.306E-03,7.1999E-02,2.1202287E+02
7.5185614E-06,4.5154313E+01,-7.7861E-02,-1.75843E-01,1.5911114E+02,1.2443335E-05,8.5313506E+01,4.1249E-02,7.052E-02,2.953177E+02,1.6046544E-05,1.3018441E+02,-1.7506E-02,6.5805E-02,2.1202218E+02
8.696131E-06,4.515445E+01,-3.8299E-02,-1.7052E-01,1.5911223E+02,1.2500932E-05,8.5312152E+01,6.2462E-02,1.04003E-01,2.9531777E+02,1.8266662E-05,1.3018437E+02,2.3847E-02,9.8218E-02,2.1202313E+02
1.1760892E-05,4.515422E+01,-6.8444E-02,-1.35473E-01,1.5911117E+02,1.5245323E-05,8.5313252E+01,8.6347E-02,-4.4197E-02,2.9531856E+02,1.9944353E-05,1.3018473E+02,5.975E-02,-3.2734E-02,2.1202326E+02
1.1055265E-05,4.5154184E+01,-1.00105E-01,-1.62236E-01,1.5911037E+02,1.2242256E-05,8.5314893E+01,7.3166E-02,-7.8164E-02,2.9531994E+02,1.4306946E-05,1.3018412E+02,2.7756E-02,-7.7649E-02,2.1202335E+02
1.4890419E-05,4.5154091E+01,-4.296E-02,-1.20277E-01,1.5911064E+02,1.5858281E-05,8.5314747E+01,1.37416E-01,-1.41507E-01,2.9532157E+02,2.0861598E-05,1.3018404E+02,1.14354E-01,-1.23097E-01,2.1202308E+02
1.83163E-06,4.515351E+01,-9.6187E-02,-1.59987E-01,1.5911018E+02,1.271419E-05,8.5311483E+01,1.74601E-01,-4.4343E-02,2.9532337E+02,2.3302834E-05,1.3018237E+02,1.45425E-01,-3.7953E-02,2.1202248E+02
2.6228946E-06,4.5153422E+01,-1.12143E-01,-1.13871E-01,1.5911034E+02,1.2557316E-05,8.5313037E+01,2.01664E-01,1.2075E-02,2.9532355E+02,1.7734858E-05,1.3018224E+02,1.71401E-01,1.6998E-02,2.1202343E+02
8.3575479E-07,4.5153429E+01,-1.0484E-01,-1.00166E-01,1.5911061E+02,1.2174255E-05,8.5312985E+01,2.18112E-01,3.6964E-02,2.9532296E+02,1.5096657E-05,1.3018195E+02,1.86257E-01,3.7627E-02,2.1202317E+02
2.9837123E-06,4.5153594E+01,-1.25667E-01,-4.732E-02,1.5911044E+02,1.3832859E-05,8.5313777E+01,1.79203E-01,6.684E-02,2.9532053E+02,1.4210402E-05,1.3018286E+02,1.48839E-01,6.9195E-02,2.120231E+02
7.6203487E-06,4.5153813E+01,-1.3264E-01,-6.8467E-02,1.5911002E+02,1.2352315E-05,8.5315193E+01,1.53624E-01,1.01439E-01,2.9531895E+02,1.4008008E-05,1.3018379E+02,1.22766E-01,9.6734E-02,2.1202233E+02
7.9909396E-06,4.5154444E+01,-3.186E-02,-1.80924E-01,1.5911127E+02,1.341669E-05,8.531235E+01,7.9112E-02,-2.222E-02,2.9532074E+02,1.9620898E-05,1.3018386E+02,3.7545E-02,-1.559E-02,2.1202314E+02
5.0331893E-06,4.5153999E+01,-1.26015E-01,-1.13651E-01,1.5911046E+02,1.3989144E-05,8.5312329E+01,3.9968E-02,-9.3526E-02,2.9532231E+02,1.8177237E-05,1.301842E+02,2.781E-03,-8.3634E-02,2.1202331E+02
8.3470809E-06,4.5154296E+01,-9.0191E-02,-1.18038E-01,1.5911089E+02,1.4242813E-05,8.5312574E+01,6.1805E-02,-2.7696E-02,2.9532255E+02,1.7662612E-05,1.3018461E+02,1.8937E-02,-2.3121E-02,2.1202352E+02
1.6463172E-05,4.5154118E+01,-1.28967E-01,-6.2595E-02,1.5910945E+02,1.4257461E-05,8.5314444E+01,6.6858E-02,-3.608E-03,2.9532363E+02,1.8080769E-05,1.3018566E+02,1.5039E-02,1.3298E-02,2.1202203E+02
7.4491635E-06,4.5153827E+01,-1.45395E-01,-1.20208E-01,1.5911049E+02,1.4042065E-05,8.5312571E+01,-1.5615E-02,-2.972E-02,2.9532051E+02,1.957278E-05,1.3018453E+02,-5.8957E-02,5.16E-04,2.1202275E+02
8.6384135E-06,4.5154164E+01,-1.0197E-01,-1.5881E-01,1.5911169E+02,1.328337E-05,8.5312315E+01,-6.1056E-02,-3.5926E-02,2.9531976E+02,1.9201582E-05,1.3018482E+02,-8.0244E-02,-2.2757E-02,2.1202335E+02
7.5275748E-06,4.5154451E+01,-6.1191E-02,-1.76784E-01,1.5911142E+02,1.2926468E-05,8.5313762E+01,4.0669E-02,3.0447E-02,2.9531645E+02,1.4174866E-05,1.3018436E+02,-3.3607E-02,3.46E-02,2.1202308E+02
4.1031378E-06,4.5154507E+01,-8.8127E-02,-1.16197E-01,1.5911067E+02,1.4342783E-05,8.5311448E+01,-9.7315E-02,-8.18E-04,2.9531854E+02,1.827451E-05,1.3018492E+02,-1.03184E-01,4.251E-03,2.1202234E+02
6.7155503E-06,4.5154369E+01,-9.2516E-02,-1.33488E-01,1.5911007E+02,1.3608065E-05,8.5312524E+01,-2.4636E-02,-5.7469E-02,2.9532125E+02,1.6499492E-05,1.3018479E+02,-6.3461E-02,-3.6457E-02,2.1202224E+02
8.3862069E-06,4.5153728E+01,-1.38644E-01,-1.29679E-01,1.5911125E+02,1.3286914E-05,8.5312479E+01,4.3809E-02,4.8017E-02,2.953224E+02,2.2803773E-05,1.3018417E+02,-1.88E-02,5.5424E-02,2.1202289E+02
1.899981E-05,4.515429E+01,-1.23037E-01,-9.9126E-02,1.5911018E+02,1.2510642E-05,8.5315962E+01,1.3567E-02,6.0138E-02,2.9532037E+02,1.3951991E-05,1.3018613E+02,-4.8384E-02,3.7848E-02,2.1202317E+02
1.6394239E-05,4.5154228E+01,-1.32165E-01,-1.02384E-01,1.5910992E+02,1.2754421E-05,8.5315561E+01,-5.0831E-02,3.8087E-02,2.9531703E+02,1.6286493E-05,1.3018528E+02,-7.4842E-02,2.8466E-02,2.1202428E+02
1.9285136E-05,4.5154715E+01,-6.6589E-02,-1.00304E-01,1.5911033E+02,1.4981153E-05,8.5313044E+01,-8.7436E-02,7.8257E-02,2.95314E+02,1.8279253E-05,1.3018651E+02,-9.7028E-02,6.689E-02,2.12023E+02
1.3872486E-05,4.5154489E+01,-5.8138E-02,-1.81832E-01,1.5911091E+02,1.2995764E-05,8.5311634E+01,-1.0876E-01,2.274E-03,2.9531663E+02,2.3183792E-05,1.3018443E+02,-1.13491E-01,1.1345E-02,2.1202463E+02
1.2743768E-05,4.5154336E+01,-1.12871E-01,-1.45909E-01,1.5911069E+02,1.2025725E-05,8.5315211E+01,-6.3093E-02,-4.6361E-02,2.9532058E+02,1.3249764E-05,1.301845E+02,-8.6107E-02,-2.8018E-02,2.1202489E+02
1.9857397E-05,4.5154101E+01,-1.36428E-01,-9.8704E-02,1.5911039E+02,1.3427073E-05,8.5316814E+01,-1.585E-02,2.554E-03,2.953207E+02,1.4914311E-05,1.301854E+02,-5.8347E-02,1.7825E-02,2.1202422E+02
9.4495009E-06,4.5154117E+01,-1.24174E-01,-1.34783E-01,1.5911029E+02,1.3650609E-05,8.5314592E+01,6.87E-03,2.3203E-02,2.9531975E+02,1.4852287E-05,1.3018439E+02,-5.4578E-02,2.5907E-02,2.1202289E+02
1.2036856E-05,4.5154421E+01,-7.4363E-02,-1.48401E-01,1.5911004E+02,1.3067793E-05,8.5312379E+01,-1.4779E-02,-6.512E-02,2.9532183E+02,1.9186949E-05,1.3018503E+02,-5.7424E-02,-4.8303E-02,2.1202335E+02
1.5899665E-05,4.5154143E+01,-9.0833E-02,-1.52783E-01,1.5911124E+02,1.257931E-05,8.5314634E+01,8.4514E-02,-4.9E-02,2.9532085E+02,1.7975047E-05,1.3018509E+02,4.2237E-02,-5.6113E-02,2.1202274E+02
4.2388101E-06,4.5154321E+01,-9.1687E-02,-9.9423E-02,1.5911067E+02,1.6300036E-05,8.53115E+01,-5.225E-03,-9.5226E-02,2.9532265E+02,2.0252337E-05,1.3018452E+02,-3.8217E-02,-7.125E-02,2.1202264E+02
3.9571577E-06,4.5153873E+01,-1.26334E-01,-1.17821E-01,1.5911122E+02,1.4348706E-05,8.5310002E+01,-1.2191E-02,2.8782E-02,2.9532315E+02,2.4200691E-05,1.3018414E+02,-5.4313E-02,2.5639E-02,2.1202403E+02
5.25604E-06,4.5153899E+01,-1.18138E-01,-1.10926E-01,1.5911061E+02,1.4545297E-05,8.5310086E+01,3.2869E-02,-4.36E-02,2.9532191E+02,2.5863671E-05,1.3018434E+02,-3.6691E-02,-2.7018E-02,2.1202277E+02
1.810295E-05,4.5154074E+01,-1.34252E-01,-1.31196E-01,1.5911076E+02,1.2716983E-05,8.5317687E+01,2.4644E-02,-7.5816E-02,2.9532039E+02,1.2757115E-05,1.3018527E+02,-2.9574E-02,-6.3052E-02,2.1202394E+02
5.6203747E-06,4.515439E+01,-6.4034E-02,-1.67957E-01,1.5911031E+02,1.2306374E-05,8.5312193E+01,6.1123E-02,-2.6229E-02,2.9532153E+02,1.8557668E-05,1.3018355E+02,-1.1899E-02,-2.6878E-02,2.1202281E+02
1.4211823E-05,4.5154015E+01,-1.29341E-01,-1.19618E-01,1.5911049E+02,1.3069037E-05,8.5314683E+01,3.782E-02,-4.536E-02,2.953189E+02,1.8512246E-05,1.3018521E+02,-2.8855E-02,-4.02E-02,2.1202343E+02
2.6447712E-05,4.5154268E+01,-1.10635E-01,-7.4887E-02,1.5910984E+02,1.5547486E-05,8.5316439E+01,4.6112E-02,-7.0968E-02,2.9532292E+02,1.7829959E-05,1.3018655E+02,2.323E-03,-6.0774E-02,2.1202345E+02
1.0271908E-05,4.5154109E+01,-4.3169E-02,-1.60727E-01,1.5911081E+02,1.5686588E-05,8.5314209E+01,1.14775E-01,-1.4518E-01,2.9531978E+02,1.9433822E-05,1.301838E+02,9.1837E-02,-1.26665E-01,2.1202288E+02
1.2158922E-05,4.5154413E+01,-7.1087E-02,-1.34434E-01,1.5911071E+02,1.3677508E-05,8.5313566E+01,5.7907E-02,-1.5617E-02,2.9532108E+02,1.6491708E-05,1.3018461E+02,-2.5148E-02,4.338E-03,2.1202355E+02
1.6668999E-05,4.515457E+01,-4.769E-02,-1.57678E-01,1.5911039E+02,1.2638644E-05,8.5314242E+01,2.3129E-02,-9.8818E-02,2.9531868E+02,1.6268833E-05,1.3018478E+02,-2.0411E-02,-8.5875E-02,2.1202361E+02
2.5840908E-05,4.5154527E+01,-7.0685E-02,-1.07871E-01,1.5911047E+02,1.3917139E-05,8.5314817E+01,-2.6315E-02,-2.232E-03,2.9531516E+02,1.7677227E-05,1.3018618E+02,-6.2424E-02,1.1145E-02,2.1202387E+02
1.6623628E-05,4.5154681E+01,-3.2998E-02,-1.64642E-01,1.5911052E+02,1.2505675E-05,8.5314876E+01,2.6812E-02,-1.25997E-01,2.95317E+02,1.314191E-05,1.3018445E+02,-7.18E-03,-1.09707E-01,2.1202407E+02
3.4332581E-06,4.5154816E+01,-2.1297E-02,-1.77626E-01,1.5911004E+02,1.1277677E-05,8.5312442E+01,-2.8968E-02,-2.9778E-02,2.9531982E+02,1.3556621E-05,1.3018362E+02,-6.9435E-02,-2.1572E-02,2.1202423E+02
1.2048242E-05,4.5154671E+01,-4.2805E-02,-1.33934E-01,1.5910916E+02,1.2977623E-05,8.5313763E+01,4.8184E-02,9.241E-03,2.9531728E+02,1.6541271E-05,1.3018389E+02,-3.1354E-02,3.5685E-02,2.1202452E+02
1.441031E-05,4.5154169E+01,-1.11345E-01,-1.39968E-01,1.5911011E+02,1.2694001E-05,8.5315253E+01,5.5003E-02,1.3475E-02,2.9531947E+02,1.6809621E-05,1.3018452E+02,-2.5588E-02,3.2922E-02,2.120236E+02
1.2337421E-05,4.5154317E+01,-7.4703E-02,-1.17873E-01,1.5911129E+02,1.4650352E-05,8.5314755E+01,9.8634E-02,1.5312E-02,2.9531778E+02,1.4813299E-05,1.3018439E+02,6.496E-02,3.7068E-02,2.1202376E+02
8.6504904E-06,4.5154424E+01,-8.4911E-02,-1.47459E-01,1.5911017E+02,1.3420378E-05,8.5313766E+01,1.117E-03,1.2376E-02,2.9531944E+02,1.3974856E-05,1.3018416E+02,-5.5138E-02,2.0129E-02,2.1202446E+02
2.815056E-06,4.5153787E+01,-1.50627E-01,-5.8787E-02,1.5911004E+02,1.5541419E-05,8.5310622E+01,1.499E-02,7.282E-03,2.9532226E+02,2.352303E-05,1.3018432E+02,-5.0452E-02,2.1217E-02,2.1202219E+02
6.5172709E-06,4.5153535E+01,-1.62342E-01,-1.35679E-01,1.5911122E+02,1.3568926E-05,8.5313256E+01,4.4345E-02,-5.1407E-02,2.9532207E+02,1.8441809E-05,1.301842E+02,-1.8459E-02,-4.4344E-02,2.1202387E+02
1.0291431E-05,4.5154345E+01,-9.2629E-02,-1.17614E-01,1.5911093E+02,1.4186792E-05,8.5313399E+01,-2.0602E-02,7.1103E-02,2.9531773E+02,1.8004655E-05,1.3018451E+02,-5.3188E-02,6.5619E-02,2.1202318E+02
1.2776241E-05,4.5154369E+01,-9.8407E-02,-1.20787E-01,1.5911067E+02,1.3631434E-05,8.5314264E+01,-1.9857E-02,-1.3918E-02,2.9531981E+02,1.5500458E-05,1.3018475E+02,-6.1178E-02,1.1072E-02,2.1202378E+02
1.3022576E-05,4.5153994E+01,-1.38619E-01,-1.08173E-01,1.5910995E+02,1.3627305E-05,8.531442E+01,-2.2309E-02,-7.0028E-02,2.9531704E+02,2.007361E-05,1.3018473E+02,-6.0024E-02,-4.3455E-02,2.1202421E+02
1.0043615E-05,4.5153925E+01,-9.3467E-02,-1.49031E-01,1.5911096E+02,1.4383513E-05,8.5314765E+01,1.05341E-01,-1.33143E-01,2.9531763E+02,1.6601277E-05,1.301847E+02,7.7643E-02,-1.22245E-01,2.1202219E+02
1.2103097E-05,4.5153735E+01,-1.71975E-01,-8.8823E-02,1.5910994E+02,1.2574895E-05,8.5316509E+01,7.4548E-02,-2.2116E-02,2.9532089E+02,1.4622081E-05,1.301846E+02,3.1063E-02,-2.4891E-02,2.1202421E+02
1.2727033E-05,4.5154403E+01,-1.02291E-01,-6.1492E-02,1.5910935E+02,1.6003901E-05,8.5313755E+01,3.8521E-02,-5.3835E-02,2.953198E+02,1.7241071E-05,1.3018551E+02,-1.833E-02,-3.9264E-02,2.1202227E+02
1.0244285E-05,4.5154119E+01,-1.24587E-01,-1.2675E-01,1.5910999E+02,1.3413065E-05,8.5315019E+01,4.7563E-02,1.4392E-02,2.953167E+02,1.4626679E-05,1.3018431E+02,-2.7644E-02,3.7653E-02,2.1202387E+02
6.0819825E-06,4.5154129E+01,-1.06737E-01,-1.45622E-01,1.591114E+02,1.354537E-05,8.53121E+01,1.0862E-02,1.2771E-02,2.9532302E+02,1.7126375E-05,1.301846E+02,-5.4713E-02,8.352E-03,2.1202294E+02
9.53212E-06,4.5154037E+01,-1.28635E-01,-1.77127E-01,1.59111E+02,1.1472638E-05,8.531332E+01,-3.4458E-02,7.5604E-02,2.9531956E+02,1.7078575E-05,1.301852E+02,-7.5527E-02,4.0923E-02,2.120225E+02
1.2021502E-05,4.5154263E+01,-1.18256E-01,-1.15319E-01,1.5910928E+02,1.25211E-05,8.5313277E+01,8.061E-03,-7.6772E-02,2.9532503E+02,1.6724908E-05,1.3018505E+02,-3.8829E-02,-6.5543E-02,2.1202337E+02
1.558466E-05,4.515412E+01,-1.19195E-01,-4.704E-02,1.5911084E+02,1.6339072E-05,8.5313351E+01,4.646E-03,-4.6126E-02,2.9531896E+02,2.3603982E-05,1.3018498E+02,-4.9764E-02,5.352E-03,2.1202407E+02
1.4841135E-05,4.5154341E+01,-8.3534E-02,-1.361E-01,1.5911076E+02,1.5167899E-05,8.5314599E+01,-1.9283E-02,-6.1023E-02,2.9531617E+02,1.7748962E-05,1.3018496E+02,-6.1479E-02,-2.2975E-02,2.1202388E+02
8.6927851E-06,4.5154458E+01,-6.4481E-02,-1.5632E-01,1.5911034E+02,1.1854939E-05,8.5312947E+01,4.9329E-02,1.9262E-02,2.9531708E+02,1.7350141E-05,1.3018416E+02,-3.6126E-02,1.7738E-02,2.1202355E+02
1.1242326E-05,4.5154199E+01,-1.06158E-01,-1.2029E-01,1.5911034E+02,1.4401678E-05,8.5313967E+01,1.3667E-02,4.097E-03,2.953216E+02,1.8221514E-05,1.3018435E+02,-5.1074E-02,2.7491E-02,2.1202436E+02
1.0947296E-05,4.5153971E+01,-1.25067E-01,-1.39196E-01,1.5911149E+02,1.2443341E-05,8.5314517E+01,7.0025E-02,-3.523E-03,2.9532155E+02,1.6691747E-05,1.3018445E+02,2.25E-04,4.965E-03,2.1202226E+02
1.2731156E-05,4.5154314E+01,-8.7637E-02,-9.5489E-02,1.5911065E+02,1.5808195E-05,8.5313188E+01,3.5781E-02,3.695E-03,2.9531786E+02,2.0919676E-05,1.3018485E+02,-3.4887E-02,3.5976E-02,2.1202292E+02
7.7249832E-06,4.5153698E+01,-1.45467E-01,-1.62209E-01,1.5911094E+02,1.1270595E-05,8.5312198E+01,6.3488E-02,1.754E-03,2.9532274E+02,2.2677727E-05,1.3018385E+02,-2.0617E-02,-4.518E-03,2.1202385E+02
5.7893403E-06,4.51535E+01,-1.53957E-01,-1.10498E-01,1.5911037E+02,1.2743416E-05,8.5312808E+01,1.20869E-01,-6.4829E-02,2.9532396E+02,1.983436E-05,1.3018415E+02,8.7869E-02,-6.8509E-02,2.1202268E+02
1.1904403E-05,4.515402E+01,-9.9266E-02,-2.02885E-01,1.5911113E+02,1.086529E-05,8.5315534E+01,7.2636E-02,-1.31512E-01,2.953188E+02,1.6703911E-05,1.3018378E+02,3.5457E-02,-1.24058E-01,2.1202428E+02
1.1556551E-05,4.5154045E+01,-1.38722E-01,-7.7388E-02,1.5911065E+02,1.3862608E-05,8.5314297E+01,4.1997E-02,-3.1448E-02,2.9531973E+02,1.718354E-05,1.3018467E+02,-3.8388E-02,-9.645E-03,2.1202356E+02
2.1007695E-05,4.5154372E+01,-9.6748E-02,-1.1362E-01,1.5911001E+02,1.4675281E-05,8.5316375E+01,3.6204E-02,4.6605E-02,2.9531782E+02,1.494995E-05,1.3018588E+02,-2.1489E-02,5.6242E-02,2.1202371E+02
2.0881667E-05,4.5154389E+01,-9.6729E-02,-7.1985E-02,1.5910993E+02,1.4903985E-05,8.5314908E+01,5.6883E-02,1.1836E-02,2.9532156E+02,1.7784814E-05,1.3018558E+02,-1.2869E-02,4.3496E-02,2.1202284E+02
8.7597833E-06,4.5154434E+01,-6.4239E-02,-1.40903E-01,1.591106E+02,1.232489E-05,8.5313025E+01,7.1563E-02,-2.3589E-02,2.9532064E+02,1.7637428E-05,1.3018372E+02,2.0114E-02,-2.3209E-02,2.1202339E+02
8.9952546E-06,4.5153964E+01,-7.4338E-02,-1.52995E-01,1.591106E+02,1.5079418E-05,8.5313207E+01,1.02779E-01,-1.65258E-01,2.9532324E+02,2.0949662E-05,1.3018409E+02,7.9578E-02,-1.47763E-01,2.1202288E+02
7.8143001E-06,4.5153943E+01,-1.14152E-01,-1.6862E-01,1.5911021E+02,1.1639257E-05,8.5315609E+01,1.01688E-01,-1.51072E-01,2.9531803E+02,1.1837537E-05,1.3018349E+02,7.1674E-02,-1.39836E-01,2.1202355E+02
1.3282018E-05,4.5154576E+01,-2.1036E-02,-1.39032E-01,1.5911102E+02,1.4258647E-05,8.5312393E+01,6.888E-02,-7.838E-03,2.953192E+02,2.0480987E-05,1.3018472E+02,2.0155E-02,1.9168E-02,2.1202275E+02
1.5952382E-05,4.5154174E+01,-1.39137E-01,-4.1394E-02,1.5910933E+02,1.4594659E-05,8.5315865E+01,3.0109E-02,9.0464E-02,2.9531729E+02,1.5572808E-05,1.3018574E+02,-8.063E-03,8.729E-02,2.1202334E+02
2.1655743E-05,4.5154432E+01,-1.03427E-01,-4.2399E-02,1.5911049E+02,1.5483224E-05,8.5315562E+01,1.0935E-02,7.3734E-02,2.9531656E+02,1.661251E-05,1.3018568E+02,-2.7604E-02,7.6579E-02,2.1202316E+02
7.399252E-06,4.5154067E+01,-1.19841E-01,-1.22996E-01,1.5911033E+02,1.3571684E-05,8.5311962E+01,1.4165E-02,-3.5433E-02,2.9532292E+02,2.0595194E-05,1.3018444E+02,-5.3376E-02,-1.4287E-02,2.1202405E+02
1.5764873E-05,4.5154383E+01,-1.01002E-01,-1.47226E-01,1.5911109E+02,1.2775794E-05,8.5314723E+01,-6.7307E-02,7.704E-02,2.9531927E+02,1.5475093E-05,1.3018562E+02,-8.6796E-02,6.0163E-02,2.1202257E+02
1.2150681E-05,4.515405E+01,-1.29063E-01,-1.16497E-01,1.5910994E+02,1.3854426E-05,8.5313552E+01,-3.635E-02,3.3443E-02,2.9532026E+02,1.9582637E-05,1.3018491E+02,-6.4474E-02,3.1417E-02,2.1202314E+02
1.0831738E-05,4.5154033E+01,-1.23071E-01,-1.17316E-01,1.5911085E+02,1.4179572E-05,8.5313078E+01,8.519E-03,2.3757E-02,2.9532125E+02,1.9338699E-05,1.301849E+02,-5.1561E-02,2.2337E-02,2.1202365E+02
6.2877195E-06,4.5154443E+01,-6.3208E-02,-2.4139E-01,1.5911051E+02,1.1928536E-05,8.5312882E+01,-1.092E-03,-2.46652E-01,2.9531855E+02,1.5500223E-05,1.3018425E+02,-1.7935E-02,-2.22324E-01,2.1202292E+02
1.7927337E-05,4.5154228E+01,-1.04945E-01,-8.04E-02,1.5910986E+02,1.38428E-05,8.5314469E+01,8.0921E-02,-1.666E-02,2.9532255E+02,1.8931025E-05,1.301854E+02,4.5923E-02,-1.2921E-02,2.1202379E+02
1.3648407E-05,4.5154E+01,-1.14738E-01,-1.3596E-01,1.5911118E+02,1.3549909E-05,8.5313101E+01,1.5064E-02,-3.0872E-02,2.9532198E+02,2.1718145E-05,1.3018501E+02,-5.5001E-02,-8.697E-03,2.120236E+02
7.2471087E-07,4.5154105E+01,-7.324E-02,-1.93843E-01,1.5911122E+02,1.2991118E-05,8.5312063E+01,8E-02,-1.74094E-01,2.9532156E+02,1.5952262E-05,1.3018333E+02,5.4437E-02,-1.584E-01,2.1202227E+02
8.5647176E-06,4.5154318E+01,-7.0595E-02,-1.26446E-01,1.5910999E+02,1.3839697E-05,8.5313676E+01,1.16876E-01,-3.6556E-02,2.9532329E+02,1.4451427E-05,1.3018408E+02,8.9465E-02,-2.916E-02,2.1202392E+02
1.1038941E-05,4.5154544E+01,-3.1179E-02,-1.82947E-01,1.5911074E+02,1.2661852E-05,8.5313154E+01,6.6818E-02,-9.708E-03,2.953178E+02,1.7609451E-05,1.3018424E+02,-9.09E-03,-6.097E-03,2.1202258E+02
1.3203303E-05,4.5154554E+01,-4.4294E-02,-1.68305E-01,1.5911105E+02,1.3967131E-05,8.5314314E+01,1.712E-02,8.691E-03,2.9531415E+02,1.6595666E-05,1.3018453E+02,-5.1596E-02,2.5055E-02,2.1202431E+02
1.3808395E-05,4.5154234E+01,-1.13084E-01,-1.5241E-01,1.5911099E+02,1.2397103E-05,8.5315774E+01,-1.5259E-02,7.3255E-02,2.953177E+02,1.4176145E-05,1.3018467E+02,-5.7634E-02,6.0471E-02,2.1202321E+02
1.1314301E-05,4.5154183E+01,-1.45798E-01,-1.39498E-01,1.5911023E+02,1.1809809E-05,8.5315425E+01,-6.6657E-02,8.9029E-02,2.9531771E+02,1.3340489E-05,1.3018497E+02,-8.9127E-02,6.759E-02,2.1202313E+02
8.7075441E-06,4.5154008E+01,-1.57352E-01,-1.31169E-01,1.5911043E+02,1.1567379E-05,8.5314861E+01,-3.642E-02,8.033E-02,2.9531875E+02,1.3933192E-05,1.3018445E+02,-7.1532E-02,5.8989E-02,2.1202407E+02
1.3259381E-05,4.5153983E+01,-1.66673E-01,-1.33805E-01,1.5910986E+02,1.1198725E-05,8.5316263E+01,-6.1271E-02,2.0141E-02,2.953227E+02,1.2862663E-05,1.3018543E+02,-8.4443E-02,-3.717E-03,2.1202341E+02
1.8266512E-05,4.5154298E+01,-1.36587E-01,-1.34363E-01,1.5910985E+02,1.2671679E-05,8.5316058E+01,-9.4652E-02,-1.10778E-01,2.9531792E+02,1.4474371E-05,1.3018577E+02,-1.0501E-01,-9.2242E-02,2.1202391E+02
1.3076536E-05,4.515462E+01,-9.1877E-02,-1.19503E-01,1.5910965E+02,1.557995E-05,8.5313733E+01,-7.7313E-02,-1.32425E-01,2.9531852E+02,1.6814582E-05,1.3018528E+02,-8.8228E-02,-1.05981E-01,2.1202463E+02
2.298195E-05,4.5153835E+01,-1.48694E-01,-2.8704E-02,1.5911011E+02,1.6615603E-05,8.531604E+01,5.1167E-02,-2.0185E-02,2.9532288E+02,2.1585447E-05,1.3018621E+02,-1.5381E-02,2.4052E-02,2.120246E+02
6.3603191E-06,4.5154285E+01,-9.8552E-02,-1.59967E-01,1.5911068E+02,1.2832079E-05,8.5313306E+01,-1.4094E-02,4.0635E-02,2.953192E+02,1.4639303E-05,1.3018461E+02,-6.2458E-02,1.959E-02,2.1202223E+02
1.3797709E-05,4.5154437E+01,-9.8196E-02,-1.18079E-01,1.5911044E+02,1.2761476E-05,8.5315094E+01,2.234E-03,3.3067E-02,2.9531681E+02,1.3319991E-05,1.3018517E+02,-5.9748E-02,1.609E-02,2.120222E+02
1.0635168E-05,4.5153954E+01,-1.59298E-01,-1.15594E-01,1.5911056E+02,1.1916789E-05,8.5313894E+01,-3.6057E-02,9.0186E-02,2.9532288E+02,1.6281171E-05,1.3018531E+02,-7.1496E-02,6.3951E-02,2.1202208E+02
1.0718165E-05,4.5154122E+01,-1.2317E-01,-1.102E-01,1.5911004E+02,1.3115599E-05,8.5313033E+01,1.874E-03,7.2328E-02,2.9532311E+02,1.9420243E-05,1.3018474E+02,-4.4287E-02,6.1757E-02,2.1202287E+02
2.3238088E-05,4.5154191E+01,-8.3503E-02,-1.29231E-01,1.5911149E+02,1.4232247E-05,8.5316577E+01,8.6637E-02,-1.7167E-02,2.9531534E+02,1.7853738E-05,1.3018564E+02,5.29E-02,-2.347E-03,2.1202273E+02
1.4143053E-05,4.5154267E+01,-6.8463E-02,-1.61308E-01,1.5911067E+02,1.2401557E-05,8.5313585E+01,7.9124E-02,-1.7415E-02,2.953161E+02,2.0482843E-05,1.3018435E+02,3.9094E-02,-1.7378E-02,2.1202439E+02
1.738955E-05,4.515451E+01,-4.7398E-02,-1.86609E-01,1.5911023E+02,1.1433797E-05,8.531556E+01,6.038E-02,-5.4578E-02,2.9531675E+02,1.6384565E-05,1.3018362E+02,-2.057E-03,-4.6932E-02,2.1202467E+02
1.2883327E-05,4.5154303E+01,-1.03887E-01,-1.16936E-01,1.5911047E+02,1.2413913E-05,8.5316332E+01,1.01045E-01,6.4919E-02,2.9531916E+02,9.6283689E-06,1.3018532E+02,6.6423E-02,6.0221E-02,2.120231E+02
1.2120859E-05,4.5154601E+01,-2.8912E-02,-1.54248E-01,1.5910998E+02,1.3057335E-05,8.5313374E+01,8.762E-02,-3.7053E-02,2.9532056E+02,1.6288289E-05,1.3018434E+02,5.2875E-02,-3.4916E-02,2.1202357E+02
4.4299203E-06,4.5154049E+01,-1.05713E-01,-1.66723E-01,1.5911168E+02,1.2733763E-05,8.531145E+01,-3.6066E-02,-3.463E-03,2.9532365E+02,2.0154211E-05,1.3018371E+02,-6.5543E-02,9.443E-03,2.1202364E+02
1.2556547E-05,4.5154314E+01,-8.1301E-02,-1.61202E-01,1.5911096E+02,1.3552813E-05,8.531472E+01,4.4621E-02,2.3081E-02,2.9531687E+02,1.5408236E-05,1.3018475E+02,-3.2095E-02,3.7171E-02,2.12022E+02
1.2294498E-05,4.5154426E+01,-6.621E-02,-1.58611E-01,1.5910993E+02,1.2670757E-05,8.5314405E+01,5.3011E-02,-6.8969E-02,2.95317E+02,1.6804845E-05,1.3018424E+02,4.217E-03,-6.382E-02,2.1202448E+02
1.5941408E-05,4.5154283E+01,-8.0689E-02,-1.05229E-01,1.5910977E+02,1.4192358E-05,8.5312189E+01,5.5114E-02,5.246E-03,2.953213E+02,2.4633331E-05,1.3018511E+02,-2.489E-02,2.7152E-02,2.1202313E+02
3.2684222E-06,4.5153725E+01,-1.71935E-01,-1.08782E-01,1.5911E+02,1.2288753E-05,8.5311615E+01,1.1735E-02,6.7077E-02,2.9532675E+02,1.732493E-05,1.3018416E+02,-4.4892E-02,4.9547E-02,2.1202285E+02
7.8755497E-06,4.5153788E+01,-1.59466E-01,-1.20184E-01,1.5911134E+02,1.2778088E-05,8.5312389E+01,-4.5078E-02,8.7525E-02,2.9532355E+02,1.8034038E-05,1.3018544E+02,-7.471E-02,6.168E-02,2.1202211E+02
1.3111794E-05,4.5154116E+01,-1.35964E-01,-1.04677E-01,1.5911033E+02,1.3657291E-05,8.5313154E+01,-8.9968E-02,2.1692E-02,2.953207E+02,1.9807705E-05,1.3018521E+02,-9.8767E-02,2.2466E-02,2.1202385E+02
1.5156925E-05,4.515438E+01,-8.0093E-02,-1.13577E-01,1.591104E+02,1.541033E-05,8.5314158E+01,4.8555E-02,-3.1318E-02,2.9531786E+02,1.7858516E-05,1.301854E+02,-2.3607E-02,-8.096E-03,2.1202283E+02
1.1712488E-05,4.515401E+01,-1.13127E-01,-1.78189E-01,1.591105E+02,1.1414935E-05,8.5314439E+01,5.9813E-02,-5.6176E-02,2.9532036E+02,1.8365491E-05,1.3018412E+02,1.345E-03,-6.2155E-02,2.1202505E+02
5.0606319E-06,4.5153909E+01,-1.22657E-01,-1.84774E-01,1.5911182E+02,1.2194955E-05,8.5312244E+01,-1.2416E-02,-1.09802E-01,2.9531935E+02,1.8157075E-05,1.3018394E+02,-4.5187E-02,-9.4075E-02,2.1202388E+02
1.4570268E-05,4.5153976E+01,-1.28389E-01,-8.1308E-02,1.5911013E+02,1.4306937E-05,8.5314078E+01,6.7988E-02,-2.6977E-02,2.9532056E+02,2.2040116E-05,1.3018483E+02,2.2898E-02,-1.8621E-02,2.1202334E+02
1.79868E-05,4.5154357E+01,-1.32475E-01,-6.1669E-02,1.5910996E+02,1.4765871E-05,8.531464E+01,-8.0321E-02,-5.4752E-02,2.9532169E+02,1.6942902E-05,1.3018562E+02,-9.3762E-02,-2.9133E-02,2.1202427E+02
1.2091521E-05,4.5154074E+01,-1.28098E-01,-1.38817E-01,1.5911053E+02,1.2901492E-05,8.5316039E+01,3.0587E-02,-2.1193E-02,2.9531607E+02,1.4809446E-05,1.3018452E+02,-5.205E-02,4.693E-03,2.1202298E+02
1.9390581E-05,4.5154381E+01,-1.2146E-01,-1.47409E-01,1.5910915E+02,1.1272274E-05,8.5318359E+01,-1.2649E-02,-1.06282E-01,2.9531728E+02,1.0169722E-05,1.301852E+02,-4.9863E-02,-9.0115E-02,2.1202416E+02
4.7801568E-06,4.5153893E+01,-1.50174E-01,-7.8592E-02,1.5910994E+02,1.3261189E-05,8.5311058E+01,4.1186E-02,-4.2708E-02,2.9532454E+02,2.1156808E-05,1.301839E+02,-3.0859E-02,-3.2608E-02,2.1202362E+02
8.9557531E-06,4.5154185E+01,-1.0262E-01,-1.09871E-01,1.5911008E+02,1.5562725E-05,8.5313184E+01,3.4494E-02,-4.1648E-02,2.9531703E+02,1.9913216E-05,1.3018447E+02,-3.4251E-02,-5.202E-03,2.1202386E+02
1.6472416E-05,4.5154387E+01,-7.1709E-02,-1.38526E-01,1.5911E+02,1.3598511E-05,8.5314565E+01,7.0722E-02,-8.2043E-02,2.9531903E+02,1.6281643E-05,1.3018527E+02,3.4574E-02,-7.894E-02,2.1202436E+02
1.2486167E-05,4.5154349E+01,-8.1219E-02,-1.9274E-01,1.5911101E+02,1.1502243E-05,8.5314475E+01,-1.8616E-02,-3.0002E-02,2.9531734E+02,1.5651865E-05,1.3018446E+02,-6.7024E-02,-1.5627E-02,2.12024E+02
1.0362258E-05,4.5153827E+01,-1.67953E-01,-1.76799E-01,1.5911051E+02,1.0056602E-05,8.5317467E+01,7.6701E-02,4.44E-03,2.9531978E+02,1.0553576E-05,1.3018441E+02,9.364E-03,-3.2696E-02,2.1202376E+02
1.498164E-05,4.5154197E+01,-8.1847E-02,-1.54646E-01,1.5911084E+02,1.2451267E-05,8.5314578E+01,1.06867E-01,-9.263E-03,2.9531994E+02,1.7221545E-05,1.3018505E+02,7.4689E-02,-1.5156E-02,2.1202302E+02
1.1738495E-05,4.5154525E+01,-5.157E-02,-1.87793E-01,1.5911048E+02,1.1718318E-05,8.5314227E+01,6.1072E-02,-1.7323E-02,2.9531641E+02,1.453729E-05,1.3018435E+02,-1.8947E-02,-2.8496E-02,2.1202338E+02
1.364122E-05,4.515406E+01,-1.34966E-01,-1.07561E-01,1.5911038E+02,1.3099065E-05,8.5315554E+01,4.5612E-02,6.6631E-02,2.9532058E+02,1.53597E-05,1.3018513E+02,-1.1053E-02,6.6451E-02,2.1202319E+02
1.3470347E-05,4.5154168E+01,-1.16173E-01,-1.17416E-01,1.5911042E+02,1.4292862E-05,8.5314626E+01,6.68E-03,6.1889E-02,2.9531869E+02,1.7046867E-05,1.3018537E+02,-4.2362E-02,5.4583E-02,2.1202257E+02
9.8498861E-06,4.5154293E+01,-9.6367E-02,-1.61978E-01,1.5911115E+02,1.2093432E-05,8.5313465E+01,-3.236E-03,8.826E-02,2.9532159E+02,1.6371455E-05,1.3018457E+02,-4.8108E-02,7.1521E-02,2.1202235E+02
7.8903057E-06,4.51544E+01,-6.1794E-02,-1.95553E-01,1.5911096E+02,1.2477715E-05,8.5313132E+01,6.4257E-02,-3.485E-03,2.9532054E+02,1.5759656E-05,1.3018411E+02,4.859E-03,1.5652E-02,2.1202345E+02
1.6465869E-05,4.515423E+01,-1.20762E-01,-1.12358E-01,1.5910958E+02,1.2801206E-05,8.5316347E+01,3.8501E-02,1.28706E-01,2.9531609E+02,1.5282163E-05,1.3018515E+02,1.429E-03,1.19775E-01,2.1202313E+02
1.1536608E-05,4.5154219E+01,-1.30669E-01,-8.9654E-02,1.5910945E+02,1.3197933E-05,8.5314459E+01,1.2217E-02,-4.2383E-02,2.9532064E+02,1.5436066E-05,1.3018455E+02,-5.2583E-02,-1.5958E-02,2.1202486E+02
1.2441968E-05,4.5154273E+01,-1.01826E-01,-1.15784E-01,1.59111E+02,1.4563444E-05,8.5314228E+01,9.68E-04,-7.5635E-02,2.9531896E+02,1.7314511E-05,1.3018491E+02,-4.4305E-02,-5.1095E-02,2.1202388E+02
1.6024063E-05,4.5154116E+01,-7.4198E-02,-1.9983E-01,1.5911044E+02,1.20648E-05,8.5317469E+01,1.01833E-01,-1.64943E-01,2.953192E+02,1.3287649E-05,1.3018426E+02,7.2305E-02,-1.51092E-01,2.1202322E+02
1.3786608E-05,4.5154204E+01,-9.1277E-02,-1.31297E-01,1.5911023E+02,1.410083E-05,8.5314119E+01,6.1301E-02,-4.1411E-02,2.9531973E+02,2.0070519E-05,1.3018433E+02,1.5757E-02,-2.9444E-02,2.1202407E+02
1.2355637E-05,4.5154198E+01,-1.07917E-01,-1.57102E-01,1.5911075E+02,1.1621876E-05,8.5314032E+01,-1.1212E-02,1.6002E-02,2.9531992E+02,1.6700271E-05,1.3018452E+02,-6.1519E-02,1.786E-03,2.1202409E+02
1.3264129E-05,4.5154214E+01,-1.20383E-01,-1.64566E-01,1.5910972E+02,1.1124167E-05,8.5314541E+01,-2.968E-02,-8.069E-03,2.9532228E+02,1.6122525E-05,1.3018499E+02,-7.0065E-02,-1.7449E-02,2.1202291E+02
9.1538793E-06,4.515401E+01,-1.40711E-01,-1.21972E-01,1.5911024E+02,1.3559126E-05,8.5314757E+01,2.1762E-02,-2.5675E-02,2.9531939E+02,1.4572923E-05,1.3018458E+02,-5.0053E-02,3.012E-03,2.1202373E+02
1.3679862E-05,4.5154539E+01,-5.3904E-02,-1.51001E-01,1.5910967E+02,1.2410624E-05,8.5313733E+01,5.4445E-02,-3.228E-02,2.9531835E+02,1.7543348E-05,1.3018397E+02,-2.9881E-02,-1.5843E-02,2.1202429E+02
1.3350578E-05,4.5153924E+01,-1.39982E-01,-7.5214E-02,1.5911029E+02,1.3743929E-05,8.5314635E+01,7.5949E-02,2.2911E-02,2.953213E+02,1.9402802E-05,1.3018458E+02,2.9836E-02,4.5739E-02,2.1202477E+02
1.5726918E-05,4.5154276E+01,-1.02943E-01,-1.02788E-01,1.5911013E+02,1.3709615E-05,8.5314009E+01,5.6432E-02,-7.855E-03,2.9532218E+02,1.8272768E-05,1.3018533E+02,-2.9054E-02,5E-03,2.1202302E+02
1.2293432E-05,4.5154527E+01,-7.3676E-02,-1.66275E-01,1.5911024E+02,1.2821597E-05,8.5314686E+01,-1.9342E-02,8.4729E-02,2.953174E+02,1.3815246E-05,1.3018403E+02,-5.3318E-02,7.7673E-02,2.1202467E+02
7.13799E-06,4.5154251E+01,-1.08119E-01,-8.3178E-02,1.5910996E+02,1.6531263E-05,8.5312551E+01,6.213E-03,-5.6701E-02,2.9531928E+02,1.9601328E-05,1.3018473E+02,-4.7594E-02,-1.9638E-02,2.1202253E+02
1.7603733E-05,4.5153953E+01,-1.16168E-01,-9.671E-02,1.5911122E+02,1.6812138E-05,8.5314533E+01,3.7895E-02,-4.1971E-02,2.9531934E+02,2.2129028E-05,1.3018554E+02,-2.8028E-02,-3.329E-03,2.1202393E+02
1.1144401E-05,4.5154146E+01,-1.04225E-01,-1.3471E-01,1.591104E+02,1.3788413E-05,8.5314494E+01,5.4842E-02,-7.2636E-02,2.9531854E+02,1.6596192E-05,1.3018479E+02,1.1821E-02,-6.7888E-02,2.1202293E+02
5.4518476E-06,4.5154375E+01,-4.2374E-02,-1.6536E-01,1.5911078E+02,1.2590354E-05,8.5310542E+01,9.2382E-02,-6.311E-03,2.9532285E+02,2.1691565E-05,1.3018394E+02,5.9673E-02,-7.551E-03,2.120227E+02
8.9049556E-06,4.5153884E+01,-1.4201E-01,-1.59346E-01,1.5911099E+02,1.1411457E-05,8.5315244E+01,7.691E-02,1.4358E-02,2.9532044E+02,1.4278464E-05,1.301841E+02,2.5219E-02,1.9346E-02,2.1202371E+02
7.6903233E-06,4.5153963E+01,-1.06641E-01,-1.67504E-01,1.5911062E+02,1.223318E-05,8.5314718E+01,1.03733E-01,-1.17122E-01,2.9531946E+02,1.3892525E-05,1.3018429E+02,7.1682E-02,-1.13166E-01,2.1202278E+02
5.7153952E-06,4.5153364E+01,-1.33649E-01,-1.98175E-01,1.5911002E+02,1.0849077E-05,8.5314248E+01,1.68252E-01,-1.02406E-01,2.9532327E+02,1.5374778E-05,1.301838E+02,1.34433E-01,-1.03926E-01,2.1202184E+02
6.5796468E-06,4.5154018E+01,-1.04336E-01,-1.86343E-01,1.5911071E+02,1.0512398E-05,8.5314328E+01,1.11439E-01,-9.5606E-02,2.9532332E+02,1.3963999E-05,1.3018305E+02,7.5283E-02,-9.4095E-02,2.1202353E+02
1.9824302E-05,4.5154077E+01,-1.26968E-01,-1.16749E-01,1.5911034E+02,1.4448183E-05,8.5317673E+01,2.3625E-02,-9.5003E-02,2.953183E+02,1.4684162E-05,1.3018513E+02,-1.6719E-02,-7.5449E-02,2.1202494E+02
1.5603227E-05,4.5154348E+01,-1.1095E-01,-1.31871E-01,1.5910965E+02,1.1625835E-05,8.5313972E+01,-6.1882E-02,4.7937E-02,2.9531933E+02,1.8050059E-05,1.3018507E+02,-8.5423E-02,2.9157E-02,2.1202389E+02
9.5556912E-06,4.5154365E+01,-7.9473E-02,-1.62369E-01,1.5911019E+02,1.2640079E-05,8.5312583E+01,2.9717E-02,2.5107E-02,2.9532071E+02,1.7736501E-05,1.3018426E+02,-4.6597E-02,2.2117E-02,2.1202403E+02
7.9504439E-06,4.5154464E+01,-6.7694E-02,-1.35696E-01,1.5911098E+02,1.5043974E-05,8.5311316E+01,-8.056E-02,3.5308E-02,2.9532111E+02,2.2035092E-05,1.3018425E+02,-8.8492E-02,4.2544E-02,2.1202424E+02
1.3072767E-05,4.515417E+01,-1.33587E-01,-1.63555E-01,1.5911018E+02,1.0293674E-05,8.5316002E+01,1.9504E-02,6.2734E-02,2.9531771E+02,1.294327E-05,1.3018495E+02,-5.6909E-02,2.1133E-02,2.1202464E+02
1.9578411E-05,4.5154198E+01,-1.11443E-01,-1.00774E-01,1.5911052E+02,1.3635555E-05,8.5315006E+01,2.7904E-02,5.4355E-02,2.953214E+02,1.9446701E-05,1.3018529E+02,-3.0101E-02,5.6981E-02,2.1202349E+02
7.1064747E-06,4.515401E+01,-1.33853E-01,-9.5051E-02,1.5911023E+02,1.471411E-05,8.5312722E+01,-1.8516E-02,-3.63E-02,2.9531822E+02,1.9604082E-05,1.3018467E+02,-5.9501E-02,-4.622E-03,2.1202365E+02
1.3381475E-05,4.5154158E+01,-1.21048E-01,-8.7516E-02,1.5911047E+02,1.3808744E-05,8.5314787E+01,6.6765E-02,-1.3704E-02,2.9532112E+02,1.6605965E-05,1.3018465E+02,8.055E-03,1.6928E-02,2.1202382E+02
7.9945077E-06,4.5154403E+01,-8.6049E-02,-1.11219E-01,1.5911001E+02,1.4343873E-05,8.5313395E+01,3.9231E-02,1.4273E-02,2.9531933E+02,1.6922242E-05,1.3018415E+02,-2.9815E-02,4.0239E-02,2.1202397E+02
1.560854E-05,4.5154196E+01,-8.8431E-02,-1.50619E-01,1.5911046E+02,1.3198633E-05,8.5314338E+01,5.9376E-02,-2.7027E-02,2.9531921E+02,2.0524423E-05,1.3018421E+02,-1.9925E-02,2.554E-03,2.1202407E+02
6.7370731E-06,4.5153919E+01,-9.8917E-02,-1.5464E-01,1.5911031E+02,1.237621E-05,8.5314041E+01,1.35523E-01,-8.0654E-02,2.9532005E+02,1.6341336E-05,1.3018344E+02,1.05997E-01,-7.5945E-02,2.1202346E+02
9.9138418E-06,4.515426E+01,-9.6574E-02,-1.81452E-01,1.5911039E+02,1.2434598E-05,8.5316093E+01,4.2073E-02,-1.21826E-01,2.9531739E+02,1.1104203E-05,1.3018425E+02,5.712E-03,-1.1028E-01,2.1202273E+02
7.2946475E-06,4.5154089E+01,-1.10098E-01,-2.04405E-01,1.5910952E+02,1.0377615E-05,8.5313712E+01,7.7352E-02,-1.35317E-01,2.9532487E+02,1.3234834E-05,1.3018433E+02,4.0106E-02,-1.35152E-01,2.1202375E+02
6.6756314E-06,4.5154092E+01,-1.02672E-01,-1.43947E-01,1.5910949E+02,1.2614676E-05,8.5314008E+01,1.10299E-01,-7.9953E-02,2.9531902E+02,1.5029497E-05,1.3018409E+02,7.8033E-02,-8.0169E-02,2.1202416E+02
1.7417596E-05,4.5154206E+01,-7.1734E-02,-1.32128E-01,1.5911062E+02,1.3200834E-05,8.5314793E+01,1.07298E-01,4.1841E-02,2.9531928E+02,2.0223606E-05,1.3018448E+02,7.1534E-02,5.4881E-02,2.1202355E+02
6.1836856E-06,4.5154506E+01,-6.0788E-02,-8.8455E-02,1.5911007E+02,1.5423425E-05,8.5311896E+01,6.3484E-02,-1.2482E-02,2.9532146E+02,1.9740796E-05,1.3018404E+02,1.6469E-02,2.9851E-02,2.1202367E+02
4.4850668E-06,4.5153376E+01,-1.7816E-01,-1.89348E-01,1.5911008E+02,9.5962619E-06,8.5314555E+01,1.47444E-01,-7.3654E-02,2.9532345E+02,1.2750403E-05,1.301834E+02,1.05866E-01,-8.7798E-02,2.1202321E+02
8.3741481E-06,4.5153919E+01,-1.20216E-01,-8.3198E-02,1.5910993E+02,1.3699922E-05,8.5313775E+01,1.28935E-01,-4.7396E-02,2.9532262E+02,1.771256E-05,1.3018428E+02,1.00493E-01,-4.5341E-02,2.1202307E+02
9.7075131E-06,4.5154048E+01,-1.05334E-01,-1.39418E-01,1.5911066E+02,1.3334413E-05,8.5313311E+01,8.9689E-02,-1.3505E-02,2.9532216E+02,1.8620818E-05,1.3018433E+02,5.55E-02,-7.582E-03,2.1202353E+02
9.6254345E-06,4.5154221E+01,-8.9313E-02,-1.6738E-01,1.591099E+02,1.1259212E-05,8.5314193E+01,1.03251E-01,-4.8539E-02,2.9532057E+02,1.5150185E-05,1.3018407E+02,6.1781E-02,-5.9215E-02,2.1202333E+02
9.3014543E-06,4.515446E+01,-7.4724E-02,-1.5418E-01,1.5911081E+02,1.3607803E-05,8.5314147E+01,-4.451E-03,-1.09992E-01,2.9531745E+02,1.412202E-05,1.3018438E+02,-4.0171E-02,-8.9598E-02,2.1202326E+02
7.6997692E-06,4.5153852E+01,-1.45899E-01,-6.8942E-02,1.591098E+02,1.465447E-05,8.531344E+01,6.4685E-02,-6.3604E-02,2.9532169E+02,1.965557E-05,1.3018387E+02,2.9393E-02,-5.0616E-02,2.1202345E+02
1.5795334E-05,4.5154026E+01,-1.29783E-01,-1.53532E-01,1.5911002E+02,1.1242948E-05,8.5317976E+01,8.3634E-02,-7.7982E-02,2.9531784E+02,1.2933731E-05,1.3018448E+02,4.0525E-02,-8.1003E-02,2.120246E+02
7.5352546E-06,4.5154358E+01,-8.3786E-02,-1.34478E-01,1.5911086E+02,1.4404507E-05,8.5313674E+01,3.3776E-02,2.0123E-02,2.9531584E+02,1.6392173E-05,1.3018421E+02,-3.6164E-02,3.8975E-02,2.120231E+02
7.6794838E-06,4.5154249E+01,-1.19703E-01,-7.2548E-02,1.5910998E+02,1.5415691E-05,8.5313181E+01,-5.891E-03,7.2045E-02,2.9532099E+02,1.7859763E-05,1.3018443E+02,-3.9163E-02,7.222E-02,2.1202338E+02
2.5571482E-05,4.5154323E+01,-9.1499E-02,-9.9198E-02,1.5910959E+02,1.4298491E-05,8.531338E+01,-2.9542E-02,1.5026E-02,2.9532099E+02,2.4142199E-05,1.3018643E+02,-6.2866E-02,1.399E-02,2.1202283E+02
1.7271694E-05,4.5154275E+01,-8.2477E-02,-1.22088E-01,1.59112E+02,1.5096282E-05,8.5313683E+01,-1.5856E-02,-8.143E-03,2.953195E+02,2.0494127E-05,1.3018539E+02,-5.627E-02,2.0774E-02,2.1202292E+02
7.2400295E-06,4.5154584E+01,-5.4434E-02,-1.35416E-01,1.5911103E+02,1.4765181E-05,8.5312701E+01,-3.5121E-02,5.7848E-02,2.9531878E+02,1.6849813E-05,1.3018452E+02,-6.0725E-02,5.4815E-02,2.1202247E+02
1.1567976E-05,4.5153963E+01,-1.42431E-01,-8.5926E-02,1.5911088E+02,1.5173138E-05,8.5313679E+01,-5.772E-02,-1.4737E-02,2.9532604E+02,1.903067E-05,1.3018494E+02,-7.845E-02,9.739E-03,2.1202179E+02
1.384304E-05,4.5154378E+01,-9.763E-02,-8.9879E-02,1.5911027E+02,1.5612054E-05,8.5314084E+01,-9.944E-03,-3.4039E-02,2.9531853E+02,1.7512686E-05,1.3018497E+02,-5.6791E-02,1.3418E-02,2.1202349E+02
4.2691781E-06,4.5154288E+01,-1.22292E-01,-7.9512E-02,1.5911002E+02,1.3785767E-05,8.5313762E+01,4.2593E-02,7.6208E-02,2.953196E+02,1.296597E-05,1.3018385E+02,-3.183E-03,8.0505E-02,2.1202298E+02
8.8540649E-06,4.5153829E+01,-1.23919E-01,-1.36001E-01,1.5911019E+02,1.3769867E-05,8.5313691E+01,9.7052E-02,-4.5312E-02,2.9532181E+02,1.8001673E-05,1.3018453E+02,6.6172E-02,-4.2528E-02,2.1202234E+02
1.0356747E-05,4.5154035E+01,-8.6086E-02,-1.46412E-01,1.5911074E+02,1.4629752E-05,8.5313606E+01,9.7332E-02,-7.3392E-02,2.953245E+02,1.8060634E-05,1.3018458E+02,6.8582E-02,-6.6327E-02,2.1202322E+02
6.0310047E-06,4.5153636E+01,-1.9014E-01,-1.3123E-01,1.5911018E+02,1.1048861E-05,8.5315298E+01,5.4086E-02,8.165E-03,2.9531862E+02,1.2263328E-05,1.3018393E+02,-4.0188E-02,-3.442E-03,2.120241E+02
6.4387184E-06,4.5153962E+01,-1.28974E-01,-1.29034E-01,1.5910977E+02,1.2804324E-05,8.5312087E+01,6.0517E-02,-5.733E-03,2.9532007E+02,2.1046461E-05,1.3018411E+02,-2.1862E-02,-1.885E-03,2.1202326E+02
1.040965E-05,4.5153774E+01,-1.6903E-01,-1.36601E-01,1.5911017E+02,1.1327246E-05,8.5314832E+01,2.834E-02,-4.547E-03,2.9532473E+02,1.5491354E-05,1.3018471E+02,-5.7597E-02,-1.5301E-02,2.1202356E+02
1.576411E-05,4.5154068E+01,-1.28147E-01,-1.2588E-01,1.5910992E+02,1.2476562E-05,8.5316167E+01,5.9906E-02,-7.0959E-02,2.9532061E+02,1.5613102E-05,1.3018514E+02,1.1188E-02,-7.3031E-02,2.1202301E+02
1.6101141E-05,4.5154257E+01,-8.7573E-02,-1.54972E-01,1.5911024E+02,1.1416431E-05,8.5314831E+01,8.5995E-02,-6.6161E-02,2.9532034E+02,1.6780274E-05,1.3018512E+02,4.0301E-02,-7.8093E-02,2.1202372E+02
1.2053903E-05,4.5154349E+01,-1.18392E-01,-1.36833E-01,1.5910986E+02,1.1921736E-05,8.5315473E+01,-4.6593E-02,-5.3768E-02,2.9531793E+02,1.3327821E-05,1.3018456E+02,-7.7729E-02,-3.2783E-02,2.1202325E+02
6.764735E-06,4.5154299E+01,-1.16185E-01,-1.31547E-01,1.5910957E+02,1.2227332E-05,8.5312831E+01,-5.1652E-02,2.1944E-02,2.9532041E+02,1.6806464E-05,1.3018398E+02,-7.7729E-02,1.6616E-02,2.1202359E+02
1.2528195E-05,4.515414E+01,-1.13421E-01,-1.32605E-01,1.5911062E+02,1.4216256E-05,8.5314493E+01,-3.8784E-02,1.5647E-02,2.9531829E+02,1.7543033E-05,1.3018469E+02,-6.5446E-02,2.7824E-02,2.1202343E+02
1.5511612E-05,4.5154109E+01,-1.30477E-01,-5.0497E-02,1.5911053E+02,1.7009099E-05,8.5311103E+01,-1.06214E-01,-1.4673E-02,2.9532221E+02,2.8534393E-05,1.301857E+02,-1.08504E-01,4.966E-03,2.1202382E+02
9.0180538E-06,4.5153886E+01,-1.9876E-02,-1.77111E-01,1.5911099E+02,1.3758325E-05,8.531517E+01,1.9122E-01,-1.1086E-01,2.9532195E+02,1.5437754E-05,1.3018334E+02,1.62686E-01,-9.9443E-02,2.1202261E+02
1.5100922E-05,4.5153729E+01,-1.01162E-01,-1.43528E-01,1.5911052E+02,1.3095752E-05,8.5316722E+01,1.51818E-01,-8.2077E-02,2.9532245E+02,1.735905E-05,1.3018397E+02,1.2394E-01,-7.2152E-02,2.1202352E+02
1.0701661E-05,4.5153518E+01,-1.27807E-01,-1.44384E-01,1.5911014E+02,1.2196694E-05,8.5317284E+01,1.59481E-01,-1.47773E-01,2.9532533E+02,1.2857773E-05,1.3018363E+02,1.29065E-01,-1.37001E-01,2.1202289E+02
1.5848718E-05,4.5154339E+01,-1.05831E-01,-9.8508E-02,1.5910895E+02,1.425534E-05,8.5316224E+01,7.6341E-02,-1.3156E-02,2.9531729E+02,1.3473744E-05,1.3018524E+02,4.1665E-02,5.231E-03,2.1202319E+02
2.3487718E-06,4.5154118E+01,-1.09404E-01,-1.90441E-01,1.5911031E+02,1.1044002E-05,8.5313106E+01,9.0386E-02,-5.2872E-02,2.9532009E+02,1.225309E-05,1.3018334E+02,4.9228E-02,-6.2618E-02,2.1202396E+02
2.2100471E-05,4.5154595E+01,-5.5196E-02,-1.19877E-01,1.5911037E+02,1.4249165E-05,8.5315346E+01,3.3532E-02,6.2929E-02,2.9531425E+02,1.5254378E-05,1.3018592E+02,-2.1004E-02,6.4202E-02,2.1202311E+02
1.3479156E-05,4.5154112E+01,-1.30075E-01,-1.29663E-01,1.5911048E+02,1.2847988E-05,8.5316004E+01,2.5926E-02,6.0089E-02,2.9531901E+02,1.3823965E-05,1.3018485E+02,-3.1858E-02,5.7362E-02,2.1202401E+02
7.7283951E-06,4.5154303E+01,-9.3182E-02,-1.26688E-01,1.5911081E+02,1.43731E-05,8.5313002E+01,2.3202E-02,2.3183E-02,2.9531993E+02,1.6640784E-05,1.301844E+02,-4.5099E-02,3.2097E-02,2.1202303E+02
1.9786209E-05,4.5154305E+01,-9.6996E-02,-7.8435E-02,1.591104E+02,1.6282051E-05,8.5315211E+01,3.8022E-02,-3.2722E-02,2.9531743E+02,1.9908248E-05,1.301851E+02,-3.1945E-02,2.4712E-02,2.1202414E+02
4.6279234E-06,4.5153668E+01,-1.52694E-01,-1.26388E-01,1.5911082E+02,1.2671664E-05,8.531224E+01,5.6383E-02,-4.682E-02,2.9532165E+02,2.0422483E-05,1.3018342E+02,-2.42E-03,-4.4006E-02,2.1202393E+02
8.3869758E-06,4.5154574E+01,-4.8603E-02,-1.77294E-01,1.5910968E+02,1.1588163E-05,8.5313506E+01,5.8783E-02,-3.6843E-02,2.9531777E+02,1.5738208E-05,1.3018403E+02,-1.2397E-02,-4.8499E-02,2.1202413E+02
6.8798696E-06,4.5153864E+01,-1.46479E-01,-1.64004E-01,1.5911186E+02,1.1874843E-05,8.5313963E+01,1.2402E-02,-4.397E-02,2.9532169E+02,1.3911813E-05,1.3018463E+02,-5.3217E-02,-3.795E-02,2.1202238E+02
7.8224755E-06,4.5154104E+01,-1.10363E-01,-1.03471E-01,1.5911081E+02,1.5195612E-05,8.5312569E+01,5.3105E-02,-2.4726E-02,2.9532118E+02,1.8822978E-05,1.3018463E+02,-1.7443E-02,3.37E-03,2.1202305E+02
1.3056855E-05,4.5154255E+01,-1.23694E-01,-1.6063E-01,1.5911E+02,1.1430865E-05,8.5314648E+01,-7.5405E-02,2.459E-02,2.953189E+02,1.528954E-05,1.3018499E+02,-9.2184E-02,1.1481E-02,2.1202365E+02
6.4508134E-06,4.5154162E+01,-8.3455E-02,-1.6576E-01,1.5911098E+02,1.3389079E-05,8.5311582E+01,1.4845E-02,2.3669E-02,2.9531961E+02,2.2156158E-05,1.3018408E+02,-5.1283E-02,2.2491E-02,2.1202331E+02
1.2028079E-05,4.515426E+01,-9.2205E-02,-1.4378E-01,1.5911076E+02,1.3502457E-05,8.5313535E+01,-1.5234E-02,-5.0307E-02,2.9532113E+02,1.8947991E-05,1.301842E+02,-6.3416E-02,-1.1573E-02,2.1202354E+02
1.3632579E-05,4.5153949E+01,-1.40377E-01,-1.30096E-01,1.5911122E+02,1.2986171E-05,8.5315982E+01,2.2792E-02,-6.1624E-02,2.9532044E+02,1.4316298E-05,1.3018497E+02,-3.9211E-02,-4.5962E-02,2.1202373E+02
5.0536578E-06,4.5154519E+01,-5.7116E-02,-1.75747E-01,1.5910989E+02,1.2600181E-05,8.5312765E+01,3.6052E-02,-2.5563E-02,2.9531609E+02,1.5958789E-05,1.3018382E+02,-4.8145E-02,-8.947E-03,2.1202305E+02
1.312224E-05,4.5154433E+01,-8.2917E-02,-6.3181E-02,1.5911064E+02,1.7333142E-05,8.5312592E+01,3.5215E-02,-2.9927E-02,2.9532156E+02,2.0642129E-05,1.3018561E+02,-3.7589E-02,1.0484E-02,2.1202223E+02
1.2504425E-05,4.515418E+01,-1.24873E-01,-1.43087E-01,1.591102E+02,1.1705256E-05,8.5315005E+01,2.1248E-02,-3.7761E-02,2.9531983E+02,1.4939351E-05,1.3018468E+02,-5.2032E-02,-2.74E-02,2.1202398E+02
2.2409115E-05,4.5154067E+01,-1.24961E-01,-7.8737E-02,1.5910967E+02,1.4856432E-05,8.5315987E+01,5.8468E-02,-2.4466E-02,2.9531879E+02,2.0658263E-05,1.3018568E+02,-1.96E-03,7.749E-03,2.1202472E+02
1.2819446E-05,4.5154543E+01,-5.3109E-02,-1.84676E-01,1.5911041E+02,1.2493042E-05,8.5313367E+01,-1.66E-04,-1.34728E-01,2.953211E+02,1.5450642E-05,1.3018498E+02,-3.0252E-02,-1.20344E-01,2.120229E+02
9.0829316E-06,4.5154568E+01,-3.9799E-02,-2.14883E-01,1.5910909E+02,1.1097463E-05,8.5312906E+01,3.0951E-02,-2.05755E-01,2.9531948E+02,1.6816493E-05,1.3018367E+02,7.147E-03,-1.86266E-01,2.1202443E+02
1.2048677E-05,4.5154506E+01,-6.1814E-02,-1.45753E-01,1.5911056E+02,1.2079946E-05,8.5313591E+01,4.4795E-02,-2.7046E-02,2.9531809E+02,1.6392692E-05,1.3018421E+02,-4.0544E-02,-1.9325E-02,2.1202422E+02
1.4975465E-05,4.5154245E+01,-9.318E-02,-1.32756E-01,1.5911024E+02,1.3034133E-05,8.5313634E+01,6.0423E-02,-3.3124E-02,2.9532347E+02,1.8878113E-05,1.3018479E+02,1.0874E-02,-3.4707E-02,2.1202464E+02
1.7990707E-05,4.5154368E+01,-9.9925E-02,-7.8236E-02,1.5911012E+02,1.6744971E-05,8.5314502E+01,-2.6236E-02,3.8273E-02,2.9531882E+02,1.9051836E-05,1.3018565E+02,-5.3496E-02,4.8221E-02,2.1202265E+02
9.5884289E-06,4.5154651E+01,-6.0005E-02,-1.71162E-01,1.5911058E+02,1.2410957E-05,8.531355E+01,-8.1411E-02,-4.5754E-02,2.953169E+02,1.373105E-05,1.3018453E+02,-9.619E-02,-3.112E-02,2.1202375E+02
2.0955381E-05,4.5154584E+01,-8.1693E-02,-1.28081E-01,1.5911017E+02,1.3639724E-05,8.5315087E+01,-9.2562E-02,1.9867E-02,2.953151E+02,1.675964E-05,1.3018562E+02,-1.01492E-01,2.4238E-02,2.1202408E+02
1.1140902E-05,4.5154372E+01,-8.6462E-02,-1.35022E-01,1.5911033E+02,1.3661259E-05,8.5313369E+01,-2.9235E-02,-9.235E-03,2.9531816E+02,1.8228305E-05,1.3018447E+02,-6.0928E-02,1.3282E-02,2.1202451E+02
2.4908904E-05,4.5154447E+01,-1.0693E-01,-7.3198E-02,1.5911061E+02,1.553631E-05,8.5315609E+01,-6.8393E-02,-2.1118E-02,2.953179E+02,1.6886176E-05,1.3018634E+02,-8.3565E-02,3.935E-03,2.120248E+02
1.2285968E-05,4.5154537E+01,-8.0441E-02,-1.28497E-01,1.5911135E+02,1.3875132E-05,8.5313388E+01,-8.5707E-02,-3.7752E-02,2.953206E+02,1.5757091E-05,1.3018513E+02,-9.8397E-02,-2.1869E-02,2.1202331E+02
1.7831782E-05,4.5154343E+01,-1.06754E-01,-4.5293E-02,1.5911082E+02,1.6023192E-05,8.5314119E+01,-5.82E-03,1.15167E-01,2.9531947E+02,1.8947916E-05,1.3018537E+02,-2.9142E-02,1.10443E-01,2.1202401E+02
1.4952491E-05,4.5154035E+01,-1.32105E-01,-1.05375E-01,1.5911114E+02,1.3364214E-05,8.5314767E+01,-8.917E-03,-3.0476E-02,2.9531977E+02,1.803178E-05,1.3018504E+02,-6.0827E-02,-1.649E-03,2.1202307E+02
1.6176927E-05,4.515433E+01,-8.5967E-02,-1.43198E-01,1.5911112E+02,1.3966915E-05,8.5314976E+01,-1.5629E-02,-4.612E-03,2.9531709E+02,1.6830489E-05,1.3018504E+02,-5.8744E-02,1.6297E-02,2.1202368E+02
1.2283088E-05,4.5154084E+01,-1.42841E-01,-1.50896E-01,1.5911067E+02,1.1251745E-05,8.531515E+01,-3.2331E-02,1.11303E-01,2.9531685E+02,1.5090762E-05,1.3018481E+02,-6.3114E-02,8.9942E-02,2.120237E+02
1.1096259E-05,4.5154131E+01,-1.10041E-01,-1.57268E-01,1.591107E+02,1.3303724E-05,8.5314415E+01,9.585E-03,-6.7538E-02,2.9531971E+02,1.6851429E-05,1.3018481E+02,-4.4471E-02,-4.9128E-02,2.1202302E+02
5.3467595E-06,4.5154008E+01,-9.679E-02,-1.33546E-01,1.5911064E+02,1.4396142E-05,8.5311832E+01,7.8846E-02,-6.7414E-02,2.9532147E+02,2.137922E-05,1.301839E+02,4.6044E-02,-6.1193E-02,2.120238E+02
1.7100665E-05,4.5154129E+01,-9.7604E-02,-1.51698E-01,1.5911071E+02,1.2631342E-05,8.5316322E+01,5.5653E-02,-1.53277E-01,2.9531772E+02,1.7668436E-05,1.3018404E+02,2.7382E-02,-1.35457E-01,2.1202466E+02
1.0523595E-05,4.5154073E+01,-1.0946E-01,-8.7087E-02,1.591099E+02,1.5019523E-05,8.5313534E+01,9.469E-02,-5.407E-03,2.9532256E+02,2.0244555E-05,1.3018412E+02,6.4637E-02,1.927E-02,2.120241E+02
9.8043356E-06,4.5154363E+01,-6.7572E-02,-9.5823E-02,1.5911094E+02,1.4942223E-05,8.5312961E+01,9.695E-02,3.1922E-02,2.9532241E+02,1.778528E-05,1.3018448E+02,6.4182E-02,4.7245E-02,2.120234E+02
1.0962668E-05,4.5153708E+01,-1.27504E-01,-1.25824E-01,1.5911135E+02,1.3798151E-05,8.5312988E+01,7.5839E-02,-4.2172E-02,2.9532138E+02,2.4731009E-05,1.3018401E+02,4.1147E-02,-3.1724E-02,2.1202381E+02
1.8423158E-05,4.5154168E+01,-8.9375E-02,-1.36363E-01,1.5911112E+02,1.4388421E-05,8.5315561E+01,7.3947E-02,1.9555E-02,2.9531782E+02,1.7590394E-05,1.3018527E+02,2.273E-02,4.687E-02,2.1202236E+02
8.7892743E-06,4.5154255E+01,-8.3296E-02,-1.67762E-01,1.5911086E+02,1.2878767E-05,8.5312616E+01,1.7538E-02,-4.706E-02,2.953208E+02,1.8193249E-05,1.3018452E+02,-4.7353E-02,-3.0536E-02,2.12023E+02
1.8152005E-05,4.5154211E+01,-1.04763E-01,-1.28091E-01,1.591093E+02,1.228732E-05,8.5315198E+01,6.1201E-02,-2.988E-02,2.9531678E+02,2.0245573E-05,1.3018445E+02,-1.617E-02,-2.5388E-02,2.1202487E+02
1.2336006E-05,4.5154378E+01,-4.6492E-02,-1.98943E-01,1.5911046E+02,1.1760435E-05,8.531603E+01,1.20736E-01,-5.5848E-02,2.9531848E+02,1.2743092E-05,1.3018374E+02,8.6703E-02,-5.2253E-02,2.1202297E+02
1.1376656E-05,4.5154472E+01,-4.7805E-02,-7.211E-02,1.5911012E+02,1.4439987E-05,8.5313281E+01,1.04371E-01,8.7446E-02,2.9532035E+02,1.8194159E-05,1.3018456E+02,6.9133E-02,9.1189E-02,2.1202168E+02
9.738695E-06,4.5154418E+01,-3.5861E-02,-1.27012E-01,1.591105E+02,1.3823755E-05,8.5313048E+01,1.07126E-01,6.5672E-02,2.953194E+02,1.8457649E-05,1.3018393E+02,7.3899E-02,7.4243E-02,2.1202318E+02
1.9649374E-05,4.515439E+01,-9.0059E-02,-1.09052E-01,1.5911039E+02,1.3659847E-05,8.5315942E+01,6.4377E-02,-4.739E-02,2.9531881E+02,1.4551638E-05,1.3018536E+02,1.5101E-02,-4.6513E-02,2.1202371E+02
5.5265706E-06,4.5154508E+01,-6.75E-03,-1.29157E-01,1.5911089E+02,1.5563317E-05,8.5308999E+01,3.572E-02,-7.5106E-02,2.9532488E+02,2.8574717E-05,1.3018417E+02,-4.629E-03,-6.1067E-02,2.1202265E+02
1.5096081E-05,4.5153849E+01,-8.4557E-02,-1.60967E-01,1.5911063E+02,1.2626089E-05,8.5315606E+01,1.38444E-01,-1.21895E-01,2.9532303E+02,1.8267915E-05,1.3018439E+02,1.07989E-01,-1.14708E-01,2.1202357E+02
1.9188688E-05,4.5154152E+01,-1.07185E-01,-7.8918E-02,1.5911025E+02,1.6306547E-05,8.5314807E+01,6.1769E-02,3.0432E-02,2.9532013E+02,2.0838014E-05,1.3018531E+02,1.1306E-02,5.9938E-02,2.1202382E+02
1.9326415E-05,4.5154283E+01,-1.12607E-01,-7.7474E-02,1.5911037E+02,1.5299475E-05,8.5315771E+01,3.7284E-02,3.4257E-02,2.9531943E+02,1.6128442E-05,1.3018569E+02,-2.7053E-02,5.0393E-02,2.1202346E+02
1.4781715E-05,4.5154597E+01,-7.3018E-02,-1.07308E-01,1.59109E+02,1.3780415E-05,8.5314202E+01,3.3067E-02,6.253E-03,2.9531701E+02,1.6364424E-05,1.3018484E+02,-4.6131E-02,2.354E-02,2.1202329E+02
1.5286182E-05,4.5154158E+01,-1.04494E-01,-1.23448E-01,1.591112E+02,1.3189935E-05,8.5314372E+01,4.4E-02,3.9754E-02,2.9531841E+02,1.9374269E-05,1.3018471E+02,-2.2437E-02,4.9645E-02,2.120241E+02
1.111765E-05,4.5154667E+01,-6.6173E-02,-1.53688E-01,1.5911048E+02,1.3762235E-05,8.531165E+01,-8.6794E-02,-1.45638E-01,2.9532307E+02,1.8389324E-05,1.301852E+02,-9.7357E-02,-1.23621E-01,2.1202336E+02
1.5326077E-05,4.5154674E+01,-2.1038E-02,-2.38271E-01,1.5910951E+02,1.058197E-05,8.5314257E+01,4.7499E-02,-2.51034E-01,2.9531709E+02,1.5222391E-05,1.3018442E+02,2.5921E-02,-2.2867E-01,2.1202412E+02
1.4918753E-05,4.515458E+01,-4.5098E-02,-2.75538E-01,1.5911012E+02,9.5940994E-06,8.5317341E+01,6.6962E-02,-2.81705E-01,2.9531387E+02,8.6352238E-06,1.3018467E+02,4.2068E-02,-2.60133E-01,2.1202401E+02
1.3015473E-05,4.5154242E+01,-7.8869E-02,-2.36033E-01,1.5911007E+02,1.096887E-05,8.5315518E+01,6.1165E-02,-2.56709E-01,2.9531817E+02,1.4256373E-05,1.3018442E+02,3.8389E-02,-2.34495E-01,2.1202385E+02
4.7593188E-06,4.515461E+01,-3.2413E-02,-2.61224E-01,1.5911031E+02,9.4089572E-06,8.5312902E+01,1.9788E-02,-2.07626E-01,2.9531811E+02,1.2503776E-05,1.3018347E+02,-5.96E-03,-1.92572E-01,2.1202408E+02
1.458108E-05,4.5154187E+01,-1.15213E-01,-8.9213E-02,1.5911081E+02,1.4940523E-05,8.5314102E+01,7.758E-03,-8.3379E-02,2.9531988E+02,1.8385044E-05,1.3018551E+02,-3.5386E-02,-6.3546E-02,2.120223E+02
5.2284051E-06,4.5154233E+01,-1.028E-01,-7.225E-02,1.591109E+02,1.6696688E-05,8.5312085E+01,4.1859E-02,3.3079E-02,2.9532436E+02,1.9569764E-05,1.3018445E+02,-1.7897E-02,5.4986E-02,2.1202198E+02
1.7790416E-05,4.5154513E+01,-8.5436E-02,-1.1866E-01,1.5911072E+02,1.3635814E-05,8.5312417E+01,-1.07362E-01,-3.3078E-02,2.9531917E+02,2.1280397E-05,1.3018526E+02,-1.13744E-01,-1.7744E-02,2.1202451E+02
2.3639675E-05,4.5154282E+01,-1.06574E-01,-8.453E-02,1.5911064E+02,1.6189971E-05,8.5315703E+01,1.0305E-02,-2.5187E-02,2.9531959E+02,1.7433941E-05,1.3018684E+02,-5.2839E-02,1.104E-02,2.1202147E+02
1.3148028E-05,4.5154133E+01,-1.37837E-01,-6.9336E-02,1.5910962E+02,1.5884922E-05,8.5314502E+01,-5.1043E-02,1.9706E-02,2.9532173E+02,1.6412446E-05,1.3018558E+02,-6.9085E-02,3.0008E-02,2.120224E+02
2.0125756E-05,4.5154165E+01,-1.11874E-01,-1.46547E-01,1.5910981E+02,1.3086379E-05,8.5316306E+01,-1.2525E-02,-8.9174E-02,2.9532063E+02,1.8744128E-05,1.3018504E+02,-5.3989E-02,-6.3939E-02,2.1202432E+02
1.5274159E-05,4.5153891E+01,-1.67747E-01,-5.4541E-02,1.5910995E+02,1.3330599E-05,8.5316432E+01,1.2572E-02,-2.9227E-02,2.9532197E+02,1.5774713E-05,1.3018541E+02,-5.8528E-02,-5.179E-03,2.1202239E+02
1.1112445E-05,4.515445E+01,-7.5458E-02,-1.25015E-01,1.5910996E+02,1.3775937E-05,8.5312315E+01,-2.784E-03,1.1504E-01,2.9531824E+02,1.9655132E-05,1.3018498E+02,-3.3064E-02,1.03064E-01,2.1202234E+02
1.6758514E-05,4.5154184E+01,-1.30671E-01,-8.8252E-02,1.5911044E+02,1.2457956E-05,8.5316407E+01,3.0593E-02,1.17209E-01,2.9531545E+02,1.5428537E-05,1.3018525E+02,-7.403E-03,1.07352E-01,2.1202325E+02
1.8495087E-05,4.5154244E+01,-1.03525E-01,-7.6741E-02,1.5911006E+02,1.4374665E-05,8.5313892E+01,2.5339E-02,8.8638E-02,2.953184E+02,2.2375245E-05,1.3018503E+02,-1.2958E-02,8.8676E-02,2.1202463E+02
1.6152695E-05,4.5154568E+01,-3.6885E-02,-1.24393E-01,1.5911013E+02,1.4306453E-05,8.5311703E+01,-1.0118E-02,1.0282E-02,2.953198E+02,2.3822823E-05,1.3018471E+02,-5.368E-02,2.5322E-02,2.1202387E+02
1.0931795E-05,4.5154309E+01,-7.8729E-02,-1.59144E-01,1.5911075E+02,1.2848985E-05,8.531324E+01,6.1278E-02,6.0025E-02,2.9532175E+02,1.7564501E-05,1.3018427E+02,1.2703E-02,6.7658E-02,2.1202412E+02
1.7173781E-05,4.5154491E+01,-5.7476E-02,-1.49872E-01,1.591109E+02,1.3603929E-05,8.531619E+01,8.5388E-02,-2.1924E-02,2.9531457E+02,1.174573E-05,1.3018535E+02,4.977E-02,-1.8624E-02,2.1202254E+02
1.7856101E-05,4.5154554E+01,-2.6898E-02,-1.42384E-01,1.5911051E+02,1.1873059E-05,8.5312624E+01,6.9212E-02,4.5583E-02,2.953181E+02,2.0662871E-05,1.301845E+02,1.4559E-02,5.6705E-02,2.1202367E+02
1.8097477E-05,4.5154513E+01,-4.7315E-02,-1.58873E-01,1.5911019E+02,1.3313909E-05,8.53146E+01,6.6719E-02,-1.4289E-02,2.9531524E+02,1.7010474E-05,1.3018505E+02,1.6991E-02,-2.456E-03,2.1202334E+02
1.1370781E-05,4.515424E+01,-8.161E-02,-1.10288E-01,1.5911081E+02,1.4650274E-05,8.5314557E+01,9.5348E-02,7.3609E-02,2.953201E+02,1.5905219E-05,1.3018388E+02,5.9472E-02,8.6557E-02,2.1202359E+02
1.2219102E-05,4.5154524E+01,-8.219E-02,-1.4469E-01,1.5910994E+02,1.2926805E-05,8.5316226E+01,5.0196E-02,3.4916E-02,2.9531638E+02,1.0592582E-05,1.3018442E+02,-2.123E-02,5.0216E-02,2.1202305E+02
1.1233619E-05,4.5154291E+01,-7.5702E-02,-1.63326E-01,1.5911174E+02,1.271012E-05,8.5314296E+01,5.7842E-02,4.2042E-02,2.9531844E+02,1.6168863E-05,1.301842E+02,-6.953E-03,5.6623E-02,2.1202349E+02
7.3392669E-06,4.5154131E+01,-8.9702E-02,-1.30921E-01,1.5911149E+02,1.4032523E-05,8.5311415E+01,5.4388E-02,-1.486E-02,2.9532227E+02,2.2398564E-05,1.3018424E+02,-2.3547E-02,1.0433E-02,2.1202304E+02
1.7057821E-05,4.5154403E+01,-5.5817E-02,-1.46254E-01,1.591109E+02,1.4774059E-05,8.5314685E+01,6.2555E-02,-5.6857E-02,2.9531595E+02,1.6980941E-05,1.301852E+02,2.4133E-02,-4.8036E-02,2.1202301E+02
9.6286272E-06,4.5154774E+01,-3.917E-02,-1.71587E-01,1.5911001E+02,1.1103173E-05,8.5312911E+01,-6.7819E-02,-8.1816E-02,2.9531667E+02,1.4234914E-05,1.3018442E+02,-8.6842E-02,-6.8358E-02,2.1202378E+02
9.1603728E-06,4.515412E+01,-1.03831E-01,-1.27259E-01,1.5911033E+02,1.4791179E-05,8.5311366E+01,-7.807E-03,-1.47856E-01,2.9532452E+02,2.5000696E-05,1.3018419E+02,-2.946E-02,-1.25434E-01,2.12024E+02
1.2641437E-05,4.5153854E+01,-1.20238E-01,-1.0746E-01,1.5911053E+02,1.5256832E-05,8.5314654E+01,9.8099E-02,-4.3516E-02,2.9532142E+02,1.9005516E-05,1.301845E+02,7.1536E-02,-2.8455E-02,2.1202374E+02
4.1946442E-06,4.5154212E+01,-9.3821E-02,-7.5135E-02,1.5911007E+02,1.6859986E-05,8.5312105E+01,8.4026E-02,2.7985E-02,2.9531907E+02,2.0582438E-05,1.3018415E+02,4.7062E-02,5.3675E-02,2.120227E+02
8.7025013E-06,4.5153862E+01,-1.12466E-01,-1.67389E-01,1.5911058E+02,1.1999153E-05,8.5312764E+01,1.05801E-01,-2.7329E-02,2.9532331E+02,2.0443891E-05,1.30184E+02,6.9471E-02,-3.2808E-02,2.1202259E+02
7.9208839E-06,4.5154561E+01,-5.8921E-02,-1.65254E-01,1.5911075E+02,1.155398E-05,8.5313334E+01,3.1892E-02,-6.4476E-02,2.9531991E+02,1.3625986E-05,1.3018403E+02,-2.6822E-02,-5.9906E-02,2.1202439E+02
5.9727346E-06,4.5154321E+01,-8.7035E-02,-1.67425E-01,1.5911115E+02,1.2345803E-05,8.5314098E+01,6.9538E-02,2.791E-03,2.9531782E+02,1.2379376E-05,1.3018417E+02,1.3728E-02,1.1108E-02,2.1202298E+02
3.9178784E-06,4.5153828E+01,-1.33111E-01,-8.7108E-02,1.5911117E+02,1.5561758E-05,8.5310149E+01,-1.908E-02,9.2625E-02,2.9532169E+02,2.6323759E-05,1.3018419E+02,-4.4071E-02,8.6847E-02,2.1202252E+02
1.9505791E-05,4.515432E+01,-1.19662E-01,-2.1366E-02,1.5910993E+02,1.7258929E-05,8.5313931E+01,-5.8778E-02,-5.65E-03,2.9532103E+02,2.0900291E-05,1.3018595E+02,-7.0775E-02,2.3616E-02,2.1202356E+02
7.4536086E-06,4.5154362E+01,-8.8268E-02,-1.55887E-01,1.5911023E+02,1.2232068E-05,8.5312418E+01,3.0744E-02,2.8188E-02,2.9532172E+02,1.570253E-05,1.3018444E+02,-5.256E-02,1.1859E-02,2.1202264E+02
1.5549603E-06,4.5154374E+01,-7.2341E-02,-1.57497E-01,1.5911109E+02,1.1723955E-05,8.5310164E+01,4.2458E-02,2.1758E-02,2.9532678E+02,1.9005237E-05,1.3018354E+02,-4.3628E-02,8.207E-03,2.1202367E+02
1.1095763E-05,4.5154195E+01,-1.02644E-01,-1.55895E-01,1.591105E+02,1.2122112E-05,8.5312783E+01,3.153E-03,-1.1423E-02,2.9532358E+02,1.9098251E-05,1.3018485E+02,-6.2924E-02,-1.0153E-02,2.120227E+02
1.322006E-06,4.5154134E+01,-1.15415E-01,-1.52674E-01,1.5911116E+02,1.2956716E-05,8.5312209E+01,-2.8449E-02,9.277E-03,2.953189E+02,1.5440809E-05,1.3018392E+02,-6.2407E-02,6.565E-03,2.1202349E+02
8.0726577E-06,4.5154245E+01,-1.01298E-01,-1.11284E-01,1.5911042E+02,1.4738258E-05,8.531205E+01,1.6302E-02,1.09307E-01,2.9532501E+02,1.9202516E-05,1.3018481E+02,-1.6092E-02,1.02187E-01,2.1202233E+02
2.7473769E-05,4.5154601E+01,-1.06308E-01,-2.7593E-02,1.5910907E+02,1.3620424E-05,8.5318038E+01,4.587E-02,9.8589E-02,2.9531669E+02,1.0641427E-05,1.3018592E+02,4.634E-03,9.9344E-02,2.1202388E+02
1.3404962E-05,4.5154004E+01,-1.30352E-01,-6.9932E-02,1.5910999E+02,1.4110375E-05,8.5314095E+01,5.5322E-02,1.19154E-01,2.9532296E+02,1.9515633E-05,1.3018507E+02,2.2296E-02,1.14159E-01,2.1202279E+02
1.069524E-05,4.5153792E+01,-1.09334E-01,-1.59643E-01,1.5911071E+02,1.3937487E-05,8.5315184E+01,1.03811E-01,-1.17112E-01,2.9532009E+02,1.635654E-05,1.3018445E+02,7.451E-02,-1.07422E-01,2.1202204E+02
4.4289622E-06,4.5153878E+01,-5.0413E-02,-1.58333E-01,1.5911068E+02,1.3211214E-05,8.5311818E+01,1.69007E-01,-7.8922E-02,2.9532826E+02,2.1064845E-05,1.3018299E+02,1.40149E-01,-7.1034E-02,2.1202167E+02
7.8626798E-06,4.5154459E+01,-2.6526E-02,-1.62864E-01,1.5911023E+02,1.3474363E-05,8.5314211E+01,1.34486E-01,7.96E-04,2.9531723E+02,1.4116226E-05,1.3018386E+02,1.06494E-01,8.66E-03,2.1202328E+02
5.0710659E-06,4.5153608E+01,-1.3079E-01,-6.4882E-02,1.5910916E+02,1.6181354E-05,8.5313059E+01,1.33504E-01,-7.1843E-02,2.9531957E+02,2.1902378E-05,1.3018362E+02,1.10547E-01,-5.6549E-02,2.120224E+02
4.5732034E-06,4.5153964E+01,-1.13286E-01,-7.4749E-02,1.5911034E+02,1.3273008E-05,8.5311854E+01,1.21756E-01,5.6513E-02,2.9532373E+02,2.0167294E-05,1.3018364E+02,9.0885E-02,6.0697E-02,2.1202306E+02
1.0063477E-05,4.5154761E+01,-6.1733E-02,-7.286E-02,1.5910989E+02,1.4678765E-05,8.5313452E+01,-1.1191E-02,1.3654E-01,2.9531704E+02,1.5123719E-05,1.3018419E+02,-3.3657E-02,1.28222E-01,2.1202402E+02
7.393179E-06,4.5154638E+01,-5.5437E-02,-1.76659E-01,1.5910975E+02,1.1009246E-05,8.5313093E+01,-2.775E-03,4.3084E-02,2.9531613E+02,1.4273475E-05,1.3018403E+02,-6.3259E-02,1.2485E-02,2.1202333E+02
5.6686733E-06,4.5154517E+01,-5.7462E-02,-1.3324E-01,1.5911096E+02,1.4955312E-05,8.5310916E+01,-5.2997E-02,3.8205E-02,2.9532216E+02,2.0118788E-05,1.3018449E+02,-6.9143E-02,3.9867E-02,2.1202323E+02
9.9701657E-06,4.5154183E+01,-1.17109E-01,-5.9475E-02,1.5911068E+02,1.5985895E-05,8.531321E+01,2.4133E-02,-2.4406E-02,2.9531826E+02,2.054755E-05,1.3018456E+02,-4.3412E-02,2.4451E-02,2.1202335E+02
3.9561185E-06,4.5154244E+01,-1.02342E-01,-7.7017E-02,1.5911056E+02,1.5084923E-05,8.5310809E+01,1.5668E-02,-4.4452E-02,2.953218E+02,2.2202597E-05,1.3018413E+02,-4.9988E-02,-1.0385E-02,2.1202295E+02
1.1148898E-05,4.5154218E+01,-1.2167E-01,-8.241E-02,1.5911031E+02,1.537433E-05,8.531341E+01,-3.5571E-02,-1.2644E-02,2.9532149E+02,1.7745853E-05,1.3018512E+02,-6.2E-02,1.529E-02,2.1202297E+02
1.0659168E-05,4.5154234E+01,-1.32495E-01,-1.42712E-01,1.5911041E+02,1.3678748E-05,8.5314242E+01,-1.24189E-01,-1.4895E-02,2.9531892E+02,1.4551433E-05,1.301851E+02,-1.26513E-01,-4.85E-03,2.1202307E+02
6.729156E-06,4.5154431E+01,-1.40539E-01,-9.0771E-02,1.5911015E+02,1.3638457E-05,8.5313495E+01,-1.26041E-01,7.5455E-02,2.953199E+02,1.3451984E-05,1.3018452E+02,-1.26295E-01,7.0094E-02,2.1202463E+02
8.5861112E-06,4.5154215E+01,-1.23459E-01,-1.30546E-01,1.5911093E+02,1.3895523E-05,8.5313758E+01,-9.5219E-02,-2.465E-03,2.953199E+02,1.5785114E-05,1.301846E+02,-1.02179E-01,1.0228E-02,2.1202337E+02
1.3098708E-05,4.5154464E+01,-7.6772E-02,-1.19676E-01,1.5911016E+02,1.5152783E-05,8.5313041E+01,-4.8832E-02,-3.2137E-02,2.9531956E+02,1.9368944E-05,1.3018489E+02,-7.2857E-02,7.12E-04,2.1202352E+02
1.8936923E-05,4.5154424E+01,-9.0114E-02,-1.37587E-01,1.5911084E+02,1.3812051E-05,8.531515E+01,-5.9203E-02,1.363E-02,2.9531862E+02,1.5211744E-05,1.301859E+02,-7.8148E-02,1.4915E-02,2.1202312E+02
1.0692143E-05,4.5154211E+01,-1.12011E-01,-1.25622E-01,1.5911021E+02,1.2500379E-05,8.5313048E+01,2.6666E-02,-3.5263E-02,2.9532054E+02,1.8398676E-05,1.3018467E+02,-4.6381E-02,-2.5375E-02,2.1202397E+02
1.0753204E-05,4.5154484E+01,-4.7346E-02,-1.46536E-01,1.591102E+02,1.2251708E-05,8.5312795E+01,8.4153E-02,5.549E-03,2.9531926E+02,1.8686126E-05,1.3018404E+02,4.4429E-02,1.3299E-02,2.1202365E+02
1.1639405E-05,4.5154109E+01,-1.24385E-01,-1.41741E-01,1.5911007E+02,1.1581083E-05,8.5314504E+01,3.2356E-02,6.1516E-02,2.9532138E+02,1.7161215E-05,1.301842E+02,-3.0602E-02,5.6269E-02,2.1202423E+02
8.7794019E-06,4.5154176E+01,-1.11516E-01,-1.22521E-01,1.5911067E+02,1.3376297E-05,8.5312816E+01,6.275E-03,-5.2501E-02,2.953246E+02,1.7729496E-05,1.3018454E+02,-5.1883E-02,-3.0025E-02,2.1202354E+02
1.8825348E-05,4.5154082E+01,-1.31856E-01,-1.14251E-01,1.5911003E+02,1.3780517E-05,8.5315565E+01,-3.5552E-02,-7.1912E-02,2.9531973E+02,1.9012998E-05,1.3018561E+02,-6.9798E-02,-4.6505E-02,2.1202342E+02
5.6662586E-06,4.5154107E+01,-1.12229E-01,-1.69058E-01,1.5911079E+02,1.2702203E-05,8.5312059E+01,-4.2993E-02,-7.7863E-02,2.953216E+02,1.8910998E-05,1.3018406E+02,-7.0106E-02,-5.6651E-02,2.1202412E+02
8.8844209E-06,4.5154349E+01,-1.19944E-01,-1.27179E-01,1.5910921E+02,1.2461536E-05,8.5313873E+01,-2.511E-02,-8.0474E-02,2.9532262E+02,1.3349539E-05,1.3018513E+02,-6.1358E-02,-6.6935E-02,2.1202205E+02
4.5640879E-06,4.5153288E+01,-1.79572E-01,-1.34589E-01,1.5911161E+02,1.2376727E-05,8.5311684E+01,7.2153E-02,-1.6E-05,2.9532557E+02,2.0467589E-05,1.3018409E+02,2.3951E-02,-1.1267E-02,2.1202288E+02
1.0020603E-05,4.5153978E+01,-1.18054E-01,-1.4944E-01,1.5911156E+02,1.3386076E-05,8.5312291E+01,-3.7271E-02,-6.0771E-02,2.9532362E+02,2.1053624E-05,1.3018497E+02,-6.8605E-02,-4.1403E-02,2.1202283E+02
7.213479E-06,4.5154078E+01,-1.27823E-01,-1.33431E-01,1.5911057E+02,1.3296549E-05,8.5312725E+01,-4.2204E-02,-3.978E-03,2.9532206E+02,1.7060758E-05,1.301848E+02,-7.113E-02,-8.57E-04,2.1202273E+02
1.5776509E-05,4.5154062E+01,-1.20292E-01,-9.4915E-02,1.5911101E+02,1.6029358E-05,8.5312994E+01,-4.5506E-02,-8.1952E-02,2.953215E+02,2.3488355E-05,1.3018566E+02,-7.1269E-02,-5.4076E-02,2.120233E+02
1.4994164E-05,4.5154101E+01,-1.26917E-01,-1.61959E-01,1.5911031E+02,1.1615119E-05,8.5315541E+01,-4.1035E-02,-9.1024E-02,2.9532052E+02,1.7211364E-05,1.3018454E+02,-7.1358E-02,-6.96E-02,2.1202413E+02
6.5230165E-06,4.5154375E+01,-7.3366E-02,-1.61238E-01,1.5910952E+02,1.1926887E-05,8.5312552E+01,8.0241E-02,-7.7164E-02,2.9532299E+02,1.5992914E-05,1.3018404E+02,4.04E-02,-8.0504E-02,2.1202291E+02
2.4313498E-05,4.5154387E+01,-9.5895E-02,-1.23984E-01,1.5911009E+02,1.3753813E-05,8.5318351E+01,6.2533E-02,-2.8154E-02,2.9531715E+02,1.2591886E-05,1.3018533E+02,-2.67E-04,8.885E-03,2.1202427E+02
1.40998E-05,4.5154468E+01,-6.0546E-02,-1.7698E-01,1.5911098E+02,1.3182706E-05,8.5314547E+01,6.915E-03,1.495E-03,2.9531642E+02,1.6057759E-05,1.3018464E+02,-5.7123E-02,1.5896E-02,2.1202372E+02
1.1633605E-05,4.5154434E+01,-2.8193E-02,-1.4661E-01,1.5911085E+02,1.2923417E-05,8.5312266E+01,9.6349E-02,-4.4837E-02,2.9531889E+02,2.1194874E-05,1.3018421E+02,6.376E-02,-4.5005E-02,2.120244E+02
1.1740168E-05,4.5154525E+01,-8.2967E-02,-1.51497E-01,1.5911055E+02,1.4223371E-05,8.5313514E+01,-7.7517E-02,-1.29733E-01,2.9531652E+02,1.7121596E-05,1.3018486E+02,-8.9473E-02,-1.046E-01,2.120238E+02
6.5145047E-07,4.5154403E+01,-4.6365E-02,-1.40338E-01,1.591112E+02,1.5670895E-05,8.5310432E+01,4.2417E-02,-9.2157E-02,2.9532556E+02,2.0965136E-05,1.3018377E+02,7.178E-03,-7.8244E-02,2.1202265E+02
6.8417257E-06,4.5154235E+01,-4.5424E-02,-2.29749E-01,1.5911058E+02,1.1233058E-05,8.5313169E+01,9.5363E-02,-1.75931E-01,2.9532112E+02,1.6196164E-05,1.3018374E+02,6.567E-02,-1.64706E-01,2.1202297E+02
1.1937228E-05,4.5154158E+01,-1.012E-01,-1.41949E-01,1.5911029E+02,1.2519752E-05,8.5314873E+01,6.9339E-02,-1.00031E-01,2.9531961E+02,1.5923032E-05,1.301844E+02,2.9887E-02,-9.4999E-02,2.1202241E+02
7.5028413E-06,4.5153857E+01,-6.8256E-02,-1.84294E-01,1.5911056E+02,1.2588696E-05,8.5313641E+01,1.49413E-01,-1.13983E-01,2.9532154E+02,1.8357334E-05,1.3018359E+02,1.21606E-01,-1.06308E-01,2.1202321E+02
1.379175E-05,4.5154144E+01,-1.02242E-01,-1.65226E-01,1.5911063E+02,1.2962465E-05,8.5315016E+01,3.0454E-02,-1.09772E-01,2.9531803E+02,1.6162748E-05,1.3018523E+02,-7.581E-03,-1.00757E-01,2.120228E+02
6.817653E-06,4.5153848E+01,-1.43126E-01,-1.13002E-01,1.5911078E+02,1.4665156E-05,8.5311197E+01,-7.4529E-02,-1.317E-02,2.9532367E+02,2.2673492E-05,1.3018458E+02,-8.5529E-02,2.793E-03,2.1202408E+02
7.9463232E-06,4.5154152E+01,-1.13805E-01,-1.37775E-01,1.5911076E+02,1.3848035E-05,8.5313432E+01,-2.3182E-02,4.9985E-02,2.9531823E+02,1.7841501E-05,1.3018443E+02,-5.8707E-02,4.3221E-02,2.1202366E+02
1.2846405E-05,4.515397E+01,-1.51908E-01,-6.985E-02,1.5910906E+02,1.3302018E-05,8.5313732E+01,3.4769E-02,-7.918E-03,2.953216E+02,2.0354505E-05,1.3018518E+02,-4.9111E-02,-2.617E-03,2.1202361E+02
6.8065642E-06,4.5153609E+01,-1.65701E-01,-1.62129E-01,1.591113E+02,1.0881641E-05,8.5313851E+01,7.6393E-02,3.4193E-02,2.9532126E+02,1.6992898E-05,1.301838E+02,1.9574E-02,4.0208E-02,2.120236E+02
1.739613E-05,4.5154308E+01,-8.6546E-02,-1.09678E-01,1.5911023E+02,1.4688691E-05,8.5314097E+01,4.782E-02,-4.8252E-02,2.9532026E+02,2.0191565E-05,1.3018513E+02,-1.2888E-02,-3.6388E-02,2.1202386E+02
7.3918094E-06,4.5154025E+01,-7.0115E-02,-1.50457E-01,1.5911028E+02,1.3492792E-05,8.5312914E+01,1.37066E-01,-6.8185E-02,2.9532213E+02,1.9135954E-05,1.301841E+02,1.0752E-01,-6.6127E-02,2.1202267E+02
7.4128937E-06,4.5153771E+01,-8.3775E-02,-1.47607E-01,1.5911118E+02,1.4662051E-05,8.5313102E+01,1.50354E-01,-5.739E-02,2.9532056E+02,1.8717208E-05,1.3018413E+02,1.25402E-01,-4.996E-02,2.1202318E+02
9.5547601E-06,4.515424E+01,-1.02567E-01,-1.10315E-01,1.5911019E+02,1.5535151E-05,8.5314642E+01,4.8258E-02,-6.4715E-02,2.9531637E+02,1.5352762E-05,1.301847E+02,2.933E-03,-5.1806E-02,2.1202237E+02
1.3312854E-05,4.5154143E+01,-4.6477E-02,-2.02094E-01,1.5911056E+02,1.387697E-05,8.5315668E+01,1.08837E-01,-1.96925E-01,2.9531916E+02,1.5805102E-05,1.3018412E+02,8.3732E-02,-1.77238E-01,2.1202304E+02
1.3432386E-05,4.5154711E+01,-4.255E-02,-2.14666E-01,1.5911004E+02,1.2650372E-05,8.5315666E+01,3.824E-03,-2.19427E-01,2.9531604E+02,1.0753084E-05,1.3018468E+02,-1.3801E-02,-1.95911E-01,2.1202459E+02
7.4986455E-06,4.5154532E+01,-7.73E-02,-1.38529E-01,1.5910964E+02,1.2600311E-05,8.5312593E+01,-4.1456E-02,-8.9556E-02,2.9531897E+02,1.6608803E-05,1.3018462E+02,-6.9524E-02,-7.1877E-02,2.1202235E+02
5.360182E-06,4.5154137E+01,-1.17966E-01,-1.08951E-01,1.5911113E+02,1.5160916E-05,8.5313491E+01,1.778E-03,5.779E-03,2.9531791E+02,1.6080309E-05,1.3018416E+02,-4.7969E-02,3.0212E-02,2.1202344E+02
9.4541142E-06,4.5154701E+01,-3.8435E-02,-2.15296E-01,1.5911125E+02,1.1774071E-05,8.5312517E+01,-1.06793E-01,-3.4373E-02,2.9531718E+02,1.5891217E-05,1.301846E+02,-1.14433E-01,-2.8237E-02,2.1202278E+02
1.5366551E-05,4.5154292E+01,-7.5449E-02,-1.49457E-01,1.5911102E+02,1.3723178E-05,8.5314504E+01,6.4131E-02,-6.4502E-02,2.9531684E+02,1.7682688E-05,1.3018491E+02,2.0552E-02,-6.0947E-02,2.1202325E+02
1.4615005E-05,4.5154128E+01,-6.0822E-02,-9.5133E-02,1.5910967E+02,1.5258003E-05,8.5314593E+01,1.36773E-01,8.257E-02,2.9531942E+02,2.0229084E-05,1.3018439E+02,1.06401E-01,8.796E-02,2.1202277E+02
1.6426121E-05,4.5154045E+01,-1.01804E-01,-1.46294E-01,1.591105E+02,1.2947264E-05,8.5314413E+01,7.2908E-02,-2.8625E-02,2.9531991E+02,2.1273468E-05,1.3018481E+02,2.6253E-02,-3.1076E-02,2.120237E+02
1.3509863E-05,4.5154053E+01,-1.29168E-01,-1.18287E-01,1.5910935E+02,1.1251742E-05,8.5315104E+01,9.5771E-02,-1.1702E-02,2.9532154E+02,1.7833128E-05,1.3018422E+02,5.6696E-02,-1.8047E-02,2.1202419E+02
2.0048552E-05,4.5154128E+01,-1.04631E-01,-9.0095E-02,1.5911051E+02,1.6139963E-05,8.5314263E+01,4.5328E-02,-2.9519E-02,2.9532141E+02,2.2226286E-05,1.3018563E+02,-2.9053E-02,1.3285E-02,2.1202328E+02
1.8055249E-05,4.5154712E+01,-2.3405E-02,-1.4751E-01,1.5911092E+02,1.449535E-05,8.5314977E+01,5.1318E-02,-3.3697E-02,2.9531341E+02,1.367099E-05,1.3018554E+02,-2.3536E-02,-2.2307E-02,2.120223E+02
2.0671701E-05,4.5154446E+01,-7.7137E-02,-6.663E-02,1.5911024E+02,1.6900899E-05,8.5313145E+01,3.1903E-02,-4.8191E-02,2.9532254E+02,2.2031094E-05,1.3018574E+02,-3.5334E-02,-9.605E-03,2.1202333E+02
1.0268746E-05,4.5154076E+01,-1.30219E-01,-1.02096E-01,1.5911097E+02,1.5486428E-05,8.5314214E+01,-2.8525E-02,-7.5907E-02,2.9531966E+02,1.617301E-05,1.301854E+02,-6.0912E-02,-4.9424E-02,2.1202256E+02
1.6885239E-05,4.5154263E+01,-1.09706E-01,-1.03429E-01,1.5911091E+02,1.4145912E-05,8.5315153E+01,-3.839E-03,-6.805E-03,2.9531896E+02,1.6372365E-05,1.3018531E+02,-5.6555E-02,1.5868E-02,2.1202363E+02
1.2447897E-05,4.5154306E+01,-9.3435E-02,-1.09813E-01,1.5911094E+02,1.4369331E-05,8.5313196E+01,-3.453E-03,-3.4675E-02,2.9532238E+02,1.9737613E-05,1.3018452E+02,-5.6709E-02,8.084E-03,2.1202383E+02
1.3956181E-05,4.5153914E+01,-1.33122E-01,-1.53545E-01,1.5911107E+02,1.3280039E-05,8.5315825E+01,1.3672E-02,-7.41E-02,2.9532158E+02,1.5888961E-05,1.3018529E+02,-3.6565E-02,-6.0293E-02,2.1202334E+02
8.2581184E-06,4.5154057E+01,-1.22606E-01,-1.4939E-01,1.591104E+02,1.2424794E-05,8.5312008E+01,-4.2597E-02,-1.9031E-02,2.9532391E+02,1.9837418E-05,1.3018475E+02,-7.2036E-02,-1.6733E-02,2.1202311E+02
1.3985209E-05,4.5154149E+01,-1.13218E-01,-1.71101E-01,1.5911129E+02,1.1847553E-05,8.5315882E+01,-2.65E-04,-5.4359E-02,2.9531799E+02,1.4687544E-05,1.3018468E+02,-5.931E-02,-3.3308E-02,2.1202333E+02
4.4193181E-06,4.5154292E+01,-1.12666E-01,-1.39588E-01,1.5911053E+02,1.2595436E-05,8.531204E+01,-7.4123E-02,-3.9889E-02,2.9531997E+02,1.6855081E-05,1.3018433E+02,-9.0786E-02,-2.9218E-02,2.1202359E+02
1.9848335E-05,4.5154224E+01,-1.11377E-01,-1.42506E-01,1.5911028E+02,1.3183547E-05,8.5316957E+01,-2.7393E-02,-1.2653E-02,2.9531658E+02,1.5743738E-05,1.3018491E+02,-6.3042E-02,1.6509E-02,2.1202504E+02
4.9870651E-06,4.5153733E+01,-1.23361E-01,-1.44298E-01,1.5911008E+02,1.1003951E-05,8.5312553E+01,1.53734E-01,-6.6803E-02,2.9532819E+02,1.7332481E-05,1.301832E+02,1.21245E-01,-6.9277E-02,2.1202341E+02
9.318499E-06,4.5153983E+01,-9.6331E-02,-1.94109E-01,1.5911013E+02,1.0842464E-05,8.5315491E+01,1.43935E-01,-5.5223E-02,2.9532304E+02,1.4213367E-05,1.3018345E+02,1.0962E-01,-5.7782E-02,2.1202399E+02
1.3409217E-05,4.5154694E+01,-2.3692E-02,-1.20042E-01,1.5911003E+02,1.5911004E-05,8.5313466E+01,4.8596E-02,-6.0983E-02,2.9531738E+02,1.8704468E-05,1.3018445E+02,4.461E-03,-4.0512E-02,2.1202356E+02
1.2629522E-05,4.5154591E+01,-2.3361E-02,-1.54028E-01,1.5911089E+02,1.4487105E-05,8.5311989E+01,2.5792E-02,-1.0588E-02,2.9531712E+02,2.1555733E-05,1.3018473E+02,-4.8708E-02,1.6064E-02,2.1202335E+02
1.7459648E-05,4.5154198E+01,-1.18181E-01,-3.9869E-02,1.5911021E+02,1.6580724E-05,8.5313815E+01,2.4425E-02,5.4837E-02,2.9532053E+02,1.9472891E-05,1.3018605E+02,-2.1996E-02,6.1256E-02,2.1202342E+02
8.2774847E-06,4.5154193E+01,-1.02832E-01,-1.34224E-01,1.5911087E+02,1.4169976E-05,8.5312699E+01,-4.9948E-02,-2.7793E-02,2.9531933E+02,1.9929849E-05,1.3018417E+02,-7.4332E-02,9.87E-04,2.1202379E+02
6.5914984E-06,4.515446E+01,-8.1857E-02,-2.0253E-01,1.5911043E+02,1.307459E-05,8.5312069E+01,-6.3438E-02,-2.09949E-01,2.9532061E+02,1.8504359E-05,1.3018458E+02,-7.2982E-02,-1.84584E-01,2.1202269E+02
8.7655199E-06,4.5154535E+01,-8.22E-02,-2.09924E-01,1.5911E+02,1.338962E-05,8.5312734E+01,-1.04544E-01,-1.98193E-01,2.9531811E+02,1.7786151E-05,1.3018451E+02,-1.08953E-01,-1.70876E-01,2.1202466E+02
1.4465865E-05,4.5154117E+01,-8.9476E-02,-1.64122E-01,1.5910993E+02,1.2234997E-05,8.5315161E+01,8.1315E-02,-1.27358E-01,2.9532171E+02,1.8401118E-05,1.3018448E+02,4.7811E-02,-1.19873E-01,2.1202313E+02
1.2857374E-05,4.515426E+01,-8.581E-02,-1.30967E-01,1.5911117E+02,1.3500943E-05,8.5312812E+01,4.6038E-02,-2.0276E-02,2.9532352E+02,1.9500024E-05,1.3018475E+02,-3.8758E-02,-5.582E-03,2.1202386E+02
1.8230666E-05,4.5154717E+01,-2.9407E-02,-1.96287E-01,1.5911008E+02,1.2647738E-05,8.5312347E+01,-7.3418E-02,-1.54021E-01,2.9531834E+02,2.0388682E-05,1.3018478E+02,-8.7234E-02,-1.29198E-01,2.1202458E+02
7.8990097E-06,4.515438E+01,-6.1239E-02,-1.64103E-01,1.5910986E+02,1.2079709E-05,8.5313597E+01,1.11445E-01,2.858E-03,2.9531922E+02,1.5240691E-05,1.3018405E+02,8.0962E-02,1.307E-03,2.1202422E+02
1.5796887E-05,4.515404E+01,-1.29229E-01,-6.1542E-02,1.5910994E+02,1.4783817E-05,8.5314227E+01,6.1894E-02,-5.3191E-02,2.9532276E+02,2.0749557E-05,1.3018509E+02,2.4542E-02,-4.4372E-02,2.1202364E+02
1.4622147E-05,4.5154732E+01,-4.5366E-02,-1.45768E-01,1.5911006E+02,1.4679843E-05,8.5313753E+01,-2.4771E-02,-1.6908E-01,2.953153E+02,1.6449395E-05,1.3018489E+02,-4.2439E-02,-1.43961E-01,2.1202361E+02
2.0735672E-05,4.5153936E+01,-1.3492E-01,-8.9777E-02,1.5911026E+02,1.4346615E-05,8.5315838E+01,6.1822E-02,-2.907E-02,2.9532254E+02,1.9217594E-05,1.3018613E+02,2.635E-03,-3.4248E-02,2.1202291E+02
3.5584183E-06,4.5154311E+01,-1.09991E-01,-1.62861E-01,1.5911051E+02,1.134138E-05,8.5313931E+01,2.1708E-02,-8.212E-03,2.9531688E+02,1.1709935E-05,1.3018409E+02,-5.887E-02,-1.5458E-02,2.1202198E+02
1.393327E-05,4.5154598E+01,-4.8826E-02,-1.63041E-01,1.5911001E+02,1.2900825E-05,8.5315281E+01,5.002E-02,-4.1256E-02,2.9531159E+02,1.4687905E-05,1.3018458E+02,-1.9862E-02,-3.544E-02,2.1202358E+02
1.0015332E-05,4.515377E+01,-1.50689E-01,-1.49508E-01,1.5911069E+02,1.2012672E-05,8.531429E+01,6.6221E-02,1.342E-02,2.9532493E+02,1.6215386E-05,1.3018479E+02,-1.62E-04,1.4945E-02,2.1202308E+02
8.7821921E-06,4.515432E+01,-8.9332E-02,-1.5888E-01,1.5911152E+02,1.2704224E-05,8.5313212E+01,5.728E-03,2.86E-03,2.9532225E+02,1.4954332E-05,1.3018479E+02,-6.0965E-02,-5.251E-03,2.1202301E+02
9.6133216E-06,4.5154161E+01,-1.16322E-01,-9.8075E-02,1.5911065E+02,1.3035776E-05,8.5314271E+01,7.1603E-02,5.7474E-02,2.953199E+02,1.5675752E-05,1.3018445E+02,2.4531E-02,6.6439E-02,2.1202287E+02
1.0243351E-05,4.5153786E+01,-1.45466E-01,-1.16997E-01,1.5911143E+02,1.2866021E-05,8.5315649E+01,9.3883E-02,9.0773E-02,2.9532149E+02,1.3975952E-05,1.3018445E+02,5.9878E-02,9.2056E-02,2.1202313E+02
1.0018077E-05,4.515398E+01,-1.2584E-01,-1.13025E-01,1.5911126E+02,1.3315756E-05,8.5313911E+01,5.5363E-02,8.5752E-02,2.953204E+02,1.816444E-05,1.3018433E+02,1.107E-02,8.8541E-02,2.1202317E+02
1.1802472E-05,4.515387E+01,-1.46142E-01,-1.58129E-01,1.591117E+02,1.2025034E-05,8.5316855E+01,5.8132E-02,4.961E-03,2.9531807E+02,1.1625697E-05,1.3018468E+02,-2.9365E-02,6.787E-03,2.1202429E+02
1.1558558E-05,4.5154202E+01,-1.1753E-01,-1.73866E-01,1.59111E+02,1.0857739E-05,8.5314376E+01,-5.7818E-02,-2.8346E-02,2.9531967E+02,1.5190495E-05,1.3018498E+02,-8.2344E-02,-3.354E-02,2.1202275E+02
1.5037636E-05,4.5154252E+01,-1.15028E-01,-1.47058E-01,1.5911109E+02,1.3309064E-05,8.5315572E+01,-6.3373E-02,-7.1005E-02,2.9531768E+02,1.4479293E-05,1.3018512E+02,-8.4928E-02,-4.7019E-02,2.1202365E+02
2.422741E-06,4.5154495E+01,-3.6509E-02,-1.79135E-01,1.5911097E+02,1.2850946E-05,8.5311149E+01,5.9212E-02,-9.707E-03,2.9532271E+02,1.9380165E-05,1.3018342E+02,-2.2557E-02,1.0099E-02,2.1202332E+02
1.024012E-05,4.515424E+01,-9.0157E-02,-1.47341E-01,1.5911019E+02,1.3267148E-05,8.531418E+01,8.5721E-02,1.4795E-02,2.9532E+02,1.4859003E-05,1.3018499E+02,5.1182E-02,1.7121E-02,2.1202339E+02
9.0968857E-06,4.5154316E+01,-1.05498E-01,-1.27188E-01,1.5911033E+02,1.277088E-05,8.531466E+01,4.2596E-02,-1.9523E-02,2.9531729E+02,1.3461754E-05,1.3018433E+02,-4.4652E-02,-3.9E-03,2.1202349E+02
9.9644201E-06,4.5154395E+01,-7.3954E-02,-9.4875E-02,1.591103E+02,1.5195459E-05,8.531229E+01,6.8611E-02,7.733E-03,2.9532207E+02,1.9347574E-05,1.301848E+02,2.2832E-02,3.4999E-02,2.1202313E+02
1.0194131E-05,4.5154038E+01,-1.01933E-01,-1.58909E-01,1.5911037E+02,1.1920078E-05,8.5312963E+01,8.4904E-02,-8.7869E-02,2.9532522E+02,1.9286346E-05,1.301841E+02,4.6703E-02,-8.8625E-02,2.1202435E+02
3.9008548E-06,4.5154507E+01,-8.6698E-02,-1.06815E-01,1.5910987E+02,1.4589106E-05,8.531266E+01,2.355E-03,-6.1246E-02,2.9531949E+02,1.5017748E-05,1.3018404E+02,-4.8324E-02,-2.9128E-02,2.1202345E+02
1.4364276E-05,4.5154075E+01,-1.24687E-01,-6.0619E-02,1.5910895E+02,1.5370627E-05,8.5315649E+01,9.211E-02,-2.5561E-02,2.9531819E+02,1.8100214E-05,1.3018457E+02,6.3665E-02,-2.799E-03,2.1202339E+02
1.6113452E-05,4.515393E+01,-1.16698E-01,-1.0546E-01,1.5911077E+02,1.4692061E-05,8.5313455E+01,5.5614E-02,-2.5042E-02,2.9532098E+02,2.4360596E-05,1.3018482E+02,-7.316E-03,1.7359E-02,2.120241E+02
1.0357834E-05,4.5153899E+01,-8.4533E-02,-1.2559E-01,1.5911048E+02,1.3672038E-05,8.5314648E+01,1.60356E-01,-1.5205E-02,2.9532086E+02,1.6787254E-05,1.3018383E+02,1.32933E-01,-8.143E-03,2.12024E+02
7.5573811E-06,4.5154232E+01,-1.7509E-02,-1.80115E-01,1.5911114E+02,1.2167233E-05,8.5313335E+01,1.68288E-01,6.636E-03,2.9532115E+02,1.8764927E-05,1.3018287E+02,1.38569E-01,1.2255E-02,2.1202446E+02
5.4566471E-06,4.5153864E+01,-1.34809E-01,-1.08786E-01,1.5910976E+02,1.2757695E-05,8.5311586E+01,9.8313E-02,-4.9556E-02,2.9532642E+02,1.9743857E-05,1.3018385E+02,6.4834E-02,-5.1839E-02,2.1202329E+02
1.0955388E-05,4.5153845E+01,-1.64822E-01,-1.18718E-01,1.5911072E+02,1.1732776E-05,8.531423E+01,-2.4399E-02,1.08789E-01,2.9532222E+02,1.8073822E-05,1.3018467E+02,-5.8956E-02,8.892E-02,2.1202357E+02
2.478627E-05,4.5154358E+01,-8.7336E-02,-8.8471E-02,1.59112E+02,1.5715595E-05,8.5314998E+01,-2.9311E-02,1.1858E-02,2.9531812E+02,1.9967344E-05,1.3018601E+02,-5.6306E-02,3.0862E-02,2.1202425E+02
1.5958302E-05,4.5153969E+01,-1.4322E-01,-1.17071E-01,1.5911112E+02,1.4849533E-05,8.531666E+01,-3.0112E-02,-7.4897E-02,2.953198E+02,1.4206894E-05,1.3018559E+02,-6.4523E-02,-4.4976E-02,2.1202251E+02
7.9020852E-06,4.515417E+01,-1.06833E-01,-1.6208E-01,1.5911109E+02,1.2494574E-05,8.5312883E+01,-1.854E-03,-2.1354E-02,2.9532246E+02,1.6518994E-05,1.3018457E+02,-5.8458E-02,-9.811E-03,2.1202329E+02
5.6785968E-06,4.515407E+01,-1.30872E-01,-1.88859E-01,1.5911054E+02,1.0798199E-05,8.5314466E+01,5.7537E-02,-3.7164E-02,2.9532092E+02,1.0666368E-05,1.3018417E+02,-1.7677E-02,-5.5019E-02,2.1202224E+02
7.4742514E-06,4.5153268E+01,-1.50385E-01,-1.16689E-01,1.5910972E+02,1.166679E-05,8.5314408E+01,1.81382E-01,-7.4732E-02,2.9532516E+02,1.7605931E-05,1.3018357E+02,1.51201E-01,-7.4076E-02,2.1202376E+02
1.5218087E-05,4.5153429E+01,-9.8539E-02,-8.8205E-02,1.591101E+02,1.3717231E-05,8.5317632E+01,2.04071E-01,-3.0408E-02,2.9532516E+02,1.8342115E-05,1.3018367E+02,1.74643E-01,-2.2598E-02,2.1202317E+02
1.157911E-05,4.5153527E+01,-6.8126E-02,-1.20939E-01,1.5910975E+02,1.4287949E-05,8.531616E+01,1.97414E-01,-1.24726E-01,2.9532493E+02,1.9120459E-05,1.3018331E+02,1.69427E-01,-1.11085E-01,2.1202284E+02
1.2807528E-05,4.5153329E+01,-9.8307E-02,-8.191E-02,1.5910997E+02,1.4354274E-05,8.5317073E+01,2.08139E-01,-6.6273E-02,2.9532459E+02,1.7982307E-05,1.3018333E+02,1.79404E-01,-5.5271E-02,2.1202296E+02
1.0740076E-05,4.5153181E+01,-1.09977E-01,-7.1169E-02,1.5911006E+02,1.4121299E-05,8.5317221E+01,2.16634E-01,-5.1352E-02,2.9532598E+02,1.6775297E-05,1.3018298E+02,1.86984E-01,-4.1447E-02,2.1202289E+02
1.2430798E-05,4.5153093E+01,-1.08024E-01,-5.5219E-02,1.5910991E+02,1.4387132E-05,8.5317729E+01,2.23849E-01,-3.5288E-02,2.9532646E+02,1.8286506E-05,1.3018301E+02,1.94135E-01,-2.5821E-02,2.1202287E+02
1.186743E-05,4.5153121E+01,-1.12542E-01,-6.2721E-02,1.5910994E+02,1.402459E-05,8.5317328E+01,2.19568E-01,-4.4926E-02,2.9532687E+02,1.8299448E-05,1.301831E+02,1.89996E-01,-3.5439E-02,2.120228E+02
1.0554663E-05,4.515319E+01,-1.19141E-01,-5.1024E-02,1.5910955E+02,1.3308493E-05,8.5315311E+01,2.14972E-01,-2.5151E-02,2.9532854E+02,2.1883807E-05,1.3018327E+02,1.84308E-01,-2.0928E-02,2.120225E+02
1.0473002E-05,4.5153547E+01,-8.5355E-02,-1.2425E-01,1.5911001E+02,1.3463541E-05,8.5315864E+01,1.95145E-01,-5.4941E-02,2.9532468E+02,1.7821306E-05,1.30183E+02,1.66396E-01,-4.4295E-02,2.1202326E+02
6.7144421E-06,4.5153385E+01,-8.6421E-02,-2.03697E-01,1.5911063E+02,1.1527385E-05,8.5315523E+01,2.00485E-01,-1.17196E-01,2.9532406E+02,1.4677185E-05,1.3018284E+02,1.68414E-01,-1.09656E-01,2.1202289E+02
7.6829288E-06,4.515403E+01,-1.20553E-01,-1.65046E-01,1.5911002E+02,1.1397836E-05,8.5313692E+01,8.1119E-02,-7.822E-02,2.9532371E+02,1.5670453E-05,1.3018389E+02,3.7011E-02,-8.2798E-02,2.1202364E+02
1.2348924E-05,4.5154371E+01,-5.9074E-02,-1.78844E-01,1.5911134E+02,1.3710152E-05,8.5314972E+01,4.9725E-02,-4.4963E-02,2.9531356E+02,1.555871E-05,1.3018411E+02,-1.5028E-02,-2.7472E-02,2.1202461E+02
1.0537099E-05,4.5154646E+01,-2.3885E-02,-1.51119E-01,1.5911033E+02,1.3576252E-05,8.5313492E+01,5.6095E-02,-7.6755E-02,2.9531914E+02,1.6416768E-05,1.3018375E+02,1.7264E-02,-6.4483E-02,2.1202415E+02
3.5671494E-07,4.5153737E+01,-8.285E-02,-1.46353E-01,1.5911058E+02,1.4371526E-05,8.5310337E+01,1.27796E-01,-1.67137E-01,2.9532424E+02,2.409308E-05,1.3018279E+02,1.02891E-01,-1.50715E-01,2.1202229E+02
3.8986953E-06,4.5154085E+01,-8.8867E-02,-1.54037E-01,1.5911127E+02,1.3472134E-05,8.5311847E+01,6.6393E-02,-6.4996E-02,2.9532011E+02,2.10851E-05,1.3018312E+02,3.3887E-02,-5.3859E-02,2.1202532E+02
1.1833849E-05,4.5154096E+01,-8.8438E-02,-1.45312E-01,1.5911096E+02,1.4910662E-05,8.5311594E+01,1.352E-03,-8.7414E-02,2.9532207E+02,2.5961157E-05,1.3018512E+02,-3.8054E-02,-6.9052E-02,2.1202257E+02
6.1699538E-06,4.5153943E+01,-1.15496E-01,-1.76047E-01,1.5911074E+02,1.1647175E-05,8.5313499E+01,1.04867E-01,-3.2163E-02,2.9532071E+02,1.5845312E-05,1.3018371E+02,6.8545E-02,-3.8232E-02,2.1202305E+02
1.1035892E-05,4.5153959E+01,-7.9977E-02,-1.1327E-01,1.5911028E+02,1.5162701E-05,8.5314775E+01,1.44994E-01,-5.2393E-02,2.9531937E+02,1.8427404E-05,1.301842E+02,1.19087E-01,-4.0956E-02,2.1202156E+02
8.9935546E-06,4.5154239E+01,-1.12067E-01,-1.90145E-01,1.5910991E+02,1.1317157E-05,8.5314727E+01,-7.637E-03,-1.62757E-01,2.9532014E+02,1.36597E-05,1.3018416E+02,-3.2953E-02,-1.45018E-01,2.120239E+02
3.8894687E-06,4.5154113E+01,-1.04471E-01,-8.4875E-02,1.5911195E+02,1.7207549E-05,8.5310684E+01,-3.2891E-02,8.0802E-02,2.9532187E+02,2.4623527E-05,1.3018438E+02,-5.1936E-02,7.9886E-02,2.1202344E+02
1.6959349E-05,4.5154186E+01,-1.0688E-01,-1.69742E-01,1.5911073E+02,1.194522E-05,8.5315961E+01,-2.5373E-02,2.03E-03,2.9531903E+02,1.6043729E-05,1.3018482E+02,-6.5507E-02,7.243E-03,2.1202372E+02
1.6840788E-05,4.5154519E+01,-8.4596E-02,-1.1653E-01,1.591098E+02,1.2764203E-05,8.531446E+01,-2.0252E-02,4.7759E-02,2.9531665E+02,1.6157131E-05,1.3018489E+02,-5.9609E-02,3.7992E-02,2.1202454E+02
2.113985E-05,4.5154636E+01,-5.4336E-02,-1.03976E-01,1.5911072E+02,1.4680059E-05,8.5315226E+01,1.8858E-02,1.07144E-01,2.9531493E+02,1.5057048E-05,1.3018514E+02,-1.4408E-02,1.05185E-01,2.1202396E+02
1.4555482E-05,4.5154403E+01,-7.8624E-02,-1.34873E-01,1.5911076E+02,1.3034719E-05,8.5313817E+01,8.98E-03,7.2504E-02,2.9531825E+02,1.7811977E-05,1.3018502E+02,-4.1196E-02,6.1568E-02,2.120232E+02
1.1801273E-05,4.5154217E+01,-8.428E-02,-1.53902E-01,1.5911049E+02,1.3077077E-05,8.5313864E+01,7.9844E-02,5.107E-02,2.9531995E+02,1.785402E-05,1.3018422E+02,3.9224E-02,6.3781E-02,2.1202413E+02
3.5591602E-06,4.5154327E+01,-9.0662E-02,-1.09335E-01,1.5911E+02,1.3295152E-05,8.5310524E+01,2.4172E-02,3.1585E-02,2.9532166E+02,2.1812292E-05,1.3018413E+02,-4.5712E-02,2.2681E-02,2.1202356E+02
9.2183246E-06,4.5154279E+01,-1.05021E-01,-1.25805E-01,1.5910994E+02,1.3689233E-05,8.5313509E+01,-2.3554E-02,-4.068E-03,2.9531808E+02,1.7248138E-05,1.3018486E+02,-6.2151E-02,4.115E-03,2.120229E+02
1.3571978E-05,4.5154211E+01,-9.6998E-02,-1.44947E-01,1.5910997E+02,1.3048622E-05,8.5313363E+01,-8.75E-04,-2.5935E-02,2.9532088E+02,2.0710178E-05,1.3018455E+02,-5.8128E-02,5.548E-03,2.1202405E+02
1.1390051E-05,4.5154302E+01,-1.17707E-01,-1.068E-01,1.5910956E+02,1.2879978E-05,8.5312953E+01,-4.1734E-02,-3.2977E-02,2.9532409E+02,1.7747046E-05,1.3018444E+02,-7.2286E-02,-9.704E-03,2.1202395E+02
1.7326003E-05,4.5154442E+01,-7.3535E-02,-1.04151E-01,1.5911052E+02,1.5380343E-05,8.5314579E+01,4.3197E-02,7.5722E-02,2.9531818E+02,1.7634557E-05,1.3018517E+02,-1.425E-03,8.3257E-02,2.1202265E+02
1.8497556E-05,4.515432E+01,-8.5761E-02,-1.05428E-01,1.5911016E+02,1.5037543E-05,8.5314773E+01,7.6579E-02,-3.917E-03,2.9531892E+02,1.8129446E-05,1.3018526E+02,3.7651E-02,2.4348E-02,2.1202371E+02
1.8052407E-05,4.5154339E+01,-8.8582E-02,-8.8015E-02,1.5911035E+02,1.5276886E-05,8.5314684E+01,6.0184E-02,2.3582E-02,2.9531781E+02,1.9147766E-05,1.3018517E+02,4.776E-03,5.3406E-02,2.1202338E+02
2.3728331E-05,4.5154361E+01,-8.7004E-02,-1.28296E-01,1.5911006E+02,1.2203626E-05,8.531769E+01,9.9878E-02,-4.0606E-02,2.953191E+02,1.3100573E-05,1.3018556E+02,6.085E-02,-4.6086E-02,2.1202368E+02
1.0802977E-05,4.5153902E+01,-7.4392E-02,-1.90866E-01,1.5910964E+02,1.1740693E-05,8.5315958E+01,1.50921E-01,-1.7389E-01,2.953233E+02,1.4646769E-05,1.3018366E+02,1.20817E-01,-1.61305E-01,2.1202337E+02
2.2555507E-05,4.5153822E+01,-5.2623E-02,-9.5503E-02,1.5911053E+02,1.7086191E-05,8.5315573E+01,1.6128E-01,-8.2419E-02,2.9532775E+02,2.4592844E-05,1.3018469E+02,1.385E-01,-6.4918E-02,2.1202449E+02
9.4439775E-06,4.5154174E+01,-5.0605E-02,-2.18879E-01,1.5910927E+02,1.2530931E-05,8.5313848E+01,1.00333E-01,-2.19046E-01,2.9532269E+02,1.8891364E-05,1.3018336E+02,7.5774E-02,-1.97799E-01,2.120235E+02
6.2929215E-06,4.515427E+01,-9.6885E-02,-1.2671E-01,1.5911011E+02,1.2419436E-05,8.5311362E+01,4.27E-02,2.7331E-02,2.9532242E+02,1.9992796E-05,1.301841E+02,-3.6079E-02,2.6598E-02,2.1202369E+02
1.4592503E-05,4.5154208E+01,-1.09234E-01,-8.6101E-02,1.5911008E+02,1.5055732E-05,8.5313903E+01,6.6955E-02,2.3109E-02,2.9532233E+02,1.7901883E-05,1.3018593E+02,1.4248E-02,3.9278E-02,2.1202187E+02
9.2749938E-06,4.5154115E+01,-1.04918E-01,-1.49608E-01,1.5911067E+02,1.3472563E-05,8.5313944E+01,6.6866E-02,2.5591E-02,2.9531989E+02,1.6153698E-05,1.3018461E+02,1.3274E-02,4.2757E-02,2.1202376E+02
6.1915457E-06,4.5154162E+01,-9.9225E-02,-1.34047E-01,1.5911105E+02,1.2523806E-05,8.5313303E+01,8.859E-02,-2.0025E-02,2.9531766E+02,1.6259645E-05,1.3018417E+02,5.1796E-02,-2.4567E-02,2.1202253E+02
6.8117422E-06,4.515466E+01,-5.6925E-02,-1.44675E-01,1.5910946E+02,1.2633907E-05,8.5313259E+01,-1.275E-03,3.034E-03,2.9532074E+02,1.3509173E-05,1.3018411E+02,-5.9663E-02,9.255E-03,2.1202284E+02
4.9362946E-06,4.5154454E+01,-7.1703E-02,-1.32691E-01,1.5911001E+02,1.4516572E-05,8.5312727E+01,2.6033E-02,2.8954E-02,2.9531943E+02,1.7128246E-05,1.3018374E+02,-3.6736E-02,4.514E-02,2.1202368E+02
5.9998619E-06,4.5154195E+01,-1.03818E-01,-1.32058E-01,1.5911098E+02,1.3618646E-05,8.5312325E+01,1.4087E-02,-4.7218E-02,2.953211E+02,1.833263E-05,1.3018388E+02,-4.7937E-02,-1.587E-02,2.1202469E+02
5.63362E-06,4.515406E+01,-1.262E-01,-1.1935E-01,1.5911002E+02,1.3997217E-05,8.5312411E+01,1.1738E-02,-1.7748E-02,2.9532077E+02,1.8881972E-05,1.3018413E+02,-5.5671E-02,1.0023E-02,2.1202368E+02
9.9686519E-06,4.5154127E+01,-8.7297E-02,-1.83117E-01,1.591119E+02,1.2769246E-05,8.5314378E+01,6.4696E-02,-4.2921E-02,2.9531551E+02,1.715844E-05,1.3018428E+02,6.25E-03,-4.6066E-02,2.1202295E+02
7.2063217E-06,4.5154233E+01,-1.19306E-01,-1.09001E-01,1.5911088E+02,1.2704549E-05,8.531315E+01,-1.6045E-02,-5.482E-02,2.9532019E+02,1.6143877E-05,1.3018421E+02,-6.1394E-02,-3.0375E-02,2.1202346E+02
8.9048534E-06,4.5154438E+01,-5.7174E-02,-1.69667E-01,1.5911023E+02,1.3227562E-05,8.5312674E+01,1.5488E-02,-1.08919E-01,2.9531777E+02,1.9231025E-05,1.3018405E+02,-2.1785E-02,-9.2864E-02,2.120238E+02
1.2357571E-05,4.5154488E+01,-8.2721E-02,-1.16996E-01,1.5910979E+02,1.3108514E-05,8.5314988E+01,6.9599E-02,-1.3768E-02,2.9531883E+02,1.264041E-05,1.3018484E+02,1.8279E-02,-1.5648E-02,2.1202248E+02
7.1953831E-06,4.5153779E+01,-1.15174E-01,-1.99307E-01,1.591107E+02,1.1722174E-05,8.531431E+01,1.02408E-01,-1.05085E-01,2.9532111E+02,1.6092587E-05,1.3018342E+02,7.1107E-02,-9.9148E-02,2.1202455E+02
9.8777642E-06,4.5154431E+01,-6.6686E-02,-1.64992E-01,1.5911013E+02,1.4299608E-05,8.5312883E+01,-3.814E-03,-1.51354E-01,2.9532317E+02,1.8504437E-05,1.3018454E+02,-2.8125E-02,-1.30273E-01,2.120233E+02
6.8624646E-06,4.5154536E+01,-5.6448E-02,-1.28851E-01,1.5911034E+02,1.6152629E-05,8.5312579E+01,-1.4088E-02,-5.3736E-02,2.9532047E+02,1.7752458E-05,1.3018419E+02,-5.773E-02,-5.842E-03,2.1202371E+02
1.3102282E-05,4.5154832E+01,-1.754E-03,-2.01955E-01,1.5911015E+02,1.2083004E-05,8.5313171E+01,6.295E-03,-1.96349E-01,2.9531641E+02,1.6638448E-05,1.3018439E+02,-1.5748E-02,-1.75531E-01,2.120234E+02
1.0425082E-05,4.5154198E+01,-9.609E-02,-1.42887E-01,1.5911028E+02,1.3176542E-05,8.5313538E+01,6.481E-02,-5.999E-03,2.9532059E+02,1.7538732E-05,1.3018463E+02,1.2659E-02,1.0567E-02,2.1202269E+02
1.008904E-05,4.5154054E+01,-1.27359E-01,-1.47943E-01,1.5911046E+02,1.2544461E-05,8.5314607E+01,2.3229E-02,-6.3074E-02,2.9531947E+02,1.5811715E-05,1.3018427E+02,-3.9467E-02,-4.734E-02,2.1202338E+02
1.1338761E-05,4.5154153E+01,-1.1609E-01,-1.04675E-01,1.591103E+02,1.1740801E-05,8.5313314E+01,5.9961E-02,4.0233E-02,2.9531794E+02,2.0543096E-05,1.3018418E+02,-3.61E-03,4.8126E-02,2.1202429E+02
7.0940704E-06,4.515412E+01,-1.3019E-01,-9.0732E-02,1.591106E+02,1.4989815E-05,8.531408E+01,3.5661E-02,1.704E-03,2.9531935E+02,1.4980472E-05,1.3018427E+02,-4.0163E-02,3.1413E-02,2.120238E+02
1.8636109E-05,4.5154458E+01,-6.8811E-02,-1.16317E-01,1.5911042E+02,1.5222451E-05,8.5314436E+01,3.3307E-02,2.5163E-02,2.953184E+02,1.8446395E-05,1.3018524E+02,-3.1982E-02,4.6143E-02,2.1202352E+02
1.0917974E-05,4.5154489E+01,-7.4417E-02,-1.57742E-01,1.5911081E+02,1.2476715E-05,8.5313707E+01,-1.3099E-02,-1.12473E-01,2.95317E+02,1.4959796E-05,1.3018481E+02,-4.479E-02,-9.6816E-02,2.1202278E+02
9.5166702E-06,4.5154115E+01,-1.04993E-01,-1.15729E-01,1.5911118E+02,1.4993089E-05,8.5313298E+01,4.9926E-02,-3.8246E-02,2.9532095E+02,1.9207007E-05,1.3018449E+02,-1.2101E-02,-2.1615E-02,2.1202354E+02
1.1676086E-05,4.5154553E+01,-5.1049E-02,-1.57675E-01,1.5911012E+02,1.4946839E-05,8.5312347E+01,-2.4759E-02,-1.79693E-01,2.9531626E+02,2.2693507E-05,1.3018462E+02,-4.2025E-02,-1.54691E-01,2.1202331E+02
1.201551E-05,4.5154049E+01,-1.52349E-01,-1.49166E-01,1.5911086E+02,1.1120995E-05,8.531532E+01,-7.8285E-02,-1.0022E-02,2.9532002E+02,1.4345093E-05,1.3018485E+02,-9.5903E-02,-1.5758E-02,2.120237E+02
8.9684937E-06,4.515449E+01,-6.9802E-02,-1.51748E-01,1.591111E+02,1.3835586E-05,8.531143E+01,-1.00407E-01,-1.3722E-02,2.953185E+02,1.999922E-05,1.3018497E+02,-1.09029E-01,-6.803E-03,2.1202261E+02
1.1622949E-05,4.5154297E+01,-1.17698E-01,-2.2777E-02,1.5910939E+02,1.6983332E-05,8.5312782E+01,-1.0394E-02,-4.589E-02,2.9532217E+02,2.0769208E-05,1.3018496E+02,-5.4904E-02,6.004E-03,2.1202318E+02
4.8813583E-06,4.5154225E+01,-1.19663E-01,-1.18966E-01,1.5911049E+02,1.3751585E-05,8.5311407E+01,-8.9547E-02,-1.9691E-02,2.9531983E+02,1.9883506E-05,1.3018429E+02,-1.00084E-01,-6.334E-03,2.1202311E+02
2.384573E-06,4.5154491E+01,-5.2747E-02,-1.89754E-01,1.5911047E+02,1.1924814E-05,8.5311744E+01,3.4331E-02,-7.2332E-02,2.9531765E+02,1.5692592E-05,1.3018407E+02,-2.2724E-02,-7.3095E-02,2.1202229E+02
1.5061244E-05,4.5154189E+01,-7.9567E-02,-2.03062E-01,1.5911103E+02,1.0874135E-05,8.5316747E+01,9.2499E-02,-1.31781E-01,2.9531867E+02,1.2705609E-05,1.3018459E+02,5.576E-02,-1.2865E-01,2.1202353E+02
1.4361564E-05,4.5154002E+01,-1.44328E-01,-1.2725E-01,1.5910958E+02,1.2257946E-05,8.5316053E+01,3.6997E-02,-1.123E-02,2.9531958E+02,1.5755001E-05,1.3018527E+02,-5.0616E-02,-1.2113E-02,2.120227E+02
1.5143611E-05,4.5154291E+01,-7.7903E-02,-1.59986E-01,1.5911061E+02,1.3511641E-05,8.5313272E+01,1.6323E-02,-1.1174E-02,2.9531908E+02,2.0568808E-05,1.3018554E+02,-5.89E-02,-5.4E-03,2.1202256E+02
9.1524346E-06,4.5154051E+01,-1.3151E-01,-1.40997E-01,1.5911071E+02,1.2387374E-05,8.5315854E+01,4.8747E-02,-6.1515E-02,2.9531513E+02,1.31335E-05,1.3018424E+02,-1.3648E-02,-5.9071E-02,2.1202337E+02
1.0304805E-05,4.5153798E+01,-1.55323E-01,-1.37084E-01,1.5911087E+02,1.1557512E-05,8.5314918E+01,6.643E-02,-5.2136E-02,2.9532225E+02,1.5725023E-05,1.3018476E+02,7.996E-03,-6.6737E-02,2.1202332E+02
4.9891225E-06,4.5154209E+01,-1.17656E-01,-1.09901E-01,1.5911051E+02,1.3643424E-05,8.5313075E+01,5.9881E-02,-9.009E-03,2.9532232E+02,1.4114505E-05,1.3018414E+02,-1.7587E-02,1.3101E-02,2.1202301E+02
1.1015298E-05,4.5154259E+01,-1.0437E-01,-9.8093E-02,1.5911005E+02,1.4388138E-05,8.5313124E+01,5.5821E-02,-1.7556E-02,2.9532126E+02,1.8457295E-05,1.3018469E+02,-1.4831E-02,1.4383E-02,2.1202342E+02
1.472962E-05,4.515421E+01,-4.6389E-02,-1.92883E-01,1.5911031E+02,1.1691656E-05,8.5314971E+01,1.18888E-01,-1.27436E-01,2.9532036E+02,1.886129E-05,1.3018385E+02,8.7774E-02,-1.18224E-01,2.1202318E+02
1.512965E-05,4.5154157E+01,-6.5098E-02,-1.76876E-01,1.591109E+02,1.4029129E-05,8.5315434E+01,7.8797E-02,-1.51256E-01,2.9531873E+02,1.7235623E-05,1.3018467E+02,5.1527E-02,-1.36366E-01,2.1202301E+02
1.3902479E-05,4.5154115E+01,-9.4157E-02,-1.66542E-01,1.5910962E+02,1.2506504E-05,8.5317175E+01,1.01852E-01,-1.58582E-01,2.9532015E+02,1.1890689E-05,1.3018414E+02,7.2576E-02,-1.45218E-01,2.1202357E+02
1.2589171E-05,4.5154343E+01,-6.1506E-02,-2.49796E-01,1.5911056E+02,9.7412209E-06,8.5316044E+01,6.9801E-02,-2.1316E-01,2.9532128E+02,1.123176E-05,1.3018452E+02,3.7357E-02,-2.00837E-01,2.1202247E+02
1.3264931E-05,4.5153986E+01,-1.25668E-01,-1.2289E-01,1.5911049E+02,1.3683091E-05,8.5314659E+01,4.1417E-02,-8.0473E-02,2.9532197E+02,1.8680845E-05,1.3018447E+02,-1.719E-03,-6.8503E-02,2.1202439E+02
1.5815289E-05,4.5153946E+01,-1.54695E-01,-1.50234E-01,1.5911076E+02,1.216097E-05,8.5317257E+01,-7.6391E-02,-1.2629E-02,2.9532038E+02,1.3598949E-05,1.3018506E+02,-9.2732E-02,-4.087E-03,2.1202428E+02
1.3688584E-05,4.5154072E+01,-1.19924E-01,-1.21935E-01,1.5911085E+02,1.4153114E-05,8.531426E+01,-9.059E-03,2.7822E-02,2.9532071E+02,1.8777683E-05,1.3018494E+02,-5.5079E-02,2.9402E-02,2.120229E+02
2.6837435E-05,4.5154262E+01,-1.03389E-01,-1.07309E-01,1.5911141E+02,1.4108693E-05,8.5317719E+01,5.8409E-02,-2.2924E-02,2.9532252E+02,1.5080766E-05,1.3018615E+02,-1.4335E-02,-8.333E-03,2.1202431E+02
1.8991755E-05,4.5154213E+01,-9.1693E-02,-1.59062E-01,1.5911027E+02,1.3404841E-05,8.5315469E+01,2.9708E-02,-1.73839E-01,2.9531735E+02,1.8852343E-05,1.3018518E+02,6.326E-03,-1.55064E-01,2.1202415E+02
1.4467889E-05,4.515433E+01,-1.15864E-01,-1.49129E-01,1.5911081E+02,1.1711863E-05,8.531522E+01,-6.1522E-02,-7.683E-02,2.9532041E+02,1.4106528E-05,1.3018507E+02,-8.4817E-02,-6.1594E-02,2.1202319E+02
9.4425358E-06,4.5154575E+01,-3.307E-02,-1.64406E-01,1.5911076E+02,1.3033758E-05,8.5312151E+01,5.2251E-02,-1.8993E-02,2.9531911E+02,1.7619179E-05,1.3018461E+02,-2.8016E-02,-1.8631E-02,2.1202295E+02
1.2615439E-05,4.5154027E+01,-1.42538E-01,-1.22359E-01,1.5911039E+02,1.2200199E-05,8.5315378E+01,2.5923E-02,-2.7885E-02,2.9532005E+02,1.5401746E-05,1.3018479E+02,-5.4976E-02,-1.3199E-02,2.1202241E+02
1.9497645E-05,4.5154422E+01,-7.4697E-02,-1.15202E-01,1.591105E+02,1.5109966E-05,8.5314007E+01,-7.454E-03,-2.2491E-02,2.9531845E+02,1.9426541E-05,1.3018512E+02,-5.1157E-02,2.4889E-02,2.1202542E+02
1.8755998E-05,4.5154116E+01,-1.14053E-01,-1.3224E-01,1.5911039E+02,1.3096437E-05,8.5314867E+01,4.211E-02,-3.4283E-02,2.9532362E+02,1.9548034E-05,1.3018518E+02,-3.8588E-02,-1.9497E-02,2.1202388E+02
3.9706943E-06,4.5154478E+01,-3.1963E-02,-2.16183E-01,1.5910987E+02,1.0993583E-05,8.5312206E+01,8.2577E-02,-1.77344E-01,2.9532369E+02,1.5123595E-05,1.3018344E+02,5.2293E-02,-1.65991E-01,2.1202298E+02
1.0368331E-05,4.5154207E+01,-7.905E-02,-2.4041E-01,1.591115E+02,1.0889495E-05,8.5314124E+01,-1.58E-03,-1.58208E-01,2.9531905E+02,1.7004771E-05,1.3018372E+02,-2.9827E-02,-1.40762E-01,2.1202445E+02
9.2423492E-06,4.5154027E+01,-1.07281E-01,-1.31707E-01,1.5911135E+02,1.4517275E-05,8.5313927E+01,5.0053E-02,-6.6511E-02,2.9531952E+02,1.8018138E-05,1.3018418E+02,5.711E-03,-5.3867E-02,2.120232E+02
1.4857453E-05,4.5154157E+01,-7.5024E-02,-1.6764E-01,1.5911111E+02,1.2804738E-05,8.531554E+01,8.6407E-02,-1.12958E-01,2.953171E+02,1.6928567E-05,1.301845E+02,5.4723E-02,-1.04777E-01,2.1202343E+02
1.3641992E-05,4.5154418E+01,-7.8466E-02,-1.19487E-01,1.5911019E+02,1.3836072E-05,8.5314314E+01,5.9368E-02,-2.0026E-02,2.9531879E+02,1.6466575E-05,1.3018429E+02,-7.331E-03,2.1235E-02,2.1202472E+02
4.0100606E-06,4.515432E+01,-7.9365E-02,-1.23678E-01,1.5911076E+02,1.5869331E-05,8.5312218E+01,3.872E-02,-2.08E-04,2.9532174E+02,1.8522028E-05,1.3018394E+02,-3.4426E-02,3.6152E-02,2.1202299E+02
2.323731E-05,4.5154513E+01,-6.9526E-02,-1.17709E-01,1.5910975E+02,1.4280876E-05,8.5315813E+01,4.3129E-02,-5.384E-03,2.9531704E+02,1.6223351E-05,1.3018549E+02,-3.8596E-02,2.7172E-02,2.120237E+02
1.6713645E-05,4.5154311E+01,-1.14181E-01,-1.2341E-01,1.5911018E+02,1.2762717E-05,8.5317205E+01,5.161E-02,5.122E-03,2.9531712E+02,1.199618E-05,1.3018472E+02,-3.4238E-02,2.7924E-02,2.1202407E+02
1.3721872E-05,4.5154379E+01,-1.01862E-01,-6.8213E-02,1.5910962E+02,1.5663488E-05,8.5314597E+01,5.1551E-02,-2.7031E-02,2.9531876E+02,1.7490658E-05,1.3018479E+02,-1.9407E-02,2.1018E-02,2.1202312E+02
2.266477E-05,4.5154716E+01,-7.251E-02,-5.6541E-02,1.5911005E+02,1.8571658E-05,8.5314527E+01,-1.6479E-02,-9.9961E-02,2.9531624E+02,1.7086816E-05,1.3018637E+02,-4.4058E-02,-6.9504E-02,2.1202309E+02
9.3391808E-06,4.5154359E+01,-8.74E-02,-1.82969E-01,1.5911055E+02,1.1729968E-05,8.5314241E+01,4.829E-03,-1.36452E-01,2.953177E+02,1.3796381E-05,1.3018433E+02,-2.516E-02,-1.22064E-01,2.1202377E+02
1.6217323E-05,4.5154145E+01,-1.16171E-01,-7.39E-02,1.5911133E+02,1.5261109E-05,8.5313649E+01,-1.2889E-02,7.3342E-02,2.953225E+02,2.1990238E-05,1.3018517E+02,-4.7121E-02,6.986E-02,2.120229E+02
9.1890739E-06,4.5154332E+01,-1.25868E-01,-1.1535E-01,1.5911045E+02,1.3351401E-05,8.531263E+01,-1.14589E-01,3.3757E-02,2.9532354E+02,1.7442978E-05,1.3018479E+02,-1.18641E-01,3.2348E-02,2.1202362E+02
4.9530269E-06,4.5154119E+01,-1.21615E-01,-1.50119E-01,1.5911019E+02,1.30972E-05,8.531277E+01,-1.1785E-02,-1.08432E-01,2.9532095E+02,1.6239988E-05,1.3018405E+02,-4.222E-02,-9.0368E-02,2.1202362E+02
9.5165351E-06,4.5154282E+01,-7.937E-02,-2.06681E-01,1.5911086E+02,1.0980461E-05,8.5314233E+01,6.1142E-02,-3.62E-02,2.9531553E+02,1.6450392E-05,1.3018364E+02,-1.8906E-02,-4.3234E-02,2.1202368E+02
2.8854024E-05,4.5154361E+01,-1.17554E-01,-4.1037E-02,1.5910979E+02,1.4641925E-05,8.5317355E+01,6.6714E-02,-1.451E-03,2.9532128E+02,1.434515E-05,1.3018684E+02,1.565E-02,2.4588E-02,2.1202322E+02
7.6220637E-06,4.5154231E+01,-6.7276E-02,-1.84617E-01,1.5911148E+02,1.2402181E-05,8.5312443E+01,8.296E-02,-1.1153E-02,2.9532161E+02,1.8289386E-05,1.3018389E+02,4.3933E-02,-1.1947E-02,2.1202372E+02
1.7170811E-05,4.515412E+01,-9.0594E-02,-1.64054E-01,1.5911042E+02,1.222893E-05,8.5317992E+01,1.05586E-01,-1.47826E-01,2.9531787E+02,1.2638773E-05,1.3018483E+02,7.523E-02,-1.37428E-01,2.1202258E+02
1.0614528E-05,4.5153965E+01,-1.14577E-01,-1.39993E-01,1.5911062E+02,1.420138E-05,8.5313091E+01,4.5342E-02,-2.1285E-02,2.9532171E+02,2.1331648E-05,1.3018439E+02,-3.8354E-02,8.022E-03,2.1202333E+02
2.1180853E-05,4.5153969E+01,-1.30454E-01,-8.9331E-02,1.591108E+02,1.5459776E-05,8.5316256E+01,3.3094E-02,4.1495E-02,2.9531986E+02,1.8961666E-05,1.3018603E+02,-2.6817E-02,5.2406E-02,2.120235E+02
3.9584431E-06,4.5153989E+01,-1.38683E-01,-8.1009E-02,1.5911022E+02,1.4615077E-05,8.5311378E+01,-8.271E-03,7.5414E-02,2.9532031E+02,1.9745527E-05,1.3018471E+02,-4.2525E-02,6.587E-02,2.1202278E+02
1.5495331E-05,4.5154809E+01,-4.555E-02,-1.53195E-01,1.5911024E+02,1.4489265E-05,8.5313513E+01,-6.2248E-02,-1.59273E-01,2.9531809E+02,1.589283E-05,1.3018524E+02,-7.6543E-02,-1.33427E-01,2.1202395E+02
1.1388324E-05,4.5154499E+01,-7.1969E-02,-1.85886E-01,1.5910969E+02,1.2649468E-05,8.5314713E+01,6.817E-03,-1.70493E-01,2.9531832E+02,1.3498658E-05,1.3018494E+02,-1.7143E-02,-1.53666E-01,2.1202309E+02
8.9416698E-06,4.5153566E+01,-1.45519E-01,-1.83634E-01,1.5910983E+02,1.2357361E-05,8.5314017E+01,5.7495E-02,-1.88506E-01,2.953244E+02,1.9902004E-05,1.3018416E+02,3.1961E-02,-1.71711E-01,2.1202237E+02
1.2881729E-05,4.5153499E+01,-1.33203E-01,-1.59736E-01,1.5911063E+02,1.3309758E-05,8.5315141E+01,8.3603E-02,-1.63931E-01,2.953211E+02,2.3386808E-05,1.3018424E+02,5.688E-02,-1.48678E-01,2.1202343E+02
9.4849867E-06,4.5154251E+01,-1.01163E-01,-1.81693E-01,1.5911003E+02,1.2134681E-05,8.5313907E+01,-1.6411E-02,-1.22006E-01,2.9532004E+02,1.6104781E-05,1.301842E+02,-4.7131E-02,-1.03697E-01,2.1202355E+02
5.7702894E-06,4.5154487E+01,-1.05469E-01,-1.87443E-01,1.5911087E+02,1.1760294E-05,8.5313542E+01,-1.2508E-01,-8.3311E-02,2.953175E+02,1.199909E-05,1.3018462E+02,-1.28939E-01,-7.1313E-02,2.1202367E+02
1.4049003E-05,4.5154207E+01,-9.8618E-02,-1.34079E-01,1.5911115E+02,1.4115706E-05,8.531316E+01,-5.8752E-02,-2.3613E-02,2.9532E+02,2.0978609E-05,1.3018496E+02,-7.94E-02,-3.469E-03,2.1202355E+02
1.7134977E-05,4.5153998E+01,-1.30273E-01,-1.05713E-01,1.5911098E+02,1.4032814E-05,8.5314857E+01,1.129E-02,1.1125E-02,2.9531894E+02,1.9805821E-05,1.3018535E+02,-5.348E-02,1.7216E-02,2.1202433E+02
7.5941825E-06,4.5154652E+01,-4.2745E-02,-1.65445E-01,1.5910992E+02,1.2585711E-05,8.5312588E+01,6.257E-03,-2.189E-03,2.9531979E+02,1.5316499E-05,1.3018415E+02,-5.5625E-02,9.339E-03,2.120241E+02
7.1954762E-06,4.5154473E+01,-4.8899E-02,-1.36641E-01,1.5911026E+02,1.3663424E-05,8.5311026E+01,5.7161E-02,2.0168E-02,2.9532192E+02,2.1514601E-05,1.3018437E+02,-1.0286E-02,3.6089E-02,2.1202352E+02
1.1441705E-05,4.5154259E+01,-1.00937E-01,-1.17036E-01,1.5910951E+02,1.352908E-05,8.5313162E+01,2.3166E-02,2.5474E-02,2.9531765E+02,2.0334052E-05,1.3018466E+02,-5.3628E-02,2.3986E-02,2.1202185E+02
1.1299233E-05,4.5153906E+01,-1.33082E-01,-1.65692E-01,1.5911144E+02,1.2720524E-05,8.531586E+01,6.3902E-02,4.316E-03,2.9531949E+02,1.3086319E-05,1.3018525E+02,-1.8479E-02,-1.31E-02,2.1202334E+02
4.6185946E-06,4.5153752E+01,-1.12962E-01,-1.39786E-01,1.5911097E+02,1.3645854E-05,8.5312228E+01,1.20872E-01,-4.6254E-02,2.9532296E+02,1.979467E-05,1.3018398E+02,9.2184E-02,-4.4077E-02,2.1202251E+02
1.5331612E-05,4.5154131E+01,-1.08097E-01,-1.32902E-01,1.5911029E+02,1.3079942E-05,8.5314791E+01,5.41E-02,-1.8256E-02,2.9531826E+02,1.9050794E-05,1.3018507E+02,-3.4093E-02,-1.5869E-02,2.1202246E+02
1.2057967E-05,4.5154042E+01,-1.08348E-01,-1.13637E-01,1.5911032E+02,1.4376178E-05,8.531467E+01,9.5288E-02,-5.4888E-02,2.953201E+02,1.7339326E-05,1.3018476E+02,6.5786E-02,-4.7778E-02,2.1202267E+02
1.6877316E-05,4.5153932E+01,-1.02478E-01,-1.11028E-01,1.5911018E+02,1.458983E-05,8.531559E+01,1.21104E-01,-2.2744E-02,2.9531927E+02,2.0298317E-05,1.3018474E+02,9.4597E-02,-9.918E-03,2.1202362E+02
1.2855509E-05,4.5154421E+01,-6.3077E-02,-2.2901E-01,1.5910947E+02,1.1312871E-05,8.5315642E+01,5.0678E-02,-2.24541E-01,2.9531993E+02,1.2831523E-05,1.3018434E+02,2.6174E-02,-2.0436E-01,2.120228E+02
7.385424E-06,4.5154311E+01,-7.364E-02,-1.61004E-01,1.5911121E+02,1.2698377E-05,8.5313446E+01,8.9184E-02,-4.1435E-02,2.9532366E+02,1.4259728E-05,1.3018393E+02,5.4597E-02,-4.0063E-02,2.120235E+02
7.6471065E-06,4.5153801E+01,-8.8099E-02,-1.89224E-01,1.5910996E+02,1.1149537E-05,8.5315347E+01,1.7601E-01,-8.5456E-02,2.953223E+02,1.3467046E-05,1.3018379E+02,1.42555E-01,-8.7391E-02,2.120225E+02
7.1850152E-06,4.5154204E+01,-9.4738E-02,-1.73875E-01,1.5911112E+02,1.2014294E-05,8.5313072E+01,6.4686E-02,4.6182E-02,2.9532139E+02,1.5929775E-05,1.3018438E+02,9.765E-03,4.9247E-02,2.1202296E+02
6.573718E-06,4.5154156E+01,-7.9463E-02,-9.0571E-02,1.5911068E+02,1.5779686E-05,8.5311487E+01,9.136E-02,-2.415E-02,2.9532141E+02,2.4961122E-05,1.3018354E+02,6.2564E-02,3.574E-03,2.1202313E+02
9.2342609E-06,4.5154487E+01,-9.9471E-02,-1.33386E-01,1.5910965E+02,1.2567513E-05,8.5312491E+01,-9.8199E-02,-8.0068E-02,2.9532164E+02,1.8431294E-05,1.3018397E+02,-1.09814E-01,-5.8111E-02,2.1202532E+02
7.1002035E-06,4.5154304E+01,-7.8423E-02,-1.4961E-01,1.591111E+02,1.4144005E-05,8.5312069E+01,-2.539E-03,-2.3985E-02,2.9531958E+02,1.9372984E-05,1.3018437E+02,-5.6916E-02,6.207E-03,2.1202363E+02
1.0836183E-05,4.5154174E+01,-7.505E-02,-1.92518E-01,1.5911047E+02,1.1855465E-05,8.531402E+01,7.9711E-02,-1.03997E-01,2.9531987E+02,1.8420785E-05,1.3018393E+02,4.1654E-02,-9.9579E-02,2.1202336E+02
8.8519535E-06,4.5153969E+01,-1.12674E-01,-1.51123E-01,1.5911128E+02,1.4236355E-05,8.5314538E+01,6.8077E-02,-1.6194E-02,2.9531499E+02,1.6792279E-05,1.3018432E+02,2.9946E-02,1.1618E-02,2.1202382E+02
6.1772192E-06,4.5153845E+01,-1.36525E-01,-1.21732E-01,1.5911022E+02,1.3978947E-05,8.5312599E+01,5.603E-02,-8.591E-03,2.9532097E+02,1.9858124E-05,1.3018432E+02,-2.0568E-02,1.5179E-02,2.1202261E+02
1.3767095E-05,4.5154058E+01,-1.31594E-01,-9.5849E-02,1.5911033E+02,1.3861638E-05,8.5314533E+01,2.0616E-02,1.01831E-01,2.9531797E+02,1.8249936E-05,1.3018554E+02,-1.5462E-02,9.3019E-02,2.1202263E+02
9.6340214E-06,4.5153818E+01,-1.27586E-01,-1.58613E-01,1.5911035E+02,1.1012372E-05,8.5316772E+01,1.54156E-01,1.118E-03,2.9532011E+02,1.2294405E-05,1.3018372E+02,1.22551E-01,-8.43E-04,2.1202332E+02
9.0830637E-06,4.5154012E+01,-1.08349E-01,-1.49097E-01,1.5911069E+02,1.3340348E-05,8.5312072E+01,4.8942E-02,2.8004E-02,2.9532173E+02,2.1966571E-05,1.3018435E+02,-1.8775E-02,4.1036E-02,2.1202412E+02
5.8245229E-06,4.51538E+01,-1.62847E-01,-8.334E-02,1.5911031E+02,1.2919732E-05,8.5313441E+01,6.6129E-02,3.3396E-02,2.9532252E+02,1.5973731E-05,1.3018407E+02,1.1379E-02,4.9087E-02,2.1202318E+02
1.0633795E-05,4.5154195E+01,-1.14615E-01,-1.12705E-01,1.591106E+02,1.2756187E-05,8.5315292E+01,7.2147E-02,7.6147E-02,2.9531714E+02,1.421103E-05,1.3018426E+02,2.8832E-02,8.1274E-02,2.1202352E+02
8.5026931E-06,4.5154218E+01,-9.9348E-02,-1.58506E-01,1.5911091E+02,1.2300421E-05,8.5314348E+01,5.8998E-02,8.9067E-02,2.9531677E+02,1.4772704E-05,1.3018423E+02,1.5687E-02,8.759E-02,2.1202343E+02
8.251676E-06,4.5154107E+01,-1.16295E-01,-1.43791E-01,1.5911078E+02,1.2274769E-05,8.5313162E+01,4.611E-02,-3.8984E-02,2.953231E+02,1.6748834E-05,1.3018424E+02,-2.7981E-02,-3.9293E-02,2.1202336E+02
8.4981639E-06,4.5153945E+01,-1.38868E-01,-7.9317E-02,1.5911028E+02,1.4450895E-05,8.5312465E+01,-1.2907E-02,8.455E-03,2.9531896E+02,2.1883756E-05,1.3018455E+02,-5.4492E-02,2.1187E-02,2.1202323E+02
8.0974333E-06,4.5154003E+01,-1.29251E-01,-1.17828E-01,1.5911092E+02,1.3753492E-05,8.5312947E+01,1.3018E-02,2.5739E-02,2.9531989E+02,1.8719887E-05,1.3018433E+02,-5.3022E-02,2.4136E-02,2.1202342E+02
9.7736763E-06,4.5154077E+01,-1.20044E-01,-4.8614E-02,1.5911055E+02,1.3874492E-05,8.5311935E+01,5.3509E-02,1.10321E-01,2.9532482E+02,2.2632071E-05,1.3018458E+02,1.7969E-02,1.06401E-01,2.1202277E+02
6.2453647E-07,4.5154338E+01,-1.05854E-01,-1.29663E-01,1.5910995E+02,1.24842E-05,8.5311202E+01,1.3504E-02,1.04124E-01,2.9532108E+02,1.526556E-05,1.3018428E+02,-2.4978E-02,8.8037E-02,2.1202289E+02
1.4605559E-05,4.5154342E+01,-9.5582E-02,-1.25293E-01,1.591112E+02,1.4289234E-05,8.5313787E+01,-3.2623E-02,1.17294E-01,2.9531583E+02,1.8407074E-05,1.3018535E+02,-5.4869E-02,1.04816E-01,2.1202324E+02
7.6560508E-06,4.5154214E+01,-1.04827E-01,-1.59112E-01,1.5911086E+02,1.1469442E-05,8.5312962E+01,2.8751E-02,8.6955E-02,2.9531988E+02,1.7161692E-05,1.3018373E+02,-2.2466E-02,7.8252E-02,2.1202456E+02
1.1189567E-05,4.5154104E+01,-1.14873E-01,-9.8363E-02,1.5911055E+02,1.4569619E-05,8.5313805E+01,6.2715E-02,4.364E-03,2.9531696E+02,1.9425661E-05,1.3018478E+02,4.021E-03,3.5699E-02,2.1202306E+02
3.3132909E-06,4.5154475E+01,-4.858E-02,-1.45899E-01,1.5911039E+02,1.3625346E-05,8.5310519E+01,5.153E-03,-1.6082E-02,2.9532077E+02,2.1924096E-05,1.3018397E+02,-5.5867E-02,6.863E-03,2.1202363E+02
1.261079E-05,4.5154169E+01,-5.7162E-02,-1.83288E-01,1.5911017E+02,1.3717781E-05,8.5314327E+01,9.7527E-02,-2.04649E-01,2.9532138E+02,1.7705433E-05,1.3018426E+02,7.4438E-02,-1.84597E-01,2.1202351E+02
3.4622806E-06,4.5154088E+01,-1.22693E-01,-1.23125E-01,1.5911037E+02,1.3018137E-05,8.5311795E+01,4.4305E-02,-1.5053E-02,2.9532316E+02,1.7298557E-05,1.30184E+02,-4.0717E-02,-9.356E-03,2.1202397E+02
1.408529E-05,4.5154586E+01,-7.669E-02,-1.4831E-01,1.5911088E+02,1.4009005E-05,8.5314405E+01,-8.5625E-02,-4.6319E-02,2.9531805E+02,1.3114311E-05,1.3018539E+02,-9.7991E-02,-2.766E-02,2.120231E+02
6.1105934E-06,4.5154473E+01,-4.8678E-02,-1.75812E-01,1.591111E+02,1.3238173E-05,8.5311716E+01,4.1E-04,-8.1426E-02,2.9532153E+02,1.86201E-05,1.3018426E+02,-4.1728E-02,-6.4267E-02,2.1202345E+02
1.2186572E-05,4.51541E+01,-1.03768E-01,-8.8363E-02,1.5911131E+02,1.6063081E-05,8.5313384E+01,4.7794E-02,-4.7631E-02,2.9531859E+02,2.2628593E-05,1.3018411E+02,-7.589E-03,-1.0753E-02,2.1202451E+02
1.0107841E-05,4.5153699E+01,-1.55624E-01,-8.197E-02,1.591107E+02,1.5316853E-05,8.5314166E+01,4.2489E-02,-4.0097E-02,2.9532087E+02,1.9140101E-05,1.3018451E+02,-2.4266E-02,-8.4E-05,2.120236E+02
9.4446293E-06,4.5154084E+01,-1.21791E-01,-1.15015E-01,1.5911122E+02,1.4611169E-05,8.5314058E+01,-2.8905E-02,-2.7863E-02,2.9531785E+02,1.6919719E-05,1.3018449E+02,-6.3651E-02,8.02E-03,2.1202357E+02
1.3270365E-05,4.515414E+01,-1.5046E-01,-1.38226E-01,1.5910976E+02,1.0504088E-05,8.5317426E+01,-1.5407E-02,1.9473E-02,2.95315E+02,1.1982508E-05,1.3018452E+02,-7.0846E-02,-2.655E-03,2.1202256E+02
1.1716125E-05,4.5153889E+01,-1.52061E-01,-1.30615E-01,1.5911051E+02,1.2096582E-05,8.5315459E+01,2.41E-02,3.0316E-02,2.9532083E+02,1.6102624E-05,1.3018449E+02,-5.5553E-02,2.0189E-02,2.120236E+02
1.2011789E-05,4.5154212E+01,-9.7297E-02,-1.36182E-01,1.5911063E+02,1.3683692E-05,8.5313752E+01,3.7156E-02,-8.4533E-02,2.953213E+02,1.7343858E-05,1.3018499E+02,-7.895E-03,-7.6602E-02,2.1202281E+02
1.5999594E-05,4.5154274E+01,-1.16445E-01,-6.5757E-02,1.5910971E+02,1.5765861E-05,8.5314928E+01,-1.8183E-02,-9.104E-03,2.9531796E+02,1.8252267E-05,1.3018499E+02,-5.0598E-02,3.1745E-02,2.1202472E+02
9.1376576E-06,4.5154233E+01,-1.19697E-01,-9.1322E-02,1.5911025E+02,1.4308637E-05,8.5313909E+01,1.3149E-02,-4.1937E-02,2.9531815E+02,1.5864023E-05,1.3018453E+02,-4.9946E-02,-3.658E-03,2.1202323E+02
1.1025041E-05,4.5154053E+01,-9.9802E-02,-1.65395E-01,1.5911133E+02,1.2718338E-05,8.5313646E+01,6.0437E-02,-4.2703E-02,2.9531897E+02,1.8384197E-05,1.3018442E+02,3E-05,-4.8367E-02,2.1202385E+02
1.0882154E-05,4.5154194E+01,-8.2952E-02,-1.44016E-01,1.5911018E+02,1.2590447E-05,8.5311042E+01,4.4669E-02,8.5497E-02,2.9532429E+02,2.5128247E-05,1.301842E+02,-2.246E-03,8.3331E-02,2.1202259E+02
6.8136464E-06,4.5154341E+01,-1.09409E-01,-9.3537E-02,1.5911038E+02,1.4477101E-05,8.5312759E+01,-2.7928E-02,9.3096E-02,2.9531998E+02,1.7309039E-05,1.30184E+02,-4.931E-02,8.8784E-02,2.1202426E+02
5.2203499E-06,4.5154133E+01,-1.26783E-01,-1.35414E-01,1.5911021E+02,1.1975876E-05,8.5312861E+01,2.0378E-02,2.061E-02,2.9532293E+02,1.5755535E-05,1.3018377E+02,-5.5534E-02,1.1473E-02,2.1202398E+02
1.2623599E-05,4.5153871E+01,-1.58566E-01,-1.19834E-01,1.5911028E+02,1.2047557E-05,8.5315499E+01,2.8493E-02,-4.4247E-02,2.9532068E+02,1.5418301E-05,1.3018544E+02,-4.1083E-02,-4.5635E-02,2.1202247E+02
2.0672202E-05,4.5154464E+01,-8.1011E-02,-9.2875E-02,1.5911029E+02,1.5105208E-05,8.5314794E+01,3.7432E-02,-5.3521E-02,2.9531727E+02,1.7911398E-05,1.301854E+02,-2.5937E-02,-3.1453E-02,2.1202433E+02
1.0845611E-05,4.5154119E+01,-1.28926E-01,-1.15832E-01,1.5911022E+02,1.3947519E-05,8.5314451E+01,2.33E-03,-1.11302E-01,2.9532097E+02,1.5093387E-05,1.3018492E+02,-2.993E-02,-9.3921E-02,2.1202339E+02
1.0605022E-05,4.5153656E+01,-1.39436E-01,-1.15892E-01,1.5911089E+02,1.2071296E-05,8.5314713E+01,1.30996E-01,6.307E-02,2.9532175E+02,1.9477069E-05,1.301839E+02,9.8778E-02,6.521E-02,2.120239E+02
1.1890043E-05,4.5153784E+01,-1.43118E-01,-1.31285E-01,1.5911023E+02,1.3003213E-05,8.531427E+01,5.3026E-02,-4.0453E-02,2.9532096E+02,2.0217581E-05,1.3018442E+02,-1.6044E-02,-3.5802E-02,2.1202386E+02
8.4158871E-06,4.515418E+01,-9.8923E-02,-1.33122E-01,1.5911065E+02,1.5267503E-05,8.5313452E+01,3.9783E-02,-1.02569E-01,2.9532355E+02,1.529036E-05,1.3018481E+02,4.565E-03,-8.955E-02,2.1202182E+02
1.8888069E-06,4.5153991E+01,-8.9102E-02,-1.95208E-01,1.5911124E+02,1.1503916E-05,8.5311464E+01,1.02448E-01,-9.4672E-02,2.9532119E+02,1.7354947E-05,1.3018331E+02,6.8688E-02,-9.536E-02,2.1202352E+02
9.0315544E-06,4.5153982E+01,-1.29601E-01,-1.28237E-01,1.5910979E+02,1.3110541E-05,8.531311E+01,5.0364E-02,-4.7564E-02,2.9532286E+02,1.8660043E-05,1.301847E+02,-1.17E-02,-5.0214E-02,2.1202254E+02
2.7638229E-06,4.5153895E+01,-1.22755E-01,-1.17505E-01,1.5911074E+02,1.5394075E-05,8.531129E+01,5.0339E-02,-5.6855E-02,2.95321E+02,2.0866643E-05,1.3018418E+02,1.205E-03,-4.8447E-02,2.1202197E+02
1.5811445E-05,4.515446E+01,-1.13026E-01,-1.18879E-01,1.5910932E+02,1.1577888E-05,8.531737E+01,4.8338E-02,-7.1798E-02,2.9531701E+02,9.4971958E-06,1.3018496E+02,-7.011E-03,-7.2108E-02,2.1202363E+02
1.0293176E-05,4.5154207E+01,-9.9289E-02,-1.54258E-01,1.591111E+02,1.3626899E-05,8.5314103E+01,-7.28E-04,-7.1892E-02,2.9531866E+02,1.6608719E-05,1.3018488E+02,-4.8704E-02,-5.1382E-02,2.1202287E+02
2.6107291E-05,4.5154181E+01,-1.04539E-01,-1.12078E-01,1.5911028E+02,1.3796982E-05,8.5317446E+01,7.4651E-02,-1.6958E-02,2.9531914E+02,1.8501884E-05,1.3018553E+02,3.2359E-02,1.2362E-02,2.1202416E+02
4.1535059E-06,4.5153815E+01,-1.03158E-01,-1.30085E-01,1.5911085E+02,1.467902E-05,8.531024E+01,9.0319E-02,-3.4161E-02,2.9532403E+02,2.7526723E-05,1.301836E+02,5.965E-02,-2.35E-02,2.1202316E+02
1.0251482E-05,4.5154078E+01,-1.02552E-01,-1.5851E-01,1.5911035E+02,1.1312742E-05,8.5314789E+01,1.22922E-01,3.0232E-02,2.9532087E+02,1.4688824E-05,1.3018412E+02,9.039E-02,2.7177E-02,2.1202355E+02
8.7062917E-06,4.5153858E+01,-1.35202E-01,-1.07537E-01,1.5911118E+02,1.3153013E-05,8.5312141E+01,7.161E-02,1.4971E-02,2.9532524E+02,2.0843628E-05,1.3018483E+02,2.0242E-02,2.1955E-02,2.1202196E+02
2.0320771E-05,4.5154161E+01,-1.15152E-01,-5.5589E-02,1.5910965E+02,1.3937163E-05,8.5315329E+01,9.3127E-02,6.804E-03,2.9532084E+02,1.9455023E-05,1.3018559E+02,5.9829E-02,1.5837E-02,2.1202423E+02
1.0595675E-05,4.5154201E+01,-1.01848E-01,-1.5247E-01,1.5911044E+02,1.1293496E-05,8.5314613E+01,8.704E-02,-5.4415E-02,2.9531963E+02,1.5687141E-05,1.3018395E+02,4.3668E-02,-6.0958E-02,2.1202404E+02
3.7312524E-06,4.5154453E+01,-3.95E-02,-1.45296E-01,1.5911085E+02,1.4948013E-05,8.531095E+01,5.7029E-02,-2.9966E-02,2.9532046E+02,2.2081053E-05,1.3018378E+02,1.8107E-02,-3.665E-03,2.1202388E+02
8.8008646E-06,4.515426E+01,-6.0205E-02,-1.05782E-01,1.5911114E+02,1.5474601E-05,8.5311135E+01,7.0395E-02,7.6375E-02,2.9532222E+02,2.4062238E-05,1.3018468E+02,3.3228E-02,8.2703E-02,2.1202271E+02
1.4678741E-05,4.515418E+01,-9.1947E-02,-8.8748E-02,1.591114E+02,1.6473714E-05,8.5312816E+01,4.9769E-02,-5.039E-02,2.9532128E+02,2.3144621E-05,1.3018492E+02,6.546E-03,-3.0369E-02,2.1202384E+02
9.4267376E-06,4.515426E+01,-8.2819E-02,-1.45452E-01,1.5910982E+02,1.3802758E-05,8.5313345E+01,6.4765E-02,-1.10917E-01,2.9532056E+02,1.7382426E-05,1.3018431E+02,3.5448E-02,-1.00284E-01,2.1202378E+02
1.2930232E-05,4.5154328E+01,-9.4412E-02,-1.67644E-01,1.5910989E+02,1.1962523E-05,8.5314904E+01,3.2622E-02,-3.4588E-02,2.9531692E+02,1.4938808E-05,1.3018481E+02,-5.0004E-02,-2.8186E-02,2.1202256E+02
2.8560835E-05,4.5154837E+01,-7.2112E-02,-1.01513E-01,1.5910927E+02,1.4169081E-05,8.5314607E+01,-1.12139E-01,-6.269E-03,2.9531488E+02,1.5342127E-05,1.3018744E+02,-1.16188E-01,-3.566E-03,2.120227E+02
1.3941959E-05,4.5154231E+01,-1.12475E-01,-1.64346E-01,1.5911019E+02,1.1620249E-05,8.5314949E+01,-1.5881E-02,-8.1604E-02,2.9532136E+02,1.5825294E-05,1.3018487E+02,-5.733E-02,-6.576E-02,2.1202296E+02
1.1102221E-05,4.5154474E+01,-5.5068E-02,-1.64694E-01,1.5911135E+02,1.3327256E-05,8.5312746E+01,-3.7767E-02,-1.7954E-02,2.9531917E+02,1.844135E-05,1.3018451E+02,-6.7076E-02,1.52E-03,2.120238E+02
9.3694887E-06,4.515405E+01,-1.19423E-01,-1.15772E-01,1.591103E+02,1.3834288E-05,8.5313437E+01,5.2993E-02,-5.0728E-02,2.9531994E+02,1.787466E-05,1.3018477E+02,-2.6E-05,-4.9612E-02,2.1202294E+02
1.6340823E-05,4.5154066E+01,-1.17862E-01,-1.26605E-01,1.5911054E+02,1.2432588E-05,8.5314871E+01,5.1606E-02,-5.1714E-02,2.9532055E+02,1.9761547E-05,1.301848E+02,-1.1806E-02,-5.0726E-02,2.12024E+02
7.9932973E-06,4.5154251E+01,-9.5469E-02,-1.75506E-01,1.5911131E+02,1.2382503E-05,8.5311693E+01,-8.4803E-02,-5.9237E-02,2.9532373E+02,1.9572693E-05,1.3018437E+02,-9.8159E-02,-4.4953E-02,2.1202434E+02
1.3988684E-05,4.5154532E+01,-8.0061E-02,-1.46767E-01,1.5911058E+02,1.4147438E-05,8.53131E+01,-1.02955E-01,4.0751E-02,2.9531903E+02,1.7579008E-05,1.3018554E+02,-1.08962E-01,3.7513E-02,2.1202292E+02
1.8587849E-05,4.5154519E+01,-9.3344E-02,-1.04145E-01,1.5911033E+02,1.3947017E-05,8.5314263E+01,-6.1128E-02,8.8147E-02,2.9531813E+02,1.689291E-05,1.3018543E+02,-7.7743E-02,7.9567E-02,2.120234E+02
2.5018014E-05,4.5154902E+01,-6.8907E-02,-8.8066E-02,1.5911057E+02,1.4105447E-05,8.5314512E+01,-9.6386E-02,1.2813E-01,2.953116E+02,1.5186419E-05,1.3018556E+02,-1.01689E-01,1.18804E-01,2.1202421E+02
2.335416E-05,4.5154912E+01,-7.0327E-02,-1.26902E-01,1.5911105E+02,1.2384527E-05,8.5314579E+01,-1.31459E-01,1.1561E-01,2.9531008E+02,1.3444316E-05,1.3018544E+02,-1.33283E-01,1.03073E-01,2.1202429E+02
2.0091748E-05,4.5154853E+01,-6.8933E-02,-1.07514E-01,1.5911067E+02,1.3116041E-05,8.5313876E+01,-9.334E-02,1.36694E-01,2.9531227E+02,1.5381467E-05,1.3018515E+02,-1.01522E-01,1.22538E-01,2.1202426E+02
2.6309946E-05,4.5154639E+01,-9.1058E-02,-4.4429E-02,1.5911019E+02,1.5942095E-05,8.5315264E+01,-5.3019E-02,7.8561E-02,2.9531499E+02,1.7148105E-05,1.3018584E+02,-6.6186E-02,8.0527E-02,2.1202513E+02
2.1940131E-05,4.5154653E+01,-5.4259E-02,-1.0178E-01,1.5911102E+02,1.6677264E-05,8.5314939E+01,-3.905E-02,-1.716E-03,2.9531429E+02,1.6234759E-05,1.3018578E+02,-5.8194E-02,3.229E-02,2.1202439E+02
1.3148757E-05,4.5154174E+01,-1.32417E-01,-7.2158E-02,1.5911068E+02,1.4815918E-05,8.5315724E+01,2.8887E-02,3.9475E-02,2.953203E+02,1.3537483E-05,1.3018488E+02,-3.1698E-02,5.3019E-02,2.1202272E+02
8.7704876E-06,4.5154511E+01,-6.4712E-02,-1.34637E-01,1.5911085E+02,1.5504353E-05,8.5314392E+01,3.1518E-02,-4.518E-02,2.953145E+02,1.3334575E-05,1.301849E+02,-3.4483E-02,-1.7664E-02,2.1202335E+02
1.6153155E-05,4.5154319E+01,-9.2377E-02,-1.06536E-01,1.5911065E+02,1.360477E-05,8.5313906E+01,4.8383E-02,-4.17E-04,2.9531911E+02,1.956185E-05,1.3018541E+02,-3.7404E-02,1.0076E-02,2.1202284E+02
1.0126457E-05,4.515416E+01,-7.6504E-02,-2.00864E-01,1.5911026E+02,1.2388714E-05,8.5315204E+01,8.6156E-02,-2.17522E-01,2.9531861E+02,1.3453329E-05,1.3018396E+02,6.4582E-02,-1.97246E-01,2.1202446E+02
1.1229012E-05,4.5154267E+01,-9.6627E-02,-1.99666E-01,1.5911038E+02,1.1616671E-05,8.5313942E+01,-4.8957E-02,-1.26152E-01,2.9531891E+02,1.7388817E-05,1.3018414E+02,-7.2582E-02,-1.05604E-01,2.1202413E+02
1.5868096E-05,4.5154409E+01,-1.08774E-01,-1.06062E-01,1.5910937E+02,1.4912711E-05,8.5312648E+01,-9.6135E-02,-7.8603E-02,2.9532154E+02,2.191844E-05,1.301854E+02,-1.05821E-01,-5.3791E-02,2.1202345E+02
2.5150821E-05,4.5154223E+01,-1.11476E-01,-1.02879E-01,1.5911052E+02,1.2900954E-05,8.5316603E+01,6.6466E-02,2.3762E-02,2.9531965E+02,1.7373974E-05,1.3018623E+02,8.172E-03,3.4831E-02,2.120235E+02
1.3469284E-05,4.5154272E+01,-1.13747E-01,-1.47906E-01,1.5911002E+02,1.249889E-05,8.5315737E+01,1.4967E-02,7.3551E-02,2.9531819E+02,1.3297104E-05,1.3018531E+02,-4.1843E-02,5.708E-02,2.1202305E+02
4.7178049E-06,4.5154172E+01,-1.11975E-01,-1.59953E-01,1.5911069E+02,1.2682834E-05,8.5312897E+01,-1.5356E-02,6.223E-03,2.9532105E+02,1.5304197E-05,1.3018439E+02,-6.2633E-02,2.98E-04,2.1202194E+02
1.7029498E-06,4.5154033E+01,-1.29923E-01,-9.8206E-02,1.5911181E+02,1.3822617E-05,8.5310685E+01,-2.0921E-02,7.7648E-02,2.9532364E+02,1.9272016E-05,1.3018414E+02,-5.1802E-02,6.5735E-02,2.1202322E+02
7.3659616E-06,4.5154367E+01,-4.6312E-02,-1.51889E-01,1.5911062E+02,1.4129021E-05,8.5310443E+01,4.9198E-02,2.9398E-02,2.953217E+02,2.5163222E-05,1.3018391E+02,-1.8428E-02,4.7984E-02,2.1202339E+02
1.6157185E-05,4.5154095E+01,-1.21898E-01,-1.25069E-01,1.5911086E+02,1.3724674E-05,8.5316199E+01,1.4584E-02,-2.2488E-02,2.9531579E+02,1.674259E-05,1.3018475E+02,-5.3401E-02,1.6351E-02,2.120249E+02
7.6399613E-06,4.5153513E+01,-1.99424E-01,-1.34605E-01,1.5911133E+02,1.0368427E-05,8.5313949E+01,-4.3556E-02,7.549E-03,2.9532297E+02,1.5846438E-05,1.3018438E+02,-7.6696E-02,-1.5006E-02,2.1202374E+02
1.5241788E-05,4.5154308E+01,-8.7342E-02,-1.7195E-01,1.5911121E+02,1.1558227E-05,8.5315049E+01,5.5437E-02,-3.049E-03,2.9532122E+02,1.4574827E-05,1.3018481E+02,-4.085E-02,-9.757E-03,2.1202312E+02
2.0789154E-05,4.515429E+01,-7.4665E-02,-1.68928E-01,1.5911065E+02,1.3127619E-05,8.53153E+01,2.5095E-02,-9.5218E-02,2.9531813E+02,1.9425289E-05,1.3018522E+02,-1.8515E-02,-8.1599E-02,2.1202394E+02
6.0994206E-06,4.5154262E+01,-1.04866E-01,-1.98819E-01,1.5910973E+02,1.0497705E-05,8.5313928E+01,5.6915E-02,-2.1376E-02,2.9531839E+02,1.3029043E-05,1.3018353E+02,-2.5755E-02,-3.4404E-02,2.1202436E+02
1.9885341E-05,4.5154291E+01,-1.04457E-01,-1.01248E-01,1.5911035E+02,1.4291724E-05,8.5315505E+01,2.6861E-02,8.0555E-02,2.9531767E+02,1.6668053E-05,1.3018518E+02,-1.618E-02,8.2859E-02,2.1202443E+02
1.035708E-05,4.5154199E+01,-1.15629E-01,-1.49075E-01,1.5911012E+02,1.3232671E-05,8.5315551E+01,2.4919E-02,-5.8507E-02,2.9531755E+02,1.3239204E-05,1.3018454E+02,-4.1248E-02,-3.8109E-02,2.1202266E+02
5.5345869E-06,4.5154017E+01,-1.14906E-01,-1.69216E-01,1.5911026E+02,1.2129614E-05,8.5311996E+01,3.7678E-02,-1.16892E-01,2.9532182E+02,1.8463269E-05,1.3018415E+02,3.356E-03,-1.09219E-01,2.1202347E+02
7.5128398E-06,4.5154063E+01,-1.10604E-01,-1.7424E-01,1.5911036E+02,1.1916279E-05,8.5312918E+01,3.6036E-02,-7.0268E-02,2.9532266E+02,1.7026429E-05,1.3018431E+02,-1.6369E-02,-6.9406E-02,2.1202429E+02
1.0913528E-05,4.5154277E+01,-8.1014E-02,-1.61945E-01,1.5911041E+02,1.3246151E-05,8.5312017E+01,-2.7499E-02,9.082E-03,2.9531937E+02,2.0838837E-05,1.3018504E+02,-6.1975E-02,2.147E-03,2.120234E+02
1.5678359E-05,4.5154489E+01,-6.202E-02,-1.85843E-01,1.5911086E+02,1.1350619E-05,8.531399E+01,-4.4828E-02,1.519E-03,2.9531469E+02,1.706426E-05,1.3018477E+02,-7.3655E-02,-5.023E-03,2.1202399E+02
9.6470204E-06,4.5154718E+01,-3.922E-02,-2.14433E-01,1.5911005E+02,1.0274278E-05,8.531427E+01,-2.0212E-02,-1.34588E-01,2.9531595E+02,1.2094008E-05,1.3018365E+02,-5.2657E-02,-1.1774E-01,2.1202358E+02
7.8874524E-06,4.5154367E+01,-9.0285E-02,-1.36094E-01,1.5910991E+02,1.368756E-05,8.5312314E+01,-3.7517E-02,-3.9896E-02,2.9531946E+02,1.8359809E-05,1.3018441E+02,-6.654E-02,-1.3981E-02,2.1202413E+02
1.0320252E-05,4.5154043E+01,-1.06928E-01,-1.38041E-01,1.5911121E+02,1.3151058E-05,8.5313736E+01,7.1559E-02,-5.1474E-02,2.9532094E+02,1.9129451E-05,1.3018421E+02,2.8805E-02,-5.0494E-02,2.1202386E+02
1.0963362E-05,4.5154224E+01,-1.28702E-01,-1.34901E-01,1.5911064E+02,1.1637804E-05,8.5315337E+01,5.489E-03,-5.0149E-02,2.9531885E+02,1.2086536E-05,1.3018478E+02,-5.6253E-02,-3.84E-02,2.1202334E+02
1.1421828E-06,4.515361E+01,-1.65271E-01,-1.33166E-01,1.5911084E+02,1.2380977E-05,8.5310646E+01,5.2311E-02,-1.9385E-02,2.9532418E+02,1.8951706E-05,1.3018364E+02,-3.0916E-02,-2.4512E-02,2.1202311E+02
1.4309919E-05,4.5154208E+01,-1.21349E-01,-1.27996E-01,1.5911012E+02,1.1935032E-05,8.5315132E+01,3.1178E-02,-5.6286E-02,2.9532295E+02,1.4758936E-05,1.3018494E+02,-3.4205E-02,-5.2171E-02,2.1202362E+02
1.3994673E-05,4.5154244E+01,-6.424E-02,-1.22987E-01,1.5910995E+02,1.4485084E-05,8.5314538E+01,1.07992E-01,-1.13646E-01,2.9531963E+02,1.8462431E-05,1.3018432E+02,8.2815E-02,-9.9982E-02,2.1202346E+02
1.1379689E-06,4.5154551E+01,-3.3594E-02,-2.49467E-01,1.5910913E+02,1.1522501E-05,8.5310893E+01,4.5942E-02,-2.70909E-01,2.9532368E+02,1.7881736E-05,1.3018339E+02,2.8188E-02,-2.46118E-01,2.1202381E+02
1.1192898E-05,4.5153879E+01,-1.06364E-01,-5.3423E-02,1.5911132E+02,1.6905659E-05,8.5312722E+01,9.2061E-02,8.4638E-02,2.9532253E+02,2.4402428E-05,1.3018441E+02,5.9935E-02,9.4107E-02,2.1202358E+02
1.0340213E-05,4.515428E+01,-1.15541E-01,-6.2795E-02,1.5911047E+02,1.5349966E-05,8.5312229E+01,-1.6732E-02,1.20655E-01,2.9532352E+02,2.0354199E-05,1.3018496E+02,-3.9471E-02,1.1113E-01,2.1202397E+02
1.0867846E-05,4.5153711E+01,-7.4948E-02,-1.12296E-01,1.5911093E+02,1.5783396E-05,8.5313804E+01,1.62315E-01,-7.7339E-02,2.9532334E+02,2.10227E-05,1.3018417E+02,1.36992E-01,-6.5464E-02,2.1202213E+02
9.4984092E-06,4.5154124E+01,-1.01187E-01,-7.7078E-02,1.5911036E+02,1.5104959E-05,8.5313295E+01,9.933E-02,-6.5285E-02,2.9532151E+02,2.0521143E-05,1.3018385E+02,7.4488E-02,-5.0478E-02,2.1202404E+02
8.7458983E-06,4.5154035E+01,-8.3623E-02,-1.53942E-01,1.5911059E+02,1.4461215E-05,8.5313234E+01,9.5423E-02,-9.0096E-02,2.95322E+02,1.8344067E-05,1.3018439E+02,6.5529E-02,-8.265E-02,2.1202241E+02
6.2953062E-06,4.5154234E+01,-8.206E-02,-1.3291E-01,1.5911094E+02,1.5591838E-05,8.5312675E+01,3.8879E-02,-7.3624E-02,2.9531845E+02,1.9377441E-05,1.3018391E+02,4.33E-04,-5.5139E-02,2.1202417E+02
1.0176747E-05,4.5153912E+01,-1.20574E-01,-1.68584E-01,1.5911193E+02,1.252465E-05,8.5313436E+01,-5.453E-03,-1.0903E-01,2.953221E+02,1.9897009E-05,1.3018429E+02,-3.9017E-02,-9.1523E-02,2.1202377E+02
1.373658E-05,4.515433E+01,-1.14919E-01,-9.6412E-02,1.5910999E+02,1.4432878E-05,8.5313111E+01,-8.5793E-02,1.2569E-02,2.9531953E+02,1.885811E-05,1.301857E+02,-9.4691E-02,1.4602E-02,2.120236E+02
1.6372407E-05,4.515475E+01,-7.6698E-02,-1.28706E-01,1.5910882E+02,1.1487129E-05,8.5315914E+01,-2.741E-02,7.913E-03,2.9531684E+02,9.6825904E-06,1.3018525E+02,-6.6748E-02,-7.606E-03,2.1202382E+02
1.5717935E-05,4.5154529E+01,-6.0705E-02,-1.60576E-01,1.5910975E+02,1.3275804E-05,8.5314362E+01,-6.756E-03,-6.9597E-02,2.9531685E+02,1.6165904E-05,1.3018506E+02,-5.3813E-02,-4.6585E-02,2.1202331E+02
6.4593492E-06,4.5154053E+01,-1.09373E-01,-1.42095E-01,1.5911104E+02,1.3313906E-05,8.5312541E+01,4.6858E-02,-4.4676E-02,2.9532132E+02,1.8885597E-05,1.3018394E+02,-2.457E-02,-3.4227E-02,2.1202264E+02
7.6248268E-06,4.5153872E+01,-1.29081E-01,-9.0101E-02,1.5911114E+02,1.5951538E-05,8.5312378E+01,3.1028E-02,2.9509E-02,2.9531844E+02,2.2474293E-05,1.3018434E+02,-2.5518E-02,5.0302E-02,2.1202342E+02
1.0574798E-05,4.5153731E+01,-1.39191E-01,-1.26188E-01,1.5911128E+02,1.3996196E-05,8.5314281E+01,6.7957E-02,-1.271E-02,2.9532047E+02,1.9183195E-05,1.301846E+02,2.0961E-02,1.4033E-02,2.1202257E+02
9.308134E-06,4.5154277E+01,-9.5226E-02,-1.57092E-01,1.591104E+02,1.1062368E-05,8.5315604E+01,1.09124E-01,4.2228E-02,2.9531906E+02,1.1524132E-05,1.3018349E+02,7.0844E-02,4.9914E-02,2.1202346E+02
1.7545396E-05,4.51539E+01,-1.31035E-01,-1.26035E-01,1.5911001E+02,1.3806503E-05,8.531718E+01,9.1453E-02,2.242E-03,2.9531714E+02,1.6723178E-05,1.3018516E+02,5.5784E-02,1.7291E-02,2.1202398E+02
4.9433858E-06,4.5154232E+01,-8.1147E-02,-1.62333E-01,1.5911053E+02,1.4402462E-05,8.5311978E+01,9.889E-03,-1.0921E-01,2.9532211E+02,1.973096E-05,1.3018389E+02,-2.4682E-02,-8.9875E-02,2.1202288E+02
1.1573611E-05,4.5154006E+01,-8.9712E-02,-1.49667E-01,1.5910989E+02,1.2901921E-05,8.5314275E+01,1.05199E-01,-1.50947E-01,2.9532357E+02,2.0008002E-05,1.3018356E+02,7.7939E-02,-1.36225E-01,2.1202391E+02
1.4571896E-05,4.5153993E+01,-1.43294E-01,-1.06816E-01,1.5911044E+02,1.2383218E-05,8.531539E+01,3.3013E-02,3.5216E-02,2.9532042E+02,1.7427934E-05,1.3018515E+02,-5.0516E-02,2.2263E-02,2.1202268E+02
1.7183401E-05,4.5154448E+01,-6.4312E-02,-1.59698E-01,1.5911101E+02,1.3445262E-05,8.531498E+01,-4.127E-03,-6.8404E-02,2.953132E+02,1.7487493E-05,1.3018495E+02,-5.4563E-02,-4.1397E-02,2.1202346E+02
1.8805282E-05,4.5154595E+01,-5.6724E-02,-1.50656E-01,1.591104E+02,1.3874922E-05,8.5311847E+01,-8.542E-02,-9.6527E-02,2.9531939E+02,2.227557E-05,1.3018525E+02,-9.8547E-02,-7.2789E-02,2.1202454E+02
1.4869605E-05,4.5154448E+01,-7.6859E-02,-1.46204E-01,1.5911084E+02,1.2594123E-05,8.5314438E+01,1.3814E-02,-3.8095E-02,2.9531694E+02,1.5698869E-05,1.3018489E+02,-5.478E-02,-1.4912E-02,2.1202303E+02
4.7365706E-06,4.515452E+01,-7.6116E-02,-5.2485E-02,1.59111E+02,1.5117904E-05,8.5311091E+01,-7.525E-03,1.24663E-01,2.9531982E+02,2.1322016E-05,1.3018417E+02,-2.9821E-02,1.1617E-01,2.120233E+02
1.1961364E-05,4.515456E+01,-5.4691E-02,-1.42202E-01,1.5911061E+02,1.250265E-05,8.5311682E+01,-3.1844E-02,6.5323E-02,2.9532004E+02,2.0239524E-05,1.3018479E+02,-6.6917E-02,4.5665E-02,2.1202357E+02
1.9830092E-05,4.515459E+01,-8.0299E-02,-1.81068E-01,1.5911051E+02,1.2304758E-05,8.5315971E+01,-9.1426E-02,-1.01052E-01,2.9531607E+02,1.2690814E-05,1.3018561E+02,-1.04441E-01,-8.247E-02,2.1202358E+02
7.1995159E-06,4.5154038E+01,-7.3704E-02,-2.11954E-01,1.5911076E+02,1.2321235E-05,8.5315272E+01,1.21265E-01,-2.43617E-01,2.9532269E+02,1.1026756E-05,1.3018339E+02,9.6261E-02,-2.2143E-01,2.1202286E+02
1.5327542E-05,4.5154102E+01,-9.6754E-02,-1.45188E-01,1.5911013E+02,1.3974075E-05,8.531526E+01,8.3321E-02,-4.5787E-02,2.9531945E+02,1.8614974E-05,1.301849E+02,4.7344E-02,-4.1848E-02,2.1202393E+02
1.6196326E-05,4.5154075E+01,-1.32093E-01,-1.4757E-01,1.5911051E+02,1.2547342E-05,8.5316632E+01,-2.1171E-02,-8.6737E-02,2.9531927E+02,1.4951197E-05,1.3018509E+02,-5.9615E-02,-6.4618E-02,2.1202283E+02
7.3345815E-06,4.5153665E+01,-1.42438E-01,-1.42034E-01,1.5911055E+02,1.3924554E-05,8.5312916E+01,5.7872E-02,-5.2789E-02,2.9532179E+02,1.9946182E-05,1.3018468E+02,9.855E-03,-5.3714E-02,2.1202287E+02
1.8754385E-05,4.5154138E+01,-1.0688E-01,-1.28172E-01,1.5911062E+02,1.4369553E-05,8.5316563E+01,6.3802E-02,-3.3003E-02,2.9531859E+02,1.5541368E-05,1.3018545E+02,1.0934E-02,-2.7769E-02,2.1202305E+02
1.7130285E-05,4.5154042E+01,-1.27373E-01,-1.39676E-01,1.5911044E+02,1.0944707E-05,8.5317442E+01,1.0395E-01,-2.4427E-02,2.9532002E+02,1.4227898E-05,1.3018443E+02,6.6996E-02,-2.8925E-02,2.1202457E+02
1.1797621E-05,4.5153292E+01,-1.37793E-01,-1.30299E-01,1.5911127E+02,1.390948E-05,8.5316434E+01,1.55306E-01,-8.0658E-02,2.9532532E+02,1.6542601E-05,1.3018421E+02,1.28645E-01,-7.1636E-02,2.1202355E+02
1.4436812E-05,4.5154343E+01,-9.3576E-02,-1.19699E-01,1.5911018E+02,1.2894554E-05,8.5314336E+01,4.7174E-02,-6.188E-02,2.9531996E+02,1.7662645E-05,1.3018462E+02,-4.298E-03,-5.571E-02,2.1202403E+02
1.1494917E-05,4.515467E+01,-5.3367E-02,-1.10093E-01,1.5910983E+02,1.490495E-05,8.5314111E+01,5.7635E-02,-2.6386E-02,2.9532095E+02,1.305565E-05,1.3018491E+02,-1.1641E-02,-1.1524E-02,2.1202291E+02
1.1165378E-05,4.5154594E+01,-1.5579E-02,-1.59707E-01,1.5911074E+02,1.4455572E-05,8.5312309E+01,7.6062E-02,-1.579E-03,2.9531976E+02,2.0034105E-05,1.3018453E+02,3.5538E-02,2.2154E-02,2.1202293E+02
1.585064E-05,4.5154178E+01,-8.8527E-02,-1.38757E-01,1.5911082E+02,1.3871882E-05,8.5316931E+01,1.15614E-01,2.1721E-02,2.9531633E+02,1.340749E-05,1.3018479E+02,8.3434E-02,3.4456E-02,2.1202283E+02
1.3212686E-05,4.5154223E+01,-7.2522E-02,-1.97943E-01,1.591105E+02,1.2789835E-05,8.5314552E+01,3.7188E-02,-1.23147E-01,2.9531879E+02,1.9139561E-05,1.3018429E+02,1.853E-03,-1.09439E-01,2.1202362E+02
1.6339753E-06,4.5154051E+01,-1.07334E-01,-1.35597E-01,1.5911126E+02,1.3655078E-05,8.5311916E+01,6.9924E-02,-2.9393E-02,2.9531796E+02,1.773623E-05,1.3018373E+02,3.1079E-02,-2.8672E-02,2.1202359E+02
1.5653352E-05,4.5154089E+01,-1.40394E-01,-1.30232E-01,1.5911082E+02,1.1185645E-05,8.531701E+01,4.1132E-02,-6.5794E-02,2.9531929E+02,1.375102E-05,1.3018485E+02,-2.3405E-02,-6.555E-02,2.1202299E+02
1.0547467E-05,4.5154275E+01,-9.5781E-02,-8.6933E-02,1.5911062E+02,1.4874044E-05,8.5311932E+01,5.1172E-02,-1.996E-02,2.9532331E+02,2.1507651E-05,1.3018502E+02,-3.1585E-02,-2.553E-03,2.120221E+02
6.280337E-06,4.5153785E+01,-1.60066E-01,-1.10265E-01,1.5911026E+02,1.3066793E-05,8.5313868E+01,5.7676E-02,-1.7541E-02,2.953213E+02,1.541643E-05,1.3018441E+02,-2.1892E-02,-2.0965E-02,2.1202292E+02
1.5429663E-05,4.5154256E+01,-1.09E-01,-1.45053E-01,1.5911083E+02,1.2283319E-05,8.5316907E+01,3.9627E-02,-2.5923E-02,2.9531691E+02,1.3280663E-05,1.3018468E+02,-4.7703E-02,-7.405E-03,2.120232E+02
2.8027334E-05,4.5154217E+01,-1.08353E-01,-7.065E-02,1.5911044E+02,1.566787E-05,8.5316351E+01,3.7626E-02,6.2594E-02,2.9532079E+02,2.0818255E-05,1.3018584E+02,-1.1582E-02,7.5906E-02,2.1202421E+02
9.0771409E-06,4.5153922E+01,-1.17453E-01,-1.3308E-01,1.5911056E+02,1.3021059E-05,8.5314316E+01,1.17658E-01,1.2585E-02,2.9532145E+02,1.6259513E-05,1.3018394E+02,8.7157E-02,2.2154E-02,2.1202301E+02
1.135553E-05,4.5154208E+01,-9.7543E-02,-1.85147E-01,1.5910947E+02,1.1854506E-05,8.5313928E+01,2.6512E-02,-1.67044E-01,2.9531895E+02,1.7407072E-05,1.3018434E+02,5.39E-04,-1.51209E-01,2.1202372E+02
4.9650408E-06,4.5154146E+01,-1.02528E-01,-1.13479E-01,1.5911054E+02,1.5184722E-05,8.5313217E+01,7.9409E-02,-9.3E-04,2.9531752E+02,1.6463748E-05,1.3018403E+02,4.177E-02,2.8847E-02,2.1202252E+02
5.3803682E-07,4.5153884E+01,-1.1924E-01,-9.5898E-02,1.5911054E+02,1.6025171E-05,8.5309394E+01,4.1081E-02,-5.3486E-02,2.9532321E+02,2.5703746E-05,1.3018394E+02,-1.2833E-02,-3.8741E-02,2.120222E+02
5.1343248E-06,4.515441E+01,-8.685E-02,-1.31646E-01,1.5911004E+02,1.3423586E-05,8.5313492E+01,5.1135E-02,-3.1294E-02,2.9531642E+02,1.4088032E-05,1.3018443E+02,-2.5447E-02,-3.11E-02,2.1202192E+02
6.6564873E-06,4.5153951E+01,-1.33869E-01,-1.63065E-01,1.5911125E+02,1.201041E-05,8.5313019E+01,-3.4203E-02,8.97E-03,2.9531883E+02,1.7067182E-05,1.3018467E+02,-7.0665E-02,-9.19E-03,2.1202234E+02
1.4424021E-05,4.5154658E+01,-3.2794E-02,-1.97731E-01,1.5911059E+02,1.1770584E-05,8.5315144E+01,6.618E-03,-1.21637E-01,2.9531424E+02,1.4379762E-05,1.3018393E+02,-3.1953E-02,-1.02484E-01,2.120242E+02
8.8169061E-06,4.5154164E+01,-8.1737E-02,-1.624E-01,1.5911024E+02,1.4766826E-05,8.5312257E+01,2.3055E-02,-1.51593E-01,2.9532045E+02,2.1690529E-05,1.3018468E+02,-1.59E-04,-1.33945E-01,2.1202323E+02
2.1561647E-05,4.5154064E+01,-1.25245E-01,-1.47826E-01,1.5911088E+02,1.4347042E-05,8.5317157E+01,-5.358E-02,-1.10083E-01,2.9531646E+02,1.7001251E-05,1.3018598E+02,-7.6378E-02,-8.4968E-02,2.1202299E+02
9.8540219E-06,4.5154283E+01,-4.0933E-02,-1.68992E-01,1.591109E+02,1.3612612E-05,8.5312477E+01,9.4888E-02,-9.3638E-02,2.9532046E+02,2.087508E-05,1.3018428E+02,6.5238E-02,-8.7141E-02,2.1202313E+02
8.9472683E-06,4.5154442E+01,-5.2131E-02,-1.63356E-01,1.5911082E+02,1.2084319E-05,8.5313369E+01,8.4987E-02,-6.2757E-02,2.9532313E+02,1.4797423E-05,1.3018383E+02,4.5412E-02,-6.3304E-02,2.1202374E+02
8.3695708E-06,4.5154169E+01,-1.12184E-01,-1.65238E-01,1.5911042E+02,1.1176562E-05,8.5313772E+01,3.2145E-02,3.1563E-02,2.9531743E+02,1.6092857E-05,1.3018376E+02,-4.8933E-02,2.3266E-02,2.1202394E+02
3.3835569E-06,4.5154053E+01,-1.13388E-01,-1.69119E-01,1.5911034E+02,1.2828853E-05,8.5311633E+01,-7.003E-03,-7.8277E-02,2.9532161E+02,1.8123583E-05,1.3018398E+02,-5.0025E-02,-6.0769E-02,2.1202341E+02
2.4855548E-05,4.5154413E+01,-1.1147E-01,-9.4721E-02,1.5911026E+02,1.4287507E-05,8.5316886E+01,-5.8351E-02,1.442E-02,2.9531872E+02,1.4070084E-05,1.3018648E+02,-7.7045E-02,1.9578E-02,2.1202346E+02
3.4553666E-06,4.5154157E+01,-9.5506E-02,-1.36497E-01,1.5911095E+02,1.3265625E-05,8.5311059E+01,5.1176E-02,-2.0442E-02,2.9532222E+02,2.1327143E-05,1.301835E+02,-3.1061E-02,5.54E-04,2.1202366E+02
1.0322736E-05,4.5154049E+01,-1.26706E-01,-1.46557E-01,1.5911023E+02,1.2870457E-05,8.5315401E+01,6.141E-02,-5.467E-03,2.9532007E+02,1.3432717E-05,1.3018438E+02,-2.4022E-02,1.0907E-02,2.1202391E+02
2.1246122E-05,4.5154377E+01,-7.8685E-02,-5.6316E-02,1.5911066E+02,1.696444E-05,8.5313197E+01,1.503E-02,7.6597E-02,2.9532042E+02,2.4392246E-05,1.3018538E+02,-2.0438E-02,8.2786E-02,2.1202437E+02
1.0863563E-05,4.5154258E+01,-8.4485E-02,-1.056E-01,1.5911074E+02,1.6119834E-05,8.5312928E+01,3.5972E-02,4.1046E-02,2.9531861E+02,2.1153825E-05,1.3018475E+02,-1.8544E-02,5.843E-02,2.1202361E+02
6.3815626E-06,4.5154309E+01,-9.2674E-02,-9.7583E-02,1.591101E+02,1.4756546E-05,8.5311965E+01,3.9764E-02,4.7198E-02,2.9531965E+02,2.0010648E-05,1.301844E+02,-1.728E-02,5.6647E-02,2.1202267E+02
7.2745783E-06,4.5154649E+01,-6.2938E-02,-1.02668E-01,1.5910961E+02,1.4589352E-05,8.5311798E+01,-4.6802E-02,2.9159E-02,2.9532106E+02,1.8229942E-05,1.301847E+02,-6.7493E-02,3.0512E-02,2.1202321E+02
8.9078659E-06,4.515441E+01,-9.0638E-02,-1.2688E-01,1.5911067E+02,1.2864684E-05,8.5312509E+01,-5.0024E-02,2.0649E-02,2.9531968E+02,1.8339355E-05,1.3018434E+02,-7.3127E-02,1.9283E-02,2.1202357E+02
7.2856191E-06,4.5154193E+01,-9.6439E-02,-1.77359E-01,1.5911061E+02,1.1688487E-05,8.531296E+01,6.3397E-02,-2.4152E-02,2.9531856E+02,1.6624475E-05,1.301843E+02,-8E-04,-4.423E-02,2.120235E+02
6.6981243E-06,4.5153979E+01,-1.15242E-01,-1.65937E-01,1.5911129E+02,1.2817458E-05,8.5311017E+01,-5.9716E-02,8.428E-03,2.953235E+02,2.1797932E-05,1.3018444E+02,-8.0105E-02,4.522E-03,2.1202349E+02
5.6317278E-06,4.515395E+01,-1.41532E-01,-1.34206E-01,1.5911062E+02,1.2848246E-05,8.5312748E+01,-5.1436E-02,-1.22E-02,2.9532233E+02,1.7611271E-05,1.3018403E+02,-7.6948E-02,1.39E-03,2.1202257E+02
5.9489352E-06,4.5154364E+01,-9.6968E-02,-1.61032E-01,1.5911067E+02,1.184725E-05,8.5313457E+01,-1.8057E-02,7.5258E-02,2.9532038E+02,1.4076598E-05,1.3018417E+02,-6.1478E-02,5.5592E-02,2.1202227E+02
1.2395081E-05,4.515415E+01,-1.17255E-01,-1.02069E-01,1.5911054E+02,1.5069806E-05,8.5314503E+01,1.1743E-02,5.9229E-02,2.953213E+02,1.7747283E-05,1.3018442E+02,-3.5033E-02,6.4488E-02,2.12024E+02
9.169218E-06,4.5153843E+01,-1.41783E-01,-1.28424E-01,1.5911038E+02,1.2452252E-05,8.531418E+01,4.7978E-02,1.6936E-02,2.9531676E+02,2.0694701E-05,1.3018354E+02,-2.9948E-02,3.7914E-02,2.1202531E+02
9.8425427E-06,4.5154027E+01,-1.11312E-01,-8.2354E-02,1.5911109E+02,1.5547107E-05,8.5313059E+01,7.5579E-02,7.5098E-02,2.9532213E+02,1.9169343E-05,1.3018443E+02,3.9986E-02,8.5199E-02,2.120239E+02
8.8317072E-06,4.515404E+01,-1.24859E-01,-5.2277E-02,1.5911074E+02,1.6092253E-05,8.5312471E+01,5.664E-02,-1.5955E-02,2.9532068E+02,2.0524E-05,1.3018483E+02,6.503E-03,2.6372E-02,2.1202363E+02
1.3090418E-05,4.5154185E+01,-6.5278E-02,-1.35875E-01,1.5910989E+02,1.4074844E-05,8.5313834E+01,9.715E-02,-1.411E-01,2.9532052E+02,2.1491871E-05,1.3018416E+02,7.0119E-02,-1.26715E-01,2.1202322E+02
1.0168301E-05,4.5154809E+01,-3.4728E-02,-1.4657E-01,1.5911077E+02,1.5905117E-05,8.5312699E+01,-8.5163E-02,-9.6799E-02,2.9531736E+02,1.7215283E-05,1.3018487E+02,-9.6829E-02,-6.8712E-02,2.1202389E+02
3.0105722E-06,4.5154155E+01,-1.09569E-01,-1.514E-01,1.5911007E+02,1.2922495E-05,8.5312622E+01,5.1494E-02,-1.17863E-01,2.9532084E+02,1.4272394E-05,1.3018363E+02,1.8778E-02,-1.07477E-01,2.120241E+02
9.6661795E-06,4.5153986E+01,-9.8973E-02,-1.36249E-01,1.5911075E+02,1.3721724E-05,8.5311088E+01,4.1429E-02,8.3139E-02,2.9531761E+02,2.6833041E-05,1.3018444E+02,-1.307E-03,8.2203E-02,2.1202415E+02
9.7454438E-06,4.5154151E+01,-1.10107E-01,-1.09701E-01,1.5911058E+02,1.5588342E-05,8.5312228E+01,-5.1651E-02,-3.1949E-02,2.9532143E+02,2.159179E-05,1.3018498E+02,-7.4957E-02,-3.956E-03,2.1202288E+02
1.0106772E-05,4.5154096E+01,-1.14668E-01,-9.4601E-02,1.5910997E+02,1.6143108E-05,8.5311937E+01,-3.0752E-02,-3.7618E-02,2.9532109E+02,2.3548307E-05,1.3018506E+02,-6.3791E-02,-1.406E-03,2.120228E+02
7.2478866E-06,4.5154247E+01,-9.7751E-02,-1.33919E-01,1.5911077E+02,1.4034832E-05,8.5312689E+01,2.111E-02,-4.1568E-02,2.9532388E+02,1.6524794E-05,1.3018437E+02,-5.0852E-02,-1.3132E-02,2.120228E+02
6.5027102E-06,4.5154591E+01,-7.5667E-02,-1.26897E-01,1.5910962E+02,1.4619227E-05,8.5313009E+01,-1.6954E-02,-1.25494E-01,2.9531767E+02,1.551801E-05,1.3018454E+02,-4.1576E-02,-1.042E-01,2.1202344E+02
1.6156834E-05,4.5154375E+01,-7.1377E-02,-1.15237E-01,1.5911019E+02,1.4269015E-05,8.531274E+01,5.924E-02,-2.6148E-02,2.9532191E+02,2.0679089E-05,1.301852E+02,-4.951E-03,-2.3942E-02,2.1202358E+02
3.216982E-06,4.5154335E+01,-6.3424E-02,-1.27435E-01,1.591101E+02,1.4353658E-05,8.5311099E+01,7.8011E-02,-7.0903E-02,2.9532233E+02,2.0404633E-05,1.3018394E+02,4.664E-02,-6.572E-02,2.1202283E+02
1.3377291E-06,4.5154042E+01,-1.05487E-01,-2.13919E-01,1.5911047E+02,1.0309896E-05,8.5311044E+01,7.0655E-02,-1.25959E-01,2.9532398E+02,1.6048211E-05,1.3018342E+02,3.0414E-02,-1.26225E-01,2.1202295E+02
4.5300767E-06,4.5153688E+01,-8.2485E-02,-2.29951E-01,1.5911048E+02,1.1436875E-05,8.5313968E+01,1.43358E-01,-1.93731E-01,2.95326E+02,1.512179E-05,1.3018301E+02,1.13202E-01,-1.79467E-01,2.1202301E+02
1.1500125E-05,4.515388E+01,-1.34772E-01,-1.62922E-01,1.5911091E+02,1.2340565E-05,8.5315801E+01,7.4289E-02,-4.615E-03,2.9532096E+02,1.4372283E-05,1.3018481E+02,2.3919E-02,-1.3396E-02,2.1202246E+02
2.2392446E-05,4.5154468E+01,-5.1835E-02,-1.20028E-01,1.5911082E+02,1.5754484E-05,8.5313733E+01,4.6383E-02,-3.5299E-02,2.9531901E+02,2.0458464E-05,1.3018652E+02,-2.5588E-02,-2.4944E-02,2.1202186E+02
1.014916E-05,4.5154006E+01,-1.29234E-01,-1.05609E-01,1.5911024E+02,1.2964492E-05,8.5314625E+01,8.5152E-02,-4.542E-03,2.95319E+02,1.6155503E-05,1.3018433E+02,4.7313E-02,2.405E-03,2.1202376E+02
1.3702812E-05,4.5154382E+01,-9.1857E-02,-6.4815E-02,1.5910995E+02,1.5476688E-05,8.5311654E+01,1.166E-03,6.7307E-02,2.9532081E+02,2.2752014E-05,1.3018545E+02,-3.9181E-02,6.1902E-02,2.1202368E+02
1.4328081E-05,4.5154015E+01,-1.18599E-01,-1.50318E-01,1.5911069E+02,1.2507495E-05,8.5313666E+01,3.1482E-02,-2.9483E-02,2.9532399E+02,1.9793859E-05,1.3018487E+02,-4.8541E-02,-1.9149E-02,2.1202382E+02
1.8422701E-05,4.5154358E+01,-6.6796E-02,-1.41298E-01,1.5911049E+02,1.4124077E-05,8.531551E+01,6.6081E-02,-1.0312E-01,2.9531691E+02,1.6966002E-05,1.3018479E+02,3.7102E-02,-8.9118E-02,2.1202389E+02
8.9559813E-06,4.515419E+01,-1.28286E-01,-2.6024E-02,1.591093E+02,1.5509717E-05,8.5313477E+01,6.8217E-02,-1.6889E-02,2.9532286E+02,1.758048E-05,1.3018459E+02,3.2868E-02,1.3125E-02,2.1202342E+02
7.4300254E-06,4.5154032E+01,-1.17497E-01,-1.16275E-01,1.5911149E+02,1.4409505E-05,8.5313302E+01,5.5111E-02,-4.2043E-02,2.9532181E+02,1.620182E-05,1.3018436E+02,3.086E-03,-3.5687E-02,2.1202372E+02
1.3540499E-05,4.5153979E+01,-7.3354E-02,-1.61489E-01,1.5911082E+02,1.299383E-05,8.5316358E+01,1.5396E-01,-2.6972E-02,2.9531801E+02,1.5797455E-05,1.3018395E+02,1.2516E-01,-1.8613E-02,2.1202281E+02
1.3684578E-05,4.5154448E+01,-5.8654E-02,-1.39753E-01,1.5911091E+02,1.4890659E-05,8.5315277E+01,7.1739E-02,-3.5663E-02,2.9531527E+02,1.4496896E-05,1.3018461E+02,3.6309E-02,-1.6071E-02,2.1202313E+02
1.031912E-05,4.5154267E+01,-1.01249E-01,-1.03384E-01,1.5911071E+02,1.4980556E-05,8.5315089E+01,6.2813E-02,-6.9574E-02,2.9531605E+02,1.3766287E-05,1.3018478E+02,2.6314E-02,-6.0002E-02,2.1202247E+02
1.1973338E-05,4.5154197E+01,-9.9037E-02,-1.15019E-01,1.5911109E+02,1.4123491E-05,8.53129E+01,3.7815E-02,-2.5447E-02,2.9532041E+02,2.0099503E-05,1.3018471E+02,-4.3743E-02,-1.323E-03,2.1202308E+02
1.0915685E-05,4.5154173E+01,-1.01289E-01,-1.51478E-01,1.5911069E+02,1.3457381E-05,8.53137E+01,-1.2067E-02,-4.5774E-02,2.9531706E+02,1.9141747E-05,1.301844E+02,-6.179E-02,-1.4915E-02,2.1202408E+02
1.2489726E-05,4.5154349E+01,-9.1436E-02,-1.30887E-01,1.591108E+02,1.4196632E-05,8.5314395E+01,2.1145E-02,-1.8245E-02,2.9531689E+02,1.5116727E-05,1.3018556E+02,-5.3523E-02,-8.8E-04,2.1202209E+02
1.3881782E-05,4.5154192E+01,-1.35344E-01,-1.11274E-01,1.5910956E+02,1.2711054E-05,8.5316329E+01,3.3018E-02,6.081E-03,2.9531933E+02,1.300333E-05,1.3018488E+02,-5.2201E-02,1.2143E-02,2.1202364E+02
1.2028151E-05,4.5154127E+01,-1.08821E-01,-1.2378E-01,1.5911101E+02,1.3836784E-05,8.5313572E+01,-4.733E-03,2.7381E-02,2.9531875E+02,1.9919935E-05,1.3018478E+02,-5.591E-02,2.4218E-02,2.120234E+02
1.2225215E-05,4.51541E+01,-1.14346E-01,-1.27336E-01,1.5911073E+02,1.3589825E-05,8.5313556E+01,1.5546E-02,-4.9155E-02,2.9532104E+02,1.9521847E-05,1.3018454E+02,-4.9049E-02,-2.0241E-02,2.1202379E+02
1.4138665E-05,4.5154161E+01,-1.15407E-01,-1.72177E-01,1.5911084E+02,1.0723025E-05,8.5315761E+01,6.3946E-02,1.4234E-02,2.9531819E+02,1.3815294E-05,1.3018522E+02,-2.9746E-02,-2.5581E-02,2.1202215E+02
9.0689204E-06,4.5153976E+01,-1.23843E-01,-1.56204E-01,1.5911011E+02,1.1316349E-05,8.5312941E+01,8.5348E-02,3.7635E-02,2.9532392E+02,1.8776431E-05,1.3018421E+02,4.2493E-02,3.6597E-02,2.1202359E+02
1.3200438E-05,4.5154404E+01,-7.373E-02,-1.08292E-01,1.5911093E+02,1.5100096E-05,8.5312696E+01,2.0381E-02,1.3208E-02,2.9532022E+02,2.0294358E-05,1.3018477E+02,-4.418E-02,3.2653E-02,2.1202394E+02
1.1149657E-05,4.5154558E+01,-6.1977E-02,-1.12089E-01,1.5911087E+02,1.4568069E-05,8.5312774E+01,-2.9367E-02,5.2125E-02,2.9531803E+02,1.8809255E-05,1.3018488E+02,-5.9182E-02,4.7195E-02,2.1202329E+02
9.6810316E-06,4.5153936E+01,-1.26667E-01,-1.18802E-01,1.5911155E+02,1.4333214E-05,8.5314296E+01,4.5455E-02,4.4922E-02,2.9532077E+02,1.6975439E-05,1.3018452E+02,-1.873E-02,5.6959E-02,2.1202296E+02
7.2944372E-06,4.5154051E+01,-1.23249E-01,-1.23796E-01,1.5911045E+02,1.2906781E-05,8.5313177E+01,7.3958E-02,-1.507E-03,2.9532092E+02,1.6946984E-05,1.3018429E+02,2.6943E-02,3.436E-03,2.1202277E+02
6.7463749E-06,4.5154137E+01,-1.13438E-01,-1.0779E-01,1.5911048E+02,1.3796153E-05,8.5312908E+01,6.2615E-02,-2.3584E-02,2.9532144E+02,1.7933269E-05,1.3018404E+02,8.13E-03,-1.1435E-02,2.1202352E+02
8.3816927E-06,4.5154325E+01,-8.9567E-02,-1.30853E-01,1.5911034E+02,1.2737986E-05,8.5313974E+01,8.6911E-02,2.8688E-02,2.953184E+02,1.452275E-05,1.301844E+02,4.7282E-02,3.6556E-02,2.1202293E+02
1.4661378E-05,4.5154105E+01,-9.6732E-02,-1.02048E-01,1.5911046E+02,1.5349281E-05,8.5312569E+01,5.7719E-02,-2.9016E-02,2.953222E+02,2.4199802E-05,1.3018487E+02,1.817E-03,1.832E-03,2.120226E+02
1.0380516E-05,4.5154143E+01,-8.743E-02,-1.48349E-01,1.5911136E+02,1.4525537E-05,8.5313516E+01,5.6123E-02,-9.725E-03,2.9532103E+02,1.9023832E-05,1.3018464E+02,-1.7931E-02,2.3443E-02,2.1202287E+02
1.4558329E-05,4.5154075E+01,-1.29878E-01,-1.13016E-01,1.5911003E+02,1.3754312E-05,8.5315848E+01,4.6894E-02,-1.871E-03,2.9531976E+02,1.5672207E-05,1.3018488E+02,-3.1265E-02,2.7076E-02,2.1202404E+02
1.8929211E-05,4.5154367E+01,-1.0899E-01,-1.30517E-01,1.5911038E+02,1.3070061E-05,8.5317467E+01,9.3E-05,7.2757E-02,2.9531598E+02,1.1700372E-05,1.3018545E+02,-4.3311E-02,6.4929E-02,2.120237E+02
2.0736651E-05,4.5154145E+01,-1.36239E-01,-8.1814E-02,1.5910927E+02,1.260724E-05,8.5315255E+01,-5.91E-04,8.5259E-02,2.953238E+02,1.9361598E-05,1.3018558E+02,-4.4073E-02,7.2157E-02,2.1202378E+02
8.2008064E-06,4.5154275E+01,-7.4778E-02,-1.13554E-01,1.5911064E+02,1.4869109E-05,8.5312302E+01,8.7231E-02,4.0384E-02,2.9532072E+02,1.9399612E-05,1.3018427E+02,4.929E-02,5.6874E-02,2.1202346E+02
6.4748771E-06,4.5154389E+01,-6.2459E-02,-1.0918E-01,1.5911097E+02,1.5731922E-05,8.5311278E+01,4.6206E-02,4.4997E-02,2.9532073E+02,2.2355822E-05,1.3018459E+02,-1.25E-02,5.8607E-02,2.1202166E+02
1.2107356E-05,4.5154019E+01,-1.26723E-01,-1.11074E-01,1.59111E+02,1.3222555E-05,8.531466E+01,6.8061E-02,-5.045E-03,2.953205E+02,1.714769E-05,1.3018446E+02,7.12E-03,2.2909E-02,2.1202364E+02
3.7497267E-06,4.5154391E+01,-1.07718E-01,-6.6719E-02,1.5910991E+02,1.4276247E-05,8.531311E+01,6.1223E-02,-5.5346E-02,2.9531939E+02,1.4981862E-05,1.3018364E+02,1.8169E-02,-4.5249E-02,2.1202305E+02
9.4029352E-06,4.5154663E+01,-2.9065E-02,-2.32229E-01,1.5911103E+02,1.2275994E-05,8.5314107E+01,1.1796E-02,-2.26858E-01,2.9531762E+02,1.3237537E-05,1.3018378E+02,-6.386E-03,-2.01667E-01,2.120245E+02
9.5447946E-06,4.515412E+01,-1.04015E-01,-1.46774E-01,1.5911023E+02,1.3100399E-05,8.5313646E+01,6.5932E-02,-2.5251E-02,2.9531925E+02,1.8044896E-05,1.3018408E+02,8.238E-03,-2.2818E-02,2.1202332E+02
1.5247401E-05,4.515403E+01,-6.3366E-02,-9.434E-02,1.5911022E+02,1.6904869E-05,8.5314942E+01,1.45536E-01,-3.3902E-02,2.953208E+02,2.122896E-05,1.3018411E+02,1.22317E-01,-1.3513E-02,2.12023E+02
6.4142853E-06,4.5153912E+01,-1.33919E-01,-1.03195E-01,1.5911059E+02,1.4785478E-05,8.5312838E+01,5.7569E-02,-2.9958E-02,2.9532044E+02,1.7724841E-05,1.3018457E+02,1.7E-04,-2.508E-02,2.1202265E+02
1.1805847E-05,4.5154236E+01,-8.3714E-02,-1.6871E-01,1.5911118E+02,1.2619061E-05,8.5313401E+01,3.917E-03,-1.11449E-01,2.9531984E+02,1.9336882E-05,1.3018475E+02,-3.2163E-02,-9.6922E-02,2.1202256E+02
1.7259173E-05,4.515451E+01,-5.0932E-02,-1.60174E-01,1.5911161E+02,1.4003791E-05,8.5315747E+01,4.7009E-02,-3.9672E-02,2.9531352E+02,1.3695303E-05,1.3018532E+02,-2.3075E-02,-2.7785E-02,2.12023E+02
1.0228355E-05,4.51542E+01,-1.02356E-01,-1.54099E-01,1.5911003E+02,1.2627816E-05,8.531286E+01,7.988E-03,-4.4935E-02,2.9532058E+02,1.8245287E-05,1.3018484E+02,-5.0864E-02,-3.1797E-02,2.1202326E+02
5.678789E-06,4.5153836E+01,-1.41742E-01,-1.42229E-01,1.5911061E+02,1.2767486E-05,8.5311447E+01,-1.7691E-02,2.1592E-02,2.9532502E+02,2.0100362E-05,1.3018416E+02,-6.1678E-02,1.0622E-02,2.1202331E+02
1.733635E-05,4.515425E+01,-1.29557E-01,-8.073E-02,1.5911052E+02,1.4752587E-05,8.5315004E+01,-7.4887E-02,-3.179E-03,2.9531928E+02,1.6307553E-05,1.3018575E+02,-8.6845E-02,1.1027E-02,2.1202351E+02
1.0187031E-05,4.5154466E+01,-8.7609E-02,-1.49427E-01,1.5911078E+02,1.2853463E-05,8.5315435E+01,-1.8561E-02,-3.9584E-02,2.9531664E+02,1.0667443E-05,1.3018419E+02,-6.2104E-02,-3.842E-03,2.120243E+02
1.3220189E-05,4.5153882E+01,-1.23896E-01,-1.59356E-01,1.5911155E+02,1.4111414E-05,8.5315526E+01,5.5226E-02,-2.0834E-02,2.9531957E+02,1.6160411E-05,1.3018516E+02,-2.4248E-02,-7.553E-03,2.1202285E+02
1.2584804E-05,4.5154445E+01,-7.3871E-02,-1.21507E-01,1.5911022E+02,1.4282957E-05,8.531377E+01,4.4184E-02,1.1042E-02,2.9531937E+02,1.6914309E-05,1.3018468E+02,-3.3504E-02,3.4351E-02,2.120235E+02
1.6699334E-05,4.5154143E+01,-1.24701E-01,-1.40168E-01,1.5910995E+02,1.1069657E-05,8.5316497E+01,7.1426E-02,1.5201E-02,2.9531843E+02,1.4895017E-05,1.3018515E+02,-1.3276E-02,-7.645E-03,2.1202275E+02
1.3672615E-05,4.5153948E+01,-1.12595E-01,-1.86565E-01,1.591107E+02,1.2530036E-05,8.5314682E+01,1.4035E-02,-1.69354E-01,2.9532072E+02,2.0328417E-05,1.3018452E+02,-1.1348E-02,-1.50588E-01,2.1202308E+02
9.0552607E-06,4.5153755E+01,-1.28563E-01,-9.8368E-02,1.5911007E+02,1.3825338E-05,8.5312619E+01,8.7965E-02,-1.21312E-01,2.95324E+02,2.4785943E-05,1.3018361E+02,5.9746E-02,-1.08474E-01,2.120239E+02
2.0268904E-05,4.5154515E+01,-9.0336E-02,-1.13649E-01,1.5910946E+02,1.3196954E-05,8.5315964E+01,2.2696E-02,6.2658E-02,2.9531974E+02,1.4360648E-05,1.3018552E+02,-3.4482E-02,5.8345E-02,2.1202369E+02
1.2715199E-05,4.5154207E+01,-1.31829E-01,-1.02273E-01,1.5911092E+02,1.2989742E-05,8.5315197E+01,-1.3546E-02,8.1892E-02,2.9531989E+02,1.4322861E-05,1.30185E+02,-5.1132E-02,6.8765E-02,2.1202375E+02
2.4750267E-05,4.5154309E+01,-1.27249E-01,-3.593E-03,1.5910979E+02,1.7178431E-05,8.531612E+01,-1.317E-02,3.4478E-02,2.9532413E+02,1.5960675E-05,1.3018667E+02,-4.7871E-02,4.4874E-02,2.120231E+02
1.6761226E-05,4.5154226E+01,-1.13964E-01,-1.01668E-01,1.5911044E+02,1.4117097E-05,8.5314268E+01,-1.0829E-02,3.3652E-02,2.9532309E+02,1.8374664E-05,1.3018533E+02,-5.554E-02,2.9366E-02,2.1202404E+02
1.3192449E-05,4.5154309E+01,-1.10493E-01,-1.7854E-01,1.5911086E+02,1.0985425E-05,8.5312613E+01,-1.09615E-01,5.8644E-02,2.9531948E+02,1.9363033E-05,1.3018464E+02,-1.19175E-01,4.1906E-02,2.1202449E+02
1.1936513E-05,4.5154294E+01,-8.6166E-02,-1.87294E-01,1.5911045E+02,1.2823669E-05,8.5314725E+01,-2.341E-03,-8.1905E-02,2.953199E+02,1.5353952E-05,1.3018429E+02,-4.6429E-02,-5.9E-02,2.1202401E+02
1.2125373E-05,4.5154265E+01,-7.3934E-02,-1.57463E-01,1.5911141E+02,1.3753396E-05,8.5312908E+01,4.6371E-02,4.4566E-02,2.9531904E+02,1.9244976E-05,1.3018502E+02,-1.6919E-02,5.0875E-02,2.1202251E+02
7.0966534E-06,4.5154191E+01,-1.10078E-01,-1.02823E-01,1.5910989E+02,1.390747E-05,8.5311877E+01,5.3547E-02,1.9854E-02,2.9532245E+02,2.0784754E-05,1.3018448E+02,-2.0722E-02,3.533E-02,2.1202181E+02
1.3570479E-05,4.5154351E+01,-1.01588E-01,-1.09422E-01,1.5911026E+02,1.3679472E-05,8.5314766E+01,6.3072E-02,-9.671E-03,2.9532238E+02,1.4021596E-05,1.3018524E+02,-8.655E-03,-5.319E-03,2.1202309E+02
8.4267296E-06,4.5154347E+01,-9.9761E-02,-1.30095E-01,1.5911022E+02,1.3777541E-05,8.531433E+01,2.4865E-02,1.1388E-02,2.953186E+02,1.3966503E-05,1.301847E+02,-5.3067E-02,1.514E-02,2.1202232E+02
1.2713892E-05,4.5154067E+01,-1.00244E-01,-1.58747E-01,1.5911059E+02,1.3230271E-05,8.5313674E+01,5.2513E-02,-2.62E-04,2.9531965E+02,2.0842309E-05,1.3018449E+02,-3.1549E-02,1.9112E-02,2.1202416E+02
1.0613786E-05,4.5153806E+01,-1.74227E-01,-1.27729E-01,1.5910975E+02,1.1978742E-05,8.5315995E+01,9.687E-03,-4.5352E-02,2.9532122E+02,1.2999017E-05,1.3018526E+02,-5.4249E-02,-3.8229E-02,2.120221E+02
3.8884745E-06,4.5153951E+01,-1.2455E-01,-1.59344E-01,1.5911086E+02,1.2367864E-05,8.53115E+01,2.3167E-02,-6.7969E-02,2.9532084E+02,1.9592197E-05,1.3018396E+02,-3.2814E-02,-6.0106E-02,2.1202328E+02
1.9866599E-05,4.5154317E+01,-1.25727E-01,-1.59848E-01,1.5910999E+02,1.1236614E-05,8.5319499E+01,-1.529E-02,-9.4883E-02,2.9531612E+02,9.5426352E-06,1.3018541E+02,-5.6761E-02,-7.9386E-02,2.1202332E+02
2.3655584E-05,4.5154142E+01,-9.5084E-02,-1.20889E-01,1.5911117E+02,1.5158685E-05,8.53147E+01,1.8177E-02,-9.0839E-02,2.9532071E+02,2.2100969E-05,1.3018604E+02,-2.1817E-02,-7.3099E-02,2.1202382E+02
2.2093323E-05,4.5154325E+01,-1.03628E-01,-7.2417E-02,1.5910963E+02,1.5641686E-05,8.531416E+01,-1.6823E-02,-7.2141E-02,2.9532033E+02,2.2289452E-05,1.301857E+02,-5.7062E-02,-3.8091E-02,2.1202358E+02
1.702954E-05,4.5154305E+01,-8.8804E-02,-1.84893E-01,1.591114E+02,1.1151015E-05,8.5316966E+01,5.8799E-02,-4.3182E-02,2.9531461E+02,1.2591736E-05,1.301844E+02,-9.371E-03,-4.7321E-02,2.1202461E+02
5.2288587E-06,4.5153819E+01,-1.40742E-01,-1.36767E-01,1.5911056E+02,1.2222836E-05,8.5312242E+01,6.6771E-02,-7.371E-03,2.953226E+02,1.9607635E-05,1.3018378E+02,-1.1119E-02,-1.5496E-02,2.1202288E+02
1.1716098E-05,4.5153925E+01,-1.23275E-01,-1.36068E-01,1.5911096E+02,1.3807807E-05,8.5313588E+01,4.9472E-02,-1.0212E-02,2.9532266E+02,1.9210491E-05,1.3018491E+02,-3.5262E-02,6.689E-03,2.1202264E+02
1.6858658E-05,4.5154219E+01,-1.07458E-01,-1.07935E-01,1.5911106E+02,1.5829532E-05,8.5314348E+01,-6.5619E-02,-2.1853E-02,2.9531764E+02,1.9727596E-05,1.3018575E+02,-8.1244E-02,2.179E-03,2.1202353E+02
2.162156E-05,4.5154555E+01,-7.8367E-02,-1.04326E-01,1.5911079E+02,1.564326E-05,8.5314106E+01,-8.3898E-02,1.4519E-02,2.9531573E+02,1.8302061E-05,1.3018643E+02,-9.2989E-02,2.2679E-02,2.120225E+02
1.6054476E-05,4.5154357E+01,-8.3493E-02,-1.18114E-01,1.5911036E+02,1.4166921E-05,8.5313585E+01,3.6764E-02,2.4531E-02,2.9532178E+02,1.8683549E-05,1.3018518E+02,-3.777E-02,3.5036E-02,2.1202327E+02
1.2161802E-05,4.5154154E+01,-8.0705E-02,-1.38358E-01,1.5911138E+02,1.516868E-05,8.5312751E+01,3.8981E-02,-3.3075E-02,2.9531643E+02,2.3529295E-05,1.3018459E+02,-3.5486E-02,5.163E-03,2.1202436E+02
1.3137645E-05,4.5154186E+01,-7.2648E-02,-1.19441E-01,1.5911105E+02,1.5544753E-05,8.5312534E+01,5.2235E-02,-2.435E-02,2.9531516E+02,2.5778163E-05,1.3018448E+02,-9.977E-03,2.5498E-02,2.1202394E+02
1.1759513E-05,4.5154333E+01,-1.13583E-01,-1.33794E-01,1.5911018E+02,1.1829719E-05,8.5315283E+01,2.6456E-02,7.5789E-02,2.9531983E+02,1.211184E-05,1.3018421E+02,-2.9125E-02,6.9728E-02,2.1202388E+02
1.3217405E-05,4.5153997E+01,-1.23552E-01,-9.1653E-02,1.5911045E+02,1.5089581E-05,8.5314401E+01,5.6978E-02,1.9136E-02,2.9531812E+02,2.0310694E-05,1.3018491E+02,-5.193E-03,4.6872E-02,2.1202347E+02
1.1763994E-05,4.5154019E+01,-1.20018E-01,-1.57868E-01,1.5911094E+02,1.1643195E-05,8.5315081E+01,6.7219E-02,1.8325E-02,2.9531959E+02,1.7001785E-05,1.3018422E+02,-1.1064E-02,3.2898E-02,2.1202335E+02
6.9770045E-06,4.5154211E+01,-1.12177E-01,-1.40244E-01,1.5911016E+02,1.170664E-05,8.5313536E+01,8.02E-02,2.456E-02,2.9532267E+02,1.3518513E-05,1.3018435E+02,3.7704E-02,1.9384E-02,2.1202321E+02
8.4819002E-06,4.5154461E+01,-5.8476E-02,-1.68719E-01,1.5910997E+02,1.2821095E-05,8.5312857E+01,3.6554E-02,-8.7528E-02,2.9532062E+02,1.6712759E-05,1.3018431E+02,-8.61E-03,-7.9954E-02,2.1202314E+02
1.1214139E-05,4.5154685E+01,-6.7793E-02,-1.47024E-01,1.5911091E+02,1.4148252E-05,8.5311312E+01,-1.421E-01,-3.5255E-02,2.9532169E+02,1.9113755E-05,1.3018527E+02,-1.40408E-01,-2.3007E-02,2.1202337E+02
1.3656853E-05,4.5153762E+01,-1.41337E-01,-1.15628E-01,1.5911072E+02,1.385236E-05,8.5313709E+01,3.3136E-02,-8.6038E-02,2.953235E+02,2.2115782E-05,1.3018491E+02,-1.0167E-02,-7.4357E-02,2.1202355E+02
1.2843002E-05,4.5154221E+01,-1.39199E-01,-1.14619E-01,1.5910917E+02,1.2520217E-05,8.5314869E+01,-6.5133E-02,-7.8818E-02,2.9532085E+02,1.5801858E-05,1.3018432E+02,-8.8845E-02,-5.2921E-02,2.1202403E+02
4.0459369E-06,4.5153963E+01,-1.30392E-01,-1.41495E-01,1.591108E+02,1.2914818E-05,8.5312721E+01,4.2246E-02,-3.2277E-02,2.95319E+02,1.788783E-05,1.3018384E+02,-3.7417E-02,-2.0474E-02,2.1202307E+02
1.1806022E-05,4.5153966E+01,-1.20804E-01,-1.62301E-01,1.591101E+02,1.1730241E-05,8.5315531E+01,1.08139E-01,6.994E-03,2.9531758E+02,1.5041472E-05,1.3018451E+02,7.3233E-02,1.926E-03,2.1202298E+02
2.3788244E-06,4.5154235E+01,-8.6689E-02,-1.37299E-01,1.5911051E+02,1.339359E-05,8.5311361E+01,7.7771E-02,-1.2512E-02,2.9532185E+02,1.8499136E-05,1.301837E+02,4.1268E-02,-4.171E-03,2.1202276E+02
1.7612368E-05,4.5153899E+01,-1.52719E-01,-1.00484E-01,1.5911107E+02,1.3836592E-05,8.5317616E+01,1.1739E-02,5.914E-02,2.9531858E+02,1.4764634E-05,1.3018542E+02,-4.2585E-02,5.5277E-02,2.1202361E+02
2.1977704E-05,4.5154109E+01,-1.48254E-01,-1.066E-02,1.5911053E+02,1.5212369E-05,8.5317924E+01,1.6498E-02,5.3268E-02,2.953178E+02,1.3701367E-05,1.3018643E+02,-3.5595E-02,5.369E-02,2.1202287E+02
3.5962139E-06,4.5154121E+01,-1.03432E-01,-1.26951E-01,1.5911076E+02,1.4111679E-05,8.5311288E+01,2.0246E-02,3.1543E-02,2.9532E+02,2.1431E-05,1.3018417E+02,-4.6719E-02,3.0392E-02,2.1202238E+02
5.0988839E-07,4.5154105E+01,-1.2044E-01,-1.27371E-01,1.591101E+02,1.3881403E-05,8.531026E+01,-6.0152E-02,-4.9545E-02,2.9532208E+02,2.0870911E-05,1.3018409E+02,-7.976E-02,-3.1266E-02,2.1202309E+02
1.3439646E-05,4.5153797E+01,-1.46508E-01,-6.5593E-02,1.5911128E+02,1.6571386E-05,8.5313602E+01,-2.2523E-02,-4.8017E-02,2.9531947E+02,2.1693805E-05,1.3018592E+02,-5.8663E-02,-1.4824E-02,2.1202246E+02
1.2287467E-05,4.5154E+01,-1.37151E-01,-1.49608E-01,1.5911029E+02,1.230101E-05,8.5316196E+01,2.9442E-02,-4.142E-02,2.9531923E+02,1.3372209E-05,1.3018473E+02,-4.4868E-02,-2.8496E-02,2.120241E+02
2.1622299E-06,4.5154296E+01,-5.2291E-02,-1.86767E-01,1.591111E+02,1.2198207E-05,8.5312293E+01,1.01898E-01,-8.0916E-02,2.9531841E+02,1.5894022E-05,1.3018326E+02,6.9491E-02,-7.834E-02,2.1202332E+02
1.4387583E-05,4.5153948E+01,-1.28063E-01,-8.2045E-02,1.5911035E+02,1.4886989E-05,8.5313415E+01,6.4714E-02,1.9118E-02,2.9532421E+02,2.1629441E-05,1.301852E+02,1.2196E-02,4.4412E-02,2.1202366E+02
9.4404214E-06,4.5154358E+01,-7.7188E-02,-1.139E-01,1.5911068E+02,1.5140496E-05,8.531104E+01,1.784E-03,-1.07081E-01,2.9532392E+02,2.2038455E-05,1.3018466E+02,-2.9413E-02,-8.6719E-02,2.1202335E+02
1.2133852E-05,4.5154192E+01,-8.7306E-02,-1.31628E-01,1.5911081E+02,1.4597699E-05,8.5312704E+01,3.6929E-02,-3.859E-02,2.9532052E+02,2.1751748E-05,1.3018469E+02,-3.6736E-02,-1.2886E-02,2.1202319E+02
1.0449106E-05,4.515425E+01,-9.5007E-02,-2.25416E-01,1.5911156E+02,1.0125039E-05,8.5316186E+01,5.9152E-02,-8.3602E-02,2.9531608E+02,1.0848275E-05,1.3018416E+02,3.685E-03,-9.0358E-02,2.1202301E+02
1.0100408E-05,4.5153927E+01,-1.08884E-01,-1.93772E-01,1.5911174E+02,1.1434773E-05,8.5315781E+01,8.3147E-02,-1.47075E-01,2.953203E+02,1.3037524E-05,1.3018419E+02,5.0852E-02,-1.38658E-01,2.1202279E+02
1.1486613E-06,4.5154177E+01,-7.2773E-02,-1.84337E-01,1.5910967E+02,1.2241929E-05,8.531088E+01,8.5418E-02,-1.68537E-01,2.9532497E+02,1.7717402E-05,1.301838E+02,5.6219E-02,-1.58126E-01,2.1202144E+02
6.2607004E-06,4.5153535E+01,-1.52569E-01,-1.56414E-01,1.5910978E+02,1.0709654E-05,8.5312526E+01,1.09144E-01,-1.11553E-01,2.9532661E+02,2.1716779E-05,1.3018327E+02,7.1965E-02,-1.11536E-01,2.1202401E+02
1.146357E-05,4.5154298E+01,-8.112E-02,-2.48763E-01,1.5911001E+02,1.1079689E-05,8.5316774E+01,6.0305E-02,-2.61381E-01,2.9531603E+02,1.0040819E-05,1.3018505E+02,3.6876E-02,-2.40856E-01,2.1202284E+02
1.7279089E-05,4.5154414E+01,-8.806E-02,-9.1685E-02,1.5911003E+02,1.5020682E-05,8.531414E+01,4.4051E-02,-1.1669E-02,2.9532214E+02,1.8313895E-05,1.3018539E+02,-3.3429E-02,2.0022E-02,2.1202423E+02
9.4830315E-06,4.5154226E+01,-1.00461E-01,-1.6936E-01,1.5911009E+02,1.1057025E-05,8.5314626E+01,7.0332E-02,-3.329E-03,2.9531753E+02,1.5621981E-05,1.3018366E+02,-3.216E-03,1.225E-03,2.1202423E+02
1.554244E-05,4.5154921E+01,-3.3838E-02,-2.21588E-01,1.5911063E+02,1.2781272E-05,8.5314905E+01,-9.5488E-02,-2.07444E-01,2.9531282E+02,1.0776916E-05,1.3018529E+02,-1.00546E-01,-1.81533E-01,2.1202436E+02
1.156093E-05,4.5154743E+01,5.427E-03,-1.93908E-01,1.5911092E+02,1.1537464E-05,8.5314108E+01,1.02147E-01,-7.9982E-02,2.9531728E+02,1.2849883E-05,1.3018386E+02,6.6655E-02,-7.979E-02,2.1202393E+02
1.7864841E-05,4.5154508E+01,-4.7199E-02,-1.69339E-01,1.591103E+02,1.3383628E-05,8.5315096E+01,4.2049E-02,-1.37923E-01,2.9531852E+02,1.5646176E-05,1.3018513E+02,1.2813E-02,-1.2382E-01,2.1202343E+02
5.223053E-06,4.5154663E+01,-8.62E-04,-1.97267E-01,1.5910988E+02,1.1469337E-05,8.5311352E+01,7.3431E-02,-1.084E-01,2.9532075E+02,1.7681018E-05,1.3018392E+02,3.5785E-02,-1.07913E-01,2.1202277E+02
2.8604563E-06,4.5153586E+01,-1.51697E-01,-1.95714E-01,1.5911E+02,9.8148177E-06,8.5313519E+01,1.11871E-01,-1.77055E-01,2.9532168E+02,1.3490924E-05,1.3018281E+02,7.7246E-02,-1.69109E-01,2.120238E+02
2.1339613E-06,4.515365E+01,-1.49843E-01,-2.20444E-01,1.5910985E+02,9.695235E-06,8.5311212E+01,6.3973E-02,-1.75829E-01,2.953246E+02,1.7100115E-05,1.3018288E+02,3.3239E-02,-1.65333E-01,2.1202447E+02
6.1082477E-06,4.5154155E+01,-9.1884E-02,-2.10172E-01,1.591101E+02,1.0823485E-05,8.5312346E+01,4.6601E-02,-1.98904E-01,2.9532335E+02,1.7031898E-05,1.3018358E+02,1.9507E-02,-1.82905E-01,2.1202395E+02
7.3158489E-06,4.5154333E+01,-2.5543E-02,-2.41129E-01,1.591097E+02,1.2170185E-05,8.5311806E+01,8.2224E-02,-2.58063E-01,2.9532251E+02,2.192864E-05,1.301835E+02,5.9849E-02,-2.34014E-01,2.1202298E+02
2.7314577E-06,4.5154184E+01,-2.9319E-02,-2.24894E-01,1.5911006E+02,1.1933567E-05,8.531189E+01,1.28029E-01,-2.12816E-01,2.9532495E+02,1.6834667E-05,1.3018287E+02,1.00718E-01,-1.95479E-01,2.1202348E+02
1.8540527E-05,4.5154629E+01,-4.652E-02,-1.50392E-01,1.5910987E+02,1.3161952E-05,8.5314969E+01,2.4368E-02,-1.54361E-01,2.9531692E+02,1.5479136E-05,1.301851E+02,-2.756E-03,-1.36778E-01,2.1202388E+02
4.3683944E-06,4.5153668E+01,-1.28339E-01,-1.49506E-01,1.59111E+02,1.3266304E-05,8.5310831E+01,7.2511E-02,-6.4785E-02,2.9532432E+02,2.363723E-05,1.3018373E+02,3.3421E-02,-6.3019E-02,2.1202304E+02
1.0409043E-05,4.5154293E+01,-7.6863E-02,-1.46071E-01,1.5911036E+02,1.3295437E-05,8.5311713E+01,4.2337E-02,-1.168E-03,2.9532131E+02,2.1960176E-05,1.3018448E+02,-4.1496E-02,9.711E-03,2.1202444E+02
1.0539447E-05,4.5154467E+01,-7.3091E-02,-1.41572E-01,1.5910988E+02,1.3221856E-05,8.5313714E+01,3.6061E-02,-3.066E-02,2.9531684E+02,1.5865447E-05,1.3018466E+02,-4.2369E-02,-1.5468E-02,2.1202367E+02
7.0941125E-06,4.5153949E+01,-1.30289E-01,-1.70712E-01,1.5911121E+02,1.1391877E-05,8.5313612E+01,1.908E-02,-5.4311E-02,2.9532081E+02,1.7853002E-05,1.3018359E+02,-4.9604E-02,-3.6476E-02,2.1202368E+02
8.584994E-06,4.5154089E+01,-1.08627E-01,-1.74964E-01,1.5911078E+02,1.1345916E-05,8.5313634E+01,6.9523E-02,-2.57E-03,2.9532057E+02,1.7823541E-05,1.3018363E+02,-1.7789E-02,-4.38E-03,2.1202404E+02
1.1570001E-05,4.5154775E+01,-6.2983E-02,-1.28741E-01,1.5910972E+02,1.2698001E-05,8.5314897E+01,-3.5814E-02,8.5012E-02,2.9531653E+02,1.0780187E-05,1.3018461E+02,-6.2836E-02,7.2711E-02,2.1202443E+02
1.3716676E-05,4.5154042E+01,-1.44487E-01,-9.9255E-02,1.5911076E+02,1.4343648E-05,8.5315095E+01,-5.1732E-02,9.1849E-02,2.9531957E+02,1.6337423E-05,1.3018536E+02,-7.2323E-02,8.0993E-02,2.120229E+02
1.0254753E-05,4.5154454E+01,-7.8394E-02,-1.62505E-01,1.591103E+02,1.2815623E-05,8.5313903E+01,1.131E-03,4.7243E-02,2.9532027E+02,1.4044278E-05,1.3018472E+02,-5.6138E-02,3.0713E-02,2.1202291E+02
2.5777868E-05,4.5154292E+01,-1.04084E-01,-5.2628E-02,1.5910971E+02,1.6025577E-05,8.5315088E+01,4.8916E-02,1.8637E-02,2.9531821E+02,2.1479758E-05,1.3018601E+02,-1.0604E-02,5.1339E-02,2.1202459E+02
1.6370833E-05,4.5154178E+01,-9.1296E-02,-1.31549E-01,1.5911102E+02,1.3597856E-05,8.5314273E+01,5.8251E-02,6.073E-03,2.9531804E+02,2.0980841E-05,1.3018464E+02,-1.3158E-02,3.8291E-02,2.1202376E+02
4.535603E-06,4.5154046E+01,-1.21992E-01,-1.06219E-01,1.5911028E+02,1.4035974E-05,8.5311672E+01,3.7945E-02,1.7993E-02,2.9532076E+02,2.0825562E-05,1.3018404E+02,-3.83E-02,3.1388E-02,2.1202297E+02
1.0188403E-05,4.5154082E+01,-1.16402E-01,-9.7408E-02,1.5911068E+02,1.4956979E-05,8.5313071E+01,3.6352E-02,-4.4839E-02,2.9532089E+02,2.0699753E-05,1.3018458E+02,-3.3781E-02,-1.8635E-02,2.1202314E+02
2.0487607E-05,4.5154412E+01,-6.9854E-02,-1.18134E-01,1.5911087E+02,1.6046649E-05,8.5314344E+01,9.346E-03,4.9338E-02,2.953194E+02,1.9285553E-05,1.3018572E+02,-4.0276E-02,5.4144E-02,2.1202299E+02
2.4670279E-05,4.5154451E+01,-6.738E-02,-7.0415E-02,1.5910998E+02,1.671885E-05,8.5313071E+01,5.0285E-02,-3.3498E-02,2.9532109E+02,2.3488574E-05,1.3018625E+02,-1.1024E-02,-9.24E-04,2.1202391E+02
1.20231E-05,4.5154317E+01,-1.09161E-01,-1.12158E-01,1.5910979E+02,1.3757466E-05,8.5314684E+01,-2.3822E-02,3.6499E-02,2.9531775E+02,1.6340213E-05,1.3018432E+02,-5.7037E-02,4.0658E-02,2.1202455E+02
8.4663032E-06,4.5154067E+01,-1.30153E-01,-1.49678E-01,1.5911116E+02,1.1588935E-05,8.5313592E+01,-6E-03,6.424E-03,2.9532157E+02,1.5107476E-05,1.3018449E+02,-6.2002E-02,-8.656E-03,2.1202351E+02
8.2104355E-06,4.5153843E+01,-1.45865E-01,-1.37657E-01,1.5911001E+02,1.256921E-05,8.5314145E+01,6.3529E-02,-2.703E-03,2.9532148E+02,1.6473822E-05,1.3018424E+02,-1.6979E-02,4.985E-03,2.1202388E+02
1.7530307E-05,4.5154409E+01,-8.7044E-02,-1.1673E-01,1.5910979E+02,1.3563007E-05,8.531665E+01,8.7169E-02,3.614E-03,2.953171E+02,1.3180402E-05,1.301846E+02,5.1094E-02,2.932E-02,2.1202499E+02
1.303061E-05,4.5154256E+01,-7.6103E-02,-1.46172E-01,1.5911123E+02,1.4241209E-05,8.5314486E+01,6.2549E-02,-8.4221E-02,2.9532054E+02,1.7185864E-05,1.301846E+02,2.5774E-02,-7.4911E-02,2.1202256E+02
7.2686525E-06,4.5154139E+01,-9.5655E-02,-1.23702E-01,1.591109E+02,1.476303E-05,8.5312762E+01,5.8519E-02,-9.7242E-02,2.9532182E+02,1.8247059E-05,1.3018387E+02,2.777E-02,-8.3693E-02,2.1202402E+02
5.1497956E-06,4.5154323E+01,-1.23189E-01,-1.36927E-01,1.5911E+02,1.3003108E-05,8.531416E+01,-3.6181E-02,-1.30045E-01,2.9531838E+02,1.2506555E-05,1.3018379E+02,-6.0688E-02,-1.0647E-01,2.1202407E+02
8.4078499E-06,4.5153809E+01,-1.55606E-01,-1.19214E-01,1.5911086E+02,1.3008874E-05,8.5314271E+01,5.1216E-02,6.438E-03,2.9532305E+02,1.5063196E-05,1.3018481E+02,-3.6129E-02,1.0835E-02,2.1202189E+02
2.3024266E-05,4.5154196E+01,-1.10927E-01,-9.4777E-02,1.5911015E+02,1.452664E-05,8.5315607E+01,4.3796E-02,1.2639E-02,2.9531788E+02,1.9391299E-05,1.3018591E+02,-2.9983E-02,3.4221E-02,2.1202432E+02
1.7659182E-05,4.5154154E+01,-1.14478E-01,-9.2514E-02,1.5911125E+02,1.4955381E-05,8.5315495E+01,4.3808E-02,3.4985E-02,2.9531854E+02,1.7208123E-05,1.3018561E+02,-2.0696E-02,5.0759E-02,2.1202294E+02
3.1304337E-05,4.515417E+01,-1.23799E-01,-4.8072E-02,1.5911076E+02,1.6759235E-05,8.5318972E+01,4.8315E-02,-1.2875E-02,2.9531663E+02,1.5836731E-05,1.3018711E+02,-2.4271E-02,3.1472E-02,2.1202343E+02
7.1958006E-06,4.5154438E+01,-7.624E-02,-1.23226E-01,1.5911109E+02,1.4510145E-05,8.531323E+01,6.1938E-02,4.6277E-02,2.9532027E+02,1.4065591E-05,1.3018483E+02,1.1257E-02,5.865E-02,2.1202218E+02
1.3250989E-05,4.5154389E+01,-7.8765E-02,-1.68317E-01,1.5911041E+02,1.2863432E-05,8.5314889E+01,1.0641E-02,-1.20417E-01,2.9531661E+02,1.4674233E-05,1.3018491E+02,-2.5172E-02,-1.06023E-01,2.1202296E+02
1.5372723E-05,4.5154179E+01,-1.10292E-01,-1.53253E-01,1.591113E+02,1.1571935E-05,8.5315817E+01,6.4176E-02,1.4147E-02,2.9531931E+02,1.4706901E-05,1.3018478E+02,-1.4822E-02,1.9175E-02,2.1202456E+02
8.2176047E-06,4.5154226E+01,-1.1578E-01,-1.34763E-01,1.5911008E+02,1.2906231E-05,8.5313688E+01,9.657E-03,3.0669E-02,2.9532067E+02,1.4485108E-05,1.3018459E+02,-5.5131E-02,1.6774E-02,2.1202341E+02
1.8023778E-05,4.5154078E+01,-1.00259E-01,-1.13069E-01,1.5911161E+02,1.5254285E-05,8.5314586E+01,5.455E-02,-2.5975E-02,2.9531989E+02,2.0743619E-05,1.3018548E+02,-1.4091E-02,-4.768E-03,2.1202388E+02
2.7588279E-05,4.5154084E+01,-1.24272E-01,-7.5754E-02,1.5911049E+02,1.378504E-05,8.531955E+01,1.05568E-01,1.1799E-02,2.9532155E+02,1.3952048E-05,1.3018623E+02,7.2204E-02,2.4175E-02,2.1202352E+02
3.9499193E-06,4.5152983E+01,-9.6776E-02,-1.55067E-01,1.5911044E+02,1.3840559E-05,8.531468E+01,2.1056E-01,-1.31212E-01,2.9532414E+02,1.5287527E-05,1.3018237E+02,1.81496E-01,-1.16975E-01,2.1202185E+02
3.1471996E-06,4.5152855E+01,-9.6297E-02,-1.53384E-01,1.5911022E+02,1.4132646E-05,8.5314602E+01,2.2104E-01,-1.2563E-01,2.9532499E+02,1.3534714E-05,1.3018207E+02,1.92276E-01,-1.10463E-01,2.1202211E+02
5.9090222E-06,4.5153126E+01,-8.5524E-02,-1.67713E-01,1.5911031E+02,1.3880752E-05,8.5315272E+01,2.0391E-01,-1.48195E-01,2.9532446E+02,1.4838952E-05,1.301827E+02,1.75212E-01,-1.33192E-01,2.1202249E+02
1.0899526E-06,4.5152972E+01,-8.1673E-02,-1.68885E-01,1.5911089E+02,1.3108661E-05,8.5312051E+01,2.18906E-01,-1.2232E-01,2.953244E+02,1.9039753E-05,1.3018221E+02,1.89242E-01,-1.11589E-01,2.1202258E+02
1.7010156E-06,4.5153284E+01,-6.3655E-02,-1.69691E-01,1.5911161E+02,1.3090881E-05,8.5312997E+01,2.17627E-01,-9.6175E-02,2.9532254E+02,1.6192581E-05,1.3018221E+02,1.87322E-01,-8.6954E-02,2.1202278E+02
4.1055166E-06,4.5153384E+01,-1.55095E-01,-2.04682E-01,1.5911141E+02,1.0509815E-05,8.5314517E+01,1.14839E-01,-1.68958E-01,2.9532332E+02,1.240435E-05,1.3018334E+02,8.1746E-02,-1.6156E-01,2.1202311E+02
1.5229621E-05,4.5154489E+01,-4.8254E-02,-1.38843E-01,1.5911056E+02,1.4381011E-05,8.5313721E+01,5.8284E-02,-7.203E-02,2.953203E+02,1.7293613E-05,1.3018466E+02,1.7585E-02,-6.1758E-02,2.1202314E+02
1.1138022E-05,4.515421E+01,-1.09791E-01,-1.05846E-01,1.5910996E+02,1.4082927E-05,8.531408E+01,6.8421E-02,-3.695E-03,2.953186E+02,1.6821551E-05,1.3018472E+02,2.3708E-02,2.2594E-02,2.1202338E+02
1.1260521E-05,4.5154324E+01,-9.3225E-02,-7.8029E-02,1.5911025E+02,1.4746316E-05,8.5312605E+01,7.1978E-02,2.432E-03,2.953231E+02,1.8993686E-05,1.3018488E+02,2.7293E-02,2.8234E-02,2.120227E+02
9.3258875E-06,4.5154246E+01,-8.7886E-02,-1.57537E-01,1.5910923E+02,1.2148608E-05,8.5314422E+01,9.4539E-02,-9.8522E-02,2.9532314E+02,1.4807415E-05,1.3018394E+02,5.8889E-02,-9.5819E-02,2.120237E+02
1.1316467E-06,4.5153636E+01,-1.09857E-01,-1.43599E-01,1.59111E+02,1.2995299E-05,8.5311001E+01,1.51918E-01,-7.609E-03,2.9532082E+02,2.1079535E-05,1.3018307E+02,1.25145E-01,-4.502E-03,2.1202331E+02
3.8631103E-06,4.5153823E+01,-1.03925E-01,-8.8918E-02,1.5910994E+02,1.4098611E-05,8.5313347E+01,1.59758E-01,-4.2401E-02,2.953187E+02,1.7407901E-05,1.3018337E+02,1.32514E-01,-3.5936E-02,2.1202256E+02
5.1286783E-06,4.5153517E+01,-9.4715E-02,-2.05446E-01,1.5911095E+02,1.1869521E-05,8.5316101E+01,1.8317E-01,-1.21961E-01,2.9532086E+02,1.0504827E-05,1.3018266E+02,1.53366E-01,-1.11804E-01,2.1202388E+02
9.4506482E-06,4.5153816E+01,-1.28923E-01,-1.38025E-01,1.5910978E+02,1.3231569E-05,8.5314667E+01,9.1785E-02,-1.11292E-01,2.9532353E+02,1.7455644E-05,1.3018396E+02,6.2204E-02,-1.01793E-01,2.1202354E+02
1.0406142E-05,4.5154297E+01,-6.5632E-02,-1.8085E-01,1.5911125E+02,1.3456555E-05,8.5313629E+01,5.0195E-02,-6.3841E-02,2.9531777E+02,1.7053925E-05,1.3018465E+02,-2.563E-03,-6.142E-02,2.1202309E+02
1.3711296E-05,4.5154069E+01,-1.11666E-01,-9.1518E-02,1.5911035E+02,1.6348187E-05,8.531327E+01,9.649E-03,-5.5995E-02,2.9531918E+02,2.3339317E-05,1.3018525E+02,-4.5053E-02,-1.9233E-02,2.1202301E+02
1.4787079E-05,4.5154397E+01,-6.9853E-02,-1.38249E-01,1.5911097E+02,1.4522408E-05,8.5314211E+01,3.8633E-02,-3.8292E-02,2.9531855E+02,1.682638E-05,1.3018514E+02,-3.3948E-02,-1.7518E-02,2.1202347E+02
1.3560637E-05,4.5154281E+01,-1.03129E-01,-7.2088E-02,1.5910947E+02,1.5556304E-05,8.531424E+01,7.9921E-02,-2.5022E-02,2.9532192E+02,1.7604634E-05,1.3018489E+02,4.9226E-02,-2.917E-03,2.1202285E+02
4.4515332E-06,4.5154467E+01,-7.9093E-02,-1.43832E-01,1.5910942E+02,1.2025334E-05,8.5311718E+01,-2.8714E-02,1.921E-02,2.9531864E+02,1.7983133E-05,1.3018384E+02,-6.5227E-02,8.223E-03,2.1202355E+02
1.0944903E-05,4.515426E+01,-9.1705E-02,-1.36909E-01,1.5911001E+02,1.1610722E-05,8.5314068E+01,1.02661E-01,1.00511E-01,2.9532527E+02,1.4669643E-05,1.3018403E+02,6.8517E-02,9.651E-02,2.1202452E+02
9.5078461E-06,4.5153833E+01,-1.33458E-01,-6.8518E-02,1.5911121E+02,1.7109699E-05,8.5312811E+01,1.3688E-02,1.07256E-01,2.9532176E+02,2.2373371E-05,1.3018494E+02,-1.1393E-02,1.05674E-01,2.1202399E+02
2.7062481E-05,4.5154489E+01,-8.0869E-02,-9.1667E-02,1.5910999E+02,1.4789698E-05,8.5317933E+01,7.4759E-02,4.4788E-02,2.953148E+02,1.3198122E-05,1.3018618E+02,2.7267E-02,6.4323E-02,2.1202304E+02
1.6040804E-05,4.5154338E+01,-6.76E-02,-1.26116E-01,1.5911096E+02,1.405334E-05,8.5313681E+01,7.5325E-02,1.241E-03,2.9532128E+02,1.9706082E-05,1.3018491E+02,3.3883E-02,2.4526E-02,2.1202352E+02
1.2747922E-05,4.5154249E+01,-1.08869E-01,-1.60263E-01,1.5911081E+02,1.3028304E-05,8.5315989E+01,-1.2497E-02,-1.27806E-01,2.9531647E+02,1.2621731E-05,1.3018491E+02,-4.1442E-02,-1.09384E-01,2.1202369E+02
1.3819715E-05,4.515387E+01,-8.0116E-02,-1.95664E-01,1.5911025E+02,1.2238856E-05,8.5317611E+01,1.50486E-01,-1.17878E-01,2.9531897E+02,1.3076897E-05,1.3018443E+02,1.19819E-01,-1.11388E-01,2.1202271E+02
1.2641879E-05,4.5154381E+01,-9.432E-02,-1.97692E-01,1.5911037E+02,1.0304379E-05,8.5316864E+01,5.7434E-02,-9.0188E-02,2.9531767E+02,8.9011712E-06,1.3018438E+02,5.829E-03,-9.42E-02,2.1202328E+02
4.196194E-06,4.515451E+01,-5.7014E-02,-1.54013E-01,1.5911042E+02,1.3760977E-05,8.5312503E+01,1.3166E-02,-1.03832E-01,2.9531943E+02,1.6437411E-05,1.3018406E+02,-2.3439E-02,-8.7888E-02,2.1202304E+02
8.4500966E-06,4.5153839E+01,-1.15028E-01,-1.99602E-01,1.5911026E+02,1.0906389E-05,8.5315088E+01,1.07623E-01,-1.99124E-01,2.9532563E+02,1.3054275E-05,1.3018406E+02,7.7759E-02,-1.87295E-01,2.1202336E+02
1.4365075E-05,4.5154176E+01,-8.9348E-02,-1.54777E-01,1.5910994E+02,1.33535E-05,8.5315672E+01,7.183E-02,-1.13845E-01,2.9531837E+02,1.6185571E-05,1.3018464E+02,3.9249E-02,-1.03842E-01,2.1202313E+02
9.0706444E-06,4.5154179E+01,-1.12366E-01,-9.4063E-02,1.5911055E+02,1.4661756E-05,8.5313637E+01,7.0447E-02,1.3953E-02,2.9532163E+02,1.5456409E-05,1.3018486E+02,2.2402E-02,3.7823E-02,2.1202219E+02
2.9622015E-06,4.5154077E+01,-1.21016E-01,-1.70438E-01,1.5911044E+02,1.0753774E-05,8.531148E+01,5.5306E-02,5.333E-02,2.9532319E+02,1.7258857E-05,1.3018375E+02,-1.6537E-02,4.2987E-02,2.1202243E+02
1.5109245E-05,4.5154261E+01,-1.09016E-01,-1.01665E-01,1.591101E+02,1.471204E-05,8.531596E+01,6.2865E-02,-1.3707E-02,2.9531768E+02,1.41222E-05,1.301853E+02,8.537E-03,1.8362E-02,2.1202357E+02
7.0495892E-06,4.5154021E+01,-5.3338E-02,-1.58858E-01,1.5911018E+02,1.5037564E-05,8.5312871E+01,1.22064E-01,-1.8548E-01,2.9532169E+02,2.1462686E-05,1.3018366E+02,9.8762E-02,-1.66602E-01,2.1202302E+02
1.2790045E-05,4.5154185E+01,-8.9692E-02,-1.66042E-01,1.5911104E+02,1.3114824E-05,8.5313812E+01,1.3046E-02,-1.28107E-01,2.953176E+02,1.9446112E-05,1.3018476E+02,-1.7578E-02,-1.12873E-01,2.1202308E+02
6.184842E-06,4.5154409E+01,-8.5608E-02,-2.39422E-01,1.5911025E+02,1.0629443E-05,8.5313692E+01,-1.1689E-02,-2.30198E-01,2.9532071E+02,1.2931998E-05,1.3018419E+02,-2.9877E-02,-2.09321E-01,2.1202308E+02
5.3996084E-06,4.5153821E+01,-1.06879E-01,-2.33563E-01,1.5911039E+02,1.012752E-05,8.5312745E+01,8.4913E-02,-1.93518E-01,2.953255E+02,1.8311453E-05,1.3018315E+02,5.3339E-02,-1.80974E-01,2.12024E+02
4.1929413E-06,4.5154043E+01,-8.7396E-02,-1.91491E-01,1.5911039E+02,1.2367762E-05,8.5312821E+01,8.7103E-02,-1.83263E-01,2.9532375E+02,1.555898E-05,1.3018368E+02,5.9436E-02,-1.68763E-01,2.1202234E+02
1.1305062E-05,4.5154341E+01,-8.1007E-02,-1.51571E-01,1.5911098E+02,1.3140186E-05,8.5313373E+01,-2.493E-02,-6.9564E-02,2.9531856E+02,1.8681921E-05,1.3018431E+02,-6.4351E-02,-4.1229E-02,2.1202441E+02
7.2056189E-06,4.5154106E+01,-1.14575E-01,-2.09324E-01,1.591107E+02,1.1003773E-05,8.5314133E+01,-1.3909E-02,-1.05751E-01,2.9531749E+02,1.4809205E-05,1.3018382E+02,-5.2305E-02,-8.9732E-02,2.1202345E+02
1.0813946E-05,4.5154402E+01,-5.998E-02,-1.40462E-01,1.5911181E+02,1.5497742E-05,8.5312533E+01,-2.1997E-02,-9.624E-03,2.9531841E+02,1.9553381E-05,1.3018523E+02,-5.5827E-02,1.5031E-02,2.1202297E+02
1.5289092E-05,4.5154628E+01,-4.7017E-02,-1.60171E-01,1.5911064E+02,1.1589133E-05,8.531442E+01,3.5621E-02,1.09E-02,2.9531818E+02,1.4278767E-05,1.3018431E+02,-5.2131E-02,1.2603E-02,2.1202452E+02
1.8062799E-05,4.5154487E+01,-7.0894E-02,-1.15401E-01,1.5911065E+02,1.5053206E-05,8.5314337E+01,-2.9762E-02,3.1483E-02,2.9531875E+02,1.8385629E-05,1.3018496E+02,-5.7493E-02,4.1744E-02,2.120243E+02
8.6788641E-06,4.5154601E+01,-6.7673E-02,-1.3555E-01,1.5911014E+02,1.3417099E-05,8.531323E+01,-6.6601E-02,-6.073E-03,2.9531889E+02,1.601884E-05,1.3018406E+02,-8.2988E-02,1.2787E-02,2.1202378E+02
2.4285752E-05,4.5154621E+01,-8.3241E-02,-9.3507E-02,1.5910993E+02,1.3005207E-05,8.5315922E+01,-4.2596E-02,3.8274E-02,2.9531671E+02,1.4699681E-05,1.3018558E+02,-7.1306E-02,3.4156E-02,2.1202435E+02
1.3068493E-05,4.5154923E+01,-1.3527E-02,-2.26754E-01,1.5911032E+02,9.7378901E-06,8.531339E+01,-1.05061E-01,-3.4387E-02,2.9531404E+02,1.3169025E-05,1.3018396E+02,-1.1504E-01,-3.3455E-02,2.1202466E+02
1.0404892E-05,4.5154092E+01,-1.25045E-01,-1.39255E-01,1.5911103E+02,1.29952E-05,8.5313653E+01,-4.4229E-02,2.2652E-02,2.9532179E+02,1.6757787E-05,1.3018482E+02,-7.096E-02,1.6784E-02,2.1202382E+02
1.0672852E-05,4.5154016E+01,-1.60907E-01,-1.50097E-01,1.5911062E+02,1.163866E-05,8.5314959E+01,-1.16712E-01,-1.295E-03,2.9532071E+02,1.4827842E-05,1.3018467E+02,-1.2259E-01,-8.6E-04,2.1202402E+02
1.0029088E-05,4.5154426E+01,-8.0533E-02,-1.06109E-01,1.5910994E+02,1.5537307E-05,8.531166E+01,-6.634E-02,-3.1012E-02,2.9532065E+02,2.3330592E-05,1.3018488E+02,-8.207E-02,-4.696E-03,2.1202288E+02
9.9185392E-06,4.5154721E+01,-4.6299E-02,-1.90442E-01,1.5911039E+02,1.1815624E-05,8.5314211E+01,-6.9739E-02,-9.333E-03,2.9531426E+02,1.2670967E-05,1.3018442E+02,-8.7854E-02,-7.196E-03,2.1202347E+02
1.1880231E-05,4.5154575E+01,-5.5235E-02,-1.33721E-01,1.5911099E+02,1.3965401E-05,8.5313071E+01,-1.2743E-02,7.5646E-02,2.9531737E+02,1.7597317E-05,1.3018465E+02,-4.6873E-02,6.8587E-02,2.1202408E+02
2.1077393E-05,4.5154413E+01,-9.5725E-02,-1.21407E-01,1.5910934E+02,1.3171199E-05,8.5315724E+01,-3.0441E-02,1.9557E-02,2.9531653E+02,1.6658027E-05,1.3018555E+02,-6.4781E-02,1.7706E-02,2.1202394E+02
5.0634852E-06,4.5153838E+01,-1.25169E-01,-7.4161E-02,1.5911016E+02,1.4946505E-05,8.5313015E+01,1.23579E-01,-9.521E-03,2.9532284E+02,1.912282E-05,1.3018358E+02,9.6231E-02,5.926E-03,2.120226E+02
9.5455786E-06,4.5153889E+01,-1.15872E-01,-5.964E-02,1.5910998E+02,1.4735053E-05,8.5314424E+01,1.36964E-01,5.0649E-02,2.9531845E+02,1.7847959E-05,1.3018436E+02,1.0879E-01,5.7059E-02,2.1202258E+02
1.4743484E-05,4.5154216E+01,-7.0155E-02,-1.5E-01,1.5911053E+02,1.3310737E-05,8.5315719E+01,1.24818E-01,-1.7435E-02,2.9531878E+02,1.5341629E-05,1.3018466E+02,9.4557E-02,-1.3032E-02,2.120226E+02
7.229166E-06,4.5153848E+01,-1.15861E-01,-1.28342E-01,1.5910973E+02,1.4779447E-05,8.5312676E+01,8.1087E-02,-1.02157E-01,2.9532173E+02,2.073836E-05,1.301843E+02,5.3246E-02,-9.1978E-02,2.1202279E+02
9.8960823E-06,4.5154398E+01,-5.6066E-02,-2.46668E-01,1.591109E+02,1.1194376E-05,8.5313033E+01,-1.764E-03,-2.20601E-01,2.9531788E+02,1.7435302E-05,1.3018411E+02,-2.092E-02,-1.9902E-01,2.1202358E+02
6.2696507E-06,4.5154123E+01,-4.6403E-02,-2.36834E-01,1.5911056E+02,1.069603E-05,8.5314622E+01,1.41857E-01,-1.7563E-01,2.9532011E+02,1.2170158E-05,1.3018317E+02,1.10301E-01,-1.65214E-01,2.1202351E+02
3.5553758E-06,4.5153753E+01,-4.6444E-02,-1.49266E-01,1.5911032E+02,1.303386E-05,8.5313347E+01,2.08399E-01,-3.7003E-02,2.9532324E+02,1.5130672E-05,1.3018255E+02,1.78676E-01,-3.0159E-02,2.1202196E+02
2.6675801E-06,4.5153616E+01,-7.7977E-02,-1.6441E-01,1.5910979E+02,1.1531043E-05,8.531418E+01,2.14073E-01,-7.6599E-02,2.9532413E+02,1.1831611E-05,1.3018217E+02,1.81241E-01,-7.1427E-02,2.1202243E+02
2.2599595E-06,4.5153855E+01,-1.15049E-01,-1.87529E-01,1.5910966E+02,1.0600436E-05,8.5312354E+01,1.20726E-01,-1.50468E-01,2.9532535E+02,1.455025E-05,1.3018315E+02,8.7026E-02,-1.44979E-01,2.1202261E+02
1.3590317E-05,4.5153899E+01,-1.0978E-01,-1.3538E-01,1.5911178E+02,1.4510649E-05,8.5313944E+01,8.2053E-02,7.979E-03,2.9532198E+02,2.0448787E-05,1.3018484E+02,4.4477E-02,2.9542E-02,2.1202334E+02
1.3395897E-05,4.5153963E+01,-1.02455E-01,-1.82179E-01,1.5911009E+02,1.2056165E-05,8.5316747E+01,9.6463E-02,-1.69456E-01,2.9531905E+02,1.41652E-05,1.3018471E+02,6.7252E-02,-1.57977E-01,2.1202197E+02
8.4129558E-06,4.5153833E+01,-1.63282E-01,-1.5752E-01,1.591101E+02,9.634502E-06,8.5314656E+01,8.8722E-02,1.8035E-02,2.9532238E+02,1.5155303E-05,1.3018392E+02,4.3812E-02,-8.576E-03,2.1202352E+02
2.11601E-05,4.5154244E+01,-7.8826E-02,-1.27406E-01,1.5911007E+02,1.5201971E-05,8.5316588E+01,9.6762E-02,1.366E-03,2.9531489E+02,1.7123699E-05,1.3018557E+02,6.3988E-02,2.1997E-02,2.1202273E+02
1.2479292E-05,4.5153754E+01,-1.42213E-01,-8.7123E-02,1.5911016E+02,1.430685E-05,8.5314872E+01,9.5561E-02,-7.49E-02,2.9532214E+02,1.8600812E-05,1.3018462E+02,6.6112E-02,-6.7128E-02,2.1202277E+02
1.0123243E-05,4.515425E+01,-6.7464E-02,-1.63634E-01,1.5911099E+02,1.272724E-05,8.5315346E+01,1.13706E-01,-5.0835E-02,2.9531638E+02,1.4313541E-05,1.3018407E+02,8.2059E-02,-4.8581E-02,2.1202314E+02
1.2266464E-05,4.5154352E+01,-9.787E-02,-1.32908E-01,1.5911016E+02,1.2730222E-05,8.5315415E+01,6.4399E-02,-1.164E-02,2.9531628E+02,1.3274867E-05,1.3018459E+02,-1.8958E-02,-2.73E-04,2.120228E+02
7.263018E-06,4.5153987E+01,-1.27487E-01,-1.06841E-01,1.5910929E+02,1.4109105E-05,8.5311284E+01,2.0285E-02,-4.8824E-02,2.9532398E+02,2.3220683E-05,1.3018451E+02,-4.5075E-02,-2.7549E-02,2.1202279E+02
1.2335111E-05,4.5153993E+01,-9.975E-02,-2.34331E-01,1.5911027E+02,1.0416597E-05,8.5316729E+01,9.7667E-02,-2.51272E-01,2.953247E+02,1.1894131E-05,1.3018453E+02,6.9658E-02,-2.33358E-01,2.1202274E+02
8.3934183E-06,4.5154484E+01,-7.6773E-02,-1.57152E-01,1.5911036E+02,1.3201285E-05,8.5314085E+01,6.237E-03,-1.0951E-01,2.9531822E+02,1.3522601E-05,1.3018428E+02,-2.9392E-02,-9.242E-02,2.1202377E+02
1.0259162E-05,4.5154031E+01,-8.8982E-02,-1.74982E-01,1.591108E+02,1.3085438E-05,8.5314751E+01,9.527E-02,-9.8611E-02,2.9531928E+02,1.5263319E-05,1.3018429E+02,6.3739E-02,-9.2681E-02,2.1202364E+02
7.1860634E-06,4.5154228E+01,-1.11215E-01,-1.24521E-01,1.5911071E+02,1.3100435E-05,8.5313264E+01,1.0769E-02,-3.4688E-02,2.9531896E+02,1.6238351E-05,1.301845E+02,-5.5022E-02,-1.4569E-02,2.1202334E+02
6.9033026E-06,4.5154381E+01,-6.6357E-02,-1.60189E-01,1.59111E+02,1.3400757E-05,8.5311728E+01,-2.0907E-02,-6.544E-02,2.9532119E+02,1.9309731E-05,1.3018413E+02,-6.3857E-02,-3.8961E-02,2.1202274E+02
1.4505742E-05,4.5154612E+01,-7.7332E-02,-1.2584E-01,1.5910892E+02,1.247203E-05,8.5314187E+01,-1.6004E-02,-7.4542E-02,2.9531834E+02,1.5058156E-05,1.3018478E+02,-5.8748E-02,-5.234E-02,2.1202344E+02
4.6798172E-06,4.5154599E+01,-3.9673E-02,-1.51884E-01,1.591108E+02,1.2500121E-05,8.5311615E+01,-1.049E-03,1.9347E-02,2.9531947E+02,1.743307E-05,1.3018417E+02,-6.0961E-02,3.449E-03,2.1202233E+02
1.8197823E-05,4.5154235E+01,-1.05538E-01,-1.26905E-01,1.5911126E+02,1.3344373E-05,8.5315829E+01,1.0315E-02,-2.108E-03,2.9531516E+02,1.6594735E-05,1.3018538E+02,-5.7981E-02,1.1148E-02,2.1202317E+02
1.0700021E-05,4.5153788E+01,-1.57163E-01,-1.34099E-01,1.5911046E+02,1.2644026E-05,8.5314229E+01,-1.7251E-02,-8.1431E-02,2.9532099E+02,1.7490628E-05,1.301849E+02,-5.4418E-02,-6.4796E-02,2.1202387E+02
2.0918138E-05,4.5154234E+01,-1.08684E-01,-1.32336E-01,1.5911032E+02,1.2886633E-05,8.5316178E+01,2.8876E-02,-6.9899E-02,2.9532076E+02,1.6108577E-05,1.3018565E+02,-2.7794E-02,-5.9358E-02,2.1202322E+02
8.5011253E-06,4.5154683E+01,-1.2198E-02,-1.73559E-01,1.5910988E+02,1.1555632E-05,8.5312305E+01,9.0614E-02,2.6111E-02,2.9532051E+02,1.6996238E-05,1.3018367E+02,5.2372E-02,3.2193E-02,2.1202402E+02
5.5913463E-06,4.5154455E+01,-6.5615E-02,-1.46783E-01,1.591105E+02,1.2846108E-05,8.531263E+01,6.7306E-02,1.2518E-02,2.9532173E+02,1.5677854E-05,1.3018423E+02,5.37E-03,2.9473E-02,2.1202258E+02
8.4820293E-06,4.5154435E+01,-3.2333E-02,-1.16947E-01,1.591111E+02,1.4859618E-05,8.5312864E+01,1.07829E-01,7.1974E-02,2.9532061E+02,1.7225017E-05,1.3018409E+02,7.5455E-02,8.0043E-02,2.1202325E+02
1.2162749E-05,4.5154399E+01,-2.3176E-02,-8.2212E-02,1.5911172E+02,1.6305015E-05,8.5312696E+01,1.0489E-01,7.2443E-02,2.9532145E+02,2.1154219E-05,1.301845E+02,7.2065E-02,8.2843E-02,2.1202315E+02
9.4258246E-06,4.5154505E+01,-9.375E-03,-9.2033E-02,1.5911119E+02,1.555683E-05,8.5311463E+01,7.9555E-02,1.01137E-01,2.9532085E+02,2.3081671E-05,1.3018422E+02,4.8113E-02,1.04674E-01,2.1202291E+02
6.9905291E-06,4.5154714E+01,9.377E-03,-1.13583E-01,1.5911137E+02,1.538347E-05,8.53121E+01,6.6858E-02,7.8562E-02,2.9531938E+02,1.909201E-05,1.3018401E+02,2.9006E-02,8.8049E-02,2.120231E+02
1.5276739E-06,4.515463E+01,2.952E-03,-1.21199E-01,1.5910983E+02,1.3846632E-05,8.5311065E+01,1.16236E-01,1.9613E-02,2.953234E+02,1.8451057E-05,1.3018349E+02,8.6661E-02,2.8531E-02,2.1202272E+02
6.8897961E-06,4.5154455E+01,-2.0391E-02,-9.8633E-02,1.5910965E+02,1.4671953E-05,8.5312318E+01,1.23991E-01,3.9207E-02,2.9531847E+02,2.067784E-05,1.3018401E+02,9.3787E-02,4.7099E-02,2.1202228E+02
1.1538164E-05,4.5154659E+01,-1.5196E-02,-1.35228E-01,1.5911056E+02,1.4246096E-05,8.5313791E+01,9.4176E-02,2.3286E-02,2.9531757E+02,1.5125626E-05,1.3018437E+02,6.047E-02,4.145E-02,2.120237E+02
1.0223318E-05,4.5154357E+01,-1.8767E-02,-1.13138E-01,1.5911068E+02,1.4669941E-05,8.531335E+01,1.41857E-01,4.7008E-02,2.9531912E+02,1.8315438E-05,1.3018399E+02,1.12892E-01,5.4846E-02,2.1202336E+02
7.8427759E-06,4.5154459E+01,1.362E-03,-1.54522E-01,1.5911035E+02,1.2381364E-05,8.5313528E+01,1.64131E-01,3.6503E-02,2.9531869E+02,1.5311699E-05,1.3018367E+02,1.33622E-01,3.5514E-02,2.120224E+02
1.4467168E-05,4.5154022E+01,-1.18445E-01,-1.09556E-01,1.5911074E+02,1.3924365E-05,8.5315054E+01,8.594E-02,1.2883E-02,2.9531853E+02,1.7979607E-05,1.301853E+02,4.77E-02,2.4051E-02,2.1202282E+02
1.1253965E-05,4.5153493E+01,-1.40655E-01,-9.9615E-02,1.5910976E+02,1.4823361E-05,8.5314835E+01,1.26581E-01,-6.8749E-02,2.9532448E+02,2.0874891E-05,1.3018404E+02,1.00525E-01,-5.6552E-02,2.1202311E+02
1.115683E-05,4.5154406E+01,-8.7029E-02,-1.97787E-01,1.5911011E+02,9.7403349E-06,8.5315179E+01,2.8016E-02,-1.1959E-01,2.953188E+02,1.2392844E-05,1.3018404E+02,-1.8631E-02,-1.14878E-01,2.120235E+02
1.4584796E-05,4.5154381E+01,-9.0316E-02,-1.99671E-01,1.5911058E+02,1.2153846E-05,8.5316397E+01,-5.1092E-02,-1.24939E-01,2.953131E+02,1.3871822E-05,1.3018439E+02,-7.4047E-02,-1.01601E-01,2.1202525E+02
9.9362026E-06,4.5154585E+01,-6.399E-02,-1.97212E-01,1.5911026E+02,1.0401766E-05,8.5314608E+01,-1.9188E-02,-1.06333E-01,2.9531709E+02,1.2812766E-05,1.3018341E+02,-5.5519E-02,-8.733E-02,2.1202484E+02
7.9482785E-06,4.5154056E+01,-4.2261E-02,-2.272E-01,1.5910975E+02,1.2566891E-05,8.5312926E+01,1.12482E-01,-2.11296E-01,2.9532283E+02,2.0883928E-05,1.3018357E+02,8.6872E-02,-1.92509E-01,2.1202283E+02
6.9839515E-06,4.5154252E+01,-7.6518E-02,-2.02141E-01,1.5911125E+02,1.2179658E-05,8.5314253E+01,7.0932E-02,-9.6196E-02,2.9532013E+02,1.2893791E-05,1.3018391E+02,2.8319E-02,-9.3793E-02,2.1202244E+02
1.0550296E-05,4.5153341E+01,-1.40097E-01,-1.36443E-01,1.5911009E+02,1.1552073E-05,8.5316815E+01,1.75692E-01,-1.22149E-01,2.9532713E+02,1.4949016E-05,1.301838E+02,1.42925E-01,-1.18123E-01,2.1202305E+02
1.2913731E-05,4.5153806E+01,-9.8404E-02,-1.52891E-01,1.5911048E+02,1.4034415E-05,8.5316656E+01,1.36039E-01,-1.33541E-01,2.9532277E+02,1.388441E-05,1.3018448E+02,1.08832E-01,-1.22074E-01,2.1202321E+02
1.8016495E-05,4.5153706E+01,-1.3069E-01,-1.72148E-01,1.591104E+02,1.1791887E-05,8.5319835E+01,1.14537E-01,-1.56228E-01,2.9532075E+02,1.2467089E-05,1.3018524E+02,8.307E-02,-1.48521E-01,2.1202345E+02
1.4383996E-05,4.5153561E+01,-1.38402E-01,-1.71804E-01,1.5911024E+02,1.1240026E-05,8.53194E+01,1.44661E-01,-1.28521E-01,2.9532409E+02,1.136056E-05,1.3018467E+02,1.08779E-01,-1.26762E-01,2.1202229E+02
1.782379E-05,4.5153853E+01,-1.11647E-01,-1.61507E-01,1.5910996E+02,1.3904773E-05,8.5316607E+01,7.6476E-02,-1.69547E-01,2.95324E+02,1.823242E-05,1.3018491E+02,5.0745E-02,-1.52754E-01,2.1202371E+02
7.0909949E-06,4.5154483E+01,-6.1015E-02,-1.41812E-01,1.5911015E+02,1.33963E-05,8.5311273E+01,1.3473E-02,-1.40736E-01,2.9532199E+02,1.8855983E-05,1.3018421E+02,-1.0827E-02,-1.23878E-01,2.1202425E+02
5.5805969E-06,4.5153954E+01,-1.48897E-01,-8.3164E-02,1.59111E+02,1.4160758E-05,8.5313401E+01,6.986E-03,1.4241E-02,2.9531829E+02,1.6524373E-05,1.3018437E+02,-5.2547E-02,1.9713E-02,2.1202314E+02
2.5254257E-05,4.5154457E+01,-8.989E-02,-1.34951E-01,1.5911011E+02,1.3420538E-05,8.5315639E+01,-6.5814E-02,-4.572E-02,2.9531764E+02,1.7196517E-05,1.3018606E+02,-8.7979E-02,-2.4991E-02,2.1202314E+02
1.7202077E-05,4.5154293E+01,-1.01823E-01,-7.4221E-02,1.5911008E+02,1.492877E-05,8.531439E+01,6.6738E-02,-2.915E-02,2.9531983E+02,1.8438421E-05,1.3018522E+02,3.363E-02,-8.516E-03,2.1202347E+02
1.9329304E-05,4.5154358E+01,-1.06533E-01,-5.5196E-02,1.5910994E+02,1.6238756E-05,8.5314824E+01,5.1919E-02,-3.5114E-02,2.9532043E+02,1.6667984E-05,1.3018586E+02,6.528E-03,-1.3512E-02,2.1202315E+02
9.4739911E-06,4.5154105E+01,-9.1848E-02,-1.20675E-01,1.5911097E+02,1.4334755E-05,8.5310653E+01,5.7292E-02,-1.74E-03,2.953239E+02,2.543402E-05,1.3018439E+02,-4.995E-03,2.7683E-02,2.1202472E+02
1.5658632E-05,4.5154606E+01,-4.7887E-02,-1.1621E-01,1.5911089E+02,1.6961043E-05,8.5313875E+01,-9.854E-03,3.5178E-02,2.9531599E+02,1.7882718E-05,1.3018543E+02,-4.3526E-02,4.7274E-02,2.1202342E+02
8.2099609E-06,4.515417E+01,-9.7186E-02,-1.42374E-01,1.5911097E+02,1.3418871E-05,8.531241E+01,4.9205E-02,-3.5927E-02,2.9532312E+02,1.8482287E-05,1.3018433E+02,-2.5466E-02,-3.0848E-02,2.1202347E+02
9.7767549E-06,4.5153707E+01,-1.5572E-01,-1.32164E-01,1.5911043E+02,1.2508666E-05,8.5313507E+01,2.5585E-02,-2.2954E-02,2.9532066E+02,2.0025942E-05,1.3018471E+02,-5.1199E-02,-1.3131E-02,2.1202318E+02
1.5550159E-05,4.5154143E+01,-1.31301E-01,-5.525E-02,1.591096E+02,1.4994029E-05,8.5314945E+01,2.5898E-02,4.8494E-02,2.9532E+02,1.8663056E-05,1.3018508E+02,-3.0926E-02,5.5703E-02,2.1202374E+02
8.6252704E-06,4.5154257E+01,-7.135E-02,-1.4883E-01,1.5911167E+02,1.4914582E-05,8.5312883E+01,3.1135E-02,-8.521E-02,2.9531911E+02,1.9196005E-05,1.3018427E+02,-9.807E-03,-6.8799E-02,2.1202344E+02
1.6462577E-05,4.5154274E+01,-1.04686E-01,-1.24565E-01,1.5911048E+02,1.3067541E-05,8.5315136E+01,3.4517E-02,7.13E-04,2.9532016E+02,1.69042E-05,1.3018476E+02,-4.8573E-02,1.8187E-02,2.1202436E+02
5.4756199E-06,4.5153994E+01,-1.13675E-01,-1.11186E-01,1.5911101E+02,1.3579604E-05,8.5311411E+01,7.9836E-02,6.1961E-02,2.9532435E+02,2.1401398E-05,1.3018394E+02,4.0834E-02,7.0404E-02,2.1202316E+02
5.9870521E-06,4.5153835E+01,-1.14764E-01,-1.47602E-01,1.5911095E+02,1.2120541E-05,8.5312041E+01,1.20783E-01,3.7001E-02,2.9532295E+02,1.9964137E-05,1.3018387E+02,8.9693E-02,3.5427E-02,2.1202302E+02
8.9630905E-06,4.5153952E+01,-1.17081E-01,-1.62182E-01,1.5911061E+02,1.1589001E-05,8.5312653E+01,7.2105E-02,7.033E-03,2.953203E+02,2.0832503E-05,1.3018416E+02,2.0109E-02,1.304E-03,2.1202367E+02
1.5509675E-05,4.5154259E+01,-8.4572E-02,-1.33799E-01,1.5911065E+02,1.3238963E-05,8.5313659E+01,7.1308E-02,-4.295E-03,2.9531999E+02,1.9433083E-05,1.3018527E+02,2.624E-02,-1.088E-02,2.1202354E+02
2.3057094E-05,4.5154156E+01,-1.17048E-01,-1.02352E-01,1.5911067E+02,1.4888482E-05,8.5317071E+01,2.3691E-02,4.335E-03,2.9531773E+02,1.667008E-05,1.3018594E+02,-4.86E-02,2.7335E-02,2.1202266E+02
1.2613373E-05,4.5153733E+01,-1.71289E-01,-1.21004E-01,1.5911038E+02,1.3064189E-05,8.531743E+01,6.53E-03,-2.8429E-02,2.9532112E+02,1.228249E-05,1.3018479E+02,-5.558E-02,4.171E-03,2.1202374E+02
1.576065E-05,4.5154127E+01,-1.15836E-01,-1.45086E-01,1.591108E+02,1.3170325E-05,8.5315218E+01,-4.2913E-02,2.7395E-02,2.9531747E+02,1.767568E-05,1.3018495E+02,-7.1467E-02,2.4284E-02,2.1202466E+02
1.4703649E-05,4.5154236E+01,-1.2853E-01,-1.49871E-01,1.591108E+02,1.2691321E-05,8.5317009E+01,-6.4178E-02,4.6058E-02,2.9531587E+02,1.1066341E-05,1.3018546E+02,-8.5489E-02,3.3934E-02,2.1202226E+02
7.6218744E-06,4.5154248E+01,-1.19456E-01,-1.10012E-01,1.5911127E+02,1.4713623E-05,8.5314272E+01,-2.646E-02,9.3463E-02,2.953183E+02,1.2607468E-05,1.3018478E+02,-5.2128E-02,8.5347E-02,2.1202322E+02
9.9967313E-06,4.5154266E+01,-1.48338E-01,-1.51052E-01,1.5911064E+02,1.1438383E-05,8.531395E+01,-1.39145E-01,5.5224E-02,2.9531771E+02,1.4376269E-05,1.3018526E+02,-1.41394E-01,3.9655E-02,2.1202324E+02
1.0016815E-05,4.5154186E+01,-1.3284E-01,-1.15291E-01,1.5911066E+02,1.337696E-05,8.5312783E+01,-8.2814E-02,6.5644E-02,2.95321E+02,1.820392E-05,1.3018514E+02,-9.5542E-02,5.3531E-02,2.1202292E+02
2.0302386E-05,4.5154077E+01,-1.32143E-01,-8.4865E-02,1.5911077E+02,1.398195E-05,8.5316032E+01,5.697E-03,4.7694E-02,2.9531752E+02,1.8134051E-05,1.3018598E+02,-4.9662E-02,3.8814E-02,2.1202293E+02
1.3690071E-07,4.5154116E+01,-1.08669E-01,-1.52192E-01,1.5911132E+02,1.3830119E-05,8.531204E+01,2.3384E-02,8.514E-03,2.9532226E+02,1.5821708E-05,1.3018312E+02,-4.6228E-02,3.0908E-02,2.1202408E+02
8.1191753E-06,4.5154116E+01,-1.11642E-01,-1.45699E-01,1.5911035E+02,1.1782009E-05,8.531327E+01,7.6477E-02,5.725E-02,2.9532174E+02,1.7059866E-05,1.3018409E+02,2.997E-02,6.1532E-02,2.1202307E+02
2.9362005E-06,4.5154118E+01,-1.10704E-01,-1.57116E-01,1.5911086E+02,1.2232095E-05,8.5312814E+01,6.4283E-02,6.1608E-02,2.953213E+02,1.4755948E-05,1.3018396E+02,1.1421E-02,6.4327E-02,2.120218E+02
1.6307139E-05,4.5153894E+01,-1.36865E-01,-1.08847E-01,1.5911002E+02,1.4480389E-05,8.5317381E+01,8.5135E-02,1.9006E-02,2.9531969E+02,1.504644E-05,1.3018459E+02,4.0563E-02,4.8712E-02,2.1202428E+02
2.6490941E-05,4.5154025E+01,-1.39748E-01,-4.3807E-02,1.5910999E+02,1.5335015E-05,8.5317645E+01,6.382E-02,-3.503E-03,2.9532327E+02,1.8273285E-05,1.301862E+02,9.376E-03,3.734E-02,2.1202427E+02
9.6144779E-06,4.5154058E+01,-9.6309E-02,-1.98223E-01,1.5910996E+02,1.2043142E-05,8.5315323E+01,8.0448E-02,-2.16907E-01,2.9532012E+02,1.3709506E-05,1.3018427E+02,5.5658E-02,-1.98821E-01,2.1202308E+02
1.4178974E-05,4.5154099E+01,-1.19774E-01,-1.24268E-01,1.5911065E+02,1.3554612E-05,8.5315655E+01,5.9477E-02,-3.276E-02,2.9532E+02,1.4989365E-05,1.3018489E+02,-4.524E-03,-2.7606E-02,2.1202282E+02
1.1361278E-05,4.5154247E+01,-1.25149E-01,-9.1898E-02,1.5910997E+02,1.2639656E-05,8.5314184E+01,5.5401E-02,-3.9733E-02,2.9532223E+02,1.5253946E-05,1.301849E+02,-1.3474E-02,-4.8136E-02,2.1202324E+02
1.5591348E-05,4.5154351E+01,-7.8266E-02,-1.08968E-01,1.5911019E+02,1.4717227E-05,8.5312773E+01,3.6008E-02,-2.8522E-02,2.9532189E+02,2.134845E-05,1.3018491E+02,-4.099E-02,7.309E-03,2.1202345E+02
1.4612097E-05,4.5154115E+01,-1.20257E-01,-1.53979E-01,1.5911067E+02,1.1833963E-05,8.5316653E+01,4.748E-02,-7.9819E-02,2.9531972E+02,1.2926889E-05,1.301847E+02,-4.952E-03,-7.724E-02,2.1202427E+02
9.7344031E-06,4.5154591E+01,-2.8284E-02,-1.5479E-01,1.591111E+02,1.413807E-05,8.5312841E+01,5.2387E-02,-3.9006E-02,2.953189E+02,1.7658435E-05,1.301845E+02,-9.532E-03,-3.4706E-02,2.1202425E+02
1.4639537E-05,4.5154259E+01,-9.8926E-02,-1.33428E-01,1.5911027E+02,1.3436978E-05,8.5315497E+01,6.1529E-02,-2.6638E-02,2.9531824E+02,1.5063574E-05,1.3018451E+02,-1.3023E-02,-1.0733E-02,2.1202381E+02
4.8626408E-06,4.5154066E+01,-9.588E-02,-1.96504E-01,1.5911127E+02,1.1437611E-05,8.5313508E+01,8.5417E-02,-7.3949E-02,2.9531829E+02,1.5487002E-05,1.3018323E+02,4.6557E-02,-7.5541E-02,2.1202487E+02
1.0331728E-05,4.5153801E+01,-1.19857E-01,-1.63743E-01,1.5911089E+02,1.3369827E-05,8.5314178E+01,6.4774E-02,-9.946E-02,2.9532355E+02,1.9914384E-05,1.3018414E+02,2.936E-02,-9.0075E-02,2.1202332E+02
1.2036522E-05,4.5154377E+01,-1.08797E-01,-6.1367E-02,1.5910985E+02,1.5666759E-05,8.5312663E+01,-6.2371E-02,4.7092E-02,2.953204E+02,2.09386E-05,1.3018493E+02,-7.5892E-02,5.0485E-02,2.1202336E+02
2.953098E-06,4.5154011E+01,-1.17805E-01,-9.8875E-02,1.591112E+02,1.6068439E-05,8.5311507E+01,2.423E-02,1.1641E-02,2.9532055E+02,2.0949677E-05,1.3018388E+02,-4.3374E-02,3.663E-02,2.1202266E+02
1.4823301E-05,4.5154072E+01,-1.31885E-01,-8.0272E-02,1.5910944E+02,1.4385889E-05,8.5314051E+01,4.1873E-02,-1.9923E-02,2.9532222E+02,1.9695225E-05,1.3018524E+02,-3.9747E-02,4.076E-03,2.1202354E+02
1.6392401E-05,4.515438E+01,-8.4317E-02,-1.37202E-01,1.5911014E+02,1.3585569E-05,8.5313718E+01,-2.4907E-02,-1.1792E-02,2.9531969E+02,1.8277691E-05,1.3018531E+02,-6.1979E-02,5.375E-03,2.1202345E+02
1.9553765E-05,4.5154082E+01,-1.27385E-01,-1.44015E-01,1.5911091E+02,1.3361312E-05,8.5317371E+01,-4.1383E-02,-3.3094E-02,2.9531725E+02,1.4918771E-05,1.3018567E+02,-7.3193E-02,-1.007E-02,2.1202297E+02
1.214119E-05,4.5154288E+01,-9.3882E-02,-1.79503E-01,1.5910998E+02,1.2110849E-05,8.53134E+01,-2.079E-03,-1.5432E-01,2.9532119E+02,1.7089036E-05,1.3018471E+02,-2.7354E-02,-1.37505E-01,2.1202353E+02
2.4145881E-05,4.5154345E+01,-9.6461E-02,-7.8837E-02,1.5911029E+02,1.5992926E-05,8.5315435E+01,3.227E-02,-6.9687E-02,2.9531928E+02,1.9148019E-05,1.3018623E+02,-1.2372E-02,-5.2797E-02,2.1202368E+02
1.699704E-05,4.5154325E+01,-5.8734E-02,-1.66043E-01,1.5911009E+02,1.3457012E-05,8.531458E+01,6.0174E-02,-1.21708E-01,2.9532022E+02,1.9402472E-05,1.3018445E+02,2.8487E-02,-1.07775E-01,2.1202364E+02
1.5303142E-05,4.5153832E+01,-6.8854E-02,-1.67441E-01,1.591097E+02,1.3753099E-05,8.5316715E+01,1.51944E-01,-1.64041E-01,2.9532391E+02,1.6749966E-05,1.3018444E+02,1.24419E-01,-1.49675E-01,2.120225E+02
1.9252001E-05,4.5153669E+01,-1.04707E-01,-1.29651E-01,1.591105E+02,1.3911735E-05,8.5318265E+01,1.5935E-01,-3.0099E-02,2.9532022E+02,1.7864304E-05,1.3018489E+02,1.30693E-01,-2.271E-02,2.1202266E+02
1.5097384E-05,4.5154513E+01,-5.7758E-02,-1.50712E-01,1.5911077E+02,1.3170965E-05,8.531464E+01,6.8835E-02,9.291E-03,2.9531812E+02,1.4340008E-05,1.3018548E+02,1.3643E-02,1.7149E-02,2.1202235E+02
8.2068734E-06,4.5154043E+01,-1.23801E-01,-1.28721E-01,1.5911075E+02,1.2372456E-05,8.5312099E+01,7.089E-03,1.1305E-01,2.9532206E+02,2.1074963E-05,1.3018422E+02,-3.0223E-02,9.9905E-02,2.1202313E+02
1.3125093E-05,4.5154097E+01,-1.11143E-01,-1.51838E-01,1.5911095E+02,1.2606963E-05,8.53149E+01,4.7006E-02,6.4141E-02,2.953195E+02,1.687576E-05,1.3018453E+02,-1.422E-02,6.8106E-02,2.1202305E+02
2.1785444E-05,4.5154466E+01,-8.5174E-02,-1.38846E-01,1.5911048E+02,1.3140777E-05,8.5317137E+01,1.3283E-02,-6.169E-02,2.9531632E+02,1.302473E-05,1.3018524E+02,-4.8858E-02,-3.2448E-02,2.1202372E+02
1.4162182E-05,4.515477E+01,-2.8298E-02,-1.28599E-01,1.5910993E+02,1.3834601E-05,8.5313127E+01,-3.1737E-02,5.1844E-02,2.9531624E+02,1.7306946E-05,1.3018486E+02,-6.3086E-02,4.5223E-02,2.1202306E+02
1.3265547E-05,4.5154627E+01,-3.7103E-02,-1.83396E-01,1.5911084E+02,1.3323469E-05,8.5313542E+01,-4.0065E-02,-7.4823E-02,2.9531684E+02,1.6631293E-05,1.3018435E+02,-7.1153E-02,-4.6024E-02,2.1202426E+02
9.0879984E-06,4.5154414E+01,-9.027E-02,-1.8952E-01,1.5911085E+02,1.0385235E-05,8.5312561E+01,-8.4064E-02,-2.6454E-02,2.9532141E+02,1.641557E-05,1.3018426E+02,-9.8478E-02,-3.0676E-02,2.1202431E+02
1.4990539E-05,4.5154743E+01,-5.9087E-02,-7.6571E-02,1.5911069E+02,1.4702886E-05,8.5312737E+01,-6.9191E-02,4.2312E-02,2.9532027E+02,1.6483436E-05,1.3018504E+02,-7.9769E-02,4.6211E-02,2.1202426E+02
2.3391034E-05,4.515438E+01,-1.19289E-01,-1.01571E-01,1.5911007E+02,1.3390194E-05,8.5315261E+01,-1.00025E-01,-3.4389E-02,2.9531698E+02,1.8140703E-05,1.3018603E+02,-1.08902E-01,-1.9247E-02,2.1202395E+02
1.3722388E-05,4.5154533E+01,-8.5115E-02,-1.36631E-01,1.5911029E+02,1.4280398E-05,8.5312422E+01,-1.22349E-01,-2.679E-02,2.9531925E+02,2.0345066E-05,1.3018512E+02,-1.24454E-01,-1.1978E-02,2.1202397E+02
1.2395063E-05,4.5154381E+01,-1.0755E-01,-1.22828E-01,1.5911051E+02,1.5010578E-05,8.5312095E+01,-1.27279E-01,1.73E-03,2.953194E+02,2.1143944E-05,1.3018535E+02,-1.27144E-01,1.1381E-02,2.120236E+02
1.8614469E-05,4.515472E+01,-7.7024E-02,-1.26428E-01,1.5911056E+02,1.6109938E-05,8.5310979E+01,-1.67994E-01,6.28E-04,2.9531708E+02,2.3717104E-05,1.3018623E+02,-1.59623E-01,1.1293E-02,2.1202468E+02
2.3129387E-05,4.515435E+01,-1.10613E-01,-8.1677E-02,1.5911114E+02,1.6788461E-05,8.5314774E+01,-8.9734E-02,-2.1275E-02,2.9531753E+02,1.8478508E-05,1.3018693E+02,-9.7541E-02,-2.369E-03,2.1202287E+02
1.5057462E-05,4.5154409E+01,-1.05844E-01,-6.4842E-02,1.5911074E+02,1.6708332E-05,8.5313335E+01,-6.4672E-02,-8.986E-03,2.9531912E+02,1.8709153E-05,1.3018574E+02,-7.8302E-02,1.4145E-02,2.1202377E+02
3.1304136E-05,4.5154506E+01,-9.3827E-02,-6.8009E-02,1.5911028E+02,1.5378745E-05,8.531697E+01,-3.955E-03,1.7388E-02,2.9531971E+02,1.5441896E-05,1.3018667E+02,-5.1145E-02,3.1891E-02,2.1202364E+02
2.0768698E-05,4.5154335E+01,-6.8919E-02,-9.0228E-02,1.5911008E+02,1.6179516E-05,8.5315206E+01,9.8782E-02,4.1915E-02,2.953199E+02,1.8028296E-05,1.3018602E+02,6.4851E-02,5.6158E-02,2.1202243E+02
6.4629323E-06,4.515391E+01,-1.16423E-01,-1.554E-01,1.5911188E+02,1.3146358E-05,8.5312256E+01,5.3875E-02,3.6499E-02,2.9532286E+02,1.99794E-05,1.3018393E+02,-1.2526E-02,5.0903E-02,2.1202339E+02
9.7676153E-06,4.5154325E+01,-9.3614E-02,-1.35145E-01,1.5911044E+02,1.2767402E-05,8.5312905E+01,-2.5867E-02,-1.7042E-02,2.953203E+02,1.8709288E-05,1.3018408E+02,-6.2557E-02,6.744E-03,2.1202462E+02
8.1349615E-06,4.5154019E+01,-1.32121E-01,-1.61308E-01,1.5910994E+02,1.2024824E-05,8.5313435E+01,-1.8256E-02,-6.646E-02,2.9531874E+02,1.6363514E-05,1.3018455E+02,-6.0687E-02,-5.2622E-02,2.1202375E+02
1.3980731E-05,4.5154112E+01,-8.488E-02,-1.88556E-01,1.5911072E+02,1.1637113E-05,8.5315953E+01,8.7107E-02,-1.8424E-01,2.9531871E+02,1.4037529E-05,1.3018492E+02,5.7696E-02,-1.72563E-01,2.1202308E+02
8.0352827E-06,4.5154059E+01,-4.6761E-02,-1.80446E-01,1.5911002E+02,1.365648E-05,8.5315276E+01,1.53874E-01,-1.33182E-01,2.9531901E+02,1.3145123E-05,1.3018348E+02,1.27454E-01,-1.19839E-01,2.1202335E+02
1.4046284E-05,4.5154307E+01,-6.4766E-02,-2.00511E-01,1.5911063E+02,1.3858887E-05,8.5313737E+01,2.0873E-02,-1.96245E-01,2.9531776E+02,1.8769637E-05,1.3018502E+02,1.04E-04,-1.75186E-01,2.1202267E+02
2.2480045E-05,4.5154526E+01,-1.01003E-01,-1.73589E-01,1.5910898E+02,1.3016011E-05,8.5316149E+01,-7.8222E-02,-1.83789E-01,2.95316E+02,1.5787621E-05,1.3018583E+02,-8.78E-02,-1.58674E-01,2.1202441E+02
1.1635767E-05,4.5153843E+01,-1.11969E-01,-1.56822E-01,1.5911023E+02,1.2232669E-05,8.5314666E+01,1.08142E-01,-8.9075E-02,2.9532227E+02,2.0034075E-05,1.3018394E+02,7.5439E-02,-8.5106E-02,2.1202375E+02
1.2348059E-05,4.5153801E+01,-1.3596E-01,-1.1341E-01,1.5911027E+02,1.3086697E-05,8.5314087E+01,9.7989E-02,-1.4402E-02,2.9532436E+02,1.9493681E-05,1.301851E+02,6.4773E-02,-2.0581E-02,2.120231E+02
1.1197533E-05,4.5154014E+01,-1.13975E-01,-9.2271E-02,1.5911079E+02,1.4745445E-05,8.531235E+01,5.9315E-02,-3.3041E-02,2.9532254E+02,2.3777582E-05,1.3018476E+02,5.697E-03,-2.6973E-02,2.1202236E+02
1.4416998E-06,4.5153717E+01,-1.2178E-01,-1.38522E-01,1.5911051E+02,1.5027253E-05,8.5311311E+01,7.3538E-02,-1.51747E-01,2.9532234E+02,2.0702438E-05,1.3018357E+02,4.9314E-02,-1.35371E-01,2.1202284E+02
7.599838E-06,4.5153784E+01,-1.53045E-01,-9.8993E-02,1.5911005E+02,1.4102389E-05,8.5312815E+01,1.3534E-02,-6.6058E-02,2.953214E+02,2.1063809E-05,1.3018424E+02,-3.8964E-02,-4.3813E-02,2.1202394E+02
7.2104785E-06,4.5153979E+01,-1.31934E-01,-1.03002E-01,1.5911011E+02,1.4639849E-05,8.5312924E+01,3.955E-02,-4.2031E-02,2.9532192E+02,1.8667648E-05,1.3018424E+02,-3.2244E-02,-1.6992E-02,2.1202351E+02
1.8484404E-05,4.5154085E+01,-1.29401E-01,-4.8342E-02,1.5911066E+02,1.5471345E-05,8.5314178E+01,9.146E-03,4.7663E-02,2.9532355E+02,2.0484838E-05,1.3018566E+02,-3.9804E-02,5.0684E-02,2.1202363E+02
2.2252335E-05,4.5154228E+01,-1.06411E-01,-8.0428E-02,1.5911115E+02,1.5302097E-05,8.5314507E+01,-1.6164E-02,6.2482E-02,2.9531973E+02,2.1407068E-05,1.30186E+02,-5.1838E-02,5.7948E-02,2.1202325E+02
8.8815135E-06,4.5154301E+01,-1.09242E-01,-6.505E-02,1.5911022E+02,1.6680304E-05,8.5312887E+01,7.606E-03,-5.2133E-02,2.9531778E+02,1.8226176E-05,1.3018492E+02,-4.7265E-02,-1.0402E-02,2.1202341E+02
1.4788007E-05,4.5154569E+01,-3.9865E-02,-1.96685E-01,1.5911074E+02,1.3529257E-05,8.5313515E+01,-1.8897E-02,-2.01237E-01,2.9531583E+02,1.9388022E-05,1.3018448E+02,-3.5694E-02,-1.75705E-01,2.1202489E+02
1.0015815E-05,4.5154301E+01,-1.11487E-01,-2.03797E-01,1.5911012E+02,1.0145895E-05,8.531573E+01,-1.783E-02,-1.28552E-01,2.953159E+02,1.1226002E-05,1.3018458E+02,-5.0537E-02,-1.18549E-01,2.1202307E+02
1.0638502E-05,4.5154359E+01,-9.537E-02,-1.50797E-01,1.5911049E+02,1.358076E-05,8.5312814E+01,-8.1092E-02,-4.203E-02,2.9531905E+02,1.8097222E-05,1.3018505E+02,-9.5358E-02,-2.7095E-02,2.1202291E+02
2.1077889E-05,4.5154372E+01,-7.0543E-02,-1.19566E-01,1.5911052E+02,1.5260748E-05,8.531346E+01,-2.2072E-02,7.336E-03,2.9531831E+02,2.2930426E-05,1.3018591E+02,-5.8987E-02,1.8245E-02,2.1202278E+02
5.9994714E-06,4.515451E+01,-6.532E-02,-1.42284E-01,1.5911124E+02,1.4471541E-05,8.5313138E+01,-2.4213E-02,7.5742E-02,2.9531862E+02,1.4985442E-05,1.3018398E+02,-5.0555E-02,7.2964E-02,2.1202411E+02
8.305504E-06,4.5154319E+01,-1.41415E-01,-1.13323E-01,1.5910967E+02,1.1307606E-05,8.5313647E+01,-6.6455E-02,1.10096E-01,2.9532053E+02,1.4569532E-05,1.3018428E+02,-8.7565E-02,8.9572E-02,2.1202379E+02
1.137222E-05,4.5154698E+01,-8.6566E-02,-4.386E-02,1.591103E+02,1.4084579E-05,8.5314389E+01,9.764E-03,1.70807E-01,2.9531579E+02,1.3385088E-05,1.3018449E+02,-1.2493E-02,1.57594E-01,2.1202341E+02
6.6113904E-06,4.5154082E+01,-1.32449E-01,-1.20111E-01,1.5910978E+02,1.2183992E-05,8.5312928E+01,6.9446E-02,8.538E-03,2.9532413E+02,1.582263E-05,1.3018444E+02,1.4417E-02,1.054E-03,2.1202257E+02
9.0383332E-06,4.5154206E+01,-8.5846E-02,-1.37722E-01,1.591098E+02,1.3882815E-05,8.5313738E+01,7.2554E-02,-1.51335E-01,2.9531977E+02,1.8148656E-05,1.3018392E+02,4.7265E-02,-1.34546E-01,2.1202239E+02
7.6733838E-06,4.5154595E+01,-4.6152E-02,-1.62851E-01,1.5910896E+02,1.3306812E-05,8.5310856E+01,1.2992E-02,-2.02053E-01,2.9532336E+02,2.2062129E-05,1.3018408E+02,-7.635E-03,-1.80028E-01,2.1202318E+02
1.2598734E-05,4.5154861E+01,-1.8926E-02,-1.77122E-01,1.591093E+02,1.0477099E-05,8.5314845E+01,6.861E-02,4.103E-03,2.9531757E+02,9.6050441E-06,1.3018402E+02,-1.4306E-02,-1.0753E-02,2.1202425E+02
7.7860376E-06,4.5153903E+01,-5.0565E-02,-1.67072E-01,1.5910971E+02,1.2363446E-05,8.5315163E+01,1.85778E-01,-1.07174E-01,2.9532408E+02,1.4290072E-05,1.3018311E+02,1.54999E-01,-9.9237E-02,2.1202297E+02
1.8402464E-05,4.5154119E+01,-2.6317E-02,-1.31106E-01,1.5910968E+02,1.4843844E-05,8.5316671E+01,1.67405E-01,-1.11928E-01,2.9532103E+02,1.6362297E-05,1.3018421E+02,1.40925E-01,-9.7454E-02,2.1202312E+02
8.8944675E-06,4.5153903E+01,-9.0552E-02,-1.10271E-01,1.5911087E+02,1.5335955E-05,8.531206E+01,1.10503E-01,-6.3277E-02,2.953237E+02,2.5498649E-05,1.3018383E+02,8.5622E-02,-4.9049E-02,2.1202336E+02
9.1599403E-06,4.5153842E+01,-1.16964E-01,-1.56485E-01,1.5911033E+02,1.2832727E-05,8.5313597E+01,8.4952E-02,-1.14332E-01,2.9532262E+02,1.9035779E-05,1.3018426E+02,5.3959E-02,-1.07463E-01,2.1202287E+02
7.8461488E-07,4.5153936E+01,-1.27699E-01,-6.8923E-02,1.591101E+02,1.4593205E-05,8.5310491E+01,8.4527E-02,3.5702E-02,2.9532227E+02,2.1999113E-05,1.3018342E+02,4.3961E-02,5.3778E-02,2.1202297E+02
1.2725921E-05,4.5154135E+01,-1.07551E-01,-6.1585E-02,1.5911052E+02,1.4050381E-05,8.5314908E+01,9.8183E-02,1.13792E-01,2.953184E+02,1.6928618E-05,1.3018454E+02,6.6555E-02,1.13187E-01,2.1202293E+02
1.4865409E-05,4.5154276E+01,-8.1093E-02,-7.8813E-02,1.5911048E+02,1.2779356E-05,8.5315444E+01,1.28779E-01,8.4831E-02,2.953211E+02,1.4739723E-05,1.3018443E+02,9.5106E-02,8.5458E-02,2.1202292E+02
2.3764373E-05,4.5154121E+01,-9.4018E-02,-8.1467E-02,1.5911015E+02,1.4402516E-05,8.5318952E+01,1.43063E-01,-3.7046E-02,2.9531854E+02,1.3708668E-05,1.301852E+02,1.17138E-01,-2.3913E-02,2.1202318E+02
1.0223733E-05,4.5154262E+01,-8.8711E-02,-1.5827E-01,1.5911115E+02,1.2662014E-05,8.5313157E+01,2.9013E-02,4.405E-02,2.9532198E+02,1.7383131E-05,1.3018456E+02,-4.4735E-02,3.5278E-02,2.1202278E+02
6.8101503E-06,4.5153769E+01,-1.4924E-01,-1.33987E-01,1.5911051E+02,1.283765E-05,8.5312811E+01,5.9432E-02,-2.3002E-02,2.9532327E+02,1.769125E-05,1.3018438E+02,-1.0324E-02,-3.3952E-02,2.120239E+02
5.850695E-06,4.5153922E+01,-1.30844E-01,-1.78072E-01,1.5911093E+02,1.1635485E-05,8.5313331E+01,5.9657E-02,-3.347E-03,2.9532062E+02,1.6262417E-05,1.3018377E+02,-3.0454E-02,-6.034E-03,2.120235E+02
7.9414906E-06,4.5153889E+01,-1.02933E-01,-1.97851E-01,1.5911095E+02,1.2086701E-05,8.5312616E+01,5.1909E-02,-1.85073E-01,2.9532204E+02,2.0866052E-05,1.3018394E+02,2.6607E-02,-1.6907E-01,2.1202379E+02
6.951373E-06,4.5154229E+01,-9.321E-02,-1.91879E-01,1.5911056E+02,1.1786289E-05,8.5312682E+01,1.5231E-02,-1.97374E-01,2.9532263E+02,1.7484144E-05,1.3018384E+02,-8.319E-03,-1.77559E-01,2.1202271E+02
2.6248555E-05,4.5154501E+01,-8.9556E-02,-3.657E-02,1.5910997E+02,1.7173223E-05,8.5315574E+01,5.3025E-02,-4.329E-02,2.953198E+02,1.7019298E-05,1.3018641E+02,1.1861E-02,-1.7855E-02,2.1202344E+02
1.228917E-05,4.5154305E+01,-8.7912E-02,-1.73564E-01,1.5910999E+02,1.1075817E-05,8.5313972E+01,7.2766E-02,1.0531E-02,2.9531908E+02,1.6510344E-05,1.3018455E+02,2.0489E-02,-7.472E-03,2.120236E+02
9.0059889E-06,4.5153828E+01,-1.29911E-01,-1.23003E-01,1.5911015E+02,1.3990672E-05,8.531242E+01,4.8745E-02,-7.7512E-02,2.9532054E+02,2.2243586E-05,1.3018462E+02,7.37E-03,-7.1983E-02,2.1202372E+02
9.631877E-06,4.5153949E+01,-1.27712E-01,-1.24432E-01,1.591101E+02,1.327742E-05,8.5313838E+01,6.0307E-02,-2.3418E-02,2.9532064E+02,1.9303466E-05,1.3018401E+02,-1.3346E-02,-6.791E-03,2.1202402E+02
1.3676006E-05,4.5154425E+01,-7.0034E-02,-1.72982E-01,1.5911126E+02,1.3158954E-05,8.531513E+01,2.3244E-02,-1.1531E-02,2.9531685E+02,1.427298E-05,1.3018464E+02,-5.3577E-02,1.2414E-02,2.1202374E+02
6.0421746E-06,4.5153889E+01,-6.8693E-02,-1.21666E-01,1.5911023E+02,1.5340887E-05,8.5312842E+01,1.54044E-01,-5.8491E-02,2.9532336E+02,2.0660047E-05,1.3018333E+02,1.29646E-01,-4.4145E-02,2.1202205E+02
5.7225374E-06,4.5153917E+01,-7.8127E-02,-2.42733E-01,1.591091E+02,1.0285238E-05,8.5313543E+01,1.32617E-01,-2.20948E-01,2.9532819E+02,1.4502828E-05,1.3018342E+02,1.0149E-01,-2.07456E-01,2.1202304E+02
7.0961128E-06,4.5153761E+01,-1.25197E-01,-1.84589E-01,1.5911113E+02,1.0309992E-05,8.5315584E+01,1.55935E-01,-5.2142E-02,2.9531988E+02,1.2460485E-05,1.3018344E+02,1.22419E-01,-5.7696E-02,2.1202332E+02
8.1046686E-06,4.5154123E+01,-9.7879E-02,-1.73291E-01,1.591114E+02,1.2158033E-05,8.531381E+01,7.18E-02,1.2915E-02,2.9531706E+02,1.6129094E-05,1.3018426E+02,1.3092E-02,2.2802E-02,2.1202252E+02
6.9723342E-06,4.5153932E+01,-9.4365E-02,-1.96261E-01,1.5911014E+02,1.1865823E-05,8.5312547E+01,1.10088E-01,-8.9601E-02,2.9532504E+02,1.8208098E-05,1.3018413E+02,7.6735E-02,-9.1861E-02,2.1202336E+02
5.1123454E-06,4.5154083E+01,-1.21735E-01,-1.18551E-01,1.5911032E+02,1.4055514E-05,8.5313184E+01,4.8472E-02,-1.53061E-01,2.9532253E+02,1.5766621E-05,1.3018374E+02,2.2894E-02,-1.35599E-01,2.1202325E+02
2.236097E-05,4.5154543E+01,-4.5183E-02,-1.77271E-01,1.5911017E+02,1.3356399E-05,8.5315026E+01,2.4048E-02,-1.93249E-01,2.9531701E+02,1.8309657E-05,1.3018536E+02,2.949E-03,-1.71886E-01,2.1202426E+02
7.3892474E-06,4.5153981E+01,-1.41505E-01,-1.72634E-01,1.5911077E+02,1.1536026E-05,8.5315212E+01,-3.121E-03,-4.2952E-02,2.9531832E+02,1.2362536E-05,1.3018406E+02,-6.2467E-02,-2.2687E-02,2.1202323E+02
4.9742403E-06,4.5153983E+01,-7.0675E-02,-2.46541E-01,1.591105E+02,1.2336574E-05,8.5313731E+01,9.9971E-02,-2.49283E-01,2.9532168E+02,1.4696263E-05,1.3018384E+02,7.6521E-02,-2.27894E-01,2.1202285E+02
1.0970898E-05,4.515405E+01,-7.8121E-02,-1.91113E-01,1.5911056E+02,1.144312E-05,8.5315296E+01,1.27261E-01,-1.02838E-01,2.9532007E+02,1.5264266E-05,1.301841E+02,9.1826E-02,-1.02604E-01,2.1202297E+02
1.976741E-05,4.515468E+01,-2.928E-02,-1.04301E-01,1.5911076E+02,1.6760292E-05,8.5315181E+01,6.4629E-02,-5.2746E-02,2.9531423E+02,1.5187227E-05,1.3018548E+02,3.7487E-02,-2.9458E-02,2.1202369E+02
1.961175E-05,4.515424E+01,-7.1681E-02,-8.6631E-02,1.5911059E+02,1.51109E-05,8.5315239E+01,1.1492E-01,2.8643E-02,2.9531971E+02,1.9476258E-05,1.3018473E+02,8.2894E-02,4.7232E-02,2.1202462E+02
8.6124486E-06,4.5154191E+01,-1.01331E-01,-1.56866E-01,1.591094E+02,1.0549755E-05,8.5314781E+01,1.27363E-01,-3.3158E-02,2.9531863E+02,1.3057635E-05,1.3018413E+02,8.8564E-02,-4.9639E-02,2.1202268E+02
9.4686599E-06,4.5153777E+01,-9.8383E-02,-9.0936E-02,1.5910933E+02,1.4951765E-05,8.5314726E+01,1.69757E-01,-4.034E-02,2.9532426E+02,1.6514002E-05,1.3018409E+02,1.42467E-01,-3.2007E-02,2.120216E+02
2.0720534E-05,4.5154295E+01,-6.0231E-02,-9.6126E-02,1.5911045E+02,1.6893213E-05,8.531172E+01,4.201E-02,-1.38149E-01,2.953216E+02,2.7386858E-05,1.3018567E+02,1.9068E-02,-1.19456E-01,2.120241E+02
1.1475022E-05,4.515468E+01,-5.6322E-02,-1.29311E-01,1.5911062E+02,1.3649951E-05,8.5313957E+01,-4.2848E-02,-4.2101E-02,2.9531745E+02,1.391464E-05,1.3018438E+02,-7.3245E-02,-9.855E-03,2.1202405E+02
1.159638E-05,4.5154626E+01,-3.8402E-02,-1.89262E-01,1.5911061E+02,1.1719258E-05,8.5311943E+01,-5.5141E-02,-1.55398E-01,2.9531812E+02,2.0136343E-05,1.3018415E+02,-7.2361E-02,-1.34234E-01,2.1202447E+02
5.3359741E-06,4.5153785E+01,-1.95765E-01,-2.0423E-01,1.5911011E+02,8.9871993E-06,8.5314089E+01,-1.06631E-01,-7.6052E-02,2.9532198E+02,1.2932448E-05,1.3018392E+02,-1.14916E-01,-7.6112E-02,2.1202499E+02
1.0062408E-05,4.5154179E+01,-1.06713E-01,-1.75595E-01,1.5911098E+02,1.1969482E-05,8.5313749E+01,-5.3007E-02,-2.0922E-02,2.9532042E+02,1.6804752E-05,1.3018411E+02,-7.8108E-02,-8.013E-03,2.1202453E+02
1.4026936E-05,4.515456E+01,-5.4261E-02,-1.549E-01,1.5911069E+02,1.3631582E-05,8.5313865E+01,1.1079E-02,5.3223E-02,2.9531796E+02,1.5837434E-05,1.3018474E+02,-4.4602E-02,4.988E-02,2.1202296E+02
5.0210493E-06,4.5154217E+01,-8.4651E-02,-1.91888E-01,1.5911115E+02,1.1221248E-05,8.5310795E+01,1.8614E-02,-7.3963E-02,2.9532384E+02,1.9404097E-05,1.3018384E+02,-3.4812E-02,-6.829E-02,2.1202364E+02
1.2039228E-05,4.5154154E+01,-7.1961E-02,-1.3663E-01,1.5910983E+02,1.2707633E-05,8.5314786E+01,1.42971E-01,-2.8836E-02,2.9531877E+02,1.6741962E-05,1.3018428E+02,1.13143E-01,-2.8193E-02,2.12023E+02
4.9439685E-06,4.5154208E+01,-9.8568E-02,-1.49355E-01,1.5911011E+02,1.32488E-05,8.531209E+01,6.2922E-02,7.616E-03,2.9532226E+02,1.7043945E-05,1.3018421E+02,-1.2027E-02,2.5537E-02,2.1202205E+02
1.5629501E-05,4.5154565E+01,-2.8027E-02,-1.42409E-01,1.5911108E+02,1.3936505E-05,8.5312922E+01,5.6823E-02,-9.13E-03,2.9531983E+02,1.9997589E-05,1.301848E+02,-2.0348E-02,1.8679E-02,2.1202388E+02
5.8620391E-06,4.5154602E+01,-6.1614E-02,-1.26136E-01,1.5910968E+02,1.2753331E-05,8.5312866E+01,3.1839E-02,-4.0438E-02,2.9531915E+02,1.5765032E-05,1.3018394E+02,-4.5138E-02,-2.1722E-02,2.1202279E+02
1.0057134E-05,4.5154165E+01,-7.8184E-02,-9.9567E-02,1.5910982E+02,1.4147477E-05,8.5313303E+01,1.33483E-01,-4.4016E-02,2.9532448E+02,1.8599061E-05,1.3018413E+02,1.05468E-01,-3.7515E-02,2.1202299E+02
8.8050785E-06,4.5154237E+01,-1.13536E-01,-1.23703E-01,1.5910958E+02,1.2428308E-05,8.5314144E+01,6.5172E-02,-3.1969E-02,2.9531839E+02,1.5266524E-05,1.3018406E+02,6.04E-03,-3.8698E-02,2.1202447E+02
7.9062721E-06,4.5153976E+01,-1.11815E-01,-1.94587E-01,1.5911061E+02,1.1525435E-05,8.5313863E+01,5.2645E-02,-1.10061E-01,2.9532207E+02,1.6841118E-05,1.3018376E+02,1.1624E-02,-1.04508E-01,2.1202422E+02
1.2934605E-05,4.5153938E+01,-1.14511E-01,-1.38838E-01,1.591113E+02,1.492601E-05,8.5313022E+01,-5.356E-03,-9.5481E-02,2.9532248E+02,2.2135209E-05,1.3018529E+02,-4.0258E-02,-7.5277E-02,2.1202268E+02
1.4472923E-05,4.5153808E+01,-1.43146E-01,-5.833E-02,1.5910962E+02,1.5588498E-05,8.5313547E+01,6.2873E-02,-1.9333E-02,2.9532502E+02,2.4113047E-05,1.3018498E+02,1.8358E-02,1.925E-02,2.1202355E+02
3.0431988E-06,4.5154346E+01,-9.6229E-02,-1.06802E-01,1.5911017E+02,1.5315291E-05,8.5311931E+01,4.774E-03,3.492E-03,2.953212E+02,1.7670731E-05,1.3018438E+02,-5.2879E-02,2.0552E-02,2.1202166E+02
1.3033202E-05,4.5153976E+01,-1.50144E-01,-8.7173E-02,1.5911034E+02,1.3785809E-05,8.5316169E+01,5.577E-02,1.0898E-02,2.9532154E+02,1.3103564E-05,1.3018508E+02,-1.9792E-02,3.3643E-02,2.120234E+02
1.3357864E-05,4.5153945E+01,-1.48695E-01,-9.0031E-02,1.5910971E+02,1.3809537E-05,8.5315347E+01,5.9975E-02,-1.0038E-02,2.953227E+02,1.6025574E-05,1.3018507E+02,-1.3716E-02,1.1521E-02,2.1202359E+02
2.1346416E-05,4.5153958E+01,-1.39836E-01,-7.3354E-02,1.5910984E+02,1.4574395E-05,8.5316019E+01,4.6794E-02,-8.492E-03,2.9532187E+02,2.0231252E-05,1.3018586E+02,-3.5216E-02,1.5955E-02,2.1202409E+02
1.2270128E-05,4.5154337E+01,-1.01938E-01,-1.60477E-01,1.5910986E+02,1.1928734E-05,8.5314172E+01,-2.3429E-02,-9.6514E-02,2.9531899E+02,1.5590315E-05,1.3018507E+02,-5.6817E-02,-8.2962E-02,2.1202274E+02
9.5022446E-06,4.5154099E+01,-1.21492E-01,-1.25965E-01,1.5911079E+02,1.3502099E-05,8.5312459E+01,-5.1246E-02,-6.0207E-02,2.9532219E+02,2.0716966E-05,1.3018476E+02,-7.7879E-02,-3.8844E-02,2.1202243E+02
8.6868773E-06,4.5154199E+01,-9.3009E-02,-1.19941E-01,1.5911081E+02,1.5685089E-05,8.5312563E+01,1.9017E-02,-2.8946E-02,2.9531998E+02,2.1632568E-05,1.3018423E+02,-4.8826E-02,2.0356E-02,2.1202251E+02
1.160576E-05,4.5154162E+01,-9.4627E-02,-1.6036E-01,1.5911057E+02,1.2200517E-05,8.5314817E+01,7.644E-02,-7.1886E-02,2.9532034E+02,1.5909331E-05,1.3018373E+02,3.645E-02,-6.6904E-02,2.1202429E+02
1.2720809E-05,4.5153659E+01,-7.9443E-02,-1.34762E-01,1.5911024E+02,1.3515927E-05,8.5315667E+01,1.78087E-01,-9.785E-02,2.9532555E+02,1.8624708E-05,1.301839E+02,1.4948E-01,-8.9065E-02,2.1202345E+02
1.7763964E-06,4.5154211E+01,-4.3884E-02,-1.29235E-01,1.5911006E+02,1.5313946E-05,8.5311315E+01,1.31505E-01,-7.5842E-02,2.9532452E+02,2.0605817E-05,1.3018307E+02,1.08263E-01,-6.1345E-02,2.120222E+02
5.5085258E-06,4.5154272E+01,-9.3967E-02,-8.434E-02,1.5911002E+02,1.5396108E-05,8.5310812E+01,3.3064E-02,-4.4102E-02,2.9532305E+02,2.238695E-05,1.3018465E+02,-3.7254E-02,-2.4233E-02,2.1202206E+02
2.0390826E-05,4.5154112E+01,-1.17533E-01,-1.18764E-01,1.5911079E+02,1.2848895E-05,8.5316491E+01,5.4023E-02,5.9978E-02,2.953204E+02,1.7228066E-05,1.3018555E+02,-5.266E-03,6.4887E-02,2.12023E+02
1.630898E-05,4.5154538E+01,-8.0409E-02,-1.1268E-01,1.591107E+02,1.3502466E-05,8.5314843E+01,-6.712E-03,4.7767E-02,2.9531882E+02,1.4090435E-05,1.3018499E+02,-5.4109E-02,4.2663E-02,2.1202312E+02
1.0779118E-05,4.5154518E+01,-6.3878E-02,-1.39951E-01,1.5911022E+02,1.5312645E-05,8.5312472E+01,-7.0874E-02,-5.49E-04,2.9531764E+02,1.9846792E-05,1.3018481E+02,-8.241E-02,1.8963E-02,2.1202295E+02
1.2835893E-05,4.5154346E+01,-1.1716E-01,-1.77596E-01,1.5911E+02,1.0196395E-05,8.5315135E+01,-5.7157E-02,-3.4353E-02,2.9532186E+02,1.2702245E-05,1.3018452E+02,-8.4222E-02,-3.3065E-02,2.1202379E+02
1.8194126E-05,4.515431E+01,-9.2671E-02,-9.8199E-02,1.5911006E+02,1.5002499E-05,8.5314432E+01,3.4417E-02,9.5511E-02,2.9531931E+02,1.99269E-05,1.3018495E+02,-1.276E-03,9.7833E-02,2.1202422E+02
1.6327154E-05,4.5154245E+01,-8.7232E-02,-9.0644E-02,1.591104E+02,1.6256522E-05,8.5314217E+01,7.8551E-02,4.5537E-02,2.9531995E+02,1.9570798E-05,1.3018529E+02,4.1603E-02,6.4411E-02,2.1202378E+02
2.4821552E-05,4.5154675E+01,-6.0208E-02,-6.8022E-02,1.5910993E+02,1.3884893E-05,8.5314305E+01,5.9471E-02,1.6755E-02,2.953185E+02,1.6601706E-05,1.3018605E+02,-3.529E-03,3.8028E-02,2.120246E+02
1.5517827E-05,4.5154104E+01,-1.23103E-01,-8.6247E-02,1.5911033E+02,1.5024827E-05,8.5315346E+01,6.5742E-02,-1.6511E-02,2.9532074E+02,1.6324775E-05,1.3018551E+02,1.6774E-02,1.878E-03,2.1202249E+02
1.8916374E-05,4.515433E+01,-1.06303E-01,-6.4399E-02,1.5910943E+02,1.5887519E-05,8.5313716E+01,-7.559E-03,-7.3916E-02,2.9532005E+02,2.1668123E-05,1.3018582E+02,-4.8913E-02,-4.4945E-02,2.1202327E+02
5.2148836E-06,4.515407E+01,-9.8142E-02,-1.0244E-01,1.5911166E+02,1.6295188E-05,8.5312406E+01,7.0356E-02,-5.4266E-02,2.9531906E+02,1.9977815E-05,1.3018399E+02,4.1277E-02,-3.6323E-02,2.1202271E+02
4.4818231E-06,4.5154199E+01,-8.1511E-02,-1.66942E-01,1.5911101E+02,1.2424116E-05,8.5311722E+01,6.9892E-02,7.3E-05,2.9532103E+02,1.9956057E-05,1.3018356E+02,1.8349E-02,1.4382E-02,2.120244E+02
1.2880014E-05,4.5154298E+01,-6.6242E-02,-1.13107E-01,1.5911107E+02,1.5294012E-05,8.5311121E+01,4.3792E-02,-2.036E-02,2.9532372E+02,2.4368245E-05,1.3018492E+02,-3.0632E-02,1.4172E-02,2.1202398E+02
9.7165745E-06,4.5154092E+01,-1.21384E-01,-1.00864E-01,1.5910996E+02,1.3265856E-05,8.5313642E+01,6.1891E-02,9.3435E-02,2.9531731E+02,1.831536E-05,1.3018472E+02,2.3054E-02,9.1618E-02,2.1202284E+02
1.793302E-05,4.5154225E+01,-1.05322E-01,-5.3231E-02,1.5910957E+02,1.4016673E-05,8.5313219E+01,5.481E-02,1.27042E-01,2.9532094E+02,2.278319E-05,1.3018512E+02,2.2528E-02,1.21178E-01,2.1202391E+02
1.4317746E-05,4.5154274E+01,-9.1998E-02,-1.32485E-01,1.5911111E+02,1.3277441E-05,8.5315008E+01,3.8438E-02,5.4414E-02,2.9531621E+02,1.6359111E-05,1.3018515E+02,-2.7438E-02,5.3851E-02,2.1202219E+02
2.0759282E-05,4.515444E+01,-8.9662E-02,-1.08326E-01,1.5910997E+02,1.3466166E-05,8.5315473E+01,2.006E-02,9.219E-02,2.9531694E+02,1.6528623E-05,1.3018527E+02,-2.0867E-02,8.8505E-02,2.1202423E+02
6.7876574E-06,4.5154465E+01,-1.20077E-01,-5.3049E-02,1.5910936E+02,1.4437359E-05,8.531157E+01,-1.04198E-01,1.3926E-02,2.9531893E+02,1.9753726E-05,1.301846E+02,-1.07727E-01,2.051E-02,2.1202439E+02
1.5011017E-05,4.5154131E+01,-1.33964E-01,-1.02991E-01,1.5911064E+02,1.4074208E-05,8.531569E+01,-3.4269E-02,-2.3563E-02,2.9532058E+02,1.4771992E-05,1.301852E+02,-6.7109E-02,5.021E-03,2.1202311E+02
4.4362486E-06,4.515424E+01,-9.0368E-02,-1.30825E-01,1.591109E+02,1.4291436E-05,8.5311309E+01,4.3581E-02,2.9377E-02,2.953238E+02,1.8996776E-05,1.3018444E+02,-2.5077E-02,3.8262E-02,2.1202311E+02
1.7277464E-05,4.5154442E+01,-7.7964E-02,-2.06081E-01,1.5910991E+02,1.091707E-05,8.5318616E+01,5.7466E-02,-2.03199E-01,2.9531618E+02,7.7257341E-06,1.3018507E+02,3.0477E-02,-1.87825E-01,2.1202378E+02
1.0244517E-05,4.5154049E+01,-1.11313E-01,-1.94282E-01,1.5911028E+02,1.142982E-05,8.5315E+01,4.7205E-02,-1.56384E-01,2.9532031E+02,1.4568048E-05,1.3018448E+02,1.5953E-02,-1.45672E-01,2.1202298E+02
1.6014055E-05,4.5154333E+01,-1.0946E-01,-1.25458E-01,1.5910998E+02,1.3239792E-05,8.5315048E+01,-6.8401E-02,1.498E-03,2.9531585E+02,1.6424067E-05,1.301849E+02,-8.3755E-02,1.313E-02,2.1202467E+02
7.9444941E-06,4.5154582E+01,-6.7075E-02,-2.16669E-01,1.5911022E+02,1.1381558E-05,8.5314242E+01,-6.117E-02,-1.45168E-01,2.9531549E+02,1.2298634E-05,1.3018407E+02,-7.7805E-02,-1.25293E-01,2.1202395E+02
1.1875954E-05,4.5154233E+01,-1.25124E-01,-1.81429E-01,1.5911003E+02,1.0715531E-05,8.531562E+01,-4.9174E-02,-1.27966E-01,2.9531733E+02,1.4402423E-05,1.3018422E+02,-7.2348E-02,-1.09501E-01,2.120243E+02
1.3602283E-05,4.5154698E+01,-3.2718E-02,-9.7312E-02,1.5910965E+02,1.6563388E-05,8.5312032E+01,7.487E-03,5.4453E-02,2.9531993E+02,2.0841694E-05,1.3018551E+02,-3.449E-02,5.6885E-02,2.1202295E+02
4.6674519E-06,4.5154467E+01,-6.6609E-02,-1.42372E-01,1.5911018E+02,1.3936108E-05,8.5312148E+01,-3.24E-03,-7.9137E-02,2.9531677E+02,1.833096E-05,1.3018435E+02,-4.5675E-02,-5.9641E-02,2.1202286E+02
4.49739E-06,4.5154602E+01,-7.622E-02,-1.2187E-01,1.5911023E+02,1.4464246E-05,8.5312171E+01,-8.4952E-02,1.4171E-02,2.9531955E+02,1.6507593E-05,1.3018419E+02,-9.2638E-02,2.4513E-02,2.1202434E+02
1.2544993E-05,4.5153949E+01,-1.29443E-01,-9.8156E-02,1.5911077E+02,1.5172663E-05,8.5312524E+01,-3.9587E-02,-3.1852E-02,2.9532097E+02,2.3200815E-05,1.3018512E+02,-6.7802E-02,-2.336E-03,2.1202293E+02
8.6096283E-06,4.5154207E+01,-1.18785E-01,-1.16958E-01,1.5911008E+02,1.3472768E-05,8.5313343E+01,-1.5876E-02,4.805E-03,2.9532178E+02,1.6488344E-05,1.3018422E+02,-5.8394E-02,1.6915E-02,2.1202378E+02
1.2488143E-05,4.5153747E+01,-1.56176E-01,-2.2472E-02,1.5911121E+02,1.5952361E-05,8.5313885E+01,-7.52E-04,1.28394E-01,2.9531873E+02,2.2328367E-05,1.3018511E+02,-2.4123E-02,1.21033E-01,2.1202295E+02
8.2765206E-06,4.5153724E+01,-1.44212E-01,-5.7124E-02,1.5911115E+02,1.5389558E-05,8.5311535E+01,3.5701E-02,9.6637E-02,2.953236E+02,2.4106437E-05,1.3018464E+02,3.652E-03,9.6321E-02,2.1202319E+02
6.7584187E-06,4.5153813E+01,-1.16286E-01,-7.3404E-02,1.5911103E+02,1.5591715E-05,8.5312144E+01,9.0424E-02,9.7926E-02,2.9531985E+02,2.4431078E-05,1.3018368E+02,5.943E-02,1.03644E-01,2.1202371E+02
6.7548206E-06,4.5153843E+01,-1.27962E-01,-6.2304E-02,1.591105E+02,1.4956168E-05,8.5312433E+01,8.2145E-02,8.3496E-02,2.9532044E+02,2.3094367E-05,1.3018373E+02,4.5913E-02,9.2394E-02,2.1202341E+02
1.1745547E-05,4.5154055E+01,-9.3281E-02,-5.4272E-02,1.5911105E+02,1.6276597E-05,8.5312492E+01,8.696E-02,1.07049E-01,2.9532024E+02,2.405245E-05,1.3018451E+02,5.742E-02,1.10153E-01,2.1202366E+02
4.5497013E-06,4.5153972E+01,-1.12643E-01,-1.22391E-01,1.591116E+02,1.4178298E-05,8.5311183E+01,6.5053E-02,2.9199E-02,2.9532385E+02,2.025076E-05,1.3018417E+02,9.632E-03,4.8602E-02,2.1202255E+02
3.4712038E-06,4.5154028E+01,-9.4361E-02,-1.91073E-01,1.591102E+02,1.1009603E-05,8.5312836E+01,1.1248E-01,-1.20489E-01,2.9532097E+02,1.5997593E-05,1.3018289E+02,7.9614E-02,-1.15671E-01,2.1202445E+02
6.0009041E-06,4.5154146E+01,-9.4144E-02,-1.37369E-01,1.5911095E+02,1.3083877E-05,8.5312792E+01,8.4161E-02,-7.9678E-02,2.9532291E+02,1.6178549E-05,1.3018356E+02,5.3379E-02,-7.3167E-02,2.1202429E+02
1.2887946E-05,4.5153854E+01,-1.19358E-01,-1.47444E-01,1.5911117E+02,1.3744911E-05,8.5315015E+01,5.442E-02,-6.4039E-02,2.9531685E+02,2.0092538E-05,1.3018468E+02,3.096E-03,-5.8409E-02,2.1202278E+02
1.0934598E-05,4.5154317E+01,-8.0321E-02,-2.16065E-01,1.5911072E+02,1.07499E-05,8.5314951E+01,7.3473E-02,-4.813E-03,2.9531991E+02,1.3581964E-05,1.3018377E+02,5.328E-03,-1.9351E-02,2.1202415E+02
1.6812423E-05,4.515446E+01,-8.63E-02,-1.42035E-01,1.5911012E+02,1.3246947E-05,8.5314439E+01,-4.4024E-02,-8.5626E-02,2.9531917E+02,1.6177456E-05,1.3018551E+02,-6.991E-02,-6.6547E-02,2.1202391E+02
1.738736E-05,4.5154639E+01,-6.8384E-02,-7.4378E-02,1.5911013E+02,1.5919284E-05,8.5313898E+01,-3.3864E-02,-2.9354E-02,2.9531696E+02,1.7621765E-05,1.3018527E+02,-6.2183E-02,1.4052E-02,2.1202414E+02
1.72364E-05,4.5154028E+01,-1.16727E-01,-1.39174E-01,1.5911087E+02,1.4010153E-05,8.5315908E+01,3.6363E-02,-3.7277E-02,2.9532012E+02,1.7397452E-05,1.3018549E+02,-4.3848E-02,-1.8307E-02,2.1202271E+02
8.7796242E-06,4.5154346E+01,-6.3713E-02,-1.8043E-01,1.5911149E+02,1.2187794E-05,8.5313646E+01,7.7646E-02,-1.3701E-02,2.9531702E+02,1.6757129E-05,1.3018402E+02,3.4783E-02,-1.6441E-02,2.1202378E+02
9.8760613E-06,4.5153816E+01,-1.36005E-01,-7.4781E-02,1.5911062E+02,1.5707234E-05,8.5312507E+01,4.4126E-02,-6.5668E-02,2.9532173E+02,2.3989446E-05,1.301844E+02,-4.117E-03,-5.0326E-02,2.1202334E+02
1.0040546E-05,4.5154E+01,-1.06525E-01,-1.9984E-01,1.5911045E+02,1.0445986E-05,8.5315098E+01,1.12257E-01,-6.609E-02,2.953182E+02,1.4613293E-05,1.3018425E+02,7.0977E-02,-7.8466E-02,2.120227E+02
1.3053025E-05,4.5154262E+01,-7.7239E-02,-1.4431E-01,1.5911051E+02,1.3723355E-05,8.5314363E+01,7.1481E-02,-2.1504E-02,2.9531629E+02,1.9503854E-05,1.3018399E+02,2.8622E-02,1.204E-02,2.1202387E+02
5.2129824E-06,4.5153677E+01,-1.49316E-01,-1.66107E-01,1.5911027E+02,1.1484144E-05,8.531302E+01,7.5675E-02,-3.9281E-02,2.9531936E+02,1.9139951E-05,1.3018309E+02,2.7896E-02,-4.331E-02,2.1202504E+02
1.4559744E-05,4.5154139E+01,-8.4907E-02,-1.1938E-01,1.5911106E+02,1.6075806E-05,8.5314237E+01,7.6982E-02,-8.875E-02,2.9532071E+02,1.8819128E-05,1.3018546E+02,4.8692E-02,-7.9055E-02,2.1202229E+02
1.7538978E-05,4.5154298E+01,-7.2317E-02,-1.35717E-01,1.5911033E+02,1.4184594E-05,8.5315468E+01,8.45E-02,-7.7039E-02,2.9531819E+02,1.6668056E-05,1.3018491E+02,5.32E-02,-6.8718E-02,2.1202401E+02
1.4464108E-05,4.5153517E+01,-9.5206E-02,-1.71879E-01,1.5911101E+02,1.2586146E-05,8.53183E+01,1.77562E-01,-1.26882E-01,2.9532207E+02,1.4470448E-05,1.3018466E+02,1.45744E-01,-1.20862E-01,2.1202159E+02
1.5394396E-05,4.5154194E+01,-6.3624E-02,-2.09343E-01,1.5911055E+02,1.1634317E-05,8.5317082E+01,1.03145E-01,-1.91522E-01,2.953199E+02,1.235867E-05,1.3018447E+02,7.4741E-02,-1.76462E-01,2.1202298E+02
1.2892881E-05,4.5154109E+01,-1.19638E-01,-1.11299E-01,1.591107E+02,1.3795066E-05,8.5314429E+01,4.2444E-02,-7.4041E-02,2.9532036E+02,1.746861E-05,1.3018512E+02,-7.876E-03,-6.6921E-02,2.1202192E+02
1.2632081E-05,4.5154403E+01,-8.602E-02,-1.2229E-01,1.5910994E+02,1.3422448E-05,8.5314618E+01,6.3679E-02,-2.8825E-02,2.9532001E+02,1.4787616E-05,1.3018447E+02,1.2006E-02,-2.2291E-02,2.1202369E+02
1.1324849E-05,4.5154112E+01,-8.3439E-02,-1.61356E-01,1.591095E+02,1.3748852E-05,8.5313191E+01,7.3232E-02,-1.47519E-01,2.9532346E+02,1.9710444E-05,1.3018452E+02,4.6582E-02,-1.33926E-01,2.1202274E+02
1.9966585E-05,4.5154333E+01,-1.0554E-01,-1.42293E-01,1.5910948E+02,1.2460205E-05,8.5319309E+01,7.0966E-02,-1.26284E-01,2.9531663E+02,8.2900302E-06,1.3018571E+02,3.9047E-02,-1.18904E-01,2.1202314E+02
1.770506E-05,4.515407E+01,-1.39739E-01,-9.2305E-02,1.5911041E+02,1.4428718E-05,8.5316337E+01,-3.5196E-02,2.5273E-02,2.9532135E+02,1.4791881E-05,1.3018588E+02,-6.5036E-02,2.5454E-02,2.1202242E+02
7.7702634E-06,4.515396E+01,-1.33809E-01,-1.12537E-01,1.5911111E+02,1.3520757E-05,8.5312806E+01,-1.7045E-02,-1.4789E-02,2.9532238E+02,1.9761175E-05,1.301843E+02,-6.0241E-02,8.697E-03,2.1202325E+02
7.7781805E-06,4.5154268E+01,-8.6892E-02,-1.55272E-01,1.5911153E+02,1.2905522E-05,8.531274E+01,2.1823E-02,2.1304E-02,2.9532307E+02,1.7184254E-05,1.3018415E+02,-5.4219E-02,1.9036E-02,2.1202317E+02
1.6518306E-05,4.515417E+01,-1.20789E-01,-1.04983E-01,1.5911047E+02,1.5204632E-05,8.5316382E+01,5.1733E-02,-2.582E-02,2.9531863E+02,1.3519138E-05,1.3018555E+02,-1.5049E-02,1.1321E-02,2.1202422E+02
8.4160463E-06,4.5154217E+01,-1.26743E-01,-1.07413E-01,1.5911033E+02,1.4644198E-05,8.5314114E+01,-6.3462E-02,-2.8108E-02,2.9531923E+02,1.4832437E-05,1.3018462E+02,-8.1587E-02,-1.532E-03,2.1202349E+02
7.4153385E-06,4.5154303E+01,-1.49066E-01,-5.49E-03,1.591099E+02,1.5325869E-05,8.5311468E+01,-1.09161E-01,1.32835E-01,2.9532067E+02,2.1278694E-05,1.3018505E+02,-1.11979E-01,1.20599E-01,2.1202269E+02
1.5914082E-05,4.5154449E+01,-1.27312E-01,-8.3709E-02,1.5911033E+02,1.4434473E-05,8.5314922E+01,-9.0222E-02,9.5328E-02,2.9532058E+02,1.4410919E-05,1.3018581E+02,-9.94E-02,8.4744E-02,2.1202285E+02
1.8549967E-05,4.5154234E+01,-1.43144E-01,-1.03452E-01,1.591103E+02,1.2034771E-05,8.53193E+01,2.8527E-02,1.14934E-01,2.9531547E+02,8.2965837E-06,1.3018544E+02,-1.0623E-02,1.04649E-01,2.120248E+02
1.8484647E-05,4.5154461E+01,-8.8887E-02,-1.04168E-01,1.5910952E+02,1.4885514E-05,8.5316109E+01,6.5072E-02,-1.7468E-02,2.9531848E+02,1.2565639E-05,1.3018542E+02,1.0853E-02,2.1868E-02,2.1202253E+02
1.6871982E-05,4.5154174E+01,-1.11655E-01,-8.6301E-02,1.5911079E+02,1.5009554E-05,8.531455E+01,1.0228E-02,4.577E-02,2.9531849E+02,2.0329207E-05,1.301849E+02,-3.8829E-02,5.3765E-02,2.1202462E+02
1.8376547E-05,4.51544E+01,-9.807E-02,-9.3796E-02,1.5911047E+02,1.5832394E-05,8.5315637E+01,-9.192E-03,1.3172E-02,2.9531579E+02,1.5047803E-05,1.3018571E+02,-5.0638E-02,2.979E-02,2.1202372E+02
1.3161582E-06,4.5153966E+01,-1.36343E-01,-1.42721E-01,1.5911095E+02,1.2250594E-05,8.5311112E+01,-4.9693E-02,6.28E-04,2.9532158E+02,1.9417318E-05,1.3018361E+02,-7.3957E-02,9.61E-04,2.1202362E+02
1.0638285E-06,4.5153763E+01,-1.5627E-01,-1.17122E-01,1.5911068E+02,1.2960152E-05,8.5311077E+01,-4.522E-03,3.2046E-02,2.9531973E+02,1.9386331E-05,1.301837E+02,-5.6698E-02,1.9445E-02,2.1202308E+02
1.0875354E-05,4.5154076E+01,-1.21389E-01,-1.24501E-01,1.5911037E+02,1.4151769E-05,8.5312754E+01,-3.8592E-02,-9.8489E-02,2.9531885E+02,2.1857112E-05,1.3018478E+02,-6.6216E-02,-7.5098E-02,2.1202348E+02
8.8180745E-06,4.5154527E+01,-8.0902E-02,-1.88844E-01,1.5911006E+02,1.0774375E-05,8.5313337E+01,-8.2745E-02,-8.4785E-02,2.9531678E+02,1.5259277E-05,1.301842E+02,-9.7479E-02,-7.2781E-02,2.1202447E+02
7.1338963E-06,4.5153993E+01,-1.3669E-01,-1.47026E-01,1.5911039E+02,1.1743631E-05,8.5313484E+01,2.0472E-02,2.6694E-02,2.9531963E+02,1.7043398E-05,1.3018345E+02,-4.9301E-02,2.84E-02,2.120253E+02
7.0027592E-06,4.515441E+01,-8.8938E-02,-1.4517E-01,1.5911017E+02,1.2547333E-05,8.5314018E+01,2.641E-02,-3.6967E-02,2.953186E+02,1.4432851E-05,1.3018382E+02,-5.1741E-02,-1.3083E-02,2.1202363E+02
2.2470179E-05,4.5154073E+01,-1.0579E-01,-1.04533E-01,1.5911136E+02,1.6060606E-05,8.5316319E+01,6.0209E-02,-5.8794E-02,2.9531823E+02,1.9360874E-05,1.3018562E+02,2.5336E-02,-4.1469E-02,2.1202369E+02
9.2182885E-06,4.5153929E+01,-1.52935E-01,-1.17946E-01,1.5911021E+02,1.2003664E-05,8.5315089E+01,6.3909E-02,-1.263E-02,2.9532021E+02,1.391075E-05,1.3018433E+02,-1.1814E-02,-2.3424E-02,2.1202376E+02
9.8750701E-06,4.5154262E+01,-1.04394E-01,-8.8911E-02,1.5911054E+02,1.4195722E-05,8.5313513E+01,5.7463E-02,-9.08E-03,2.9531844E+02,1.8165112E-05,1.3018444E+02,-1.2266E-02,2.5852E-02,2.1202376E+02
1.8332886E-05,4.5154356E+01,-7.5327E-02,-1.33195E-01,1.5911055E+02,1.30196E-05,8.5316371E+01,1.05784E-01,-1.704E-03,2.9531896E+02,1.406308E-05,1.3018477E+02,7.4203E-02,9.569E-03,2.1202422E+02
1.3837922E-05,4.5153731E+01,-1.11836E-01,-1.40372E-01,1.591096E+02,1.2652322E-05,8.5317113E+01,1.60641E-01,-5.8124E-02,2.9532392E+02,1.5645218E-05,1.3018377E+02,1.31621E-01,-5.0324E-02,2.1202401E+02
1.1301167E-05,4.5154135E+01,-1.05129E-01,-1.47514E-01,1.5911077E+02,1.3131139E-05,8.5315465E+01,7.1319E-02,-6.0669E-02,2.9531854E+02,1.466075E-05,1.3018441E+02,2.6944E-02,-5.8894E-02,2.1202299E+02
1.8103172E-05,4.5154211E+01,-9.1545E-02,-9.8677E-02,1.5911034E+02,1.4874476E-05,8.5314793E+01,8.526E-02,-4.8209E-02,2.953216E+02,1.8645516E-05,1.3018522E+02,5.674E-02,-3.5984E-02,2.1202305E+02
1.7438173E-05,4.5154273E+01,-9.044E-02,-1.29023E-01,1.5911023E+02,1.3208866E-05,8.5314726E+01,6.7576E-02,-1.4736E-02,2.9531999E+02,1.8690423E-05,1.3018495E+02,1.432E-03,-9.699E-03,2.120236E+02
1.4815567E-05,4.5154271E+01,-1.2667E-01,-9.6689E-02,1.5911026E+02,1.4144008E-05,8.5314716E+01,-6.564E-02,-9.4596E-02,2.9531576E+02,1.8523873E-05,1.3018538E+02,-8.5944E-02,-7.0311E-02,2.1202249E+02
1.7604868E-05,4.5154136E+01,-7.9037E-02,-1.1714E-01,1.591108E+02,1.6186889E-05,8.5314393E+01,9.5291E-02,-6.9318E-02,2.9532065E+02,1.9464043E-05,1.3018554E+02,7.019E-02,-5.809E-02,2.1202325E+02
2.4807961E-05,4.5154021E+01,-1.29288E-01,-1.03331E-01,1.5911017E+02,1.4333115E-05,8.5318203E+01,5.915E-02,-2.9829E-02,2.953214E+02,1.6429452E-05,1.3018597E+02,-1.3472E-02,-1.8153E-02,2.1202329E+02
1.5909096E-05,4.5153861E+01,-1.40786E-01,-1.29494E-01,1.5911074E+02,1.3109776E-05,8.531688E+01,6.261E-02,-2.0956E-02,2.9531948E+02,1.6776439E-05,1.3018478E+02,-8.781E-03,-7.843E-03,2.1202435E+02
1.8124238E-05,4.5154055E+01,-7.6326E-02,-1.40301E-01,1.5911081E+02,1.4578419E-05,8.5313438E+01,8.5255E-02,1.7757E-02,2.9531939E+02,2.5646905E-05,1.3018491E+02,4.5848E-02,4.044E-02,2.1202361E+02
5.9014775E-06,4.5154003E+01,-5.6321E-02,-1.97555E-01,1.5911041E+02,1.219421E-05,8.5314866E+01,1.67364E-01,-1.07006E-01,2.9532083E+02,1.2257297E-05,1.3018309E+02,1.37952E-01,-9.8446E-02,2.120231E+02
1.0826626E-05,4.515373E+01,-1.14199E-01,-2.1431E-01,1.5911055E+02,1.1829307E-05,8.5315575E+01,8.5326E-02,-2.13625E-01,2.9532363E+02,1.6523037E-05,1.3018422E+02,6.0423E-02,-1.95694E-01,2.1202393E+02
8.4705892E-06,4.515365E+01,-7.9086E-02,-1.92605E-01,1.5911041E+02,1.174248E-05,8.5317244E+01,1.79868E-01,-1.60431E-01,2.9531757E+02,1.175126E-05,1.3018291E+02,1.49632E-01,-1.47254E-01,2.1202378E+02
6.2265931E-07,4.5153895E+01,-1.3545E-01,-1.82934E-01,1.591105E+02,1.25167E-05,8.5312359E+01,2.1556E-02,-1.85541E-01,2.9532339E+02,1.3156864E-05,1.3018368E+02,-1.031E-03,-1.66947E-01,2.1202258E+02
1.2679722E-05,4.5154061E+01,-1.17442E-01,-1.29547E-01,1.5911131E+02,1.4477164E-05,8.5314535E+01,-3.107E-03,-6.3985E-02,2.9532016E+02,1.7728364E-05,1.3018468E+02,-5.4577E-02,-2.7821E-02,2.1202249E+02
1.6942019E-05,4.5154113E+01,-1.31372E-01,-7.0926E-02,1.5911067E+02,1.4354475E-05,8.531415E+01,-4.5374E-02,1.2514E-02,2.9531885E+02,2.0459431E-05,1.3018562E+02,-6.9051E-02,1.7552E-02,2.120236E+02
1.2384539E-05,4.5154137E+01,-1.3361E-01,-4.943E-03,1.5911048E+02,1.6213863E-05,8.5312922E+01,-3.742E-02,6.4676E-02,2.9531971E+02,2.1568273E-05,1.3018517E+02,-5.7756E-02,6.4898E-02,2.1202309E+02
1.361842E-05,4.5154335E+01,-9.2227E-02,-1.14595E-01,1.5911E+02,1.4593115E-05,8.5313844E+01,1.1199E-02,-4.2095E-02,2.9531919E+02,1.906057E-05,1.301846E+02,-5.1939E-02,3.693E-03,2.1202372E+02
1.2149317E-05,4.5154553E+01,-4.0858E-02,-1.77999E-01,1.591102E+02,1.3211419E-05,8.5312208E+01,-2.5E-04,-1.46463E-01,2.9532427E+02,1.9048658E-05,1.3018474E+02,-2.761E-02,-1.28291E-01,2.12022E+02
2.1626489E-05,4.5154699E+01,-1.2433E-02,-1.27236E-01,1.5910996E+02,1.5077234E-05,8.5313396E+01,5.9487E-02,-2.8298E-02,2.9531828E+02,1.8787E-05,1.3018548E+02,9.023E-03,-5.685E-03,2.1202337E+02
1.112796E-05,4.5154007E+01,-8.4066E-02,-1.54507E-01,1.591109E+02,1.4173292E-05,8.5313984E+01,1.08725E-01,-7.8375E-02,2.9532015E+02,1.8422073E-05,1.3018452E+02,8.0421E-02,-7.1172E-02,2.1202214E+02
1.2905636E-05,4.5154455E+01,-9.093E-02,-1.25021E-01,1.5911017E+02,1.3702938E-05,8.5314148E+01,-4.0897E-02,1.3944E-02,2.9531934E+02,1.5060616E-05,1.3018499E+02,-6.7521E-02,1.7535E-02,2.1202413E+02
6.1766545E-06,4.515443E+01,-6.6637E-02,-1.89257E-01,1.5911071E+02,1.1142981E-05,8.5312274E+01,4.3317E-02,-1.9782E-02,2.9531901E+02,1.6191154E-05,1.3018373E+02,-4.319E-02,-2.3935E-02,2.1202426E+02
9.3251246E-06,4.515442E+01,-3.7711E-02,-1.88308E-01,1.5910974E+02,1.2582068E-05,8.5313909E+01,9.4613E-02,-1.6869E-01,2.9532107E+02,1.5050798E-05,1.3018427E+02,6.5988E-02,-1.56431E-01,2.1202289E+02
2.2817946E-06,4.5154256E+01,-6.8953E-02,-1.65666E-01,1.5910969E+02,1.3628371E-05,8.5311822E+01,7.3211E-02,-1.2565E-01,2.953218E+02,1.7898183E-05,1.3018346E+02,4.2796E-02,-1.14232E-01,2.1202205E+02
6.4561055E-06,4.5153752E+01,-9.2698E-02,-2.05336E-01,1.5911115E+02,1.2384659E-05,8.5315152E+01,1.246E-01,-1.66162E-01,2.9532115E+02,1.4025759E-05,1.3018306E+02,9.6569E-02,-1.50925E-01,2.1202353E+02
1.4291493E-05,4.5154271E+01,-1.31716E-01,-1.32534E-01,1.5910968E+02,1.2067521E-05,8.5316806E+01,-3.934E-03,-6.3815E-02,2.953194E+02,1.0414293E-05,1.3018526E+02,-5.3992E-02,-4.9218E-02,2.1202323E+02
6.8744184E-06,4.5153972E+01,-1.11127E-01,-1.52602E-01,1.5911155E+02,1.296985E-05,8.5311416E+01,1.3519E-02,-6.063E-02,2.9532292E+02,2.1954223E-05,1.3018414E+02,-4.3558E-02,-4.3191E-02,2.120233E+02
3.8395121E-06,4.5153898E+01,-9.4785E-02,-2.26817E-01,1.5911115E+02,1.1041284E-05,8.5312174E+01,8.38E-02,-1.84262E-01,2.9532344E+02,1.6857568E-05,1.3018371E+02,5.3177E-02,-1.73445E-01,2.1202254E+02
6.0611925E-07,4.5154217E+01,-1.1809E-01,-1.13724E-01,1.591103E+02,1.2706029E-05,8.5310079E+01,-2.8993E-02,1.08041E-01,2.9532408E+02,2.0314046E-05,1.301835E+02,-5.7155E-02,9.2928E-02,2.1202377E+02
9.4297411E-06,4.5154245E+01,-1.04466E-01,-1.57828E-01,1.5911082E+02,1.0921755E-05,8.5312285E+01,1.8556E-02,9.7006E-02,2.9532301E+02,1.7971605E-05,1.3018444E+02,-3.3661E-02,7.7578E-02,2.120231E+02
1.0717592E-05,4.5154778E+01,-3.1536E-02,-1.27418E-01,1.5911026E+02,1.5074804E-05,8.5312675E+01,-6.9926E-02,-3.5334E-02,2.9531522E+02,1.8349615E-05,1.3018463E+02,-8.4405E-02,-5.516E-03,2.1202377E+02
1.025617E-05,4.5154285E+01,-1.06558E-01,-1.83366E-01,1.5910982E+02,1.1074196E-05,8.5314824E+01,-8.132E-03,-8.325E-02,2.9531967E+02,1.40066E-05,1.3018451E+02,-5.2286E-02,-7.1888E-02,2.1202333E+02
4.9687861E-06,4.5154131E+01,-1.1096E-01,-1.37079E-01,1.5911065E+02,1.2659187E-05,8.5312333E+01,5.729E-02,-4.5903E-02,2.9532208E+02,1.6833213E-05,1.3018408E+02,8.42E-04,-5.322E-02,2.120244E+02
1.1675491E-05,4.5154553E+01,-3.998E-02,-1.61554E-01,1.5910963E+02,1.2552568E-05,8.5312757E+01,4.7652E-02,-5.0463E-02,2.9531882E+02,1.8773406E-05,1.3018461E+02,-1.3638E-02,-5.1932E-02,2.1202373E+02
9.2069294E-06,4.5154309E+01,-1.01222E-01,-1.09489E-01,1.5911067E+02,1.6289397E-05,8.5312201E+01,-5.6303E-02,-1.21885E-01,2.9531612E+02,2.2115308E-05,1.3018506E+02,-7.1944E-02,-9.6517E-02,2.1202321E+02
2.1353838E-05,4.5154309E+01,-1.23405E-01,-6.2717E-02,1.5910985E+02,1.4190261E-05,8.531538E+01,-2.697E-02,-6.7664E-02,2.9531896E+02,1.8304905E-05,1.3018552E+02,-6.3253E-02,-3.5886E-02,2.1202493E+02
1.1438347E-05,4.5154515E+01,-6.0185E-02,-1.30614E-01,1.5911083E+02,1.5068821E-05,8.5314373E+01,3.3864E-02,-3.1381E-02,2.9531598E+02,1.5830685E-05,1.3018405E+02,-3.4912E-02,2.3924E-02,2.1202535E+02
8.8326533E-06,4.5154114E+01,-9.4739E-02,-1.65781E-01,1.5911023E+02,1.2385212E-05,8.5312823E+01,7.2153E-02,-4.0762E-02,2.9532108E+02,2.0341951E-05,1.3018383E+02,2.7625E-02,-4.1087E-02,2.1202343E+02
1.1942664E-05,4.5154483E+01,-8.2274E-02,-9.43E-02,1.5911007E+02,1.335724E-05,8.5313358E+01,2.6035E-02,6.3462E-02,2.9531898E+02,1.7856708E-05,1.3018423E+02,-2.0964E-02,6.7542E-02,2.1202465E+02
1.1041902E-05,4.5154058E+01,-1.13867E-01,-5.4881E-02,1.5911062E+02,1.4159359E-05,8.5313498E+01,9.5105E-02,9.6851E-02,2.953225E+02,1.8527149E-05,1.301846E+02,6.37E-02,9.7271E-02,2.1202313E+02
2.0182311E-05,4.5154377E+01,-6.2274E-02,-1.4744E-01,1.5911033E+02,1.2740632E-05,8.5318558E+01,1.31005E-01,2.1349E-02,2.9531356E+02,1.1025176E-05,1.3018493E+02,9.9956E-02,2.7784E-02,2.1202397E+02
1.4742592E-05,4.5154437E+01,-6.5879E-02,-1.54873E-01,1.591104E+02,1.3549533E-05,8.5315301E+01,2.8398E-02,-1.31393E-01,2.9531498E+02,1.5675406E-05,1.3018474E+02,-1.247E-03,-1.14838E-01,2.120233E+02
5.7368729E-06,4.5154448E+01,-5.2334E-02,-1.53438E-01,1.5910918E+02,1.2069452E-05,8.5310692E+01,5.9578E-02,-9.1099E-02,2.9532428E+02,2.1177511E-05,1.3018404E+02,1.6776E-02,-9.1637E-02,2.1202262E+02
1.5375261E-05,4.5153985E+01,-7.604E-02,-1.31132E-01,1.5911004E+02,1.2632171E-05,8.5316613E+01,1.69994E-01,-5.1174E-02,2.9532185E+02,1.5205136E-05,1.3018457E+02,1.38857E-01,-5.0722E-02,2.1202257E+02
3.7915018E-06,4.515389E+01,-1.17885E-01,-1.04308E-01,1.5911067E+02,1.5166419E-05,8.5310931E+01,6.1439E-02,4.6009E-02,2.9532205E+02,2.4361644E-05,1.3018364E+02,1.224E-02,6.6011E-02,2.1202316E+02
1.5553478E-05,4.5154141E+01,-8.8035E-02,-8.7692E-02,1.5911092E+02,1.6590834E-05,8.5313162E+01,6.4416E-02,7.6003E-02,2.9531995E+02,2.3820429E-05,1.3018511E+02,2.5619E-02,8.6392E-02,2.1202329E+02
1.6740058E-05,4.5154283E+01,-8.0031E-02,-1.24345E-01,1.5911091E+02,1.4531301E-05,8.5314504E+01,4.4392E-02,8.731E-02,2.953173E+02,2.0043668E-05,1.3018457E+02,3.713E-03,9.3029E-02,2.1202363E+02
1.2782846E-05,4.5154389E+01,-5.465E-02,-1.26563E-01,1.5910976E+02,1.4798348E-05,8.5312646E+01,6.0394E-02,-1.18614E-01,2.9532044E+02,2.0758005E-05,1.3018483E+02,3.1726E-02,-1.06168E-01,2.1202335E+02
2.397569E-06,4.5154169E+01,-1.00256E-01,-1.70676E-01,1.5911118E+02,1.2113966E-05,8.5312347E+01,3.7505E-02,-8.9801E-02,2.953206E+02,1.5267686E-05,1.3018381E+02,-5.996E-03,-8.51E-02,2.1202308E+02
8.3592959E-06,4.5154405E+01,-4.3528E-02,-2.36517E-01,1.5910999E+02,1.0522006E-05,8.5313601E+01,6.4487E-02,-1.96546E-01,2.9531935E+02,1.6097675E-05,1.3018337E+02,3.655E-02,-1.80442E-01,2.1202398E+02
9.6706546E-06,4.5154286E+01,-9.3046E-02,-1.16847E-01,1.591111E+02,1.4791308E-05,8.5312831E+01,-1.0237E-02,2.72E-04,2.9531956E+02,1.8205019E-05,1.3018494E+02,-5.5718E-02,1.7136E-02,2.1202239E+02
1.6574876E-05,4.5154254E+01,-1.09362E-01,-1.64066E-01,1.5911032E+02,1.2738725E-05,8.5315182E+01,-7.1203E-02,-1.02653E-01,2.9531677E+02,1.8653976E-05,1.301844E+02,-9.0382E-02,-7.5333E-02,2.1202494E+02
1.8378682E-05,4.5154716E+01,-5.4723E-02,-2.16962E-01,1.5910985E+02,1.2867619E-05,8.5313932E+01,-5.4386E-02,-2.29755E-01,2.9531816E+02,1.5401995E-05,1.3018572E+02,-6.3859E-02,-2.04196E-01,2.1202383E+02
1.3477988E-05,4.5154223E+01,-1.09214E-01,-1.2664E-01,1.591099E+02,1.5135525E-05,8.5312576E+01,-5.0979E-02,-1.33389E-01,2.9532088E+02,2.2734438E-05,1.3018499E+02,-6.9051E-02,-1.08041E-01,2.1202396E+02
1.5730393E-05,4.5154458E+01,-8.5784E-02,-1.38481E-01,1.591106E+02,1.3832003E-05,8.5314334E+01,-4.118E-02,-9.4623E-02,2.9531883E+02,1.54543E-05,1.3018535E+02,-6.8497E-02,-7.2129E-02,2.120234E+02
1.2938506E-05,4.5154288E+01,-8.7673E-02,-1.22785E-01,1.5911024E+02,1.4607595E-05,8.5313198E+01,1.6095E-02,-1.427E-03,2.9531809E+02,2.130019E-05,1.301846E+02,-4.8985E-02,2.6722E-02,2.1202388E+02
1.444008E-05,4.5154203E+01,-1.01694E-01,-1.17751E-01,1.59111E+02,1.45667E-05,8.5314372E+01,3.9473E-02,-2.7047E-02,2.9532115E+02,1.7335929E-05,1.3018543E+02,-4.1848E-02,-4.283E-03,2.120219E+02
9.9128597E-06,4.51539E+01,-1.45791E-01,-9.5053E-02,1.5911197E+02,1.4283053E-05,8.5311241E+01,-9.7438E-02,4.3452E-02,2.9532384E+02,2.3732131E-05,1.3018536E+02,-1.05088E-01,3.6774E-02,2.1202221E+02
2.2936054E-05,4.5154401E+01,-1.00068E-01,-1.43426E-01,1.5911012E+02,1.3721505E-05,8.5317789E+01,-2.3034E-02,-1.19119E-01,2.9531346E+02,1.3614771E-05,1.3018525E+02,-5.4497E-02,-9.2525E-02,2.1202413E+02
9.0104581E-06,4.5154348E+01,-6.7976E-02,-1.33756E-01,1.5911112E+02,1.5542794E-05,8.5311483E+01,-1.95E-02,-8.6159E-02,2.9532314E+02,2.227845E-05,1.3018457E+02,-5.285E-02,-5.8316E-02,2.1202363E+02
7.4941313E-06,4.5154131E+01,-1.01417E-01,-1.29416E-01,1.5911035E+02,1.4157487E-05,8.531242E+01,4.1126E-02,-1.15035E-01,2.9532373E+02,1.8966907E-05,1.3018419E+02,9.087E-03,-1.01062E-01,2.1202323E+02
2.1391847E-05,4.5153815E+01,-9.6267E-02,-1.28925E-01,1.591105E+02,1.5170347E-05,8.5317075E+01,1.16981E-01,-1.22661E-01,2.953218E+02,2.100844E-05,1.3018503E+02,9.1827E-02,-1.08052E-01,2.1202382E+02
9.4164538E-06,4.5154157E+01,-1.10018E-01,-1.39704E-01,1.5911093E+02,1.3509314E-05,8.5314552E+01,3.6324E-02,-7.4038E-02,2.9531688E+02,1.5072374E-05,1.3018435E+02,-1.626E-02,-6.2406E-02,2.1202313E+02
6.7088917E-06,4.5154429E+01,-9.1466E-02,-2.02611E-01,1.5911029E+02,1.1273899E-05,8.5314242E+01,-4.1338E-02,-3.9598E-02,2.9531903E+02,1.0679003E-05,1.3018437E+02,-7.3228E-02,-3.3553E-02,2.1202323E+02
1.4224612E-05,4.5154376E+01,-1.06669E-01,-1.35118E-01,1.5911031E+02,1.369102E-05,8.5314684E+01,-8.0447E-02,-4.9862E-02,2.9531882E+02,1.5726078E-05,1.3018482E+02,-9.4653E-02,-2.4485E-02,2.1202403E+02
3.233492E-06,4.515396E+01,-1.36528E-01,-4.7951E-02,1.5911088E+02,1.6522574E-05,8.5311042E+01,-1.2269E-02,6.3112E-02,2.9532036E+02,2.2033497E-05,1.3018448E+02,-4.3397E-02,6.1836E-02,2.1202366E+02
6.0136838E-06,4.515431E+01,-1.12513E-01,-1.23287E-01,1.5911114E+02,1.4031576E-05,8.5313497E+01,-6.1543E-02,-4.2724E-02,2.9532198E+02,1.3807035E-05,1.3018456E+02,-8.2508E-02,-2.0272E-02,2.1202269E+02
7.9324622E-06,4.5154228E+01,-9.4334E-02,-1.37287E-01,1.5911142E+02,1.5237862E-05,8.5312183E+01,-6.444E-02,-3.2172E-02,2.9532044E+02,1.9940659E-05,1.3018492E+02,-8.2756E-02,-8.768E-03,2.1202245E+02
2.2520415E-05,4.515426E+01,-1.19794E-01,-3.0649E-02,1.5911057E+02,1.5835977E-05,8.5312821E+01,-6.1144E-02,9.6777E-02,2.9532297E+02,2.4426804E-05,1.3018627E+02,-7.5495E-02,8.8883E-02,2.1202282E+02
1.4563582E-05,4.5154618E+01,-5.5766E-02,-7.23E-02,1.5910991E+02,1.461823E-05,8.5312244E+01,2.5428E-02,8.3844E-02,2.9532146E+02,2.0744231E-05,1.3018464E+02,-1.34E-02,8.5617E-02,2.1202397E+02
9.6906006E-06,4.5154031E+01,-1.22449E-01,-5.268E-02,1.5910979E+02,1.3766894E-05,8.5312585E+01,9.3438E-02,8.2188E-02,2.9532453E+02,2.0037346E-05,1.3018437E+02,5.9312E-02,8.5876E-02,2.1202254E+02
5.5044381E-06,4.5153981E+01,-1.38883E-01,-2.8024E-02,1.5911047E+02,1.4569547E-05,8.5313568E+01,7.944E-02,9.0864E-02,2.9532141E+02,1.5688564E-05,1.3018375E+02,4.2898E-02,9.7532E-02,2.1202256E+02
7.8224095E-06,4.515413E+01,-1.25351E-01,-1.5032E-02,1.5911105E+02,1.5590754E-05,8.5314286E+01,6.2337E-02,1.22637E-01,2.9531903E+02,1.4274989E-05,1.3018435E+02,3.1192E-02,1.217E-01,2.1202262E+02
1.419003E-05,4.5153965E+01,-1.14763E-01,-7.1132E-02,1.5911111E+02,1.6430755E-05,8.5313826E+01,7.8306E-02,4.2311E-02,2.9531927E+02,2.1795175E-05,1.3018497E+02,3.9009E-02,6.4888E-02,2.1202299E+02
4.7573275E-06,4.5153721E+01,-1.23162E-01,-1.57111E-01,1.5911146E+02,1.2833487E-05,8.5313233E+01,1.17636E-01,-1.8722E-02,2.9532027E+02,1.6807404E-05,1.3018367E+02,8.8119E-02,-1.5861E-02,2.1202365E+02
4.7788593E-06,4.5154271E+01,-1.02092E-01,-7.5813E-02,1.5911058E+02,1.4709274E-05,8.5312E+01,5.9899E-02,-2.421E-02,2.953205E+02,1.901158E-05,1.301844E+02,8.795E-03,-2.1629E-02,2.1202294E+02
1.2703645E-05,4.5154178E+01,-1.09239E-01,-1.27757E-01,1.5911011E+02,1.2428107E-05,8.5313321E+01,5.1041E-02,-1.6593E-02,2.9532372E+02,1.94502E-05,1.3018468E+02,-3.2652E-02,-2.0646E-02,2.1202467E+02
7.774237E-06,4.5153841E+01,-1.08967E-01,-1.68279E-01,1.591107E+02,1.0976051E-05,8.5314337E+01,1.54779E-01,2.84E-04,2.9532229E+02,1.58978E-05,1.3018336E+02,1.24866E-01,-1.943E-03,2.12024E+02
9.2146874E-06,4.5154113E+01,-1.04875E-01,-2.10085E-01,1.5911062E+02,9.0656046E-06,8.5315375E+01,1.41043E-01,-3.276E-03,2.953196E+02,1.2325833E-05,1.3018382E+02,1.03014E-01,-2.384E-02,2.1202286E+02
6.8429361E-06,4.5153969E+01,-1.24772E-01,-1.88722E-01,1.5911046E+02,1.109919E-05,8.5315452E+01,1.05814E-01,-6.1901E-02,2.9532002E+02,1.0642013E-05,1.3018393E+02,6.5904E-02,-7.0142E-02,2.1202332E+02
4.4030724E-06,4.5153561E+01,-1.1225E-01,-1.67264E-01,1.5911053E+02,1.2641017E-05,8.5313025E+01,1.42E-01,-1.16793E-01,2.9532386E+02,1.7953888E-05,1.3018318E+02,1.13027E-01,-1.0831E-01,2.1202329E+02
9.4506152E-06,4.5154739E+01,-4.1942E-02,-2.21089E-01,1.5911041E+02,1.2535427E-05,8.5311911E+01,-6.4098E-02,-2.20777E-01,2.953195E+02,1.7207285E-05,1.3018489E+02,-7.2078E-02,-1.96419E-01,2.1202394E+02
8.0996108E-06,4.5154077E+01,-1.04745E-01,-1.4754E-01,1.5911059E+02,1.3019185E-05,8.5313289E+01,7.5722E-02,-7.1846E-02,2.9532126E+02,1.7021527E-05,1.3018417E+02,4.0288E-02,-6.9711E-02,2.1202357E+02
1.5253612E-05,4.515407E+01,-1.26725E-01,-5.1813E-02,1.5911087E+02,1.6594894E-05,8.5315028E+01,5.0472E-02,-3.936E-02,2.9532004E+02,1.8791823E-05,1.3018504E+02,-1.3983E-02,4.663E-03,2.1202351E+02
1.3810645E-05,4.5153869E+01,-1.43967E-01,-1.33157E-01,1.5911067E+02,1.2553388E-05,8.5316344E+01,6.5232E-02,3.8498E-02,2.9531913E+02,1.5970289E-05,1.3018457E+02,7.068E-03,5.4875E-02,2.1202374E+02
1.2314931E-05,4.5154157E+01,-1.10184E-01,-1.39077E-01,1.5911078E+02,1.3116605E-05,8.5315687E+01,6.5143E-02,2.6573E-02,2.9531701E+02,1.4360945E-05,1.3018456E+02,6.392E-03,4.6154E-02,2.1202436E+02
1.416848E-05,4.5154165E+01,-1.16635E-01,-1.00541E-01,1.5911009E+02,1.4410769E-05,8.5313527E+01,1.9424E-02,9.895E-03,2.9532099E+02,1.9492335E-05,1.301853E+02,-5.2715E-02,1.6027E-02,2.1202308E+02
1.3828302E-05,4.5154095E+01,-1.32384E-01,-1.28018E-01,1.5911014E+02,1.2152378E-05,8.531506E+01,-6.56E-04,8.489E-03,2.9532205E+02,1.6589506E-05,1.3018496E+02,-6.3053E-02,-6.62E-04,2.1202291E+02
1.7451785E-05,4.5154281E+01,-8.7414E-02,-1.13821E-01,1.591106E+02,1.434314E-05,8.5313183E+01,-2.2559E-02,3.906E-03,2.953187E+02,2.2806677E-05,1.3018515E+02,-5.9766E-02,2.004E-02,2.120231E+02
8.3255791E-06,4.5154043E+01,-1.08027E-01,-1.00322E-01,1.5911087E+02,1.3716976E-05,8.5310989E+01,5.4773E-02,2.6194E-02,2.9532293E+02,2.5048835E-05,1.3018424E+02,-9.179E-03,4.407E-02,2.1202438E+02
4.4127405E-06,4.5154165E+01,-1.15783E-01,-8.8934E-02,1.5911008E+02,1.4422957E-05,8.5312893E+01,6.6508E-02,2.8048E-02,2.9531799E+02,1.7153991E-05,1.3018394E+02,1.167E-02,5.3159E-02,2.1202225E+02
1.3393996E-05,4.515435E+01,-4.9828E-02,-1.19338E-01,1.591107E+02,1.5696596E-05,8.5314196E+01,1.03232E-01,6.4096E-02,2.953185E+02,1.8060874E-05,1.301842E+02,7.1633E-02,7.8837E-02,2.1202423E+02
8.3759531E-06,4.5154015E+01,-8.0054E-02,-7.1543E-02,1.5910983E+02,1.5391855E-05,8.5313445E+01,1.56667E-01,4.3188E-02,2.953255E+02,1.7237935E-05,1.3018387E+02,1.28695E-01,5.1185E-02,2.1202332E+02
1.2599365E-05,4.5153897E+01,-9.5459E-02,-1.23471E-01,1.5911099E+02,1.3934919E-05,8.5316248E+01,1.49257E-01,7.0168E-02,2.953194E+02,1.4254719E-05,1.3018413E+02,1.18084E-01,7.4843E-02,2.1202357E+02
2.2009217E-05,4.5154229E+01,-1.1125E-01,-9.0687E-02,1.5911083E+02,1.3655201E-05,8.5317015E+01,7.5302E-02,4.3913E-02,2.9531794E+02,1.5079799E-05,1.3018603E+02,2.7686E-02,5.5293E-02,2.120227E+02
1.2827525E-05,4.5153811E+01,-1.30901E-01,-1.63558E-01,1.5911074E+02,1.20373E-05,8.5316911E+01,9.4337E-02,-1.12907E-01,2.9532049E+02,1.3611492E-05,1.3018494E+02,5.7745E-02,-1.11974E-01,2.1202286E+02
1.1542867E-05,4.5153963E+01,-1.20607E-01,-1.425E-01,1.591107E+02,1.2639392E-05,8.531362E+01,7.0012E-02,-1.0642E-02,2.9532154E+02,2.0373782E-05,1.301845E+02,1.4898E-02,-1.624E-02,2.1202317E+02
1.6405694E-05,4.5154273E+01,-9.6518E-02,-1.4147E-01,1.5911067E+02,1.2858875E-05,8.5316515E+01,6.8986E-02,-1.1017E-02,2.9531565E+02,1.3983659E-05,1.3018492E+02,7.722E-03,5.137E-03,2.1202371E+02
9.8324781E-06,4.5153546E+01,-1.47273E-01,-1.17559E-01,1.5911016E+02,1.3116921E-05,8.5315427E+01,1.41722E-01,7.115E-03,2.9532246E+02,1.6021741E-05,1.3018451E+02,1.14028E-01,7.956E-03,2.1202274E+02
1.5693859E-05,4.5153606E+01,-1.18589E-01,-6.6698E-02,1.5911014E+02,1.5484759E-05,8.531534E+01,1.56517E-01,-3.5189E-02,2.9532743E+02,2.0778447E-05,1.3018485E+02,1.30899E-01,-2.653E-02,2.1202283E+02
1.3179011E-05,4.5154517E+01,-6.8605E-02,-1.82635E-01,1.5911059E+02,1.2963858E-05,8.5313414E+01,-6.4252E-02,-1.17782E-01,2.9531955E+02,1.6522832E-05,1.3018501E+02,-8.2687E-02,-9.7495E-02,2.1202404E+02
1.812134E-05,4.5154233E+01,-1.03027E-01,-1.3345E-01,1.5911041E+02,1.3116422E-05,8.5315622E+01,8.45E-04,2.858E-03,2.9531715E+02,1.8826931E-05,1.3018506E+02,-6.0302E-02,1.4458E-02,2.1202303E+02
7.7167838E-06,4.5154644E+01,-4.9032E-02,-2.12356E-01,1.5911088E+02,1.0421694E-05,8.5313533E+01,-1.6845E-02,4.098E-02,2.9531758E+02,1.3040462E-05,1.3018399E+02,-6.993E-02,5.149E-03,2.120233E+02
1.1061617E-05,4.5154521E+01,-6.2641E-02,-1.60276E-01,1.5911065E+02,1.2774911E-05,8.5314083E+01,3.4052E-02,-1.9278E-02,2.9531878E+02,1.3984539E-05,1.3018455E+02,-5.1969E-02,-2.85E-03,2.1202267E+02
1.5239586E-05,4.5154487E+01,-8.8326E-02,-9.2145E-02,1.591102E+02,1.4751076E-05,8.5312958E+01,-4.6351E-02,-4.1659E-02,2.9532016E+02,1.9542109E-05,1.3018569E+02,-7.3486E-02,-1.9904E-02,2.1202232E+02
7.7120113E-06,4.5153836E+01,-1.43348E-01,-1.3328E-01,1.5911034E+02,1.3860223E-05,8.5312869E+01,-3.7157E-02,4.7252E-02,2.9532083E+02,1.9682058E-05,1.3018458E+02,-6.5727E-02,4.0167E-02,2.1202249E+02
1.0608383E-05,4.5154531E+01,-4.7069E-02,-1.4949E-01,1.591102E+02,1.3989711E-05,8.5312272E+01,3.83E-04,-6.2928E-02,2.953189E+02,1.982468E-05,1.3018436E+02,-5.0188E-02,-3.2896E-02,2.1202363E+02
1.9619964E-05,4.5154535E+01,-7.0583E-02,-1.1642E-01,1.5911086E+02,1.4114427E-05,8.5316032E+01,5.2453E-02,-2.5604E-02,2.9531692E+02,1.3290869E-05,1.3018512E+02,-2.703E-02,8.681E-03,2.1202368E+02
1.3567758E-05,4.5154495E+01,-5.4335E-02,-1.77696E-01,1.5911069E+02,1.3047649E-05,8.5312846E+01,-4.1023E-02,-1.04712E-01,2.9531858E+02,1.9415492E-05,1.3018472E+02,-6.8955E-02,-8.2438E-02,2.1202329E+02
1.0757976E-05,4.5154548E+01,-4.518E-02,-1.71581E-01,1.5911057E+02,1.3714504E-05,8.5311076E+01,-8.2079E-02,-5.6403E-02,2.9531979E+02,2.2700346E-05,1.3018449E+02,-9.6118E-02,-3.4382E-02,2.120239E+02
2.1183764E-05,4.5153927E+01,-1.22646E-01,-1.24102E-01,1.5911075E+02,1.5095669E-05,8.5315971E+01,3.8363E-02,-3.4918E-02,2.9532183E+02,1.9820749E-05,1.3018561E+02,-3.6884E-02,1.95E-03,2.1202426E+02
1.1295581E-05,4.5154093E+01,-1.34643E-01,-5.5328E-02,1.5910985E+02,1.4600675E-05,8.5314833E+01,7.927E-02,-3.2273E-02,2.9531969E+02,1.5474201E-05,1.3018486E+02,4.4585E-02,-2.575E-02,2.1202277E+02
1.3966074E-05,4.5154275E+01,-9.0284E-02,-1.0502E-01,1.5911007E+02,1.4411172E-05,8.5311502E+01,-7.931E-03,-3.8967E-02,2.9532352E+02,2.3605724E-05,1.3018495E+02,-5.7403E-02,-3.143E-03,2.1202319E+02
1.295334E-05,4.5154629E+01,-5.5263E-02,-1.84208E-01,1.5911035E+02,1.1552488E-05,8.5314574E+01,1.358E-03,-5.8258E-02,2.9531697E+02,1.1959582E-05,1.3018478E+02,-5.6133E-02,-4.5049E-02,2.1202305E+02
1.1171357E-05,4.5154115E+01,-1.19838E-01,-1.48686E-01,1.5911063E+02,1.1952155E-05,8.5314682E+01,4.0969E-02,-5.6143E-02,2.9532032E+02,1.5033873E-05,1.3018496E+02,-2.5384E-02,-6.0954E-02,2.1202309E+02
1.4684363E-05,4.5154185E+01,-1.04664E-01,-7.1571E-02,1.5911079E+02,1.6656976E-05,8.5314038E+01,7.1883E-02,-3.811E-02,2.9531963E+02,1.8686975E-05,1.3018538E+02,4.4565E-02,-1.8032E-02,2.1202362E+02
8.6633662E-06,4.5153679E+01,-1.35702E-01,-1.20474E-01,1.5911143E+02,1.5221475E-05,8.5314157E+01,7.9229E-02,-3.0016E-02,2.9532145E+02,1.8240628E-05,1.3018422E+02,5.014E-02,-7.202E-03,2.1202384E+02
1.4949812E-05,4.5153963E+01,-1.35817E-01,-1.07579E-01,1.5911058E+02,1.4360927E-05,8.5315109E+01,-1.8212E-02,1.35E-04,2.9531851E+02,1.8477121E-05,1.3018543E+02,-5.8456E-02,1.2929E-02,2.1202375E+02
8.1384305E-06,4.5154533E+01,-9.1993E-02,-1.35613E-01,1.5911028E+02,1.1825352E-05,8.5313279E+01,-5.6839E-02,6.39E-02,2.9531988E+02,1.3652474E-05,1.301843E+02,-8.2043E-02,4.688E-02,2.1202339E+02
1.0546671E-05,4.5154694E+01,-7.1649E-02,-8.6394E-02,1.5910956E+02,1.5600887E-05,8.531338E+01,-4.3838E-02,5.8279E-02,2.9531955E+02,1.5824429E-05,1.3018441E+02,-6.4022E-02,6.1204E-02,2.1202426E+02
1.3568308E-05,4.5154125E+01,-1.06876E-01,-1.25489E-01,1.5911127E+02,1.5221712E-05,8.5314829E+01,5.3029E-02,-9.67E-04,2.9532043E+02,1.661997E-05,1.3018517E+02,-1.7436E-02,3.4283E-02,2.1202327E+02
1.2710877E-05,4.5154418E+01,-7.2928E-02,-1.03874E-01,1.5911118E+02,1.581753E-05,8.5314338E+01,5.75E-02,-2.1254E-02,2.9531732E+02,1.7083476E-05,1.3018479E+02,3.054E-03,2.7465E-02,2.120234E+02
6.2677945E-06,4.5154311E+01,-8.0407E-02,-1.4545E-01,1.5911019E+02,1.2734568E-05,8.5311737E+01,4.7947E-02,3.123E-03,2.9532025E+02,2.0082131E-05,1.3018374E+02,-3.8602E-02,1.8496E-02,2.1202347E+02
1.2749279E-05,4.5154081E+01,-1.06143E-01,-1.19209E-01,1.5911111E+02,1.5232077E-05,8.5315148E+01,5.8499E-02,-8.3266E-02,2.9531689E+02,1.63929E-05,1.3018523E+02,2.4488E-02,-7.3951E-02,2.120229E+02
1.5440046E-05,4.5154373E+01,-6.1975E-02,-1.19464E-01,1.5911037E+02,1.5194795E-05,8.5312186E+01,1.9169E-02,-7.6259E-02,2.9531748E+02,2.4469813E-05,1.30185E+02,-2.641E-02,-5.568E-02,2.1202363E+02
1.3189565E-05,4.5154462E+01,-1.02488E-01,-1.2184E-01,1.5911026E+02,1.4456524E-05,8.5313909E+01,-8.147E-02,-7.6391E-02,2.9531917E+02,1.520292E-05,1.3018526E+02,-9.6104E-02,-5.1968E-02,2.120232E+02
4.1606811E-06,4.5154016E+01,-1.17735E-01,-1.33104E-01,1.5911117E+02,1.3816288E-05,8.5313096E+01,5.6531E-02,-4.9122E-02,2.9532252E+02,1.7049243E-05,1.3018349E+02,5.479E-03,-3.8363E-02,2.1202344E+02
4.9925194E-06,4.5153833E+01,-1.54272E-01,-1.29806E-01,1.5910989E+02,1.1426934E-05,8.5313369E+01,8.2023E-02,-5.5335E-02,2.9532043E+02,1.5642774E-05,1.3018367E+02,3.2228E-02,-6.6888E-02,2.1202367E+02
6.9264833E-06,4.5154225E+01,-1.00463E-01,-2.07943E-01,1.5911092E+02,9.7104775E-06,8.531243E+01,-2.27E-03,-3.7828E-02,2.9531947E+02,1.73402E-05,1.301838E+02,-5.8405E-02,-3.9176E-02,2.120242E+02
6.1901941E-06,4.5153775E+01,-9.7389E-02,-1.34355E-01,1.5911008E+02,1.4450733E-05,8.531316E+01,1.34173E-01,-1.03989E-01,2.953212E+02,1.9760523E-05,1.3018359E+02,1.09658E-01,-9.1646E-02,2.1202339E+02
4.8003851E-06,4.5154284E+01,-8.5566E-02,-1.59117E-01,1.5911028E+02,1.3534507E-05,8.5311446E+01,1.1998E-02,-1.79582E-01,2.9532293E+02,2.0504757E-05,1.3018356E+02,-8.101E-03,-1.57802E-01,2.1202364E+02
2.2425875E-06,4.5154498E+01,-5.9179E-02,-1.60348E-01,1.5911032E+02,1.3316507E-05,8.531072E+01,-5.5614E-02,-7.4027E-02,2.9532202E+02,2.0621889E-05,1.3018386E+02,-7.8554E-02,-5.2753E-02,2.1202379E+02
9.2015983E-06,4.5154232E+01,-9.0753E-02,-1.585E-01,1.5911049E+02,1.1355461E-05,8.5312947E+01,1.03738E-01,2.386E-02,2.953229E+02,1.5291441E-05,1.3018441E+02,6.948E-02,1.5014E-02,2.1202228E+02
3.4720208E-06,4.5153602E+01,-1.43846E-01,-1.1342E-01,1.5910985E+02,1.1831971E-05,8.5313111E+01,1.61073E-01,7.662E-02,2.9532158E+02,1.5638049E-05,1.301836E+02,1.30471E-01,6.9105E-02,2.1202315E+02
2.5108325E-06,4.5153527E+01,-1.47215E-01,-1.2953E-01,1.5911016E+02,1.2272552E-05,8.5312703E+01,1.49475E-01,-4.149E-03,2.9532294E+02,1.565628E-05,1.3018319E+02,1.20102E-01,-3.813E-03,2.120231E+02
9.8493245E-06,4.5153705E+01,-1.25343E-01,-2.09299E-01,1.5910975E+02,9.9736347E-06,8.5316182E+01,1.18642E-01,-1.71643E-01,2.9532212E+02,1.4939261E-05,1.301836E+02,8.4978E-02,-1.63457E-01,2.1202346E+02
1.8580734E-05,4.5154193E+01,-1.10029E-01,-1.05556E-01,1.5910949E+02,1.4866301E-05,8.5316081E+01,6.6983E-02,-2.0645E-02,2.953178E+02,1.7239728E-05,1.3018577E+02,2.2121E-02,-1.0884E-02,2.1202303E+02
1.8049746E-05,4.515393E+01,-1.18801E-01,-9.4576E-02,1.591112E+02,1.5162484E-05,8.5316423E+01,9.1591E-02,6.5918E-02,2.9531937E+02,1.7434812E-05,1.301852E+02,5.5264E-02,7.8211E-02,2.1202363E+02
1.8236267E-05,4.5154082E+01,-1.24319E-01,-9.9979E-02,1.5911046E+02,1.424408E-05,8.5316151E+01,6.0006E-02,-2.3658E-02,2.9531995E+02,1.6801223E-05,1.3018522E+02,-2.586E-03,2.943E-03,2.1202376E+02
8.6347192E-06,4.5154109E+01,-1.01879E-01,-1.67919E-01,1.5911014E+02,1.1599522E-05,8.5315254E+01,1.20483E-01,-6.3571E-02,2.9531827E+02,1.1557539E-05,1.3018443E+02,8.5294E-02,-7.1532E-02,2.1202284E+02
1.0891696E-05,4.5154494E+01,-5.6663E-02,-1.90267E-01,1.5911059E+02,1.3451089E-05,8.5312767E+01,-4.2041E-02,-1.60616E-01,2.9531757E+02,1.9453281E-05,1.3018457E+02,-6.0641E-02,-1.38035E-01,2.120236E+02
1.4563288E-05,4.5154326E+01,-8.0275E-02,-1.29115E-01,1.5911138E+02,1.4796014E-05,8.5312885E+01,-3.7812E-02,-2.7223E-02,2.9531744E+02,2.0222041E-05,1.3018551E+02,-6.6017E-02,-3.141E-03,2.1202334E+02
6.5275217E-06,4.5154451E+01,-7.094E-02,-1.13429E-01,1.5911006E+02,1.4018289E-05,8.5312313E+01,6.5782E-02,2.519E-02,2.9532204E+02,1.7498741E-05,1.3018425E+02,1.1315E-02,4.6677E-02,2.1202271E+02
1.3742163E-05,4.515421E+01,-1.12387E-01,-1.03959E-01,1.5911014E+02,1.3715946E-05,8.5314333E+01,6.325E-02,-2.2099E-02,2.9532195E+02,1.7610064E-05,1.3018471E+02,-4.594E-03,-1.4053E-02,2.1202276E+02
1.9396447E-05,4.515425E+01,-9.3928E-02,-1.11501E-01,1.5911017E+02,1.3458147E-05,8.5315428E+01,7.6728E-02,7.6881E-02,2.9532091E+02,1.7608881E-05,1.3018539E+02,3.4552E-02,8.1709E-02,2.12023E+02
8.7472769E-06,4.5153811E+01,-1.07501E-01,-1.57331E-01,1.5911057E+02,1.4035505E-05,8.531344E+01,8.24E-02,-1.08041E-01,2.953231E+02,2.0367024E-05,1.3018393E+02,5.2075E-02,-9.721E-02,2.1202237E+02
2.251754E-05,4.5154279E+01,-1.01714E-01,-1.14063E-01,1.5910959E+02,1.3453513E-05,8.5316215E+01,6.6198E-02,-2.85E-04,2.9531691E+02,1.7531656E-05,1.301858E+02,4.601E-03,2.1415E-02,2.1202346E+02
1.3461679E-05,4.5154188E+01,-9.1549E-02,-2.04237E-01,1.5911079E+02,1.1459699E-05,8.5316911E+01,6.3155E-02,-1.26298E-01,2.9531596E+02,1.1685117E-05,1.3018455E+02,2.7014E-02,-1.19437E-01,2.1202325E+02
1.3290326E-05,4.515442E+01,-5.7344E-02,-1.51474E-01,1.5911023E+02,1.4133958E-05,8.5313025E+01,6.8682E-02,-3.0006E-02,2.9531966E+02,1.8178874E-05,1.3018508E+02,2.4728E-02,-3.2064E-02,2.120235E+02
6.9826751E-06,4.5154488E+01,-4.2257E-02,-2.01779E-01,1.5911013E+02,1.1006416E-05,8.5311286E+01,5.7837E-02,4.28E-04,2.9532137E+02,2.030263E-05,1.3018365E+02,-3.6586E-02,-1.3404E-02,2.1202404E+02
1.0207124E-05,4.5153946E+01,-1.17389E-01,-1.26245E-01,1.5911033E+02,1.4272619E-05,8.5313067E+01,5.6485E-02,-4.5638E-02,2.953197E+02,2.1863594E-05,1.3018429E+02,6.827E-03,-3.7837E-02,2.1202398E+02
1.2090669E-05,4.5153907E+01,-1.07265E-01,-1.76889E-01,1.5911051E+02,1.2219562E-05,8.531744E+01,1.35139E-01,-6.4825E-02,2.953206E+02,1.1434434E-05,1.3018437E+02,1.03921E-01,-6.4314E-02,2.1202388E+02
1.6137936E-05,4.5154021E+01,-1.19754E-01,-5.4187E-02,1.5911038E+02,1.5924934E-05,8.5312592E+01,4.9983E-02,-5.9419E-02,2.9532333E+02,2.4683392E-05,1.3018531E+02,6.828E-03,-4.6967E-02,2.1202265E+02
5.9505601E-06,4.5154317E+01,-8.5419E-02,-1.35068E-01,1.5910968E+02,1.3615435E-05,8.5310916E+01,1.9609E-02,-3.1021E-02,2.9532307E+02,2.1004079E-05,1.3018443E+02,-5.0765E-02,-1.0871E-02,2.1202249E+02
1.7658507E-05,4.5154112E+01,-1.11907E-01,-1.32222E-01,1.5911069E+02,1.4476254E-05,8.5317035E+01,5.8978E-02,-2.6707E-02,2.9531669E+02,1.4286342E-05,1.301852E+02,-3.719E-03,6.4E-05,2.1202393E+02
3.2736152E-06,4.5154123E+01,-1.09227E-01,-1.4154E-01,1.5911091E+02,1.4336767E-05,8.531089E+01,-3.988E-02,-1.10494E-01,2.9532134E+02,2.1541962E-05,1.3018415E+02,-6.3729E-02,-8.7288E-02,2.1202258E+02
1.0514188E-05,4.5154197E+01,-1.1715E-01,-1.07739E-01,1.5910988E+02,1.4173823E-05,8.5313392E+01,-3.6584E-02,1.3277E-02,2.9532059E+02,1.8924471E-05,1.301842E+02,-6.2622E-02,2.9146E-02,2.1202426E+02
1.231916E-05,4.5154484E+01,-6.7141E-02,-1.58458E-01,1.5911098E+02,1.4025735E-05,8.5314742E+01,-2.4213E-02,-4.9916E-02,2.95315E+02,1.5015462E-05,1.3018453E+02,-6.6451E-02,-1.1086E-02,2.1202281E+02
9.6804489E-06,4.5154241E+01,-1.19674E-01,-1.41038E-01,1.5910962E+02,1.2766922E-05,8.5313356E+01,-6.1986E-02,-5.308E-02,2.9532198E+02,1.6568476E-05,1.3018428E+02,-8.3689E-02,-3.0997E-02,2.1202423E+02
7.2434685E-06,4.5154234E+01,-1.04057E-01,-1.39084E-01,1.5911004E+02,1.3476708E-05,8.5312117E+01,-3.3362E-02,-7.6941E-02,2.9532225E+02,1.9801659E-05,1.3018424E+02,-6.5686E-02,-5.2104E-02,2.1202316E+02
1.0084967E-05,4.5154604E+01,-7.0048E-02,-1.95976E-01,1.5910942E+02,1.1414052E-05,8.5314009E+01,-4.023E-03,-2.2002E-01,2.9532093E+02,1.3727161E-05,1.3018402E+02,-2.3799E-02,-1.96642E-01,2.1202351E+02
5.1228365E-06,4.5153951E+01,-1.19225E-01,-1.18617E-01,1.5911065E+02,1.3970264E-05,8.5311178E+01,5.0629E-02,-6.3738E-02,2.9532519E+02,2.1302166E-05,1.3018391E+02,3.974E-03,-5.7083E-02,2.1202355E+02
1.0566971E-05,4.5154106E+01,-6.9499E-02,-8.8785E-02,1.5911E+02,1.5777836E-05,8.5312501E+01,1.26424E-01,-6.7289E-02,2.9532176E+02,2.3474028E-05,1.3018419E+02,1.03056E-01,-5.4381E-02,2.120233E+02
5.8700974E-06,4.5154051E+01,-9.2365E-02,-1.3923E-01,1.5911061E+02,1.2073636E-05,8.5313635E+01,1.4145E-01,5.3361E-02,2.9531843E+02,1.6269845E-05,1.301828E+02,1.10662E-01,6.0763E-02,2.1202463E+02
1.4939916E-05,4.5154462E+01,-4.9869E-02,-1.33044E-01,1.5911022E+02,1.4251871E-05,8.5312926E+01,6.6008E-02,-1.3619E-02,2.9531904E+02,2.0292358E-05,1.3018477E+02,1.7513E-02,1.5283E-02,2.1202392E+02
4.3582697E-06,4.5154382E+01,-1.01577E-01,-8.2802E-02,1.5911083E+02,1.6607749E-05,8.5312532E+01,-4.33E-03,1.13048E-01,2.953224E+02,1.4430238E-05,1.3018456E+02,-2.6921E-02,1.08361E-01,2.1202306E+02
1.481101E-05,4.5154264E+01,-9.7447E-02,-1.15526E-01,1.5910994E+02,1.3551894E-05,8.5312447E+01,2.1275E-02,4.0754E-02,2.9532383E+02,2.1496139E-05,1.3018485E+02,-4.4232E-02,3.861E-02,2.1202344E+02
2.4802152E-05,4.5154271E+01,-9.5467E-02,-7.5706E-02,1.5910962E+02,1.4228213E-05,8.5314724E+01,8.1866E-02,-4.2261E-02,2.953204E+02,2.1717004E-05,1.3018613E+02,4.7583E-02,-4.0754E-02,2.1202317E+02
1.6727302E-05,4.5154451E+01,-6.0486E-02,-1.45276E-01,1.5910982E+02,1.3105141E-05,8.5314011E+01,5.9654E-02,-4.9141E-02,2.9531688E+02,1.833008E-05,1.3018534E+02,3.234E-03,-5.5073E-02,2.1202299E+02
5.813341E-06,4.5154077E+01,-8.3711E-02,-1.75542E-01,1.5911076E+02,1.2801227E-05,8.5311225E+01,4.5192E-02,-1.01044E-01,2.9532205E+02,2.2757823E-05,1.3018402E+02,8.918E-03,-9.445E-02,2.1202385E+02
1.8206236E-05,4.5154029E+01,-9.8178E-02,-1.34153E-01,1.5911118E+02,1.371913E-05,8.5314705E+01,8.676E-02,3.0047E-02,2.9532264E+02,2.0131466E-05,1.3018551E+02,4.7475E-02,4.225E-02,2.1202252E+02
6.4662091E-06,4.51541E+01,-1.10905E-01,-8.4492E-02,1.5911062E+02,1.5540289E-05,8.5313535E+01,8.8411E-02,-5.2772E-02,2.9531967E+02,1.644917E-05,1.3018419E+02,6.2773E-02,-3.8803E-02,2.1202311E+02
7.9203913E-06,4.5153786E+01,-9.9031E-02,-1.86439E-01,1.5911099E+02,1.3179564E-05,8.5314335E+01,1.21293E-01,-8.2132E-02,2.9531963E+02,1.7461203E-05,1.3018397E+02,9.2E-02,-7.7039E-02,2.1202347E+02
1.2626516E-05,4.5154344E+01,-8.8033E-02,-1.51696E-01,1.5910988E+02,1.0966579E-05,8.5313944E+01,7.5721E-02,7.678E-03,2.9532121E+02,1.6870234E-05,1.301842E+02,2.5149E-02,4.196E-03,2.120244E+02
1.471192E-05,4.5154008E+01,-1.0321E-01,-1.0985E-01,1.5911153E+02,1.6659721E-05,8.5314996E+01,7.1882E-02,-2.9418E-02,2.9531746E+02,1.9829498E-05,1.301842E+02,4.0435E-02,2.04E-02,2.1202452E+02
1.3090511E-05,4.5154169E+01,-7.9742E-02,-1.64899E-01,1.5910991E+02,1.2064304E-05,8.5315793E+01,1.12447E-01,-1.06026E-01,2.9531807E+02,1.5401461E-05,1.3018387E+02,8.0553E-02,-9.8773E-02,2.1202398E+02
1.2412012E-05,4.5153943E+01,-9.0021E-02,-1.4219E-01,1.5911071E+02,1.3854219E-05,8.5314943E+01,1.16795E-01,-9.743E-02,2.953222E+02,1.8758824E-05,1.3018395E+02,9.1107E-02,-8.511E-02,2.1202376E+02
1.0164255E-05,4.5154308E+01,-3.7094E-02,-2.22239E-01,1.5910957E+02,1.2181505E-05,8.5314394E+01,1.12794E-01,-2.48299E-01,2.9532171E+02,1.6356375E-05,1.3018348E+02,8.8444E-02,-2.24946E-01,2.1202307E+02
5.5813327E-06,4.5154504E+01,-7.0039E-02,-9.5092E-02,1.5910964E+02,1.350307E-05,8.5311579E+01,6.5699E-02,9.801E-03,2.9532026E+02,1.793951E-05,1.3018466E+02,8.457E-03,1.8325E-02,2.1202249E+02
7.2404711E-06,4.5153827E+01,-1.07044E-01,-2.0543E-01,1.5911133E+02,1.0876781E-05,8.5314449E+01,1.23105E-01,-9.7816E-02,2.9532242E+02,1.4356395E-05,1.3018388E+02,8.6613E-02,-1.01614E-01,2.1202378E+02
1.9614618E-05,4.5154081E+01,-5.3537E-02,-1.59965E-01,1.5911032E+02,1.4373322E-05,8.5315035E+01,1.11351E-01,-1.65348E-01,2.9532078E+02,2.1438181E-05,1.3018523E+02,8.4977E-02,-1.50749E-01,2.1202325E+02
6.7529404E-06,4.5153915E+01,-1.297E-01,-1.30447E-01,1.5911133E+02,1.4273274E-05,8.5313147E+01,4.5658E-02,-4.5861E-02,2.9532213E+02,1.6351152E-05,1.3018469E+02,-1.6414E-02,-4.0728E-02,2.1202262E+02
8.5331933E-06,4.5153903E+01,-7.7052E-02,-1.45459E-01,1.5911054E+02,1.3655003E-05,8.5314211E+01,1.5371E-01,-5.939E-03,2.9531983E+02,1.8965564E-05,1.3018367E+02,1.25426E-01,1.518E-03,2.1202247E+02
1.4192337E-05,4.5153931E+01,-1.47936E-01,-7.741E-02,1.5910999E+02,1.3947344E-05,8.5315254E+01,2.7986E-02,-3.097E-02,2.9531998E+02,1.9175717E-05,1.3018427E+02,-4.2756E-02,1.8128E-02,2.1202512E+02
8.3537245E-06,4.5154477E+01,-6.8889E-02,-1.84425E-01,1.5911052E+02,1.1790034E-05,8.5313527E+01,1.1342E-02,-7.3349E-02,2.953205E+02,1.3946768E-05,1.301843E+02,-4.1515E-02,-6.2823E-02,2.1202332E+02
6.9770706E-06,4.5154171E+01,-9.586E-02,-1.21721E-01,1.5910958E+02,1.390244E-05,8.5311172E+01,6.0321E-02,-1.0616E-02,2.9532035E+02,2.3230946E-05,1.3018427E+02,-8.193E-03,7.589E-03,2.120237E+02
1.9953964E-05,4.5154245E+01,-1.06637E-01,-1.28927E-01,1.5911075E+02,1.338382E-05,8.5315656E+01,1.2563E-02,-1.12618E-01,2.9532086E+02,1.6557928E-05,1.3018547E+02,-2.0097E-02,-9.6162E-02,2.1202365E+02
1.0964086E-05,4.5154054E+01,-1.22317E-01,-1.09712E-01,1.5911062E+02,1.3099501E-05,8.5312686E+01,4.2062E-02,-5.2354E-02,2.9532421E+02,1.9589873E-05,1.3018478E+02,-1.7682E-02,-5.058E-02,2.1202332E+02
8.1581302E-06,4.5154375E+01,-2.5353E-02,-1.85986E-01,1.5910856E+02,1.1183233E-05,8.5314397E+01,1.42794E-01,-2.09177E-01,2.9532085E+02,1.4816771E-05,1.301831E+02,1.12376E-01,-1.93109E-01,2.1202287E+02
1.2259487E-05,4.5154301E+01,-9.4022E-02,-1.97757E-01,1.5911037E+02,1.1658837E-05,8.5314987E+01,-3.2498E-02,-1.30708E-01,2.9531887E+02,1.5746663E-05,1.3018398E+02,-6.004E-02,-1.08027E-01,2.1202397E+02
1.4006723E-05,4.51545E+01,-6.8573E-02,-1.75697E-01,1.5911053E+02,1.2985691E-05,8.5312804E+01,-4.1551E-02,-1.61314E-01,2.9532045E+02,1.9122639E-05,1.3018471E+02,-5.9366E-02,-1.38776E-01,2.1202483E+02
1.5722963E-05,4.5154248E+01,-8.2404E-02,-1.65772E-01,1.5911041E+02,1.2409726E-05,8.5315176E+01,7.4508E-02,-2.0003E-02,2.9532151E+02,1.835288E-05,1.3018411E+02,2.651E-02,-3.33E-03,2.120239E+02
1.1287387E-05,4.5153912E+01,-8.9047E-02,-1.31029E-01,1.5911097E+02,1.496385E-05,8.5313788E+01,1.13936E-01,-1.10437E-01,2.9532243E+02,1.997652E-05,1.3018465E+02,8.8608E-02,-9.9269E-02,2.120225E+02
8.1355652E-06,4.515435E+01,-7.007E-02,-1.60169E-01,1.591111E+02,1.2744666E-05,8.5313429E+01,6.4601E-02,1.639E-03,2.9531748E+02,1.7200891E-05,1.3018374E+02,-3.528E-03,3.3131E-02,2.1202385E+02
7.2119262E-06,4.515415E+01,-1.03738E-01,-1.57195E-01,1.591099E+02,1.168825E-05,8.5312422E+01,6.7125E-02,4.7943E-02,2.9532247E+02,1.8179829E-05,1.3018401E+02,1.4035E-02,5.3388E-02,2.1202318E+02
9.818539E-06,4.5154275E+01,-8.7948E-02,-1.23071E-01,1.5911023E+02,1.4199851E-05,8.5312189E+01,6.235E-03,8.1275E-02,2.9531932E+02,2.1626222E-05,1.3018461E+02,-3.1148E-02,7.6044E-02,2.120235E+02
8.5939833E-06,4.5154384E+01,-7.6193E-02,-1.26222E-01,1.5911038E+02,1.4970254E-05,8.5312858E+01,-1.348E-03,-2.7428E-02,2.9531968E+02,1.9333392E-05,1.3018435E+02,-5.4455E-02,1.6243E-02,2.1202346E+02
2.4857164E-05,4.5154393E+01,-7.803E-02,-8.851E-02,1.5911005E+02,1.5944916E-05,8.5314377E+01,1.0959E-02,-4.6231E-02,2.9531672E+02,2.3002497E-05,1.3018575E+02,-5.0203E-02,2.383E-03,2.1202364E+02
9.7500571E-06,4.5154496E+01,-4.4869E-02,-1.3403E-01,1.5911107E+02,1.4265255E-05,8.5313019E+01,6.7557E-02,3.2558E-02,2.9531897E+02,1.8097249E-05,1.3018448E+02,1.6647E-02,5.2634E-02,2.1202291E+02
1.2423959E-05,4.5154381E+01,-8.3451E-02,-1.76292E-01,1.5911044E+02,1.1652344E-05,8.5314013E+01,-2.73E-02,-6.2943E-02,2.9531795E+02,1.6532251E-05,1.3018465E+02,-6.8444E-02,-4.6311E-02,2.1202321E+02
7.7569641E-06,4.5153978E+01,-1.2846E-01,-1.77115E-01,1.5910992E+02,1.1059758E-05,8.5314091E+01,6.14E-02,-8.2012E-02,2.9532016E+02,1.5604711E-05,1.301841E+02,1.2505E-02,-8.6432E-02,2.1202326E+02
8.5642731E-06,4.5153895E+01,-1.37716E-01,-7.8941E-02,1.5910979E+02,1.3435498E-05,8.5315485E+01,1.29144E-01,-2.85E-03,2.9532077E+02,1.2809381E-05,1.3018393E+02,1.01314E-01,6.136E-03,2.120236E+02
8.5381129E-06,4.51533E+01,-1.78727E-01,-6.9382E-02,1.5910978E+02,1.4665147E-05,8.5313891E+01,8.7074E-02,-3.5521E-02,2.9532189E+02,2.2385767E-05,1.3018407E+02,5.9525E-02,-1.805E-02,2.1202347E+02
1.7601417E-06,4.5153753E+01,-1.2749E-01,-1.16693E-01,1.5911117E+02,1.4202711E-05,8.5310673E+01,9.231E-02,-7.483E-03,2.9532521E+02,2.1751667E-05,1.3018326E+02,6.3813E-02,1.268E-02,2.1202376E+02
9.8712497E-06,4.5153539E+01,-1.34076E-01,-1.92676E-01,1.591101E+02,1.2464978E-05,8.531587E+01,9.2575E-02,-1.75289E-01,2.9532126E+02,1.5972632E-05,1.3018395E+02,6.5881E-02,-1.60102E-01,2.1202347E+02
1.1385561E-05,4.5153675E+01,-1.53428E-01,-1.51738E-01,1.5911039E+02,1.1807782E-05,8.5314189E+01,6.7752E-02,1.4361E-02,2.9532211E+02,1.9907407E-05,1.3018465E+02,-6.42E-03,1.6952E-02,2.1202307E+02
1.1020791E-05,4.5154199E+01,-9.593E-02,-1.28561E-01,1.591104E+02,1.4404489E-05,8.5313719E+01,5.1243E-02,-6.3199E-02,2.9531988E+02,1.8808781E-05,1.3018425E+02,8.427E-03,-5.1287E-02,2.1202451E+02
6.1086262E-06,4.5154121E+01,-1.06523E-01,-1.48869E-01,1.5911068E+02,1.2581974E-05,8.5315156E+01,9.7968E-02,-9.9109E-02,2.953187E+02,1.049803E-05,1.3018397E+02,6.521E-02,-9.5753E-02,2.1202385E+02
3.0830126E-06,4.5153962E+01,-1.40029E-01,-1.01349E-01,1.5911094E+02,1.4389874E-05,8.5311897E+01,1.583E-03,8.926E-02,2.9532336E+02,1.6950762E-05,1.3018406E+02,-3.1061E-02,8.3454E-02,2.1202447E+02
1.1790497E-05,4.5153962E+01,-1.21912E-01,-8.7061E-02,1.5911142E+02,1.4746571E-05,8.531468E+01,8.595E-02,5.0907E-02,2.9532033E+02,1.8042481E-05,1.3018449E+02,4.6402E-02,6.7614E-02,2.1202342E+02
1.0317861E-05,4.515395E+01,-1.31869E-01,-8.8332E-02,1.5910989E+02,1.5237162E-05,8.5313893E+01,7.2045E-02,1.5024E-02,2.9532238E+02,1.8531513E-05,1.301848E+02,2.42E-02,4.2645E-02,2.1202274E+02
1.2313919E-05,4.515378E+01,-1.42156E-01,-7.3766E-02,1.5911025E+02,1.6303928E-05,8.5313911E+01,6.1029E-02,2.5998E-02,2.9532198E+02,2.1020162E-05,1.3018536E+02,7.459E-03,5.1108E-02,2.1202274E+02
7.4625108E-06,4.5153666E+01,-1.44117E-01,-5.6771E-02,1.5911097E+02,1.571904E-05,8.531172E+01,5.329E-02,9.9471E-02,2.9532016E+02,2.4460352E-05,1.3018452E+02,2.05E-02,1.00303E-01,2.1202379E+02
9.9176712E-06,4.5153925E+01,-1.31719E-01,-7.7239E-02,1.5911092E+02,1.44548E-05,8.5313452E+01,6.1886E-02,1.16056E-01,2.953218E+02,1.8027401E-05,1.3018493E+02,3.0219E-02,1.11844E-01,2.1202339E+02
2.2821791E-05,4.5154258E+01,-1.16771E-01,-7.877E-02,1.5911037E+02,1.3155915E-05,8.5316661E+01,3.1375E-02,8.0122E-02,2.9531645E+02,1.7196301E-05,1.3018581E+02,-1.912E-02,7.6096E-02,2.1202356E+02
1.5062841E-05,4.5154255E+01,-9.3174E-02,-1.4047E-01,1.5911051E+02,1.2894091E-05,8.5313788E+01,3.8046E-02,5.2153E-02,2.9532205E+02,1.9290299E-05,1.3018493E+02,-2.4524E-02,5.2913E-02,2.1202365E+02
6.2897949E-06,4.5154599E+01,-4.2404E-02,-1.84004E-01,1.5911095E+02,1.193117E-05,8.5311521E+01,-5.7387E-02,-1.3264E-02,2.9532204E+02,1.7750845E-05,1.3018393E+02,-7.7686E-02,-7.281E-03,2.1202427E+02
9.6958537E-06,4.5154495E+01,-9.4645E-02,-9.2399E-02,1.5910976E+02,1.5948231E-05,8.5313873E+01,-4.352E-02,3.5237E-02,2.9531613E+02,1.5422374E-05,1.3018512E+02,-6.4322E-02,4.0258E-02,2.1202261E+02
8.2051584E-06,4.5154715E+01,-7.5599E-02,-1.01952E-01,1.591101E+02,1.412086E-05,8.5312863E+01,-9.4278E-02,-3.343E-03,2.953178E+02,1.57056E-05,1.3018432E+02,-1.01529E-01,1.2263E-02,2.1202389E+02
1.5647786E-05,4.5154268E+01,-1.41751E-01,-1.43771E-01,1.5910899E+02,1.2557211E-05,8.5315362E+01,-9.3131E-02,-1.23174E-01,2.9531981E+02,1.5093801E-05,1.3018555E+02,-1.03959E-01,-1.0382E-01,2.1202253E+02
1.3796057E-05,4.5154424E+01,-1.13539E-01,-9.5436E-02,1.5911002E+02,1.4348207E-05,8.5313566E+01,-8.6705E-02,-2.4018E-02,2.9531734E+02,1.7462035E-05,1.3018558E+02,-9.6184E-02,-1.0841E-02,2.1202395E+02
6.894082E-06,4.5154524E+01,-8.1853E-02,-1.72431E-01,1.5911045E+02,1.0731603E-05,8.5312383E+01,-9.1522E-02,2.866E-03,2.9532E+02,1.5566029E-05,1.3018418E+02,-1.03239E-01,-7.353E-03,2.1202397E+02
1.3652101E-05,4.5154101E+01,-9.8849E-02,-1.43002E-01,1.5911101E+02,1.5268272E-05,8.5314335E+01,3.672E-03,-8.8181E-02,2.9531615E+02,1.940425E-05,1.3018489E+02,-3.6072E-02,-6.36E-02,2.1202398E+02
1.110472E-05,4.5154219E+01,-3.8324E-02,-2.18444E-01,1.5911019E+02,1.1256872E-05,8.5314512E+01,1.22223E-01,-1.81641E-01,2.9532156E+02,1.5521896E-05,1.3018433E+02,9.0973E-02,-1.71722E-01,2.1202284E+02
3.7898019E-06,4.5154239E+01,-8.2694E-02,-1.73288E-01,1.5910963E+02,1.2034657E-05,8.5313261E+01,9.2718E-02,-8.4845E-02,2.9532116E+02,1.4261656E-05,1.3018326E+02,5.8055E-02,-8.1967E-02,2.1202363E+02
1.2366777E-05,4.5154175E+01,-9.5332E-02,-1.35013E-01,1.5911096E+02,1.3344784E-05,8.5313241E+01,6.645E-02,-7.354E-03,2.9532243E+02,1.9438636E-05,1.3018453E+02,1.164E-02,1.8525E-02,2.1202313E+02
2.0132613E-05,4.5154065E+01,-7.301E-02,-1.31011E-01,1.5911058E+02,1.3972195E-05,8.5315528E+01,1.15795E-01,-1.1677E-01,2.9532012E+02,2.090246E-05,1.3018465E+02,8.8806E-02,-1.03928E-01,2.120236E+02
8.4434829E-06,4.5154076E+01,-7.6535E-02,-1.78048E-01,1.5911026E+02,1.2525176E-05,8.5314038E+01,1.21204E-01,-8.8343E-02,2.9532146E+02,1.6506812E-05,1.3018388E+02,9.0721E-02,-8.4695E-02,2.1202382E+02
1.0715225E-05,4.5154067E+01,-6.3967E-02,-1.34411E-01,1.5911014E+02,1.3842764E-05,8.531451E+01,1.52162E-01,-7.4792E-02,2.9532293E+02,1.6804917E-05,1.3018414E+02,1.24776E-01,-6.6956E-02,2.120221E+02
9.2559369E-06,4.5154231E+01,-1.06017E-01,-7.421E-02,1.5911029E+02,1.4037619E-05,8.5312282E+01,6.8475E-02,-7.167E-03,2.9532045E+02,2.0709013E-05,1.3018461E+02,2.368E-02,8.049E-03,2.1202339E+02
1.6449049E-05,4.5154308E+01,-8.0905E-02,-1.32859E-01,1.5911E+02,1.3194314E-05,8.5313652E+01,5.4365E-02,6.1442E-02,2.9531919E+02,2.014587E-05,1.3018534E+02,-1.2E-05,6.4037E-02,2.1202271E+02
1.063254E-05,4.5153985E+01,-9.3379E-02,-1.59416E-01,1.5910999E+02,1.2044235E-05,8.5314958E+01,1.44353E-01,-3.1932E-02,2.9532263E+02,1.641014E-05,1.3018415E+02,1.12132E-01,-3.4702E-02,2.1202283E+02
1.4477194E-05,4.5154176E+01,-1.07138E-01,-8.752E-02,1.5910951E+02,1.5039925E-05,8.5312705E+01,3.8797E-02,3.7762E-02,2.9532232E+02,2.3392196E-05,1.3018504E+02,-2.6414E-02,4.8827E-02,2.1202365E+02
2.0904298E-05,4.5154467E+01,-6.0987E-02,-1.04118E-01,1.5910972E+02,1.4274148E-05,8.5314443E+01,6.4367E-02,-1.9661E-02,2.9531822E+02,2.0899396E-05,1.3018473E+02,7.168E-03,2.8755E-02,2.1202393E+02
1.7278335E-05,4.515457E+01,-5.1427E-02,-1.11512E-01,1.5911054E+02,1.4410075E-05,8.5313617E+01,1.6368E-02,8.4246E-02,2.9531778E+02,1.8244232E-05,1.3018483E+02,-2.5482E-02,8.3525E-02,2.1202346E+02
2.1711201E-05,4.5154447E+01,-5.7891E-02,-1.12239E-01,1.5911049E+02,1.4745994E-05,8.531512E+01,6.8451E-02,5.6645E-02,2.9531642E+02,1.8527855E-05,1.3018502E+02,2.2933E-02,7.4687E-02,2.1202403E+02
1.3956952E-05,4.5154089E+01,-1.09784E-01,-1.60013E-01,1.5911117E+02,1.2123734E-05,8.5316032E+01,6.4282E-02,6.8268E-02,2.9531864E+02,1.5859873E-05,1.3018434E+02,1.2285E-02,7.5911E-02,2.1202323E+02
1.8798719E-05,4.5154129E+01,-1.28624E-01,-7.4025E-02,1.5910963E+02,1.4409736E-05,8.5314759E+01,2.2189E-02,-1.0293E-01,2.9532303E+02,2.0358206E-05,1.3018571E+02,-1.2139E-02,-8.8764E-02,2.120234E+02
1.3873033E-05,4.5154289E+01,-7.8171E-02,-1.66808E-01,1.5911076E+02,1.4265636E-05,8.5313033E+01,-2.0783E-02,-1.41676E-01,2.9531921E+02,2.1202058E-05,1.3018481E+02,-4.4653E-02,-1.19582E-01,2.1202379E+02
4.8627699E-06,4.5154126E+01,-6.9169E-02,-1.31257E-01,1.5910915E+02,1.3070911E-05,8.5311719E+01,1.28653E-01,-1.10183E-01,2.9532564E+02,1.9456297E-05,1.3018351E+02,1.0016E-01,-1.024E-01,2.1202267E+02
1.0990462E-05,4.5154437E+01,-6.8978E-02,-2.36618E-01,1.5911043E+02,1.0795069E-05,8.5315006E+01,3.0378E-02,-2.43767E-01,2.9532004E+02,1.2628883E-05,1.301843E+02,9.02E-03,-2.21734E-01,2.12023E+02
2.3679219E-06,4.5154337E+01,-8.0073E-02,-2.15043E-01,1.5910956E+02,1.2265614E-05,8.5310592E+01,4.1587E-02,-2.77412E-01,2.95326E+02,2.1308909E-05,1.301831E+02,2.4531E-02,-2.49762E-01,2.1202378E+02
1.0585394E-06,4.5154273E+01,-1.9636E-02,-2.22736E-01,1.5910984E+02,1.2635511E-05,8.5311706E+01,1.14749E-01,-2.39097E-01,2.9532236E+02,1.9504878E-05,1.3018236E+02,9.135E-02,-2.15904E-01,2.1202246E+02
5.4069008E-06,4.5154438E+01,-6.2259E-02,-1.45975E-01,1.5911067E+02,1.3568425E-05,8.5313815E+01,9.3462E-02,-2.2837E-02,2.9532141E+02,1.3307358E-05,1.30184E+02,6.2623E-02,-1.5746E-02,2.1202283E+02
1.0962197E-05,4.5153848E+01,-1.48546E-01,-1.44592E-01,1.5911069E+02,1.2744251E-05,8.5315314E+01,-2.5257E-02,-2.0094E-02,2.9532035E+02,1.6396228E-05,1.3018465E+02,-6.6477E-02,-1.235E-03,2.1202315E+02
7.5023097E-06,4.5154149E+01,-1.15306E-01,-9.2307E-02,1.5911014E+02,1.5852784E-05,8.5313117E+01,2.6394E-02,-2.356E-03,2.9532034E+02,1.8898479E-05,1.3018428E+02,-4.0255E-02,3.5387E-02,2.1202332E+02
9.5023077E-06,4.5154201E+01,-9.7525E-02,-1.62692E-01,1.5911072E+02,1.240623E-05,8.5313021E+01,3.4761E-02,3.058E-02,2.9532108E+02,1.7431085E-05,1.3018454E+02,-4.9465E-02,1.9322E-02,2.120224E+02
7.8379944E-06,4.515386E+01,-1.48511E-01,-1.17E-01,1.591101E+02,1.3205676E-05,8.5314078E+01,4.9558E-02,1.5072E-02,2.9531871E+02,1.7138271E-05,1.301844E+02,-3.0412E-02,2.7801E-02,2.1202322E+02
5.5374161E-06,4.5153881E+01,-1.41922E-01,-1.38478E-01,1.5911083E+02,1.3074473E-05,8.531375E+01,5.0179E-02,-1.33E-03,2.9531981E+02,1.4876516E-05,1.3018402E+02,-3.2811E-02,1.8186E-02,2.1202334E+02
5.7718362E-06,4.5153846E+01,-1.50096E-01,-6.9909E-02,1.5911012E+02,1.4985292E-05,8.5311768E+01,1.2006E-02,-5.0584E-02,2.9532317E+02,2.0476056E-05,1.3018443E+02,-4.7726E-02,-1.9507E-02,2.120226E+02
2.6654506E-06,4.5153814E+01,-1.51193E-01,-1.25395E-01,1.5911044E+02,1.2480088E-05,8.5310543E+01,2.8921E-02,-3.3091E-02,2.9532877E+02,1.8136444E-05,1.3018433E+02,-4.2192E-02,-3.3069E-02,2.1202287E+02
6.4074975E-06,4.5154249E+01,-1.06878E-01,-1.05551E-01,1.5910951E+02,1.4295481E-05,8.531226E+01,1.3246E-02,-6.5678E-02,2.9532024E+02,1.9746743E-05,1.3018421E+02,-3.9974E-02,-4.1213E-02,2.1202269E+02
1.7243453E-05,4.5154259E+01,-7.709E-02,-1.73841E-01,1.5911022E+02,1.4221804E-05,8.5316517E+01,5.6024E-02,-1.6706E-01,2.9531853E+02,1.4242089E-05,1.3018481E+02,3.169E-02,-1.47786E-01,2.1202372E+02
1.5155865E-05,4.5154089E+01,-7.7694E-02,-1.29744E-01,1.5911087E+02,1.5280124E-05,8.5314426E+01,1.02627E-01,-5.5495E-02,2.953204E+02,2.060536E-05,1.3018471E+02,7.7356E-02,-4.1257E-02,2.1202333E+02
3.3636259E-06,4.5154434E+01,-9.7568E-02,-1.46769E-01,1.5911015E+02,1.3723451E-05,8.5312151E+01,-8.9321E-02,-3.9049E-02,2.9532068E+02,1.5574493E-05,1.301843E+02,-9.971E-02,-2.3395E-02,2.1202336E+02
8.5735598E-06,4.5154006E+01,-1.52547E-01,-1.32979E-01,1.5911051E+02,1.1278022E-05,8.5314367E+01,-2.1842E-02,-2.7193E-02,2.9532264E+02,1.4315638E-05,1.3018425E+02,-6.9184E-02,-1.7734E-02,2.120227E+02
4.9049806E-06,4.5154456E+01,-8.4223E-02,-9.75E-02,1.5911047E+02,1.5078622E-05,8.5312077E+01,2.6139E-02,9.844E-03,2.9532056E+02,1.7456731E-05,1.3018464E+02,-4.6314E-02,2.033E-02,2.1202292E+02
1.3129956E-05,4.5154081E+01,-1.14103E-01,-7.1869E-02,1.5911028E+02,1.5659569E-05,8.5312573E+01,5.5798E-02,2.75E-03,2.9532263E+02,2.3602342E-05,1.3018489E+02,-7.246E-03,4.0178E-02,2.1202361E+02
2.0744754E-05,4.5154361E+01,-8.1985E-02,-1.0101E-01,1.5911011E+02,1.4491604E-05,8.5314892E+01,6.4104E-02,1.1826E-02,2.9531715E+02,1.9439423E-05,1.3018516E+02,2.719E-03,4.5526E-02,2.1202416E+02
1.7822505E-05,4.5154372E+01,-9.5962E-02,-1.20971E-01,1.5911017E+02,1.3433179E-05,8.531485E+01,-3.533E-02,-2.311E-03,2.9531703E+02,1.7299095E-05,1.3018493E+02,-6.6386E-02,1.491E-02,2.1202399E+02
3.2592767E-06,4.5154473E+01,-5.8912E-02,-1.53247E-01,1.5911045E+02,1.3537036E-05,8.5312054E+01,4.153E-02,-4.1049E-02,2.9532022E+02,1.6788191E-05,1.3018353E+02,-3.4389E-02,-1.9352E-02,2.1202326E+02
6.3620731E-06,4.5154364E+01,-7.2468E-02,-1.47817E-01,1.5911041E+02,1.3717724E-05,8.5311653E+01,1.6558E-02,-2.48E-02,2.9532158E+02,2.053832E-05,1.301842E+02,-5.2913E-02,3.352E-03,2.1202308E+02
6.4721169E-06,4.5154201E+01,-1.03176E-01,-1.00444E-01,1.5911044E+02,1.4811959E-05,8.5310323E+01,-3.1588E-02,5.7987E-02,2.9532554E+02,2.3900339E-05,1.3018474E+02,-6.0417E-02,4.9546E-02,2.1202268E+02
2.0473518E-05,4.5153946E+01,-1.27788E-01,-7.4777E-02,1.5911033E+02,1.6008778E-05,8.5314295E+01,-1.471E-02,1.016E-03,2.9532252E+02,2.5149052E-05,1.3018552E+02,-5.0285E-02,3.1904E-02,2.1202418E+02
1.0481508E-05,4.5154055E+01,-1.36768E-01,-1.26485E-01,1.5911059E+02,1.3146667E-05,8.5314971E+01,-2.1302E-02,-4.6985E-02,2.9531865E+02,1.5108758E-05,1.3018437E+02,-6.6099E-02,-1.4809E-02,2.1202353E+02
1.4320659E-05,4.5154532E+01,-5.1134E-02,-1.81923E-01,1.5911104E+02,1.3094719E-05,8.5315173E+01,-2.628E-03,-1.54972E-01,2.953155E+02,1.5626753E-05,1.3018427E+02,-2.7559E-02,-1.33012E-01,2.1202411E+02
1.4078575E-05,4.5154453E+01,-5.3142E-02,-1.97169E-01,1.5911131E+02,1.2084638E-05,8.5314662E+01,1.4426E-02,-1.25186E-01,2.9531825E+02,1.4783754E-05,1.3018447E+02,-2.0511E-02,-1.1059E-01,2.1202392E+02
1.2500563E-05,4.515449E+01,-4.2166E-02,-2.22039E-01,1.5911097E+02,1.2579584E-05,8.53135E+01,-6.66E-03,-2.05016E-01,2.9531553E+02,1.8611231E-05,1.3018428E+02,-2.5073E-02,-1.81356E-01,2.1202385E+02
1.7723429E-05,4.5154578E+01,-5.5391E-02,-1.65495E-01,1.5911011E+02,1.4034048E-05,8.5314151E+01,-3.7028E-02,-1.01438E-01,2.9531693E+02,1.6481274E-05,1.3018549E+02,-6.3212E-02,-7.856E-02,2.1202337E+02
1.764995E-05,4.5154226E+01,-9.4088E-02,-1.47135E-01,1.5911091E+02,1.3278792E-05,8.5316158E+01,6.2382E-02,-6.9716E-02,2.9531936E+02,1.4767151E-05,1.3018462E+02,2.3604E-02,-6.0511E-02,2.1202511E+02
1.8643497E-05,4.5154353E+01,-3.4097E-02,-2.17147E-01,1.5910955E+02,1.2445762E-05,8.5313452E+01,6.5825E-02,-2.2156E-01,2.9532002E+02,2.1896281E-05,1.3018472E+02,4.3555E-02,-2.00166E-01,2.1202399E+02
7.3271569E-06,4.5154349E+01,-5.9376E-02,-1.48997E-01,1.5911074E+02,1.2504659E-05,8.5311628E+01,7.084E-02,-6.8814E-02,2.953216E+02,2.0457446E-05,1.3018398E+02,2.8733E-02,-7.0377E-02,2.120235E+02
1.2852571E-05,4.5154339E+01,-7.8937E-02,-1.99288E-01,1.5911049E+02,1.1144263E-05,8.531527E+01,6.0298E-02,-2.6953E-02,2.9531877E+02,1.5523647E-05,1.3018401E+02,-2.8418E-02,-3.1684E-02,2.1202349E+02
1.6868453E-05,4.5153899E+01,-1.29398E-01,-1.75308E-01,1.5911147E+02,1.3421508E-05,8.5316326E+01,-1.2371E-02,-1.66004E-01,2.9532125E+02,1.6588059E-05,1.3018546E+02,-3.3437E-02,-1.4582E-01,2.1202307E+02
5.4299794E-06,4.5153536E+01,-1.65835E-01,-1.20622E-01,1.5911074E+02,1.2991007E-05,8.5312217E+01,5.4863E-02,-4.442E-02,2.9532318E+02,2.1258889E-05,1.3018393E+02,-3.881E-03,-4.5293E-02,2.1202357E+02
1.4095703E-05,4.515425E+01,-9.1966E-02,-1.42357E-01,1.5911109E+02,1.3102429E-05,8.5314944E+01,6.5274E-02,-3.0656E-02,2.9531794E+02,1.563015E-05,1.3018467E+02,8.182E-03,-3.1201E-02,2.1202298E+02
6.2014511E-06,4.5154066E+01,-1.13723E-01,-1.32088E-01,1.5911126E+02,1.4024945E-05,8.5313252E+01,6.2198E-02,-2.41E-03,2.9531903E+02,1.6314533E-05,1.301844E+02,-1.0041E-02,2.0287E-02,2.1202291E+02
1.7195598E-05,4.5154089E+01,-1.19608E-01,-1.0124E-01,1.5911056E+02,1.5040721E-05,8.5316077E+01,5.8444E-02,-2.2829E-02,2.9531788E+02,1.6974066E-05,1.301855E+02,2.115E-03,3.897E-03,2.1202343E+02
8.2608485E-06,4.5154149E+01,-9.7192E-02,-1.0961E-01,1.5911092E+02,1.4891038E-05,8.5311826E+01,5.4843E-02,-1.2482E-02,2.9532002E+02,2.1240244E-05,1.3018493E+02,-2.1855E-02,6.356E-03,2.1202203E+02
1.3904001E-05,4.5154341E+01,-8.6916E-02,-1.11799E-01,1.5911049E+02,1.3491119E-05,8.5312924E+01,3.2541E-02,-2.7868E-02,2.9532058E+02,1.9385124E-05,1.3018519E+02,-4.4929E-02,-1.5278E-02,2.1202325E+02
2.9185828E-05,4.5154367E+01,-1.02213E-01,-1.5896E-02,1.591098E+02,1.574096E-05,8.5313741E+01,-9.784E-03,2.853E-03,2.9532316E+02,2.3427514E-05,1.3018654E+02,-5.3025E-02,2.5191E-02,2.1202356E+02
3.5929671E-05,4.5154704E+01,-3.8721E-02,-1.08148E-01,1.5910989E+02,1.5031218E-05,8.5315665E+01,-5.612E-03,-4.5075E-02,2.9531365E+02,1.805618E-05,1.3018649E+02,-5.7561E-02,4.652E-03,2.1202439E+02
2.4517968E-05,4.5154684E+01,-6.2562E-02,-9.3745E-02,1.5910976E+02,1.415325E-05,8.5315045E+01,8.352E-03,4.0952E-02,2.9531883E+02,1.4478026E-05,1.3018604E+02,-5.042E-02,3.6789E-02,2.1202336E+02
2.1541311E-05,4.5154439E+01,-7.5586E-02,-1.00984E-01,1.591102E+02,1.457125E-05,8.5314551E+01,3.1774E-02,-1.8881E-02,2.9531999E+02,1.9632143E-05,1.3018525E+02,-4.2105E-02,2.3932E-02,2.120242E+02
1.514295E-05,4.5153982E+01,-1.37526E-01,-1.2226E-01,1.5911043E+02,1.2678656E-05,8.5315215E+01,-2.2864E-02,3.932E-03,2.9531846E+02,1.8797674E-05,1.3018514E+02,-6.4143E-02,3.853E-03,2.1202329E+02
1.3918688E-05,4.5153636E+01,-4.5028E-02,-1.3755E-01,1.5911019E+02,1.3309379E-05,8.5317598E+01,2.18124E-01,-4.7708E-02,2.9532488E+02,1.5124803E-05,1.3018398E+02,1.87971E-01,-4.3392E-02,2.1202318E+02
1.0319186E-05,4.5153519E+01,-4.4221E-02,-1.52888E-01,1.5911058E+02,1.3326779E-05,8.5315392E+01,2.20509E-01,-5.2785E-02,2.953268E+02,1.7120055E-05,1.3018372E+02,1.89253E-01,-4.978E-02,2.1202224E+02
6.8066603E-06,4.5153912E+01,-8.0385E-02,-1.7846E-01,1.5911085E+02,1.2984384E-05,8.5313295E+01,1.15097E-01,-1.41002E-01,2.9532479E+02,1.700915E-05,1.3018413E+02,8.7622E-02,-1.31719E-01,2.1202236E+02
1.1277785E-05,4.5154278E+01,-9.7144E-02,-1.11514E-01,1.5910969E+02,1.435838E-05,8.531342E+01,3.5686E-02,-7.1888E-02,2.953207E+02,1.9069998E-05,1.3018427E+02,-1.0761E-02,-5.5293E-02,2.1202427E+02
2.3733323E-05,4.5154397E+01,-1.01276E-01,-1.42039E-01,1.5911069E+02,1.3315383E-05,8.531736E+01,-5.3498E-02,-6.3299E-02,2.9531827E+02,1.2927943E-05,1.3018617E+02,-8.1011E-02,-4.0944E-02,2.120229E+02
1.1074442E-05,4.5154466E+01,-6.3301E-02,-2.25087E-01,1.5910969E+02,1.2074459E-05,8.5313747E+01,3.5683E-02,-2.53395E-01,2.9532329E+02,1.4561885E-05,1.3018492E+02,1.6241E-02,-2.30513E-01,2.1202241E+02
1.6220093E-05,4.5154063E+01,-1.32822E-01,-1.12349E-01,1.5911051E+02,1.4537308E-05,8.5316883E+01,1.8247E-02,-2.9745E-02,2.9531878E+02,1.4183576E-05,1.3018503E+02,-5.0983E-02,1.643E-02,2.12023E+02
6.5561087E-06,4.5154012E+01,-1.02961E-01,-1.27909E-01,1.5911136E+02,1.4345246E-05,8.5311802E+01,3.0797E-02,8.2645E-02,2.9531981E+02,2.4547191E-05,1.3018379E+02,-1.374E-02,8.4905E-02,2.1202326E+02
1.2700617E-05,4.5154558E+01,-9.2095E-02,-1.38653E-01,1.5910958E+02,1.2314117E-05,8.5314588E+01,-5.4658E-02,7.6163E-02,2.9531567E+02,1.4123425E-05,1.3018509E+02,-7.9054E-02,5.8638E-02,2.1202266E+02
1.53238E-05,4.5154372E+01,-8.2359E-02,-1.65831E-01,1.5911057E+02,1.1830013E-05,8.5314467E+01,-3.2752E-02,-4.235E-03,2.953145E+02,1.7114724E-05,1.3018489E+02,-6.7497E-02,-3.284E-03,2.1202262E+02
1.0756438E-05,4.5154996E+01,-4.4714E-02,-1.53097E-01,1.5910961E+02,1.3310214E-05,8.5312487E+01,-1.53806E-01,-2.7006E-02,2.9531515E+02,1.4838231E-05,1.3018557E+02,-1.50708E-01,-2.299E-02,2.1202392E+02
1.5916521E-05,4.5154375E+01,-1.01167E-01,-1.54834E-01,1.591106E+02,1.2957164E-05,8.5317216E+01,-3.1729E-02,-5.1019E-02,2.9531478E+02,1.1095136E-05,1.3018482E+02,-7.0344E-02,-2.1221E-02,2.1202401E+02
1.510395E-05,4.5153861E+01,-1.28191E-01,-9.5961E-02,1.591111E+02,1.3526521E-05,8.5313008E+01,7.0913E-02,7.189E-03,2.9532394E+02,2.4189681E-05,1.3018514E+02,2.8442E-02,1.9453E-02,2.1202447E+02
5.3094205E-06,4.5154269E+01,-6.3096E-02,-1.55037E-01,1.5911094E+02,1.4297103E-05,8.5311995E+01,5.8846E-02,-9.7852E-02,2.9532034E+02,2.0443612E-05,1.301839E+02,2.6842E-02,-8.7196E-02,2.1202308E+02
9.1053194E-06,4.5154346E+01,-4.9585E-02,-2.05985E-01,1.5911006E+02,1.2272047E-05,8.531357E+01,6.2368E-02,-1.86614E-01,2.9531926E+02,1.7435091E-05,1.3018411E+02,3.7432E-02,-1.70221E-01,2.1202326E+02
1.4407126E-05,4.5154261E+01,-9.7423E-02,-1.8625E-01,1.5911056E+02,1.1311511E-05,8.5315457E+01,-3.77E-03,-1.1322E-01,2.9531704E+02,1.5697755E-05,1.3018449E+02,-3.9493E-02,-9.7774E-02,2.120236E+02
8.8096648E-06,4.5154095E+01,-1.46216E-01,-9.2852E-02,1.5910985E+02,1.3834156E-05,8.5315365E+01,1.953E-02,-1.09492E-01,2.9532033E+02,1.2279277E-05,1.3018489E+02,-1.5983E-02,-9.5953E-02,2.1202254E+02
1.677427E-05,4.5154777E+01,-4.0751E-02,-1.60061E-01,1.5911068E+02,1.3839412E-05,8.5315021E+01,-8.9939E-02,8.63E-03,2.9531072E+02,1.4019758E-05,1.3018485E+02,-9.9258E-02,2.1389E-02,2.1202346E+02
1.189769E-05,4.5154005E+01,-1.39422E-01,-1.04071E-01,1.5910981E+02,1.3317714E-05,8.5314032E+01,2.465E-03,9.2195E-02,2.9532121E+02,1.9274714E-05,1.3018436E+02,-3.5263E-02,8.551E-02,2.1202509E+02
1.1925782E-05,4.515445E+01,-8.367E-02,-1.61547E-01,1.5911071E+02,1.2887925E-05,8.5315863E+01,1.9642E-02,4.2179E-02,2.9531497E+02,1.1299557E-05,1.3018445E+02,-4.1778E-02,4.2606E-02,2.1202376E+02
1.1250228E-05,4.5154186E+01,-1.02809E-01,-1.22289E-01,1.59111E+02,1.4106245E-05,8.5313901E+01,4.6937E-02,-4.3771E-02,2.9531883E+02,1.7095106E-05,1.3018449E+02,-2.0926E-02,-3.0689E-02,2.1202413E+02
7.5837035E-06,4.5153978E+01,-9.7217E-02,-1.59603E-01,1.591103E+02,1.1603387E-05,8.5314222E+01,1.43333E-01,-5.7323E-02,2.9532362E+02,1.491095E-05,1.3018362E+02,1.10663E-01,-5.8698E-02,2.1202283E+02
2.0633554E-05,4.5153913E+01,-1.04082E-01,-1.37502E-01,1.5911187E+02,1.5584548E-05,8.5315811E+01,4.8273E-02,-1.01445E-01,2.9532045E+02,2.0916726E-05,1.3018566E+02,1.6469E-02,-8.7313E-02,2.1202337E+02
1.0181072E-05,4.5153727E+01,-1.18722E-01,-1.26828E-01,1.5911131E+02,1.5257355E-05,8.5311853E+01,5.8104E-02,-3.118E-02,2.9532035E+02,2.7339433E-05,1.3018456E+02,6.566E-03,-1.9518E-02,2.1202301E+02
1.5107599E-05,4.5154447E+01,-9.6237E-02,-7.7857E-02,1.5911024E+02,1.5816698E-05,8.5313174E+01,-5.4488E-02,-6.4801E-02,2.953197E+02,2.0402254E-05,1.30185E+02,-7.7335E-02,-2.8616E-02,2.1202377E+02
1.4170925E-07,4.5154244E+01,-1.02967E-01,-1.05243E-01,1.5911103E+02,1.3948906E-05,8.5310783E+01,9.126E-03,-7.0151E-02,2.9532208E+02,1.8772106E-05,1.3018368E+02,-3.8524E-02,-4.9673E-02,2.1202383E+02
5.5656967E-06,4.5153929E+01,-1.22173E-01,-2.64483E-01,1.5911074E+02,9.4117053E-06,8.5313716E+01,5.475E-02,-1.45301E-01,2.9532062E+02,1.3444466E-05,1.3018416E+02,1.4212E-02,-1.45351E-01,2.1202288E+02
1.5712868E-05,4.5154188E+01,-7.8115E-02,-1.20226E-01,1.5911015E+02,1.3583421E-05,8.5315537E+01,1.21661E-01,-7.9601E-02,2.9532104E+02,1.6788329E-05,1.3018473E+02,9.3148E-02,-7.3844E-02,2.1202353E+02
1.4033964E-05,4.5154454E+01,-4.7793E-02,-1.5278E-01,1.5911075E+02,1.4162158E-05,8.5314326E+01,8.5421E-02,2.2721E-02,2.9531635E+02,1.6725536E-05,1.3018441E+02,4.6364E-02,4.6599E-02,2.1202418E+02
9.2775197E-06,4.5154023E+01,-1.21549E-01,-1.30622E-01,1.5911042E+02,1.230095E-05,8.5312851E+01,6.8185E-02,2.0536E-02,2.9532499E+02,1.9103823E-05,1.301842E+02,5.673E-03,3.5479E-02,2.1202346E+02
1.6078855E-05,4.5154112E+01,-1.16202E-01,-1.23152E-01,1.5911035E+02,1.3700316E-05,8.5312992E+01,-3.1044E-02,-1.18673E-01,2.9532407E+02,2.3353337E-05,1.3018513E+02,-5.8201E-02,-9.7056E-02,2.1202351E+02
1.3092175E-05,4.5154096E+01,-1.25277E-01,-1.30924E-01,1.5911151E+02,1.3681229E-05,8.5316303E+01,4.095E-02,-4.0381E-02,2.953202E+02,1.2118979E-05,1.3018498E+02,-3.2317E-02,-2.3965E-02,2.1202341E+02
1.3768242E-05,4.5154344E+01,-3.9864E-02,-1.75216E-01,1.5911036E+02,1.3303033E-05,8.5315556E+01,1.23977E-01,-8.8009E-02,2.9531935E+02,1.3759995E-05,1.3018438E+02,9.7393E-02,-7.921E-02,2.1202404E+02
4.1120251E-06,4.5153912E+01,-1.16671E-01,-1.60477E-01,1.591111E+02,1.3738676E-05,8.5311481E+01,2.6483E-02,1.5055E-02,2.9532282E+02,1.9993622E-05,1.3018412E+02,-4.7591E-02,2.0421E-02,2.120231E+02
1.041393E-05,4.5154081E+01,-1.33765E-01,-1.18091E-01,1.5911034E+02,1.2287077E-05,8.5313784E+01,2.5995E-02,6.1141E-02,2.953233E+02,1.6622436E-05,1.3018451E+02,-3.5968E-02,5.2355E-02,2.1202367E+02
6.5026351E-06,4.5154251E+01,-9.7527E-02,-1.47459E-01,1.5910969E+02,1.2980008E-05,8.5312802E+01,5.8595E-02,-7.446E-03,2.953198E+02,1.6990345E-05,1.3018389E+02,-2.4267E-02,1.0853E-02,2.1202349E+02
1.082128E-05,4.5154163E+01,-9.5435E-02,-1.51833E-01,1.5911095E+02,1.3405872E-05,8.5314929E+01,8.1419E-02,-3.0292E-02,2.9531933E+02,1.5071491E-05,1.3018428E+02,4.2429E-02,-2.5758E-02,2.1202356E+02
1.3934177E-05,4.5154647E+01,-8.1231E-02,-1.36083E-01,1.5911088E+02,1.414763E-05,8.5314699E+01,-1.11072E-01,3.124E-03,2.9531507E+02,1.4131201E-05,1.3018539E+02,-1.1503E-01,1.0733E-02,2.1202326E+02
1.5881185E-05,4.5154598E+01,-1.03143E-01,-1.2702E-01,1.5911096E+02,1.4127426E-05,8.5315431E+01,-1.22561E-01,-3.3328E-02,2.9531521E+02,1.2058318E-05,1.3018572E+02,-1.25674E-01,-1.9061E-02,2.1202329E+02
1.7615404E-05,4.5154383E+01,-1.21821E-01,-1.20231E-01,1.5911066E+02,1.4355929E-05,8.5315546E+01,-1.22621E-01,-4.6465E-02,2.953166E+02,1.6170052E-05,1.3018542E+02,-1.25874E-01,-2.4789E-02,2.1202384E+02
7.2502774E-06,4.5154044E+01,-1.13008E-01,-1.17259E-01,1.5911128E+02,1.6698424E-05,8.5310641E+01,-8.4092E-02,-5.8168E-02,2.9532227E+02,2.6189838E-05,1.3018472E+02,-9.4778E-02,-2.9621E-02,2.1202347E+02
8.262993E-06,4.515417E+01,-1.11671E-01,-9.6099E-02,1.5911002E+02,1.5231561E-05,8.5311849E+01,-4.424E-02,-1.0392E-02,2.9532078E+02,2.290565E-05,1.3018454E+02,-6.6465E-02,1.4997E-02,2.1202335E+02
1.6879346E-05,4.5154254E+01,-1.19224E-01,-9.4564E-02,1.5910984E+02,1.4174406E-05,8.5315095E+01,1.0135E-02,-5.771E-03,2.9531929E+02,1.7055784E-05,1.3018597E+02,-5.5893E-02,3.518E-03,2.1202308E+02
1.3181309E-05,4.5154267E+01,-1.052E-01,-9.7595E-02,1.5911096E+02,1.5240247E-05,8.5314322E+01,-3.746E-03,5.9869E-02,2.953163E+02,1.7466541E-05,1.3018507E+02,-4.2616E-02,5.9089E-02,2.1202333E+02
1.4233938E-05,4.5154182E+01,-9.2606E-02,-1.25261E-01,1.5911064E+02,1.2872532E-05,8.5313141E+01,6.3981E-02,1.8681E-02,2.9532263E+02,2.1681038E-05,1.3018426E+02,-1E-04,4.5172E-02,2.1202388E+02
1.2375132E-05,4.5154502E+01,-8.7145E-02,-1.59726E-01,1.5910997E+02,1.0003714E-05,8.5314934E+01,2.6186E-02,6.0487E-02,2.9531779E+02,1.2276577E-05,1.3018449E+02,-5.3231E-02,2.6705E-02,2.1202335E+02
1.986001E-05,4.515401E+01,-1.11642E-01,-1.09038E-01,1.5911054E+02,1.5326599E-05,8.5315029E+01,3.5114E-02,-7.0214E-02,2.9531793E+02,2.293285E-05,1.3018558E+02,-1.4753E-02,-5.4372E-02,2.1202328E+02
1.8374129E-05,4.5153992E+01,-1.32856E-01,-4.1794E-02,1.5911036E+02,1.4121821E-05,8.5315748E+01,9.5633E-02,5.8064E-02,2.9532455E+02,1.8118418E-05,1.3018524E+02,5.6343E-02,6.8472E-02,2.120228E+02
1.2472441E-05,4.5154398E+01,-5.6823E-02,-1.68474E-01,1.5911051E+02,1.3084444E-05,8.5313613E+01,6.477E-02,-1.9438E-02,2.9531573E+02,1.9263541E-05,1.3018417E+02,-7.571E-03,4.05E-03,2.1202333E+02
2.1079559E-05,4.5154326E+01,-9.4509E-02,-1.09303E-01,1.5911059E+02,1.379051E-05,8.5316377E+01,6.5665E-02,1.1691E-02,2.9531833E+02,1.596281E-05,1.3018528E+02,4.397E-03,4.2978E-02,2.1202387E+02
2.2285085E-05,4.5154424E+01,-7.6559E-02,-1.19827E-01,1.5910997E+02,1.2982005E-05,8.531487E+01,6.0495E-02,-1.0462E-02,2.9532045E+02,1.8393751E-05,1.3018551E+02,-2.3995E-02,-3.018E-03,2.1202357E+02
5.8772967E-06,4.5153965E+01,-1.41305E-01,-1.43921E-01,1.5911045E+02,1.1596071E-05,8.5312586E+01,2.8773E-02,5.7919E-02,2.9532275E+02,1.7027369E-05,1.3018415E+02,-4.3442E-02,4.0673E-02,2.1202305E+02
1.1114003E-05,4.51543E+01,-1.04929E-01,-1.13038E-01,1.5911041E+02,1.562068E-05,8.5315715E+01,3.6717E-02,-1.7168E-02,2.9531568E+02,1.2753968E-05,1.3018464E+02,-3.2542E-02,3.3042E-02,2.1202347E+02
1.3702559E-05,4.5154185E+01,-1.055E-01,-1.26986E-01,1.591108E+02,1.3877102E-05,8.531546E+01,5.3837E-02,-3.4349E-02,2.9531802E+02,1.5770243E-05,1.3018451E+02,-1.9789E-02,-1.4195E-02,2.1202401E+02
1.4657798E-05,4.5154433E+01,-7.736E-02,-1.01927E-01,1.5910984E+02,1.4901673E-05,8.5313416E+01,5.0559E-02,-3.5138E-02,2.9532094E+02,1.910558E-05,1.3018491E+02,-2.1076E-02,-1.3328E-02,2.1202367E+02
2.1748997E-05,4.5154514E+01,-4.8253E-02,-1.59295E-01,1.5910976E+02,1.3130596E-05,8.5315829E+01,7.7471E-02,-3.0833E-02,2.9531663E+02,1.6121952E-05,1.301851E+02,3.5717E-02,-2.5641E-02,2.1202362E+02
1.0358618E-05,4.5153866E+01,-1.2917E-01,-1.25494E-01,1.5911041E+02,1.4698459E-05,8.5313412E+01,1.9529E-02,-4.9366E-02,2.9532068E+02,2.1102121E-05,1.301844E+02,-4.7404E-02,-1.5278E-02,2.1202425E+02
1.7557509E-05,4.5154337E+01,-7.4849E-02,-1.08162E-01,1.5911034E+02,1.3978349E-05,8.5313313E+01,5.2105E-02,-2.1929E-02,2.9531913E+02,2.3089306E-05,1.3018469E+02,-2.723E-02,1.0769E-02,2.1202463E+02
1.7797666E-05,4.5154475E+01,-6.1665E-02,-1.04616E-01,1.5911098E+02,1.6487061E-05,8.5313473E+01,1.2992E-02,-1.2029E-02,2.953193E+02,1.9900788E-05,1.3018551E+02,-4.7366E-02,3.027E-02,2.1202272E+02
6.5836924E-06,4.515417E+01,-8.5365E-02,-1.5093E-01,1.5911074E+02,1.3519459E-05,8.5311555E+01,4.9357E-02,-2.2864E-02,2.9532289E+02,2.2509698E-05,1.3018376E+02,-2.8158E-02,4.232E-03,2.1202418E+02
2.04175E-05,4.5154225E+01,-1.03048E-01,-1.05839E-01,1.5910994E+02,1.3802884E-05,8.5314607E+01,5.9054E-02,-6.835E-03,2.9532282E+02,2.0539116E-05,1.3018545E+02,-1.9706E-02,1.6801E-02,2.1202364E+02
1.2593355E-05,4.5154045E+01,-1.05064E-01,-1.36139E-01,1.5911087E+02,1.3680304E-05,8.5314457E+01,9.4447E-02,-2.1525E-02,2.953191E+02,1.7149591E-05,1.3018519E+02,6.1883E-02,-2.4412E-02,2.1202255E+02
1.6835517E-05,4.5154348E+01,-8.1077E-02,-1.66275E-01,1.5911013E+02,1.1046053E-05,8.5316118E+01,7.143E-02,-2.8228E-02,2.9531632E+02,1.6983927E-05,1.3018381E+02,4.811E-03,-2.8653E-02,2.1202377E+02
4.9880142E-06,4.515421E+01,-1.11819E-01,-1.9071E-01,1.591115E+02,1.2403115E-05,8.5314622E+01,-3.7439E-02,-1.46357E-01,2.9531518E+02,1.1466495E-05,1.3018421E+02,-5.9142E-02,-1.26674E-01,2.120232E+02
1.0070532E-05,4.5153672E+01,-1.6004E-01,-1.23828E-01,1.5911132E+02,1.2083103E-05,8.5313228E+01,5.2553E-02,3.505E-03,2.9532463E+02,1.9949993E-05,1.3018445E+02,-3.994E-02,-3.14E-04,2.120235E+02
1.0509119E-05,4.515403E+01,-1.12509E-01,-1.39524E-01,1.5911112E+02,1.3883055E-05,8.5313615E+01,2.2363E-02,4.1162E-02,2.9532121E+02,1.9587632E-05,1.3018421E+02,-3.8502E-02,4.7637E-02,2.1202444E+02
1.2116087E-05,4.5154312E+01,-1.10246E-01,-1.2995E-01,1.5911058E+02,1.2577469E-05,8.5314591E+01,-3.9079E-02,8.7515E-02,2.9531738E+02,1.6763584E-05,1.3018449E+02,-6.9753E-02,7.307E-02,2.1202312E+02
1.491132E-05,4.51548E+01,-2.9122E-02,-1.57229E-01,1.5911032E+02,1.3709338E-05,8.531455E+01,-3.9937E-02,-2.1016E-02,2.9531688E+02,1.2588189E-05,1.3018486E+02,-6.8555E-02,4.297E-03,2.1202385E+02
1.3364784E-05,4.5154809E+01,-3.1676E-02,-1.46164E-01,1.5911031E+02,1.5001889E-05,8.5312079E+01,-9.5496E-02,-5.209E-02,2.9531772E+02,1.7930296E-05,1.3018573E+02,-1.04237E-01,-3.4104E-02,2.1202247E+02
6.7389173E-06,4.5153847E+01,-1.40661E-01,-1.93983E-01,1.591111E+02,1.1655828E-05,8.5313458E+01,-3.6949E-02,-1.28579E-01,2.9532114E+02,1.7280804E-05,1.3018377E+02,-6.4368E-02,-1.08429E-01,2.1202392E+02
7.9975112E-06,4.5154133E+01,-1.12698E-01,-1.09324E-01,1.591104E+02,1.4643844E-05,8.5312564E+01,2.0775E-02,-5.9643E-02,2.9532123E+02,1.9394194E-05,1.3018431E+02,-3.5074E-02,-3.4192E-02,2.120242E+02
3.2142909E-06,4.5153934E+01,-1.45469E-01,-9.2717E-02,1.5910992E+02,1.298943E-05,8.5311759E+01,3.7669E-02,2.1952E-02,2.9532068E+02,2.005036E-05,1.3018346E+02,-4.0975E-02,3.1881E-02,2.1202358E+02
1.0248325E-05,4.5153884E+01,-1.1767E-01,-1.48492E-01,1.5911056E+02,1.3872036E-05,8.531353E+01,4.3918E-02,-1.20987E-01,2.9531851E+02,2.0157848E-05,1.3018501E+02,1.1152E-02,-1.1137E-01,2.1202291E+02
2.2975448E-06,4.5154287E+01,-9.9322E-02,-2.11499E-01,1.5911115E+02,1.3109782E-05,8.5313233E+01,-1.3052E-02,-2.3289E-01,2.9532155E+02,1.1782363E-05,1.3018395E+02,-2.6925E-02,-2.07246E-01,2.1202364E+02
1.2486452E-05,4.515419E+01,-9.0163E-02,-2.14008E-01,1.5911051E+02,1.107692E-05,8.5314814E+01,2.3511E-02,-1.53458E-01,2.9531971E+02,1.6205655E-05,1.3018466E+02,-1.0224E-02,-1.42182E-01,2.120231E+02
2.3410535E-05,4.5154516E+01,-7.586E-02,-9.3999E-02,1.5910981E+02,1.4975597E-05,8.5312708E+01,-2.3186E-02,-8.4058E-02,2.9532385E+02,2.0942289E-05,1.3018625E+02,-5.5586E-02,-6.0117E-02,2.1202398E+02
2.1011642E-05,4.5154389E+01,-6.5822E-02,-8.0768E-02,1.5910997E+02,1.7072273E-05,8.531265E+01,5.004E-02,-3.7008E-02,2.9531886E+02,2.4354441E-05,1.3018574E+02,8.02E-04,3.458E-03,2.120234E+02
1.3190866E-05,4.5154224E+01,-9.046E-02,-1.70982E-01,1.5911125E+02,1.2626636E-05,8.5314576E+01,3.9873E-02,-3.5226E-02,2.9531669E+02,1.6833597E-05,1.3018439E+02,-3.7749E-02,-1.724E-02,2.1202457E+02
2.0083542E-05,4.5154082E+01,-1.03177E-01,-1.04238E-01,1.5910999E+02,1.4352553E-05,8.5314549E+01,8.023E-02,-4.0427E-02,2.9532116E+02,2.2603124E-05,1.3018546E+02,4.9066E-02,-3.2885E-02,2.1202372E+02
1.8833604E-05,4.5154368E+01,-8.9807E-02,-9.9156E-02,1.5910997E+02,1.4721393E-05,8.5314453E+01,4.3442E-02,-2.7288E-02,2.953164E+02,1.9361438E-05,1.3018578E+02,-3.7295E-02,-5.997E-03,2.1202281E+02
7.5049618E-06,4.5153944E+01,-1.40081E-01,-6.9724E-02,1.5911029E+02,1.4094583E-05,8.5312984E+01,7.1532E-02,1.4101E-02,2.9531876E+02,1.9100068E-05,1.3018445E+02,2.6122E-02,3.6133E-02,2.1202316E+02
1.2964609E-05,4.5154574E+01,-3.6703E-02,-1.60283E-01,1.5911022E+02,1.1865634E-05,8.5312599E+01,6.2209E-02,1.631E-03,2.9531853E+02,1.8928018E-05,1.3018431E+02,-2.2636E-02,8.775E-03,2.1202379E+02
1.3568022E-05,4.5153924E+01,-1.22055E-01,-1.34789E-01,1.5911051E+02,1.2671658E-05,8.5316467E+01,1.17989E-01,-5.823E-03,2.9531952E+02,1.4627643E-05,1.3018466E+02,8.7974E-02,-3.309E-03,2.1202308E+02
1.6786527E-05,4.5154382E+01,-6.406E-02,-1.19345E-01,1.5911057E+02,1.4330373E-05,8.531359E+01,5.7872E-02,-4.4157E-02,2.9531811E+02,2.0792611E-05,1.3018475E+02,4.168E-03,-3.431E-02,2.1202324E+02
1.401097E-05,4.5154896E+01,1.0609E-02,-2.25614E-01,1.5910995E+02,1.097892E-05,8.5315187E+01,3.5914E-02,-1.89012E-01,2.9530922E+02,1.1968677E-05,1.3018397E+02,9.772E-03,-1.71258E-01,2.1202498E+02
1.3180456E-05,4.5154731E+01,-3.9018E-02,-1.82467E-01,1.5911119E+02,1.3697808E-05,8.5316039E+01,-1.8361E-02,-1.23085E-01,2.9531403E+02,9.3846622E-06,1.3018508E+02,-4.7588E-02,-1.02364E-01,2.1202296E+02
1.1538648E-05,4.5153845E+01,-1.23397E-01,-2.14634E-01,1.5911089E+02,1.0149172E-05,8.5316086E+01,8.5769E-02,-1.40407E-01,2.9532046E+02,1.4472172E-05,1.3018454E+02,4.5489E-02,-1.40198E-01,2.1202255E+02
1.1989743E-05,4.5154022E+01,-8.9361E-02,-1.18589E-01,1.5911076E+02,1.5149563E-05,8.5313512E+01,1.09196E-01,-8.138E-03,2.9531878E+02,2.1378962E-05,1.3018465E+02,8.2627E-02,5.662E-03,2.1202333E+02
1.7115811E-05,4.5154551E+01,-5.7459E-02,-1.28098E-01,1.591106E+02,1.5658154E-05,8.5313302E+01,-1.8378E-02,-1.02128E-01,2.9531741E+02,1.9547779E-05,1.3018572E+02,-4.6851E-02,-7.9213E-02,2.120235E+02
1.2605041E-05,4.5154555E+01,-6.6789E-02,-1.20764E-01,1.591113E+02,1.5106854E-05,8.5312194E+01,-9.4031E-02,2.9719E-02,2.953178E+02,2.0549211E-05,1.3018517E+02,-9.8176E-02,3.5922E-02,2.1202355E+02
2.0042857E-05,4.5154465E+01,-5.5449E-02,-9.9726E-02,1.5911101E+02,1.4978231E-05,8.5312762E+01,3.2845E-02,4.8526E-02,2.9532087E+02,2.231235E-05,1.3018543E+02,-2.4348E-02,5.7905E-02,2.1202336E+02
1.068522E-05,4.5154128E+01,-1.35457E-01,-4.888E-02,1.5910927E+02,1.4214781E-05,8.5313331E+01,4.9572E-02,3.8638E-02,2.9532279E+02,1.8157913E-05,1.3018474E+02,-1.2348E-02,5.2943E-02,2.1202358E+02
1.8755806E-05,4.5154431E+01,-1.38243E-01,-1.08237E-01,1.5910961E+02,1.2242253E-05,8.5315735E+01,-1.29352E-01,-2.1206E-02,2.9531705E+02,1.4192739E-05,1.3018575E+02,-1.32149E-01,-1.6735E-02,2.1202387E+02
9.5652182E-06,4.5154267E+01,-1.17985E-01,-1.478E-01,1.5911077E+02,1.2442686E-05,8.5313097E+01,-9.2219E-02,-3.9615E-02,2.9532047E+02,1.7269622E-05,1.3018472E+02,-1.04309E-01,-2.8758E-02,2.1202291E+02
1.2886021E-05,4.5154539E+01,-7.0817E-02,-1.8349E-01,1.5910959E+02,1.332865E-05,8.5313692E+01,-1.5204E-02,-1.94743E-01,2.9532204E+02,1.5920843E-05,1.3018486E+02,-3.1939E-02,-1.71893E-01,2.1202417E+02
2.0128177E-05,4.5154268E+01,-9.4103E-02,-1.11259E-01,1.5910942E+02,1.4770815E-05,8.5315359E+01,6.6841E-02,-5.7355E-02,2.9531988E+02,1.8681266E-05,1.3018546E+02,2.9206E-02,-4.9163E-02,2.1202367E+02
1.457274E-05,4.5154001E+01,-1.36759E-01,-5.4415E-02,1.5911044E+02,1.5048245E-05,8.5314566E+01,7.1248E-02,-2.6176E-02,2.9532111E+02,1.7263714E-05,1.3018568E+02,3.3706E-02,-2.5029E-02,2.1202319E+02
1.7753221E-05,4.5154466E+01,-6.3529E-02,-1.43967E-01,1.5910995E+02,1.2340187E-05,8.5314364E+01,5.5558E-02,-4.8734E-02,2.953182E+02,1.8342319E-05,1.3018476E+02,-1.4592E-02,-4.9474E-02,2.1202359E+02
1.6558135E-05,4.5154509E+01,-4.7603E-02,-1.69867E-01,1.5911121E+02,1.3437633E-05,8.5313747E+01,-4.1142E-02,-2.8518E-02,2.9531615E+02,1.8797025E-05,1.3018504E+02,-7.1064E-02,-5.45E-03,2.1202344E+02
4.7358347E-06,4.5154266E+01,-8.1852E-02,-9.9417E-02,1.5911027E+02,1.5784152E-05,8.5310993E+01,5.4858E-02,5.0623E-02,2.9532037E+02,2.2391281E-05,1.3018448E+02,7.332E-03,6.4268E-02,2.1202246E+02
5.2795781E-06,4.5154314E+01,-1.01031E-01,-6.9207E-02,1.5911043E+02,1.5371026E-05,8.5312172E+01,3.6091E-02,7.4422E-02,2.9532149E+02,1.915362E-05,1.3018388E+02,-7.518E-03,8.1882E-02,2.1202304E+02
1.5604395E-05,4.515401E+01,-1.19668E-01,-1.35363E-01,1.5911037E+02,1.2878455E-05,8.5315043E+01,6.3378E-02,-2.0697E-02,2.9532093E+02,1.8782951E-05,1.3018507E+02,-6.913E-03,-2.846E-02,2.1202295E+02
1.4756326E-05,4.5154299E+01,-8.2744E-02,-1.82252E-01,1.5911089E+02,1.3320384E-05,8.5316537E+01,2.8885E-02,-1.59875E-01,2.953172E+02,1.2062853E-05,1.3018507E+02,-1.028E-03,-1.43499E-01,2.1202209E+02
1.5718127E-06,4.5153847E+01,-1.14377E-01,-1.67676E-01,1.5911079E+02,1.2420635E-05,8.5311471E+01,9.4702E-02,-9.2992E-02,2.9532175E+02,1.8551093E-05,1.3018302E+02,6.1859E-02,-8.8533E-02,2.1202463E+02
9.8559891E-06,4.5154221E+01,-7.4825E-02,-2.10118E-01,1.5911113E+02,1.048744E-05,8.5313702E+01,8.712E-02,-9.2618E-02,2.9532298E+02,1.5776301E-05,1.3018414E+02,4.3139E-02,-9.949E-02,2.1202309E+02
5.0313121E-06,4.5154163E+01,-9.7093E-02,-2.26845E-01,1.591122E+02,1.0580448E-05,8.5312607E+01,4.2989E-02,2.907E-02,2.9531958E+02,1.527039E-05,1.3018391E+02,-5.0355E-02,-4.77E-04,2.1202312E+02
4.9784152E-06,4.5154359E+01,-6.659E-02,-1.84203E-01,1.5911015E+02,1.2675962E-05,8.5312397E+01,2.4292E-02,-1.3197E-01,2.9532235E+02,1.6581253E-05,1.3018391E+02,-9.403E-03,-1.18494E-01,2.1202307E+02
1.1946184E-05,4.5154285E+01,-7.1149E-02,-1.77619E-01,1.5911078E+02,1.3962407E-05,8.531401E+01,3.1934E-02,-9.7744E-02,2.953194E+02,1.685773E-05,1.3018458E+02,-9.2E-03,-8.3955E-02,2.1202307E+02
1.73789E-05,4.5153799E+01,-6.2362E-02,-1.51094E-01,1.5911083E+02,1.4445162E-05,8.5317844E+01,1.67217E-01,-1.13769E-01,2.9532269E+02,1.5535898E-05,1.3018445E+02,1.39991E-01,-1.01051E-01,2.1202255E+02
7.6347232E-06,4.51537E+01,-1.01007E-01,-1.29637E-01,1.5911099E+02,1.3612909E-05,8.5315348E+01,1.72001E-01,-6.0136E-02,2.9532241E+02,1.2960044E-05,1.301842E+02,1.42429E-01,-5.7449E-02,2.1202115E+02
1.8123695E-05,4.5154187E+01,-7.9864E-02,-1.71774E-01,1.591097E+02,1.2111359E-05,8.5317315E+01,1.01053E-01,-1.18459E-01,2.9531927E+02,1.5193888E-05,1.3018443E+02,6.9113E-02,-1.09773E-01,2.1202408E+02
1.5170762E-05,4.5153963E+01,-1.32719E-01,-9.582E-02,1.5911089E+02,1.4118103E-05,8.5313978E+01,1.8845E-02,-5.8659E-02,2.9532178E+02,2.1308383E-05,1.3018496E+02,-3.9366E-02,-3.5498E-02,2.1202452E+02
1.1369865E-05,4.5154381E+01,-6.8458E-02,-1.58244E-01,1.5911046E+02,1.4409994E-05,8.5314408E+01,4.815E-02,-2.6996E-02,2.9531909E+02,1.7430998E-05,1.3018395E+02,-2.6661E-02,2.3341E-02,2.1202404E+02
8.1860173E-06,4.5154293E+01,-1.01402E-01,-1.47146E-01,1.5910999E+02,1.2065944E-05,8.5314421E+01,5.6013E-02,9.482E-03,2.9531649E+02,1.5577616E-05,1.3018395E+02,-3.1207E-02,2.1336E-02,2.1202304E+02
6.5790611E-06,4.5154753E+01,-2.7163E-02,-1.88883E-01,1.5911095E+02,1.1992612E-05,8.5313769E+01,3.2839E-02,9.139E-03,2.9531739E+02,1.1376992E-05,1.3018421E+02,-5.2178E-02,2.011E-03,2.1202335E+02
1.1307543E-05,4.5154887E+01,9.861E-03,-1.66204E-01,1.5911048E+02,1.2695646E-05,8.5312707E+01,2.8119E-02,-2.0339E-02,2.9531815E+02,1.6103459E-05,1.3018419E+02,-5.2434E-02,1.235E-03,2.1202365E+02
9.4099513E-06,4.5154423E+01,-1.0241E-01,-1.56262E-01,1.5911045E+02,1.2062835E-05,8.5314189E+01,-7.0862E-02,-1.9584E-02,2.953186E+02,1.1771425E-05,1.3018513E+02,-8.838E-02,-2.1105E-02,2.1202259E+02
1.9129517E-05,4.5154677E+01,-6.3915E-02,-1.03194E-01,1.5910959E+02,1.4528066E-05,8.5314022E+01,-2.7926E-02,8.9714E-02,2.9531682E+02,1.7343999E-05,1.3018572E+02,-5.494E-02,7.9876E-02,2.1202345E+02
6.2637038E-06,4.5154427E+01,-9.6723E-02,-1.80352E-01,1.591106E+02,1.085882E-05,8.5314264E+01,2.155E-03,7.3226E-02,2.9531977E+02,1.0850206E-05,1.3018383E+02,-5.5148E-02,4.9998E-02,2.1202404E+02
2.1828928E-05,4.5154594E+01,-5.0722E-02,-1.02852E-01,1.5910976E+02,1.4250412E-05,8.5314692E+01,6.6758E-02,-2.1297E-02,2.9531691E+02,1.7663171E-05,1.301856E+02,2.3755E-02,-6.612E-03,2.1202275E+02
1.4758309E-05,4.5154058E+01,-1.16266E-01,-1.03795E-01,1.5911104E+02,1.5762759E-05,8.5314518E+01,-1.1049E-02,2.7953E-02,2.9531743E+02,1.9409938E-05,1.3018532E+02,-5.2191E-02,3.5227E-02,2.1202264E+02
1.4592136E-05,4.5154027E+01,-1.10753E-01,-6.7549E-02,1.5911127E+02,1.4726142E-05,8.5312964E+01,6.7811E-02,8.6315E-02,2.9532072E+02,2.3376437E-05,1.3018488E+02,2.8523E-02,9.1677E-02,2.1202222E+02
6.2508881E-06,4.5153632E+01,-1.23153E-01,-1.42696E-01,1.5911149E+02,1.4077112E-05,8.5312989E+01,1.0694E-01,-5.4792E-02,2.9531972E+02,2.0005203E-05,1.30184E+02,7.9056E-02,-4.8911E-02,2.1202346E+02
2.3449934E-06,4.515406E+01,-8.7063E-02,-1.86046E-01,1.5911069E+02,1.189123E-05,8.5311721E+01,9.3874E-02,-1.09192E-01,2.9532191E+02,1.7013775E-05,1.3018338E+02,6.0173E-02,-1.06149E-01,2.1202305E+02
3.2340446E-06,4.5153689E+01,-9.4233E-02,-1.72993E-01,1.5910957E+02,1.177259E-05,8.5313537E+01,1.70343E-01,-1.27163E-01,2.9532202E+02,1.4904334E-05,1.3018282E+02,1.40302E-01,-1.19445E-01,2.1202334E+02
1.6098576E-06,4.5153867E+01,-7.343E-02,-2.02159E-01,1.5911058E+02,1.1610776E-05,8.5312146E+01,1.49296E-01,-1.51819E-01,2.953255E+02,1.5077267E-05,1.3018246E+02,1.20363E-01,-1.406E-01,2.1202408E+02
1.0508644E-05,4.5154027E+01,-1.23635E-01,-1.61729E-01,1.5911121E+02,1.0452026E-05,8.5316494E+01,1.25428E-01,1.00681E-01,2.9531759E+02,1.0929095E-05,1.3018463E+02,9.2821E-02,8.8323E-02,2.1202233E+02
1.3391704E-05,4.5154123E+01,-8.3984E-02,-1.09277E-01,1.5911063E+02,1.4908593E-05,8.5315595E+01,1.3014E-01,5.071E-03,2.9531998E+02,1.646131E-05,1.301844E+02,1.01963E-01,1.8997E-02,2.1202333E+02
7.7648151E-06,4.5153547E+01,-9.7703E-02,-4.0491E-02,1.5911044E+02,1.8264476E-05,8.5313396E+01,1.65712E-01,-5.376E-03,2.9532051E+02,2.4442157E-05,1.3018345E+02,1.4151E-01,1.1848E-02,2.1202363E+02
1.4610623E-05,4.5153974E+01,-9.4723E-02,-1.21126E-01,1.5911107E+02,1.5189287E-05,8.5314562E+01,1.05732E-01,-2.9E-04,2.953178E+02,2.0474803E-05,1.3018505E+02,7.7519E-02,1.3817E-02,2.1202237E+02
6.5823319E-06,4.5154315E+01,-8.6319E-02,-1.76904E-01,1.591095E+02,1.1007305E-05,8.5313321E+01,7.2496E-02,-9.7188E-02,2.9532366E+02,1.4868938E-05,1.3018345E+02,3.0723E-02,-9.6094E-02,2.1202411E+02
1.0613708E-05,4.5154063E+01,-1.30893E-01,-1.67831E-01,1.5911014E+02,1.1696524E-05,8.5315223E+01,1.8189E-02,9.069E-03,2.9531877E+02,1.505287E-05,1.3018435E+02,-6.0815E-02,3.028E-03,2.120234E+02
5.025185E-06,4.5154343E+01,-9.4368E-02,-1.43746E-01,1.5911136E+02,1.295095E-05,8.5312584E+01,-7.604E-03,1.02996E-01,2.9531904E+02,1.5397886E-05,1.3018419E+02,-3.9481E-02,9.0878E-02,2.1202265E+02
1.5404122E-05,4.5154337E+01,-9.8884E-02,-9.8991E-02,1.5911049E+02,1.5202806E-05,8.5314462E+01,-1.4156E-02,2.2155E-02,2.9531693E+02,1.7823189E-05,1.3018506E+02,-5.1216E-02,3.4505E-02,2.1202415E+02
1.0830465E-05,4.5154203E+01,-9.7284E-02,-1.16493E-01,1.5911061E+02,1.3887909E-05,8.5313133E+01,6.1063E-02,7.4416E-02,2.9532313E+02,1.8250681E-05,1.3018454E+02,1.9045E-02,8.064E-02,2.1202343E+02
6.5326577E-06,4.5154319E+01,-9.167E-02,-1.83642E-01,1.5911067E+02,1.1122795E-05,8.5312722E+01,1.17E-03,-5.3367E-02,2.953204E+02,1.6010007E-05,1.3018386E+02,-5.7542E-02,-4.0939E-02,2.1202418E+02
1.3112304E-05,4.5153989E+01,-1.18208E-01,-1.1845E-01,1.5911069E+02,1.2750409E-05,8.5312987E+01,5.5258E-02,-3.0373E-02,2.95323E+02,2.3357488E-05,1.3018452E+02,-2.8378E-02,-2.9846E-02,2.1202318E+02
1.5601278E-05,4.5154167E+01,-1.04174E-01,-1.1097E-01,1.591102E+02,1.3747764E-05,8.5313607E+01,5.0021E-02,-1.549E-02,2.9532061E+02,2.1736265E-05,1.3018494E+02,-3.6905E-02,3.928E-03,2.1202305E+02
6.7913066E-06,4.5154379E+01,-8.1421E-02,-1.78527E-01,1.5911078E+02,1.2692607E-05,8.5312975E+01,-3.4827E-02,-6.6283E-02,2.9531954E+02,1.5903516E-05,1.3018403E+02,-6.7331E-02,-4.3431E-02,2.1202467E+02
1.842474E-05,4.5154497E+01,-6.3446E-02,-1.32109E-01,1.5910951E+02,1.2255634E-05,8.5314027E+01,6.1304E-02,-6.225E-03,2.953178E+02,1.8167842E-05,1.3018533E+02,-2.1029E-02,-2.0392E-02,2.1202336E+02
1.6897646E-06,4.5154163E+01,-8.1396E-02,-1.43151E-01,1.5911058E+02,1.4640324E-05,8.5310619E+01,4.5455E-02,-1.1902E-01,2.9532388E+02,2.1492303E-05,1.3018381E+02,1.5609E-02,-1.05846E-01,2.1202245E+02
8.7174315E-06,4.5154083E+01,-1.29714E-01,-9.4273E-02,1.5911028E+02,1.3602223E-05,8.5313226E+01,5.6254E-02,-3.515E-02,2.9532107E+02,1.7694215E-05,1.3018462E+02,-5.761E-03,-3.8059E-02,2.1202343E+02
5.6461744E-06,4.5154177E+01,-1.1391E-01,-1.57304E-01,1.5911115E+02,1.2447708E-05,8.5313133E+01,-1.4744E-02,3.9146E-02,2.9532124E+02,1.3973273E-05,1.3018444E+02,-6.226E-02,1.8714E-02,2.1202235E+02
1.7261182E-05,4.5154457E+01,-6.8333E-02,-8.603E-02,1.5911112E+02,1.6867074E-05,8.5313489E+01,1.647E-03,6.9044E-02,2.9531884E+02,2.0679765E-05,1.3018544E+02,-3.4932E-02,7.1874E-02,2.1202296E+02
1.8203716E-05,4.5154596E+01,-6.3646E-02,-1.4303E-01,1.5911036E+02,1.2314267E-05,8.5314806E+01,-3.0873E-02,3.2729E-02,2.9531511E+02,1.5043956E-05,1.3018509E+02,-6.9052E-02,1.9219E-02,2.1202361E+02
7.6308848E-06,4.515437E+01,-9.3741E-02,-7.2491E-02,1.5911008E+02,1.5850547E-05,8.5311186E+01,-3.671E-03,2.5272E-02,2.9532335E+02,2.1311183E-05,1.3018493E+02,-4.896E-02,2.8607E-02,2.120232E+02
1.9073875E-05,4.5154288E+01,-1.05705E-01,-1.40013E-01,1.5911055E+02,1.2273516E-05,8.5316278E+01,2.3982E-02,3.0627E-02,2.9531828E+02,1.4378957E-05,1.3018532E+02,-5.412E-02,1.8469E-02,2.1202393E+02
1.4030778E-05,4.5154208E+01,-9.9287E-02,-8.9477E-02,1.5911048E+02,1.5522064E-05,8.5312785E+01,3.239E-03,9.752E-03,2.953185E+02,2.3783165E-05,1.3018487E+02,-5.0903E-02,2.841E-02,2.1202351E+02
6.0646075E-06,4.5154157E+01,-1.07751E-01,-1.52454E-01,1.5911051E+02,1.2919527E-05,8.531313E+01,7.216E-03,-5.4331E-02,2.9531998E+02,1.7258257E-05,1.3018376E+02,-5.5116E-02,-2.38E-02,2.1202331E+02
6.3639713E-06,4.51542E+01,-1.07935E-01,-1.66895E-01,1.591106E+02,1.1409177E-05,8.5311889E+01,2.1398E-02,1.437E-02,2.9532453E+02,1.7427207E-05,1.301839E+02,-5.7802E-02,-2.403E-03,2.120243E+02
1.6481292E-05,4.5154158E+01,-1.20251E-01,-1.1586E-01,1.5910951E+02,1.4029582E-05,8.5315158E+01,-1.7674E-02,-3.04E-03,2.9531906E+02,1.8272444E-05,1.3018556E+02,-5.8071E-02,1.0693E-02,2.1202313E+02
1.9606329E-05,4.5154263E+01,-1.22105E-01,-7.2099E-02,1.5911067E+02,1.5349128E-05,8.5315475E+01,-2.121E-02,1.00157E-01,2.9531922E+02,1.6778883E-05,1.3018636E+02,-4.6968E-02,9.0133E-02,2.1202254E+02
9.0472925E-06,4.5154218E+01,-1.17127E-01,-1.34838E-01,1.5911001E+02,1.2473583E-05,8.5314165E+01,2.3934E-02,1.1398E-01,2.9531896E+02,1.4825403E-05,1.3018428E+02,-1.1757E-02,1.04935E-01,2.1202438E+02
2.3064377E-05,4.5154403E+01,-8.7857E-02,-8.1683E-02,1.5911027E+02,1.5932193E-05,8.531451E+01,-1.7213E-02,-6.775E-03,2.9531754E+02,2.0163173E-05,1.3018584E+02,-5.3421E-02,2.6515E-02,2.1202426E+02
1.426114E-05,4.5154374E+01,-8.421E-02,-1.16296E-01,1.5911082E+02,1.470245E-05,8.5313919E+01,-3.209E-03,-3.9883E-02,2.9531952E+02,1.7997477E-05,1.3018483E+02,-5.679E-02,4.502E-03,2.1202304E+02
2.0118668E-05,4.5153936E+01,-1.23261E-01,-1.42617E-01,1.5911036E+02,1.4651467E-05,8.5316323E+01,1.7497E-02,-1.53512E-01,2.9532283E+02,1.9144315E-05,1.3018585E+02,-7.284E-03,-1.35241E-01,2.1202352E+02
8.8348278E-07,4.5153918E+01,-1.07988E-01,-1.30972E-01,1.5911127E+02,1.3040831E-05,8.5310371E+01,1.04712E-01,-3.2434E-02,2.9532309E+02,2.0615743E-05,1.3018359E+02,7.2754E-02,-3.6014E-02,2.1202294E+02
2.1404212E-05,4.5154122E+01,-8.5528E-02,-1.40737E-01,1.59111E+02,1.3352494E-05,8.5314822E+01,8.0915E-02,-3.5405E-02,2.9532002E+02,2.2209971E-05,1.3018536E+02,4.2182E-02,-3.4674E-02,2.120233E+02
1.1876047E-05,4.5153977E+01,-1.1365E-01,-1.5963E-01,1.5911035E+02,1.2467729E-05,8.5315952E+01,1.05144E-01,-5.0286E-02,2.9532232E+02,1.3455645E-05,1.3018447E+02,7.0284E-02,-5.0575E-02,2.1202205E+02
1.7649815E-05,4.5154316E+01,-1.1485E-01,-6.6083E-02,1.5910988E+02,1.3994132E-05,8.5317313E+01,9.657E-02,-2.6179E-02,2.9531857E+02,1.1059313E-05,1.3018515E+02,6.5838E-02,-1.6108E-02,2.1202375E+02
6.5735287E-06,4.5154231E+01,-9.449E-02,-1.25559E-01,1.5911075E+02,1.4286402E-05,8.5312134E+01,1.1445E-02,-6.5426E-02,2.9532101E+02,2.0198268E-05,1.3018421E+02,-4.3633E-02,-4.1049E-02,2.1202293E+02
9.9256544E-06,4.5154092E+01,-1.0125E-01,-2.06894E-01,1.5911034E+02,1.2123289E-05,8.5314613E+01,3.0232E-02,-1.75201E-01,2.9532233E+02,1.4935459E-05,1.3018462E+02,3.947E-03,-1.59942E-01,2.1202285E+02
4.8987754E-06,4.5154325E+01,-9.0124E-02,-1.67572E-01,1.5911076E+02,1.257042E-05,8.5313024E+01,2.5491E-02,5.2693E-02,2.9532001E+02,1.419734E-05,1.3018414E+02,-4.2069E-02,4.2248E-02,2.1202258E+02
1.0899445E-05,4.5154217E+01,-1.13689E-01,-1.48005E-01,1.591104E+02,1.2762921E-05,8.53141E+01,-1.7165E-02,7.6572E-02,2.9531898E+02,1.5597989E-05,1.301847E+02,-5.5594E-02,6.1556E-02,2.1202325E+02
5.5957253E-06,4.5154243E+01,-9.6865E-02,-2.00322E-01,1.5911123E+02,1.107601E-05,8.531394E+01,5.4129E-02,3.1451E-02,2.9531675E+02,1.2965856E-05,1.3018386E+02,-2.8903E-02,2.5233E-02,2.1202382E+02
1.0814426E-05,4.5154211E+01,-1.3124E-01,-1.21152E-01,1.5911136E+02,1.234401E-05,8.5314215E+01,-6.3106E-02,5.9086E-02,2.9532118E+02,1.4668172E-05,1.3018498E+02,-8.471E-02,4.1979E-02,2.120233E+02
1.8495358E-05,4.5154488E+01,-7.887E-02,-9.7728E-02,1.5911097E+02,1.5530276E-05,8.5315074E+01,1.6242E-02,3.9738E-02,2.9531738E+02,1.6465268E-05,1.3018479E+02,-3.583E-02,5.5564E-02,2.1202471E+02
1.1458089E-05,4.5153964E+01,-1.39906E-01,-1.19447E-01,1.5911058E+02,1.3631305E-05,8.5314107E+01,-4.5534E-02,1.1184E-02,2.9532305E+02,1.7373974E-05,1.3018474E+02,-6.7814E-02,1.9954E-02,2.1202396E+02
1.2606116E-05,4.5154242E+01,-1.17035E-01,-1.32646E-01,1.5911032E+02,1.3367439E-05,8.5315297E+01,-3.3054E-02,3.1543E-02,2.9531934E+02,1.4317818E-05,1.301847E+02,-6.4262E-02,2.9614E-02,2.1202465E+02
5.0687292E-06,4.5154599E+01,-1.11432E-01,-6.1044E-02,1.591095E+02,1.487147E-05,8.5310589E+01,-1.28027E-01,-3.976E-02,2.9531846E+02,2.1362007E-05,1.3018488E+02,-1.2791E-01,-2.434E-02,2.120236E+02
1.2644122E-05,4.5154595E+01,-1.00097E-01,-1.17353E-01,1.5911063E+02,1.46593E-05,8.5311919E+01,-1.56957E-01,-5.814E-02,2.9531582E+02,2.1085842E-05,1.3018557E+02,-1.53771E-01,-4.2012E-02,2.1202345E+02
1.0987972E-05,4.5154494E+01,-1.06621E-01,-1.07425E-01,1.5911022E+02,1.4341503E-05,8.5311533E+01,-1.32138E-01,1.919E-03,2.9531797E+02,2.1068452E-05,1.3018556E+02,-1.31186E-01,6.31E-03,2.120232E+02
6.0095781E-06,4.5154015E+01,-1.27334E-01,-1.70975E-01,1.591113E+02,1.1635581E-05,8.5312187E+01,-4.5151E-02,-3.074E-03,2.9532164E+02,1.7428937E-05,1.3018481E+02,-7.436E-02,-2.0871E-02,2.1202261E+02
1.707916E-05,4.515448E+01,-8.4102E-02,-1.1907E-01,1.5911114E+02,1.5747321E-05,8.5315065E+01,-4.5732E-02,-4.9067E-02,2.953166E+02,1.4368096E-05,1.3018582E+02,-7.2238E-02,-1.6885E-02,2.1202323E+02
1.5081784E-06,4.5154114E+01,-1.1659E-01,-1.56153E-01,1.5911019E+02,1.2396027E-05,8.5311708E+01,4.308E-03,-3.901E-02,2.9532258E+02,1.7064014E-05,1.3018348E+02,-5.7112E-02,-1.4298E-02,2.1202363E+02
9.5958955E-06,4.5154522E+01,-6.0965E-02,-1.36181E-01,1.5910996E+02,1.4544288E-05,8.5312861E+01,3.0963E-02,-3.153E-02,2.9532152E+02,1.7485492E-05,1.3018451E+02,-4.348E-02,4.471E-03,2.1202259E+02
1.9965572E-05,4.5154318E+01,-7.926E-02,-6.5926E-02,1.5911129E+02,1.67631E-05,8.5312023E+01,-2.7288E-02,-4.3566E-02,2.9531792E+02,2.7968682E-05,1.3018577E+02,-6.3952E-02,-3.04E-03,2.1202261E+02
1.2376213E-05,4.5154314E+01,-8.9876E-02,-1.48212E-01,1.5911026E+02,1.2838353E-05,8.5313848E+01,5.376E-03,-7.3966E-02,2.9531953E+02,1.818374E-05,1.3018464E+02,-4.7084E-02,-5.5969E-02,2.1202297E+02
1.4238785E-05,4.5154216E+01,-1.07833E-01,-1.81624E-01,1.5911054E+02,1.2302082E-05,8.5315898E+01,-2.0894E-02,-1.26413E-01,2.953164E+02,1.4700594E-05,1.3018525E+02,-4.8181E-02,-1.10155E-01,2.120231E+02
1.0445956E-05,4.5153789E+01,-1.43208E-01,-1.35447E-01,1.5910991E+02,1.1717741E-05,8.5314619E+01,1.02837E-01,-5.7553E-02,2.9532201E+02,1.7750064E-05,1.3018425E+02,6.5585E-02,-6.3406E-02,2.1202365E+02
1.7434316E-05,4.5154258E+01,-6.481E-02,-1.1486E-01,1.5910965E+02,1.5056309E-05,8.5312394E+01,8.5081E-02,-5.6614E-02,2.953239E+02,2.4816503E-05,1.3018513E+02,5.3976E-02,-4.8408E-02,2.120227E+02
9.0351315E-06,4.5153865E+01,-1.26779E-01,-1.26961E-01,1.5911073E+02,1.5334916E-05,8.5313939E+01,4.6471E-02,-5.2165E-02,2.953203E+02,1.8589342E-05,1.3018438E+02,-1.4949E-02,-3.4949E-02,2.1202303E+02
9.0767565E-06,4.5153817E+01,-1.09391E-01,-1.56914E-01,1.5911056E+02,1.2974223E-05,8.5314667E+01,1.39051E-01,-3.3363E-02,2.9532136E+02,1.5195291E-05,1.301845E+02,1.08991E-01,-3.5122E-02,2.1202214E+02
1.1361924E-05,4.5153894E+01,-1.09301E-01,-1.78283E-01,1.5911068E+02,1.2104746E-05,8.5314457E+01,7.2375E-02,-1.30285E-01,2.9532126E+02,1.9024763E-05,1.3018424E+02,4.0171E-02,-1.21635E-01,2.1202369E+02
1.3088172E-05,4.5154027E+01,-1.21579E-01,-1.04854E-01,1.5911024E+02,1.274035E-05,8.5316195E+01,1.10719E-01,-5.8405E-02,2.9532075E+02,1.5411438E-05,1.3018394E+02,8.2193E-02,-4.8707E-02,2.1202372E+02
7.0746891E-06,4.5153863E+01,-1.14509E-01,-9.2119E-02,1.5911119E+02,1.6535342E-05,8.5311165E+01,6.6436E-02,-3.9657E-02,2.953211E+02,2.4879867E-05,1.3018488E+02,3.7537E-02,-2.6811E-02,2.1202258E+02
9.93395E-06,4.5154374E+01,-8.2052E-02,-1.9434E-01,1.5911063E+02,1.1641402E-05,8.5315254E+01,5.4581E-02,7.931E-03,2.9531667E+02,1.2299998E-05,1.3018446E+02,-3.7882E-02,2.695E-03,2.1202285E+02
1.9839181E-05,4.5154155E+01,-7.9664E-02,-1.21842E-01,1.5911076E+02,1.5465146E-05,8.5315401E+01,1.03283E-01,-1.3959E-02,2.9531982E+02,1.8541275E-05,1.3018559E+02,7.5625E-02,-4.4E-04,2.1202331E+02
1.3449067E-05,4.5154511E+01,-2.3153E-02,-1.09452E-01,1.5911074E+02,1.5557782E-05,8.531298E+01,9.2863E-02,-3.0962E-02,2.953203E+02,2.0924959E-05,1.3018408E+02,6.7045E-02,-3.999E-03,2.1202413E+02
7.460916E-06,4.5154286E+01,-3.0576E-02,-1.74043E-01,1.5911169E+02,1.3769458E-05,8.5312696E+01,1.31589E-01,-3.5015E-02,2.9532212E+02,1.8402644E-05,1.3018357E+02,1.05327E-01,-2.5627E-02,2.1202394E+02
8.0472274E-06,4.5153948E+01,-1.03499E-01,-1.77376E-01,1.5911182E+02,1.3739337E-05,8.5313759E+01,3.9156E-02,-1.1758E-01,2.9531982E+02,1.7698306E-05,1.3018407E+02,5.848E-03,-1.03009E-01,2.120231E+02
1.9508512E-05,4.515514E+01,-3.0082E-02,-2.33253E-01,1.5910876E+02,1.3385331E-05,8.5312973E+01,-3.3332E-02,-3.10418E-01,2.9531337E+02,1.4654665E-05,1.3018693E+02,-4.0961E-02,-2.79891E-01,2.1202322E+02
1.5110122E-05,4.5154163E+01,-1.01005E-01,-1.68733E-01,1.5911078E+02,1.2491736E-05,8.5314842E+01,9.642E-03,-9.6921E-02,2.9531955E+02,1.687245E-05,1.3018532E+02,-3.1572E-02,-8.6783E-02,2.1202325E+02
1.8742371E-05,4.5154188E+01,-1.07E-01,-9.6938E-02,1.5911053E+02,1.5060283E-05,8.5315476E+01,5.9597E-02,-1.9765E-02,2.9531818E+02,1.8162568E-05,1.3018577E+02,5.886E-03,8.106E-03,2.1202314E+02
3.3519815E-06,4.5153743E+01,-1.45009E-01,-1.23622E-01,1.591106E+02,1.3677015E-05,8.5310856E+01,2.9593E-02,-3.9513E-02,2.9532474E+02,2.1139901E-05,1.3018424E+02,-4.1492E-02,-2.4965E-02,2.1202254E+02
4.4110135E-06,4.5153929E+01,-1.62792E-01,-8.1085E-02,1.5911013E+02,1.4911731E-05,8.531342E+01,-7.335E-02,5.195E-02,2.9531694E+02,1.5180778E-05,1.301844E+02,-8.2306E-02,5.3123E-02,2.1202432E+02
2.307079E-05,4.5154434E+01,-8.5228E-02,-9.0312E-02,1.5911035E+02,1.5277033E-05,8.5314916E+01,1.2115E-02,-5.3026E-02,2.9531824E+02,1.9113806E-05,1.3018568E+02,-4.8015E-02,-1.4284E-02,2.120247E+02
2.8954856E-05,4.5154541E+01,-9.8819E-02,-6.0577E-02,1.5910996E+02,1.5929676E-05,8.5316208E+01,-6.9564E-02,-2.4121E-02,2.9531286E+02,1.683709E-05,1.3018695E+02,-8.4672E-02,6.91E-04,2.1202391E+02
1.8659701E-05,4.5154422E+01,-7.7298E-02,-1.24112E-01,1.591101E+02,1.3631038E-05,8.5313576E+01,-2.6353E-02,-7.687E-02,2.9531709E+02,2.0659747E-05,1.301853E+02,-6.1766E-02,-5.2737E-02,2.1202416E+02
1.8904297E-05,4.5154408E+01,-1.16227E-01,-9.5092E-02,1.5911031E+02,1.3751927E-05,8.5314946E+01,-7.7847E-02,-2.5827E-02,2.9531784E+02,1.5717902E-05,1.3018601E+02,-9.1038E-02,-1.296E-02,2.1202317E+02
1.0054923E-06,4.5154196E+01,-8.987E-02,-1.35158E-01,1.5911125E+02,1.4688316E-05,8.5310222E+01,1.115E-02,-8.236E-03,2.9532229E+02,2.0934624E-05,1.3018441E+02,-5.3312E-02,5.264E-03,2.1202243E+02
8.0983974E-06,4.5153805E+01,-1.59656E-01,-1.15023E-01,1.5911154E+02,1.2919101E-05,8.5313476E+01,-4.0092E-02,8.62E-02,2.9532289E+02,1.6548362E-05,1.3018488E+02,-6.7679E-02,6.8552E-02,2.1202296E+02
1.3308334E-05,4.5154036E+01,-1.14999E-01,-1.21402E-01,1.5911118E+02,1.4624285E-05,8.531463E+01,5.1045E-02,-2.2943E-02,2.953193E+02,1.8412549E-05,1.30185E+02,-2.8381E-02,-9.97E-04,2.1202405E+02
1.6880148E-05,4.5154402E+01,-6.7315E-02,-1.12767E-01,1.5911055E+02,1.5038228E-05,8.5313323E+01,5.9947E-02,-2.2068E-02,2.9532278E+02,1.962188E-05,1.3018527E+02,3.919E-03,7.132E-03,2.1202307E+02
1.3007349E-05,4.5153984E+01,-9.732E-02,-7.5825E-02,1.5911021E+02,1.6327553E-05,8.5315073E+01,1.32124E-01,2.6129E-02,2.9532019E+02,1.8040192E-05,1.3018459E+02,1.04018E-01,4.0901E-02,2.1202293E+02
2.2476423E-06,4.5154145E+01,-5.92E-02,-9.2466E-02,1.5911067E+02,1.5911826E-05,8.5310134E+01,1.03893E-01,4.0641E-02,2.9532005E+02,2.7477142E-05,1.3018361E+02,7.1461E-02,5.5414E-02,2.1202298E+02
1.6033551E-06,4.5154344E+01,-5.0784E-02,-1.14098E-01,1.5911109E+02,1.6198122E-05,8.5310273E+01,7.1276E-02,2.7476E-02,2.9532341E+02,2.4135318E-05,1.3018359E+02,2.8939E-02,5.5293E-02,2.1202369E+02
8.8866164E-06,4.5154498E+01,-7.0027E-02,-1.42957E-01,1.5911038E+02,1.2053107E-05,8.5313127E+01,5.2208E-02,-2.8012E-02,2.9531996E+02,1.5747048E-05,1.301847E+02,-2.8324E-02,-4.1613E-02,2.1202265E+02
1.1516581E-05,4.5154198E+01,-1.00205E-01,-1.21726E-01,1.5911064E+02,1.4030063E-05,8.5313623E+01,5.944E-02,-4.6705E-02,2.9531985E+02,1.7783027E-05,1.3018488E+02,8.258E-03,-4.5693E-02,2.1202345E+02
1.3773907E-05,4.5153975E+01,-1.43284E-01,-7.7123E-02,1.5910942E+02,1.385955E-05,8.5314767E+01,6.4149E-02,-1.1255E-02,2.953232E+02,1.8264145E-05,1.3018513E+02,-3.377E-03,1.73E-04,2.1202276E+02
9.5113301E-06,4.5153857E+01,-1.36413E-01,-1.34133E-01,1.5911137E+02,1.3567064E-05,8.5315623E+01,7.5484E-02,-3.3964E-02,2.9531815E+02,1.3355849E-05,1.301846E+02,3.6829E-02,-3.3016E-02,2.1202355E+02
1.4528625E-05,4.5154102E+01,-9.9484E-02,-1.37219E-01,1.5911057E+02,1.4586475E-05,8.5314302E+01,4.3916E-02,-7.3078E-02,2.9532076E+02,1.9215233E-05,1.3018475E+02,-6.692E-03,-6.0522E-02,2.1202317E+02
1.2512589E-05,4.5153893E+01,-1.40595E-01,-1.18538E-01,1.5911066E+02,1.3275831E-05,8.53155E+01,6.6596E-02,-2.4556E-02,2.953219E+02,1.6576207E-05,1.3018455E+02,1.0412E-02,-2.3961E-02,2.1202397E+02
8.5403475E-06,4.5154072E+01,-1.0976E-01,-1.68956E-01,1.5911043E+02,1.3349443E-05,8.5314823E+01,3.634E-02,-1.38881E-01,2.9531848E+02,1.4063146E-05,1.3018422E+02,8.439E-03,-1.23406E-01,2.1202342E+02
1.1173126E-05,4.5154252E+01,-5.4557E-02,-1.28085E-01,1.5911044E+02,1.5035153E-05,8.5313592E+01,1.18979E-01,-4.5285E-02,2.9532273E+02,1.8537896E-05,1.3018385E+02,9.5002E-02,-2.8517E-02,2.1202375E+02
1.2319061E-05,4.5154461E+01,-7.3184E-02,-9.9369E-02,1.5911049E+02,1.5053041E-05,8.5313462E+01,5.6607E-02,-3.3047E-02,2.9532028E+02,1.7214274E-05,1.3018484E+02,4.907E-03,-1.9452E-02,2.1202314E+02
1.2794592E-05,4.5154229E+01,-1.00981E-01,-9.4798E-02,1.5911072E+02,1.4415193E-05,8.5312116E+01,1.0812E-02,-3.1294E-02,2.9532086E+02,2.2437099E-05,1.3018518E+02,-5.3548E-02,-4.416E-03,2.1202321E+02
9.6278163E-06,4.5154264E+01,-9.9583E-02,-1.58109E-01,1.5911007E+02,1.3190833E-05,8.5312635E+01,-5.5615E-02,-6.8449E-02,2.9532065E+02,1.8839365E-05,1.3018463E+02,-7.7681E-02,-4.7596E-02,2.1202426E+02
1.0117687E-05,4.5154271E+01,-1.07599E-01,-1.27715E-01,1.5911079E+02,1.415995E-05,8.5315259E+01,5.2583E-02,-9.934E-03,2.9532032E+02,1.2094684E-05,1.3018495E+02,-2.675E-02,1.2305E-02,2.1202285E+02
1.6239997E-05,4.5154025E+01,-1.11736E-01,-1.38334E-01,1.5911137E+02,1.3154374E-05,8.5316624E+01,8.0157E-02,-6.601E-03,2.9531635E+02,1.6777835E-05,1.3018403E+02,3.9959E-02,2.9886E-02,2.1202503E+02
9.4022955E-06,4.515416E+01,-7.7011E-02,-1.36356E-01,1.5911093E+02,1.5004076E-05,8.5312036E+01,7.2453E-02,-7.68E-03,2.9531976E+02,2.272586E-05,1.3018464E+02,3.3038E-02,1.4956E-02,2.1202261E+02
7.933126E-06,4.5154202E+01,-1.08828E-01,-1.06881E-01,1.5911075E+02,1.487669E-05,8.531228E+01,-1.5289E-02,8.3228E-02,2.9532243E+02,2.0697882E-05,1.3018431E+02,-4.5796E-02,7.8806E-02,2.1202309E+02
1.212586E-05,4.515425E+01,-9.797E-02,-1.13642E-01,1.5911084E+02,1.5192885E-05,8.5313286E+01,-2.383E-03,-5.067E-02,2.953199E+02,1.9543782E-05,1.3018517E+02,-5.6872E-02,-1.6571E-02,2.1202218E+02
8.5469401E-06,4.5154385E+01,-1.11535E-01,-3.509E-02,1.5911004E+02,1.6401598E-05,8.5313397E+01,-2.1989E-02,-1.253E-03,2.9531553E+02,1.7281524E-05,1.3018501E+02,-5.3488E-02,2.5091E-02,2.1202283E+02
1.5418766E-05,4.5154306E+01,-1.168E-01,-5.6536E-02,1.5911016E+02,1.5089116E-05,8.5314359E+01,2.407E-02,3.0022E-02,2.9531883E+02,1.6951162E-05,1.3018567E+02,-4.1158E-02,3.5436E-02,2.1202229E+02
1.2495595E-05,4.5154145E+01,-1.09322E-01,-1.4035E-01,1.5911129E+02,1.2501983E-05,8.5313851E+01,3.0896E-02,-3.2452E-02,2.9532153E+02,1.7454322E-05,1.3018449E+02,-4.634E-02,-1.6337E-02,2.1202484E+02
1.3887419E-05,4.5154076E+01,-1.20581E-01,-8.4029E-02,1.591098E+02,1.4167804E-05,8.531362E+01,5.8082E-02,-2.5916E-02,2.9532103E+02,2.1637509E-05,1.3018457E+02,3.432E-03,-7.684E-03,2.1202442E+02
1.1064563E-05,4.5154238E+01,-9.4539E-02,-1.50376E-01,1.5911077E+02,1.3022201E-05,8.5313669E+01,5.3345E-02,-3.4631E-02,2.9531995E+02,1.6066631E-05,1.3018471E+02,-1.3354E-02,-3.6649E-02,2.1202321E+02
8.8843308E-06,4.5154271E+01,-1.01064E-01,-1.77083E-01,1.591092E+02,1.0755021E-05,8.5314429E+01,7.0994E-02,-4.7672E-02,2.9531864E+02,1.4799405E-05,1.3018382E+02,1.3285E-02,-6.0398E-02,2.1202437E+02
1.4127615E-05,4.5153866E+01,-1.37686E-01,-1.06096E-01,1.5911059E+02,1.3617919E-05,8.5314591E+01,6.3858E-02,9.098E-03,2.9532019E+02,2.0343276E-05,1.3018507E+02,-2.084E-03,3.1656E-02,2.1202323E+02
7.4825109E-06,4.5153826E+01,-1.41467E-01,-1.67378E-01,1.5911093E+02,1.146497E-05,8.5313657E+01,5.5653E-02,-1.1677E-02,2.9532113E+02,1.7539101E-05,1.3018391E+02,-3.5345E-02,-1.834E-02,2.1202363E+02
5.5478832E-06,4.5154243E+01,-9.9498E-02,-1.55861E-01,1.5911085E+02,1.2851971E-05,8.531319E+01,5.8341E-02,-1.354E-03,2.9532041E+02,1.4393749E-05,1.3018385E+02,-1.7029E-02,2.1231E-02,2.1202444E+02
6.9210861E-06,4.5154454E+01,-7.3717E-02,-1.30501E-01,1.5911037E+02,1.3662571E-05,8.5313114E+01,4.0486E-02,-6.7742E-02,2.9531939E+02,1.5870757E-05,1.3018453E+02,-1.5134E-02,-6.23E-02,2.1202245E+02
1.1675695E-05,4.5154441E+01,-8.7995E-02,-1.655E-01,1.591103E+02,1.1073679E-05,8.531474E+01,1.4616E-02,-4.0249E-02,2.9531822E+02,1.3008316E-05,1.3018463E+02,-5.5176E-02,-3.4075E-02,2.1202298E+02
8.9404084E-06,4.5153987E+01,-1.25067E-01,-1.28677E-01,1.5910973E+02,1.269819E-05,8.5313795E+01,9.6704E-02,-3.2902E-02,2.9532491E+02,1.6400018E-05,1.3018415E+02,6.3939E-02,-3.2969E-02,2.1202374E+02
7.9812925E-06,4.5154497E+01,-4.2532E-02,-1.1375E-01,1.5911051E+02,1.4332241E-05,8.5311087E+01,6.8437E-02,7.41E-03,2.9532234E+02,2.2183351E-05,1.3018426E+02,1.8888E-02,3.4213E-02,2.120231E+02
1.0357366E-05,4.5154019E+01,-1.308E-01,-1.00971E-01,1.5911008E+02,1.260381E-05,8.5315323E+01,9.8572E-02,1.08068E-01,2.9532485E+02,1.3113812E-05,1.3018399E+02,6.3119E-02,1.07287E-01,2.1202383E+02
1.1420738E-05,4.5154146E+01,-1.24546E-01,-5.5331E-02,1.5911064E+02,1.5483017E-05,8.5313621E+01,1.8469E-02,1.12924E-01,2.9532115E+02,1.8217685E-05,1.3018501E+02,-9.184E-03,1.08798E-01,2.1202327E+02
5.3477596E-06,4.5154153E+01,-1.26426E-01,-8.0972E-02,1.5911025E+02,1.4531827E-05,8.5312733E+01,2.4539E-02,6.1338E-02,2.9532349E+02,1.6794937E-05,1.3018396E+02,-2.5762E-02,6.6703E-02,2.120232E+02
8.1312673E-06,4.5154274E+01,-8.8201E-02,-1.40724E-01,1.5911062E+02,1.3770714E-05,8.5312354E+01,-2.8462E-02,8.809E-03,2.9532197E+02,2.0577167E-05,1.3018407E+02,-6.3046E-02,2.0516E-02,2.1202357E+02
4.6987119E-06,4.5154257E+01,-1.12249E-01,-1.74014E-01,1.5911055E+02,1.2143635E-05,8.5313648E+01,-4.411E-02,2.2388E-02,2.953192E+02,1.2457457E-05,1.3018382E+02,-7.301E-02,1.5649E-02,2.1202357E+02
1.224177E-05,4.5154412E+01,-1.10903E-01,-6.6129E-02,1.5910939E+02,1.4640585E-05,8.5314303E+01,4.9724E-02,3.9706E-02,2.9531735E+02,1.4974281E-05,1.301856E+02,-7.384E-03,4.8867E-02,2.1202322E+02
3.2440732E-06,4.5154143E+01,-1.02714E-01,-1.22388E-01,1.5911041E+02,1.3943788E-05,8.5311538E+01,5.7738E-02,-2.0974E-02,2.9532097E+02,2.0190562E-05,1.3018368E+02,-1.445E-03,-1.0304E-02,2.1202429E+02
1.4979126E-05,4.5154045E+01,-1.02293E-01,-1.68804E-01,1.5911079E+02,1.2912983E-05,8.5315491E+01,5.8796E-02,-7.3186E-02,2.9531805E+02,1.7505796E-05,1.3018468E+02,1.2373E-02,-6.9626E-02,2.1202423E+02
6.8626508E-06,4.5154371E+01,-4.8268E-02,-1.28863E-01,1.5911043E+02,1.5786651E-05,8.5311566E+01,6.3369E-02,-1.29662E-01,2.953218E+02,2.1063058E-05,1.3018447E+02,3.805E-02,-1.15091E-01,2.1202294E+02
7.5367474E-06,4.5153719E+01,-1.48469E-01,-1.62565E-01,1.5910976E+02,1.1728884E-05,8.5315373E+01,1.03588E-01,-8.8693E-02,2.9532155E+02,1.2478124E-05,1.301839E+02,6.7976E-02,-8.9306E-02,2.1202391E+02
5.6376506E-06,4.515382E+01,-1.37256E-01,-1.50501E-01,1.5911116E+02,1.307022E-05,8.5313253E+01,2.9343E-02,-1.08136E-01,2.9531977E+02,1.7280002E-05,1.3018371E+02,-7.291E-03,-9.3742E-02,2.120237E+02
9.7938626E-06,4.5154057E+01,-1.07168E-01,-1.69258E-01,1.5911168E+02,1.1770121E-05,8.5313043E+01,3.3167E-02,-6.0471E-02,2.9532185E+02,1.8700119E-05,1.3018435E+02,-3.0837E-02,-5.7716E-02,2.120235E+02
5.7096736E-06,4.5154579E+01,-3.2765E-02,-1.63407E-01,1.5911095E+02,1.3345878E-05,8.5312271E+01,6.0748E-02,-2.0496E-02,2.9532058E+02,1.7308664E-05,1.301837E+02,8.068E-03,-4.52E-03,2.1202405E+02
1.5452507E-05,4.5153926E+01,-1.1943E-01,-7.5032E-02,1.5910988E+02,1.5391994E-05,8.5315677E+01,1.19548E-01,-1.39E-02,2.9532045E+02,1.738196E-05,1.3018509E+02,9.366E-02,-7.82E-04,2.1202356E+02
1.7962123E-05,4.5153802E+01,-1.23367E-01,-9.562E-02,1.5911089E+02,1.4787247E-05,8.5314433E+01,8.4895E-02,3.7139E-02,2.9532212E+02,2.4398475E-05,1.3018523E+02,4.393E-02,5.4777E-02,2.1202313E+02
1.6010715E-05,4.515409E+01,-1.09444E-01,-4.784E-02,1.5911182E+02,1.7821892E-05,8.5314752E+01,3.8878E-02,1.13569E-01,2.9531613E+02,2.0718119E-05,1.3018513E+02,1.024E-02,1.15752E-01,2.1202281E+02
1.1258094E-05,4.5153892E+01,-1.4295E-01,-9.7484E-02,1.5911016E+02,1.325007E-05,8.5313462E+01,3.5059E-02,1.04175E-01,2.953219E+02,2.0455317E-05,1.3018431E+02,-8.94E-04,1.00932E-01,2.1202397E+02
1.3020269E-06,4.5153999E+01,-1.31307E-01,-1.34552E-01,1.5911075E+02,1.2554754E-05,8.5312096E+01,4.6295E-02,5.0324E-02,2.9532032E+02,1.5627615E-05,1.301833E+02,-1.7851E-02,5.7875E-02,2.1202301E+02
1.3463223E-05,4.5154026E+01,-1.34997E-01,-8.102E-02,1.5911061E+02,1.4351643E-05,8.5313973E+01,3.913E-03,1.06096E-01,2.9531978E+02,1.9527103E-05,1.3018495E+02,-2.8621E-02,9.8688E-02,2.1202337E+02
8.8294335E-06,4.515409E+01,-1.20973E-01,-1.4618E-01,1.5910965E+02,1.2509519E-05,8.5314382E+01,6.8474E-02,-9.497E-03,2.953188E+02,1.5943294E-05,1.3018422E+02,2.0328E-02,-7.788E-03,2.1202419E+02
1.0081369E-05,4.5154118E+01,-1.13052E-01,-1.25712E-01,1.5911049E+02,1.2808459E-05,8.5313948E+01,7.7573E-02,-2.2423E-02,2.9531865E+02,1.666283E-05,1.3018486E+02,3.4134E-02,-3.2924E-02,2.1202223E+02
1.3880103E-05,4.5154043E+01,-1.25419E-01,-9.118E-02,1.5911169E+02,1.4604099E-05,8.5316127E+01,6.9153E-02,-2.5185E-02,2.9531712E+02,1.4650328E-05,1.3018489E+02,2.9714E-02,-1.592E-03,2.120233E+02
3.6297024E-06,4.5153936E+01,-1.17531E-01,-1.0521E-01,1.5911108E+02,1.552481E-05,8.5311604E+01,7.9443E-02,-7.876E-03,2.9532178E+02,1.9158197E-05,1.3018444E+02,4.6503E-02,1.0597E-02,2.1202244E+02
5.8881662E-06,4.5154217E+01,-9.9275E-02,-1.26791E-01,1.591107E+02,1.447604E-05,8.5313009E+01,4.1641E-02,-6.1944E-02,2.9531994E+02,1.633948E-05,1.3018402E+02,-1.0391E-02,-4.7796E-02,2.12023E+02
1.4470805E-05,4.5154098E+01,-1.11765E-01,-1.46251E-01,1.5911085E+02,1.2205043E-05,8.531502E+01,5.0307E-02,-2.4276E-02,2.9531876E+02,1.8698797E-05,1.3018443E+02,-3.9039E-02,-1.4399E-02,2.1202455E+02
1.393658E-05,4.5154394E+01,-4.0613E-02,-1.56404E-01,1.5911101E+02,1.3149914E-05,8.5311407E+01,6.1542E-02,1.0992E-02,2.9531651E+02,2.3690761E-05,1.3018514E+02,-1.0384E-02,1.2508E-02,2.1202334E+02
8.8983029E-06,4.5154021E+01,-1.3542E-01,-9.3109E-02,1.5910986E+02,1.401446E-05,8.5313548E+01,5.5865E-02,-9.712E-03,2.953217E+02,1.7326973E-05,1.3018466E+02,-2.2415E-02,1.2482E-02,2.1202371E+02
1.7367297E-05,4.515405E+01,-1.13915E-01,-9.8514E-02,1.5911112E+02,1.5376769E-05,8.5314133E+01,2.2386E-02,-2.5243E-02,2.9532156E+02,2.3167732E-05,1.3018488E+02,-4.7306E-02,2.17E-02,2.120242E+02
1.0206853E-05,4.5154904E+01,-1.4115E-02,-1.52302E-01,1.5910951E+02,1.2703921E-05,8.5313883E+01,-1.8823E-02,2.4623E-02,2.9531718E+02,1.2808435E-05,1.301835E+02,-5.9866E-02,3.1682E-02,2.1202526E+02
4.2566026E-06,4.5154512E+01,-4.922E-02,-1.21722E-01,1.5911047E+02,1.4115893E-05,8.5310155E+01,2.5073E-02,1.546E-03,2.9532315E+02,2.2374335E-05,1.3018406E+02,-5.1312E-02,1.5731E-02,2.1202287E+02
1.2554283E-05,4.5154436E+01,-7.274E-02,-1.23249E-01,1.5911062E+02,1.4703249E-05,8.5312333E+01,-5.0796E-02,-6.6826E-02,2.9531837E+02,2.2034914E-05,1.3018472E+02,-7.6788E-02,-3.6368E-02,2.1202373E+02
1.3285051E-05,4.5154355E+01,-1.08193E-01,-8.152E-02,1.5911065E+02,1.5609501E-05,8.5314248E+01,-5.7931E-02,1.3818E-02,2.9531444E+02,1.8807603E-05,1.301851E+02,-7.1559E-02,3.0051E-02,2.1202402E+02
2.6687724E-06,4.5154533E+01,-7.0591E-02,-4.7784E-02,1.5910985E+02,1.7636155E-05,8.5310969E+01,4.4827E-02,3.0403E-02,2.9532014E+02,2.1246296E-05,1.3018434E+02,-5.601E-03,5.6609E-02,2.1202356E+02
1.4685832E-05,4.5154398E+01,-8.0451E-02,-1.20259E-01,1.5910991E+02,1.3769747E-05,8.5313048E+01,3.2755E-02,3.057E-03,2.9531963E+02,1.9804845E-05,1.3018512E+02,-4.8101E-02,1.0632E-02,2.1202436E+02
6.598022E-06,4.5154017E+01,-9.4423E-02,-1.41559E-01,1.5911069E+02,1.4769229E-05,8.5312569E+01,6.8177E-02,-8.0649E-02,2.9532014E+02,2.0872939E-05,1.301841E+02,3.209E-02,-7.1914E-02,2.1202191E+02
8.1541086E-06,4.5154519E+01,-4.7309E-02,-2.10029E-01,1.5911044E+02,1.1265318E-05,8.5311688E+01,-2.4144E-02,-1.49273E-01,2.9531957E+02,1.8762702E-05,1.3018411E+02,-4.8669E-02,-1.33145E-01,2.1202354E+02
1.3453966E-05,4.5154367E+01,-7.522E-02,-1.62499E-01,1.5911014E+02,1.2944555E-05,8.5315693E+01,8.2541E-02,9.41E-04,2.9531702E+02,1.3287079E-05,1.3018496E+02,4.249E-02,8.822E-03,2.1202198E+02
1.5457826E-05,4.5154341E+01,-1.04768E-01,-1.15499E-01,1.5911017E+02,1.3193863E-05,8.5314278E+01,8.555E-03,-7.4403E-02,2.9531992E+02,1.5921423E-05,1.3018547E+02,-3.5784E-02,-6.198E-02,2.1202387E+02
1.2421848E-05,4.5153901E+01,-1.19836E-01,-9.0393E-02,1.5911095E+02,1.5803996E-05,8.5312502E+01,5.3222E-02,-3.2428E-02,2.9532077E+02,2.5710089E-05,1.3018466E+02,7.36E-03,3.596E-03,2.1202439E+02
1.0545244E-05,4.5153699E+01,-1.13768E-01,-1.49194E-01,1.5911048E+02,1.1946938E-05,8.5315205E+01,1.63561E-01,-1.3672E-02,2.9532418E+02,1.7451022E-05,1.3018374E+02,1.33451E-01,-1.3682E-02,2.12024E+02
1.4386673E-05,4.5154156E+01,-5.2125E-02,-2.00694E-01,1.5911026E+02,1.1319725E-05,8.5317827E+01,1.77234E-01,-4.2348E-02,2.9531781E+02,1.0603719E-05,1.3018399E+02,1.45019E-01,-4.097E-02,2.1202311E+02
8.2674982E-06,4.5154001E+01,-1.33267E-01,-9.2071E-02,1.5911063E+02,1.446682E-05,8.5313305E+01,5.9909E-02,-2.8665E-02,2.9532383E+02,1.7241326E-05,1.3018433E+02,9.95E-03,-1.6119E-02,2.1202379E+02
7.8755917E-06,4.5154313E+01,-7.4449E-02,-1.96003E-01,1.5911128E+02,1.1245477E-05,8.5312908E+01,6.715E-02,1.6701E-02,2.9532052E+02,1.6278609E-05,1.3018385E+02,-1.0124E-02,2.4386E-02,2.1202371E+02
2.000147E-05,4.515448E+01,-7.4264E-02,-1.53138E-01,1.5911094E+02,1.250827E-05,8.5314802E+01,-6.4709E-02,-2.0065E-02,2.9531483E+02,1.745371E-05,1.3018558E+02,-8.5384E-02,-1.1739E-02,2.1202294E+02
1.9156206E-05,4.5154841E+01,-2.5843E-02,-1.47425E-01,1.5910894E+02,1.3572359E-05,8.5313082E+01,-7.0323E-02,-2.2828E-02,2.9531605E+02,1.8029812E-05,1.301853E+02,-8.7025E-02,-5.774E-03,2.1202336E+02
1.2035528E-05,4.5154004E+01,-1.22952E-01,-1.50108E-01,1.5910967E+02,1.1510304E-05,8.5315248E+01,8.732E-02,-9.703E-02,2.9532213E+02,1.6347905E-05,1.3018379E+02,5.0899E-02,-9.3444E-02,2.1202501E+02
1.6894844E-05,4.5154228E+01,-9.109E-02,-1.53313E-01,1.5911101E+02,1.387925E-05,8.5314432E+01,-1.8056E-02,-1.05044E-01,2.953148E+02,1.9828918E-05,1.3018551E+02,-4.6609E-02,-8.6385E-02,2.1202347E+02
1.5435634E-05,4.5154098E+01,-9.7388E-02,-1.62865E-01,1.5911074E+02,1.3246901E-05,8.531779E+01,1.07127E-01,-7.8067E-02,2.9532004E+02,1.0669795E-05,1.3018529E+02,7.2367E-02,-7.7688E-02,2.1202213E+02
1.3821641E-05,4.5153963E+01,-1.02782E-01,-1.41075E-01,1.5911082E+02,1.3273572E-05,8.5316065E+01,1.20414E-01,-2.1551E-02,2.9531795E+02,1.6571789E-05,1.3018472E+02,8.9992E-02,-1.9172E-02,2.1202332E+02
2.7617133E-05,4.5154086E+01,-1.20399E-01,-8.5004E-02,1.5911073E+02,1.4608862E-05,8.5317953E+01,6.7475E-02,-4.4384E-02,2.9532012E+02,1.7880057E-05,1.3018643E+02,2.3427E-02,-4.0239E-02,2.1202302E+02
5.9145726E-06,4.5154438E+01,-9.5056E-02,-1.43048E-01,1.5910962E+02,1.2070858E-05,8.5313028E+01,-7.904E-03,5.1576E-02,2.9532042E+02,1.4754308E-05,1.3018399E+02,-5.7851E-02,3.466E-02,2.1202362E+02
1.7421753E-05,4.5154325E+01,-6.8477E-02,-1.27687E-01,1.5911111E+02,1.4888773E-05,8.5312568E+01,-2.5586E-02,2.5688E-02,2.9532338E+02,2.3976005E-05,1.3018451E+02,-5.8605E-02,3.8443E-02,2.1202403E+02
6.3022412E-06,4.5154204E+01,-1.00371E-01,-1.99041E-01,1.5910992E+02,1.0564974E-05,8.5313286E+01,4.2517E-02,-1.10287E-01,2.9532039E+02,1.5036537E-05,1.3018367E+02,-1.66E-04,-1.06657E-01,2.1202379E+02
1.7174935E-05,4.5153897E+01,-1.30474E-01,-8.3654E-02,1.5911095E+02,1.4699447E-05,8.5314461E+01,5.6613E-02,-2.7883E-02,2.953201E+02,2.286071E-05,1.3018541E+02,-4.015E-03,-2.0934E-02,2.1202354E+02
6.3588144E-06,4.5154287E+01,-1.09042E-01,-2.40812E-01,1.5910957E+02,9.8762895E-06,8.5314874E+01,-1.532E-03,-2.07498E-01,2.9532019E+02,1.0281706E-05,1.3018389E+02,-2.4943E-02,-1.90057E-01,2.1202331E+02
1.2649489E-05,4.5154274E+01,-8.476E-02,-1.42586E-01,1.5911117E+02,1.4327549E-05,8.5312322E+01,-5.8686E-02,-6.4508E-02,2.9531811E+02,2.1474502E-05,1.3018532E+02,-8.0453E-02,-4.2087E-02,2.1202232E+02
2.0554998E-05,4.5154523E+01,-8.7771E-02,-1.13085E-01,1.5910926E+02,1.2392946E-05,8.5315366E+01,1.0008E-02,-6.2078E-02,2.9531922E+02,1.482455E-05,1.3018552E+02,-5.0412E-02,-4.5772E-02,2.1202353E+02
1.5427251E-05,4.5154165E+01,-8.6219E-02,-1.33309E-01,1.591096E+02,1.4118301E-05,8.5314765E+01,8.8606E-02,-7.2355E-02,2.9532051E+02,1.9511101E-05,1.3018441E+02,5.9502E-02,-6.0869E-02,2.1202396E+02
1.3829248E-05,4.5154199E+01,-2.9922E-02,-1.74439E-01,1.591105E+02,1.24428E-05,8.5315856E+01,1.59179E-01,-1.12591E-01,2.9531986E+02,1.4365408E-05,1.3018411E+02,1.29302E-01,-1.05449E-01,2.1202357E+02
8.1805811E-06,4.5153844E+01,-7.8076E-02,-2.05125E-01,1.5911019E+02,1.1953786E-05,8.531371E+01,1.20307E-01,-1.69321E-01,2.9532218E+02,1.946477E-05,1.3018352E+02,9.1522E-02,-1.56937E-01,2.1202363E+02
1.4472325E-05,4.5154213E+01,-1.10072E-01,-1.06891E-01,1.5911041E+02,1.5413141E-05,8.5315013E+01,2.3796E-02,-5.2289E-02,2.9531924E+02,1.6541958E-05,1.3018488E+02,-4.0629E-02,-1.5128E-02,2.1202397E+02
1.1807145E-05,4.5154415E+01,-5.8933E-02,-1.03532E-01,1.5910959E+02,1.4318725E-05,8.5312156E+01,8.5057E-02,-5.4338E-02,2.9532328E+02,2.0972651E-05,1.3018468E+02,5.3746E-02,-4.9612E-02,2.1202337E+02
9.3305458E-06,4.5154248E+01,-8.0674E-02,-1.9809E-01,1.5911069E+02,1.0707359E-05,8.5314223E+01,9.4679E-02,-7.8388E-02,2.9532099E+02,1.3987747E-05,1.3018404E+02,5.1415E-02,-8.6357E-02,2.1202385E+02
6.210879E-06,4.5154147E+01,-1.13662E-01,-1.39578E-01,1.5911091E+02,1.3005144E-05,8.5313085E+01,4.9571E-02,7.917E-03,2.9532396E+02,1.5598656E-05,1.3018386E+02,-3.3545E-02,2.8303E-02,2.1202309E+02
1.5171594E-05,4.5154492E+01,-5.8221E-02,-1.20814E-01,1.591103E+02,1.4926617E-05,8.5313394E+01,3.9935E-02,3.0927E-02,2.9531694E+02,1.956704E-05,1.3018551E+02,-3.0241E-02,4.0069E-02,2.1202253E+02
1.1975798E-05,4.5153956E+01,-1.40187E-01,-1.01081E-01,1.5911044E+02,1.3115227E-05,8.5315148E+01,7.4487E-02,1.0781E-02,2.9531957E+02,1.5734052E-05,1.3018501E+02,3.1696E-02,2.105E-02,2.1202306E+02
4.5733355E-06,4.5154072E+01,-1.25954E-01,-1.49509E-01,1.5910992E+02,1.1758327E-05,8.5312701E+01,6.3259E-02,4.163E-03,2.9532096E+02,1.6147718E-05,1.3018358E+02,-2.2665E-02,1.1265E-02,2.1202366E+02
1.1472199E-05,4.5154142E+01,-8.4874E-02,-1.2563E-01,1.5911065E+02,1.5107566E-05,8.5315083E+01,1.14617E-01,3.0489E-02,2.9532184E+02,1.5405185E-05,1.3018429E+02,8.3458E-02,4.7196E-02,2.1202362E+02
5.8406605E-06,4.5153883E+01,-8.9327E-02,-1.57885E-01,1.5910917E+02,1.38238E-05,8.5312586E+01,1.20838E-01,-1.6883E-01,2.9532491E+02,1.9234449E-05,1.3018355E+02,9.5882E-02,-1.53282E-01,2.1202352E+02
1.407385E-05,4.5154246E+01,-1.12947E-01,-1.51263E-01,1.5911033E+02,1.1256457E-05,8.531534E+01,3.4238E-02,-5.4654E-02,2.9531921E+02,1.4773437E-05,1.3018471E+02,-3.3233E-02,-5.3688E-02,2.1202429E+02
1.5104271E-05,4.5154337E+01,-1.03978E-01,-1.39959E-01,1.5911054E+02,1.2567555E-05,8.5314426E+01,-5.6747E-02,3.9076E-02,2.9531909E+02,1.6019128E-05,1.3018516E+02,-8.1057E-02,2.7237E-02,2.1202345E+02
1.1264825E-05,4.5153944E+01,-1.42608E-01,-1.1458E-01,1.5911108E+02,1.3750092E-05,8.5314948E+01,-2.8695E-02,5.9882E-02,2.9531846E+02,1.7071072E-05,1.3018454E+02,-6.1026E-02,5.4033E-02,2.1202346E+02
6.6296754E-06,4.5154282E+01,-1.07292E-01,-8.8805E-02,1.5911052E+02,1.5381124E-05,8.5311991E+01,-3.3288E-02,-7.352E-03,2.953207E+02,1.8791706E-05,1.3018493E+02,-6.2272E-02,9.99E-03,2.1202245E+02
1.4604655E-05,4.5154126E+01,-1.3854E-01,-1.33396E-01,1.5910977E+02,1.1967956E-05,8.5315965E+01,-2.88E-02,-9.1057E-02,2.9531887E+02,1.52896E-05,1.3018499E+02,-6.4311E-02,-7.271E-02,2.1202307E+02
6.0942997E-06,4.5153686E+01,-8.618E-02,-1.43741E-01,1.5911024E+02,1.3766272E-05,8.5312842E+01,1.50683E-01,-1.42309E-01,2.9532332E+02,2.1373973E-05,1.301832E+02,1.23264E-01,-1.29407E-01,2.1202268E+02
1.3147484E-05,4.5153758E+01,-7.6197E-02,-1.428E-01,1.5911113E+02,1.4718666E-05,8.5314981E+01,1.56787E-01,-4.4289E-02,2.9532281E+02,2.1063367E-05,1.301839E+02,1.31849E-01,-3.1722E-02,2.1202411E+02
5.8289169E-06,4.5154091E+01,-1.16664E-01,-1.36779E-01,1.5911062E+02,1.2574727E-05,8.5312624E+01,6.6484E-02,1.8492E-02,2.9532082E+02,1.71452E-05,1.3018424E+02,-4.165E-03,3.0703E-02,2.1202191E+02
1.5106731E-05,4.5154193E+01,-1.09229E-01,-1.36309E-01,1.5911068E+02,1.3618195E-05,8.5316751E+01,5.6667E-02,-2.7308E-02,2.953141E+02,1.315829E-05,1.3018466E+02,-2.0948E-02,2.613E-03,2.1202343E+02
1.2624425E-05,4.515438E+01,-6.0348E-02,-1.3873E-01,1.5911155E+02,1.5504275E-05,8.5313603E+01,5.7492E-02,-2.4265E-02,2.9531674E+02,1.7782802E-05,1.3018496E+02,4.025E-03,1.214E-02,2.120228E+02
1.145104E-05,4.5154152E+01,-1.10953E-01,-1.70431E-01,1.5911115E+02,1.2429128E-05,8.5316396E+01,7.5145E-02,3.126E-03,2.9531611E+02,1.0909924E-05,1.3018461E+02,2.9097E-02,1.2155E-02,2.1202327E+02
7.1207231E-06,4.5153984E+01,-8.617E-02,-1.71806E-01,1.5911013E+02,1.1843874E-05,8.5313837E+01,1.32674E-01,-1.11744E-01,2.9532229E+02,1.6218152E-05,1.3018362E+02,1.00834E-01,-1.08014E-01,2.1202315E+02
8.1221728E-06,4.5154623E+01,-2.5734E-02,-1.78693E-01,1.5911083E+02,1.2530381E-05,8.5312937E+01,7.4509E-02,3.461E-03,2.9531826E+02,1.6013202E-05,1.3018396E+02,2.9263E-02,1.7767E-02,2.1202439E+02
1.1892885E-05,4.5154377E+01,-7.9096E-02,-1.0784E-01,1.5911068E+02,1.3849077E-05,8.5313032E+01,5.7949E-02,-2.2901E-02,2.9531955E+02,1.9044081E-05,1.3018445E+02,-1.6916E-02,-3.261E-03,2.1202372E+02
8.8622223E-06,4.5154022E+01,-1.38428E-01,-1.26909E-01,1.5910981E+02,1.3421505E-05,8.5314731E+01,2.0811E-02,-7.0446E-02,2.9532132E+02,1.445516E-05,1.3018427E+02,-3.2942E-02,-5.1549E-02,2.1202417E+02
9.9803774E-06,4.5153987E+01,-1.37241E-01,-1.01374E-01,1.5911032E+02,1.3022991E-05,8.5313702E+01,5.3485E-02,6.672E-03,2.9532109E+02,1.8272708E-05,1.301847E+02,-3.206E-02,1.61E-02,2.1202271E+02
9.1616252E-06,4.5154195E+01,-9.1721E-02,-1.87411E-01,1.5911049E+02,1.1947052E-05,8.5314547E+01,8.0303E-02,-3.9366E-02,2.9531765E+02,1.4849956E-05,1.3018453E+02,2.9997E-02,-5.4513E-02,2.1202251E+02
1.3824719E-05,4.5154357E+01,-6.2606E-02,-1.35383E-01,1.5911114E+02,1.3237708E-05,8.5313119E+01,6.2786E-02,3.3161E-02,2.9532123E+02,2.007088E-05,1.3018446E+02,6.911E-03,5.2059E-02,2.1202427E+02
1.7548721E-05,4.5154454E+01,-7.0974E-02,-1.40638E-01,1.5911008E+02,1.2702074E-05,8.5314479E+01,5.8773E-02,2.875E-02,2.9532074E+02,1.6878361E-05,1.3018507E+02,-1.8109E-02,3.9919E-02,2.1202327E+02
1.5275042E-05,4.5154366E+01,-1.11911E-01,-1.36975E-01,1.5911035E+02,1.1074021E-05,8.5316073E+01,3.4458E-02,4.5451E-02,2.953191E+02,1.1995987E-05,1.3018534E+02,-5.2898E-02,1.2704E-02,2.1202305E+02
5.0697864E-06,4.5153942E+01,-1.44891E-01,-7.2177E-02,1.5910989E+02,1.5182076E-05,8.5311062E+01,-7.5018E-02,4.7831E-02,2.9531985E+02,2.4478923E-05,1.3018428E+02,-8.3546E-02,4.9975E-02,2.120241E+02
5.3401549E-06,4.5153961E+01,-1.53768E-01,-1.47339E-01,1.5911094E+02,1.1572136E-05,8.5313754E+01,-3.1446E-02,8.3736E-02,2.9531852E+02,1.4516056E-05,1.3018408E+02,-6.5702E-02,6.4148E-02,2.1202356E+02
5.1784065E-06,4.5153987E+01,-1.47055E-01,-2.00624E-01,1.5911124E+02,9.744717E-06,8.5313388E+01,-2.7316E-02,5.0948E-02,2.9532015E+02,1.4882042E-05,1.3018363E+02,-7.6048E-02,1.2337E-02,2.1202386E+02
1.1599326E-05,4.5154393E+01,-6.6292E-02,-1.67532E-01,1.5911013E+02,1.257021E-05,8.5311927E+01,-4.912E-03,-1.08263E-01,2.9532186E+02,2.0943421E-05,1.3018458E+02,-3.8507E-02,-9.3077E-02,2.1202356E+02
2.1251582E-06,4.5154027E+01,-9.1695E-02,-1.70836E-01,1.5911039E+02,1.3439525E-05,8.5312168E+01,8.4593E-02,-1.27093E-01,2.9532325E+02,1.6379063E-05,1.3018317E+02,5.6827E-02,-1.14555E-01,2.1202302E+02
5.9276076E-06,4.5153709E+01,-1.28895E-01,-1.50549E-01,1.5911161E+02,1.1463843E-05,8.5311849E+01,1.13668E-01,-2.0804E-02,2.9532511E+02,2.1012951E-05,1.3018344E+02,7.9126E-02,-2.6287E-02,2.1202313E+02
8.6858592E-06,4.5154006E+01,-1.18904E-01,-2.33731E-01,1.5911055E+02,1.0410043E-05,8.5316131E+01,4.6985E-02,-2.31224E-01,2.9531701E+02,1.1358743E-05,1.3018419E+02,2.3015E-02,-2.13162E-01,2.1202393E+02
1.0497135E-05,4.5154404E+01,-6.5958E-02,-1.85291E-01,1.5911012E+02,1.5265554E-05,8.5313888E+01,1.6066E-02,-1.93339E-01,2.9531964E+02,1.6367659E-05,1.3018448E+02,-1.757E-03,-1.69084E-01,2.1202315E+02
1.0164853E-05,4.5154009E+01,-1.07603E-01,-1.39071E-01,1.5911037E+02,1.4456812E-05,8.5314166E+01,8.068E-02,-4.0743E-02,2.9531971E+02,1.7615978E-05,1.3018457E+02,4.6207E-02,-3.3141E-02,2.1202304E+02
1.0576871E-05,4.5154424E+01,-5.1871E-02,-1.85151E-01,1.5911021E+02,1.19257E-05,8.5314107E+01,7.1981E-02,-1.47701E-01,2.9532032E+02,1.4413968E-05,1.3018401E+02,4.2266E-02,-1.36422E-01,2.1202427E+02
1.2111338E-05,4.5154188E+01,-1.09561E-01,-1.58943E-01,1.5911055E+02,1.2476694E-05,8.5315586E+01,3.8349E-02,-6.177E-02,2.9531794E+02,1.4049618E-05,1.3018419E+02,-2.106E-02,-4.9006E-02,2.1202471E+02
5.3954426E-06,4.515448E+01,-6.0297E-02,-1.28248E-01,1.5911142E+02,1.5438568E-05,8.5313025E+01,5.7221E-02,-2.5716E-02,2.9532003E+02,1.5065947E-05,1.3018457E+02,-4.315E-03,-7.685E-03,2.1202261E+02
1.067348E-05,4.5154401E+01,-5.583E-02,-1.44369E-01,1.5911154E+02,1.4154947E-05,8.5312677E+01,1.7317E-02,-3.9361E-02,2.9531651E+02,2.0533857E-05,1.3018454E+02,-4.8555E-02,-5.739E-03,2.1202337E+02
6.3270258E-06,4.5154762E+01,-1.4271E-02,-1.1097E-01,1.5911075E+02,1.7172853E-05,8.5310679E+01,-6.2429E-02,-3.4689E-02,2.9531902E+02,2.2384751E-05,1.3018507E+02,-7.8072E-02,-6.702E-03,2.1202234E+02
9.9267386E-06,4.5154593E+01,-4.9717E-02,-1.41031E-01,1.5910946E+02,1.2016558E-05,8.5311671E+01,-1.4156E-02,-5.9532E-02,2.9531996E+02,1.9463853E-05,1.3018452E+02,-5.753E-02,-4.5556E-02,2.1202401E+02
8.7445678E-06,4.5154421E+01,-9.701E-02,-9.1879E-02,1.5911034E+02,1.4655419E-05,8.5313571E+01,-1.7926E-02,-6.726E-03,2.9531797E+02,1.6138236E-05,1.3018475E+02,-5.687E-02,1.5213E-02,2.1202353E+02
1.9007427E-05,4.5154791E+01,-2.3068E-02,-1.01975E-01,1.5910994E+02,1.6314251E-05,8.5313244E+01,-4.5528E-02,1.3877E-02,2.9531482E+02,1.8796641E-05,1.3018566E+02,-6.2509E-02,3.2462E-02,2.1202417E+02
1.0166042E-05,4.5154446E+01,-9.1553E-02,-1.90204E-01,1.5911031E+02,1.0830732E-05,8.5314721E+01,-4.4322E-02,-1.11955E-01,2.9531779E+02,1.2995899E-05,1.3018395E+02,-7.154E-02,-9.2759E-02,2.1202384E+02
1.2340457E-05,4.5154395E+01,-8.3329E-02,-1.44395E-01,1.5911005E+02,1.3281159E-05,8.5313795E+01,-1.746E-03,-2.9033E-02,2.9531669E+02,1.7130168E-05,1.3018477E+02,-5.8422E-02,-5.21E-04,2.1202325E+02
1.5619902E-05,4.5154483E+01,-9.6337E-02,-1.4341E-01,1.5911019E+02,1.2266897E-05,8.5315905E+01,-5.3715E-02,-6.0122E-02,2.953154E+02,1.319438E-05,1.3018514E+02,-8.0228E-02,-4.1963E-02,2.1202389E+02
1.1569205E-05,4.5154367E+01,-9.1464E-02,-1.47282E-01,1.5911024E+02,1.3331347E-05,8.5313797E+01,-5.1153E-02,-3.4107E-02,2.9531903E+02,1.6927564E-05,1.3018472E+02,-7.5058E-02,-1.269E-02,2.120245E+02
1.09584E-05,4.5154479E+01,-8.7344E-02,-1.17643E-01,1.5911119E+02,1.6206427E-05,8.5313015E+01,-8.5038E-02,-5.2703E-02,2.9531918E+02,1.7919093E-05,1.3018525E+02,-9.6369E-02,-2.5632E-02,2.1202356E+02
1.321298E-05,4.515415E+01,-1.25747E-01,-1.6387E-01,1.5911006E+02,1.1336911E-05,8.5316077E+01,-2.9548E-02,-5.2022E-02,2.9531928E+02,1.5090503E-05,1.3018451E+02,-7.1906E-02,-3.2731E-02,2.1202309E+02
7.0791192E-06,4.5154097E+01,-1.26275E-01,-1.61941E-01,1.591105E+02,1.2382286E-05,8.5312767E+01,-4.0133E-02,-1.55108E-01,2.9532015E+02,1.8862363E-05,1.3018385E+02,-6.0265E-02,-1.32583E-01,2.1202394E+02
9.2475302E-06,4.5154212E+01,-1.08213E-01,-1.22384E-01,1.5910981E+02,1.3408034E-05,8.531367E+01,6.2485E-02,-3.7841E-02,2.9532236E+02,1.7116872E-05,1.3018445E+02,1.2681E-02,-3.8715E-02,2.1202351E+02
8.4611253E-06,4.515401E+01,-5.794E-02,-1.75448E-01,1.5911073E+02,1.1831731E-05,8.5314693E+01,1.73703E-01,-6.0595E-02,2.9532074E+02,1.466342E-05,1.3018381E+02,1.41003E-01,-6.187E-02,2.1202171E+02
8.0802655E-06,4.5153808E+01,-1.1202E-01,-1.07764E-01,1.5911103E+02,1.404025E-05,8.5314117E+01,1.30704E-01,-4.6333E-02,2.9532237E+02,1.9315663E-05,1.3018343E+02,1.03084E-01,-3.3778E-02,2.1202239E+02
7.6705515E-06,4.5154069E+01,-1.0478E-01,-1.28923E-01,1.5911014E+02,1.4973008E-05,8.531229E+01,5.9015E-02,-2.0023E-02,2.9532347E+02,2.0509238E-05,1.301842E+02,-2.168E-03,1.8488E-02,2.1202347E+02
9.0668751E-06,4.5154557E+01,-7.1455E-02,-1.84588E-01,1.5911007E+02,1.095858E-05,8.531592E+01,7.2821E-02,2.6606E-02,2.9531529E+02,8.464402E-06,1.3018443E+02,3.499E-03,2.6006E-02,2.1202184E+02
1.3944957E-05,4.5154455E+01,-5.204E-02,-1.94281E-01,1.5911027E+02,1.3651113E-05,8.531579E+01,3.7222E-02,-1.36168E-01,2.9531336E+02,1.3923728E-05,1.3018439E+02,6.862E-03,-1.1893E-01,2.1202361E+02
9.9471742E-06,4.5154631E+01,-4.55E-02,-1.50204E-01,1.5911015E+02,1.4027071E-05,8.5312805E+01,-1.457E-03,-8.2611E-02,2.9531879E+02,1.580232E-05,1.3018528E+02,-4.1144E-02,-6.7683E-02,2.1202252E+02
1.1524567E-05,4.5154657E+01,-3.7373E-02,-1.54796E-01,1.5911004E+02,1.2697584E-05,8.5313094E+01,3.7757E-02,3.3033E-02,2.9531966E+02,1.6333677E-05,1.301847E+02,-3.7863E-02,3.2412E-02,2.1202286E+02
1.1451926E-05,4.5154678E+01,-3.2752E-02,-2.22176E-01,1.5910968E+02,1.231239E-05,8.531161E+01,-1.0983E-02,-2.46092E-01,2.9531948E+02,2.0129087E-05,1.3018471E+02,-2.5387E-02,-2.20846E-01,2.1202365E+02
1.7143765E-05,4.5154093E+01,-1.09784E-01,-8.0664E-02,1.591099E+02,1.5136114E-05,8.5317386E+01,1.26217E-01,1.797E-02,2.9532023E+02,1.2536487E-05,1.3018499E+02,9.6103E-02,3.3913E-02,2.1202164E+02
4.6871066E-06,4.5153729E+01,-9.2593E-02,-9.1918E-02,1.5911029E+02,1.5709417E-05,8.5312986E+01,1.65292E-01,-3.7189E-02,2.9532393E+02,1.8590697E-05,1.3018372E+02,1.39628E-01,-2.689E-02,2.1202176E+02
8.5623449E-06,4.5153644E+01,-1.48656E-01,-1.58531E-01,1.5911055E+02,1.0804662E-05,8.5315174E+01,1.21916E-01,-1.00867E-01,2.9532449E+02,1.4815486E-05,1.3018401E+02,8.4733E-02,-1.04278E-01,2.1202257E+02
1.4234514E-05,4.515443E+01,-7.5616E-02,-1.35054E-01,1.5910995E+02,1.3630648E-05,8.5313999E+01,4.7555E-02,-3.191E-02,2.9532076E+02,1.6539366E-05,1.3018443E+02,-3.318E-02,-6.408E-03,2.120245E+02
2.4115081E-06,4.5154506E+01,-4.2414E-02,-1.60682E-01,1.5911066E+02,1.3488293E-05,8.5311105E+01,5.6268E-02,-1.7831E-02,2.9532165E+02,1.8262193E-05,1.3018402E+02,-2.4411E-02,-1.7499E-02,2.1202219E+02
6.8795002E-06,4.5154009E+01,-1.48737E-01,-8.2326E-02,1.5911093E+02,1.5040132E-05,8.5311638E+01,-8.0576E-02,1.01335E-01,2.9532117E+02,2.0339921E-05,1.3018496E+02,-9.074E-02,9.071E-02,2.1202277E+02
6.6483539E-06,4.5153838E+01,-1.22103E-01,-1.26796E-01,1.5911085E+02,1.420663E-05,8.5311021E+01,4.1147E-02,6.2931E-02,2.9532448E+02,2.3797324E-05,1.3018449E+02,-8.672E-03,6.6007E-02,2.1202292E+02
5.6592995E-06,4.5154078E+01,-1.38962E-01,-1.32837E-01,1.5910979E+02,1.2267951E-05,8.5313098E+01,-3.125E-03,6.4009E-02,2.9532099E+02,1.4731689E-05,1.3018453E+02,-5.1258E-02,4.2814E-02,2.120236E+02
1.1608778E-05,4.5154084E+01,-1.21966E-01,-1.39185E-01,1.5911037E+02,1.2708943E-05,8.5314636E+01,1.711E-03,1.5381E-02,2.953189E+02,1.7893732E-05,1.3018411E+02,-6.1157E-02,1.8445E-02,2.120234E+02
1.2601635E-05,4.5154372E+01,-1.11176E-01,-4.6974E-02,1.5911056E+02,1.7725934E-05,8.5313728E+01,-4.5458E-02,3.8639E-02,2.9531883E+02,1.8483848E-05,1.3018533E+02,-6.0425E-02,5.0861E-02,2.120236E+02
7.5704312E-06,4.515404E+01,-1.2072E-01,-1.58932E-01,1.5911092E+02,1.2950018E-05,8.5313907E+01,2.3177E-02,6.9123E-02,2.953219E+02,1.5583861E-05,1.301841E+02,-3.1134E-02,6.5685E-02,2.1202308E+02
3.4215687E-06,4.515443E+01,-8.7137E-02,-1.0831E-01,1.5911028E+02,1.4781486E-05,8.5311526E+01,-3.6763E-02,-2.9037E-02,2.9532112E+02,1.8117318E-05,1.3018453E+02,-6.6301E-02,-3.807E-03,2.1202204E+02
4.1771671E-06,4.5154251E+01,-7.6116E-02,-1.47878E-01,1.5911105E+02,1.334904E-05,8.5310144E+01,-1.225E-02,-6.542E-03,2.9532067E+02,2.3879907E-05,1.301838E+02,-5.6536E-02,9.879E-03,2.1202345E+02
1.1294887E-05,4.5154203E+01,-1.11094E-01,-1.1536E-01,1.5911015E+02,1.4554145E-05,8.5314283E+01,3.2282E-02,-6.0157E-02,2.9532032E+02,1.6501213E-05,1.3018544E+02,-2.5206E-02,-5.0509E-02,2.1202178E+02
9.0193033E-06,4.5154302E+01,-9.8045E-02,-1.63348E-01,1.5911082E+02,1.211427E-05,8.5314458E+01,2.1563E-02,1.08E-02,2.9531775E+02,1.3520484E-05,1.3018429E+02,-5.7271E-02,5.249E-03,2.1202384E+02
8.1453625E-06,4.5154318E+01,-1.09372E-01,-1.09202E-01,1.5910944E+02,1.3300024E-05,8.531262E+01,5.221E-03,-6.1636E-02,2.9532339E+02,1.7643225E-05,1.301843E+02,-5.0373E-02,-3.7562E-02,2.1202359E+02
9.4245001E-06,4.5154311E+01,-1.22168E-01,-1.8079E-02,1.5911037E+02,1.7481783E-05,8.5313084E+01,-5.6573E-02,2.6849E-02,2.9531715E+02,1.9558474E-05,1.3018511E+02,-6.9117E-02,4.2327E-02,2.1202226E+02
7.9099933E-06,4.5154344E+01,-1.23321E-01,-1.33405E-01,1.5911013E+02,1.2527834E-05,8.5313877E+01,-8.0041E-02,4.2865E-02,2.9532039E+02,1.3066976E-05,1.3018469E+02,-9.4615E-02,3.2981E-02,2.1202258E+02
6.922717E-06,4.5154064E+01,-1.56363E-01,-1.17944E-01,1.5910989E+02,1.1423894E-05,8.531351E+01,-5.1871E-02,8.6305E-02,2.9532128E+02,1.5336616E-05,1.3018445E+02,-8.2012E-02,6.1237E-02,2.120231E+02
8.5984945E-06,4.5154215E+01,-9.953E-02,-1.62435E-01,1.5911097E+02,1.2133032E-05,8.5312978E+01,1.8025E-02,3.9162E-02,2.953213E+02,1.7758225E-05,1.301842E+02,-5.1797E-02,2.6994E-02,2.1202328E+02
1.11384E-05,4.5154734E+01,-3.9996E-02,-1.56988E-01,1.591101E+02,1.2385743E-05,8.5314162E+01,2.46E-03,3.4562E-02,2.9531712E+02,1.2745531E-05,1.3018434E+02,-5.7094E-02,2.3413E-02,2.1202377E+02
1.5504419E-05,4.5154138E+01,-1.22632E-01,-9.4661E-02,1.591105E+02,1.4366117E-05,8.5314871E+01,-3.3144E-02,1.4763E-02,2.9531763E+02,1.9460658E-05,1.301849E+02,-6.4154E-02,2.5944E-02,2.1202372E+02
1.0458525E-05,4.5154217E+01,-8.8374E-02,-1.58964E-01,1.5911101E+02,1.1838534E-05,8.531119E+01,-1.4335E-02,6.2199E-02,2.9532254E+02,2.2829122E-05,1.3018457E+02,-6.3306E-02,3.5319E-02,2.1202335E+02
1.9400982E-05,4.515445E+01,-9.5805E-02,-7.588E-03,1.5911035E+02,1.7314289E-05,8.5313983E+01,6.396E-03,4.3921E-02,2.9531876E+02,2.0193379E-05,1.3018563E+02,-3.4508E-02,5.7131E-02,2.1202409E+02
2.0046867E-05,4.5154434E+01,-1.0096E-01,-2.559E-03,1.5911188E+02,1.802571E-05,8.5313515E+01,-3.7537E-02,1.26343E-01,2.9531702E+02,2.073359E-05,1.3018652E+02,-5.1248E-02,1.18208E-01,2.1202299E+02
1.2349516E-05,4.5154264E+01,-1.31922E-01,4.718E-03,1.5911118E+02,1.5872049E-05,8.5312112E+01,-6.5916E-02,1.32038E-01,2.9531991E+02,2.1182385E-05,1.3018536E+02,-7.4188E-02,1.21333E-01,2.1202476E+02
1.6229283E-05,4.515446E+01,-1.28796E-01,4.3536E-02,1.5911072E+02,1.6455903E-05,8.5312735E+01,-9.3775E-02,1.55794E-01,2.9531914E+02,2.0675176E-05,1.3018594E+02,-9.5685E-02,1.43837E-01,2.1202406E+02
1.325387E-05,4.5154758E+01,-9.6649E-02,-6.153E-03,1.5911024E+02,1.5473135E-05,8.5311928E+01,-1.06079E-01,7.5841E-02,2.9531821E+02,1.844666E-05,1.3018567E+02,-1.07764E-01,7.1509E-02,2.1202371E+02
1.1029525E-05,4.5154527E+01,-9.7993E-02,-7.609E-03,1.5910966E+02,1.5743176E-05,8.5312199E+01,-2.8176E-02,7.9281E-02,2.9531825E+02,2.0565769E-05,1.3018499E+02,-5.1429E-02,7.5506E-02,2.1202358E+02
1.6409398E-05,4.5154621E+01,-6.6572E-02,-6.1814E-02,1.5911075E+02,1.5624356E-05,8.5314115E+01,2.6081E-02,1.28914E-01,2.9531642E+02,1.6282649E-05,1.301854E+02,2.12E-04,1.23187E-01,2.1202333E+02
1.8710135E-05,4.5154526E+01,-6.2112E-02,-8.2317E-02,1.5911026E+02,1.5822242E-05,8.5314223E+01,5.4769E-02,4.3221E-02,2.95317E+02,1.8606456E-05,1.3018539E+02,6.878E-03,6.3478E-02,2.1202432E+02
1.797657E-05,4.5154547E+01,-8.031E-02,-1.05087E-01,1.5911025E+02,1.444054E-05,8.5314726E+01,-1.1963E-02,2.5632E-02,2.9532163E+02,1.4667214E-05,1.3018548E+02,-5.6681E-02,2.7293E-02,2.120228E+02
2.1443062E-05,4.5154333E+01,-1.02675E-01,-1.33236E-01,1.5911082E+02,1.3948266E-05,8.5316743E+01,-2.8658E-02,4.9809E-02,2.9531799E+02,1.3574213E-05,1.3018594E+02,-6.1805E-02,4.2156E-02,2.1202378E+02
2.2247532E-05,4.5154429E+01,-9.1525E-02,-6.3677E-02,1.5911042E+02,1.6549644E-05,8.5314639E+01,9.9E-03,7.481E-02,2.9531985E+02,1.899216E-05,1.3018616E+02,-2.7107E-02,7.6046E-02,2.1202341E+02
1.9944122E-05,4.5154484E+01,-9.5562E-02,-9.9275E-02,1.5910886E+02,1.4492478E-05,8.5315991E+01,3.1524E-02,1.2654E-02,2.9531588E+02,1.5306218E-05,1.3018525E+02,-4.0316E-02,3.5494E-02,2.1202507E+02
4.6741556E-06,4.5154068E+01,-1.24112E-01,-8.7326E-02,1.5911081E+02,1.3802617E-05,8.5310919E+01,-3.669E-03,7.3292E-02,2.9531975E+02,2.2407151E-05,1.3018447E+02,-4.6661E-02,5.8999E-02,2.1202266E+02
3.8798786E-06,4.5154158E+01,-1.02787E-01,-1.76121E-01,1.5911059E+02,1.1241984E-05,8.531179E+01,6.1678E-02,1.2581E-02,2.9532247E+02,1.7606982E-05,1.3018361E+02,-2.0479E-02,7.053E-03,2.1202416E+02
8.6146021E-06,4.5154334E+01,-6.781E-02,-1.76395E-01,1.5910983E+02,1.1774717E-05,8.5312566E+01,8.2315E-02,-6.5585E-02,2.9532232E+02,1.7734873E-05,1.3018434E+02,3.7996E-02,-7.5344E-02,2.1202364E+02
1.1312439E-05,4.5153975E+01,-1.34799E-01,-8.9884E-02,1.5910978E+02,1.4927698E-05,8.5313813E+01,6.6717E-02,-1.2031E-02,2.9532298E+02,1.7880862E-05,1.3018528E+02,2.2124E-02,-3.954E-03,2.1202292E+02
5.7042343E-06,4.5153996E+01,-1.24178E-01,-5.5552E-02,1.5910981E+02,1.540626E-05,8.5312279E+01,9.1878E-02,2.2466E-02,2.9532301E+02,1.9758307E-05,1.3018402E+02,5.8676E-02,4.4582E-02,2.1202286E+02
8.5777436E-06,4.5153705E+01,-1.45487E-01,-7.2846E-02,1.5911064E+02,1.4786878E-05,8.5312464E+01,7.7603E-02,3.0298E-02,2.9532349E+02,2.2635853E-05,1.3018449E+02,3.5553E-02,5.0188E-02,2.120226E+02
1.2320181E-05,4.5154254E+01,-1.00748E-01,-1.68174E-01,1.5911089E+02,1.0497081E-05,8.5314536E+01,4.938E-02,-3.14E-03,2.9531831E+02,1.6522691E-05,1.3018429E+02,-4.8253E-02,-1.9492E-02,2.1202353E+02
1.2683287E-05,4.5154527E+01,-3.217E-02,-1.21496E-01,1.5911085E+02,1.5097736E-05,8.5312194E+01,4.395E-02,4.5588E-02,2.9531804E+02,2.2808083E-05,1.3018461E+02,-1.3902E-02,6.0724E-02,2.1202261E+02
9.105028E-06,4.5154576E+01,-4.9777E-02,-1.37293E-01,1.5910939E+02,1.2350122E-05,8.5313592E+01,7.6602E-02,8.5886E-02,2.9531744E+02,1.5297111E-05,1.3018419E+02,3.805E-02,8.6174E-02,2.1202354E+02
6.6940245E-06,4.5153837E+01,-1.51096E-01,-8.9347E-02,1.5911088E+02,1.3062627E-05,8.5313927E+01,5.2951E-02,1.35236E-01,2.9531949E+02,1.7088417E-05,1.3018387E+02,2.2519E-02,1.28746E-01,2.120235E+02
1.267404E-05,4.5153965E+01,-1.1408E-01,-1.18734E-01,1.5911137E+02,1.2503686E-05,8.531542E+01,1.00796E-01,1.35217E-01,2.953182E+02,1.7381708E-05,1.301841E+02,6.7883E-02,1.30136E-01,2.1202324E+02
1.331532E-05,4.5154628E+01,-7.9657E-02,-1.06047E-01,1.5911044E+02,1.5052666E-05,8.5312243E+01,-1.13071E-01,5.6092E-02,2.9531787E+02,2.0582829E-05,1.3018519E+02,-1.14973E-01,5.6082E-02,2.1202326E+02
1.4504015E-05,4.515448E+01,-7.0719E-02,-1.76305E-01,1.5911143E+02,1.239558E-05,8.5313929E+01,-6.8133E-02,4.5131E-02,2.9531822E+02,1.6479571E-05,1.3018485E+02,-8.7928E-02,3.4075E-02,2.1202337E+02
1.6817012E-05,4.5154487E+01,-4.5005E-02,-1.39385E-01,1.5911164E+02,1.4955978E-05,8.5314333E+01,5.2857E-02,-1.7276E-02,2.9531396E+02,1.8566357E-05,1.3018456E+02,-1.5865E-02,3.3378E-02,2.1202434E+02
1.6085931E-05,4.5154107E+01,-1.06513E-01,-1.3009E-01,1.5911106E+02,1.3557018E-05,8.5314433E+01,2.2501E-02,-7.0888E-02,2.9531987E+02,2.0032919E-05,1.3018465E+02,-2.91E-02,-5.2306E-02,2.1202501E+02
1.3541598E-05,4.5154087E+01,-1.11724E-01,-1.51714E-01,1.5911051E+02,1.2037474E-05,8.5314911E+01,7.5328E-02,8.184E-03,2.953193E+02,1.7656732E-05,1.301846E+02,2.5366E-02,1.8382E-02,2.1202359E+02
1.4532349E-05,4.5154211E+01,-8.3657E-02,-1.57362E-01,1.591108E+02,1.3683361E-05,8.5314282E+01,7.2461E-02,-1.9E-05,2.9532249E+02,1.7539068E-05,1.3018501E+02,2.8433E-02,1.8565E-02,2.1202355E+02
1.7419651E-05,4.5154279E+01,-1.03494E-01,-1.23396E-01,1.5910981E+02,1.2730048E-05,8.531598E+01,6.4855E-02,3.3732E-02,2.9531883E+02,1.5751484E-05,1.3018504E+02,3.646E-03,4.9434E-02,2.1202333E+02
1.0503751E-05,4.5153985E+01,-1.38025E-01,-1.10023E-01,1.5911079E+02,1.2899014E-05,8.5315962E+01,7.3433E-02,6.7324E-02,2.9531621E+02,1.379952E-05,1.3018469E+02,2.9341E-02,7.2256E-02,2.1202286E+02
3.4520147E-06,4.5153887E+01,-1.27483E-01,-1.65015E-01,1.5910994E+02,1.1375695E-05,8.5314328E+01,1.13207E-01,-1.21835E-01,2.9531922E+02,1.1368571E-05,1.3018354E+02,8.0544E-02,-1.18501E-01,2.1202333E+02
1.3700301E-05,4.5154289E+01,-7.7104E-02,-1.19312E-01,1.5911041E+02,1.6231037E-05,8.5313226E+01,5.4797E-02,-2.6422E-02,2.9532031E+02,2.0145927E-05,1.3018521E+02,-1.2049E-02,1.0059E-02,2.1202281E+02
1.8482512E-05,4.5154746E+01,-2.9684E-02,-9.6161E-02,1.5911027E+02,1.6248016E-05,8.5313896E+01,4.4455E-02,-2.644E-03,2.9531667E+02,1.721282E-05,1.3018581E+02,-2.9774E-02,3.1154E-02,2.120231E+02
1.0110436E-05,4.5154538E+01,-4.3877E-02,-8.3897E-02,1.5911088E+02,1.6283883E-05,8.531159E+01,4.1101E-02,2.4037E-02,2.9531835E+02,2.2577405E-05,1.301849E+02,-1.9228E-02,4.6796E-02,2.1202322E+02
7.9353756E-06,4.5154471E+01,-6.1034E-02,-1.11717E-01,1.5911047E+02,1.567634E-05,8.531196E+01,2.727E-02,-1.9265E-02,2.9531893E+02,1.9906723E-05,1.3018495E+02,-4.5503E-02,9.943E-03,2.1202285E+02
1.6235551E-05,4.5154106E+01,-1.12224E-01,-9.6984E-02,1.5911038E+02,1.5132639E-05,8.5314317E+01,6.3228E-02,-1.8144E-02,2.9532137E+02,2.0132279E-05,1.3018522E+02,2.0229E-02,1.3155E-02,2.1202437E+02
2.2925927E-05,4.5154342E+01,-5.8973E-02,-1.18527E-01,1.591105E+02,1.5251065E-05,8.5316223E+01,1.04954E-01,-2.3951E-02,2.9531554E+02,1.7425333E-05,1.3018582E+02,7.8209E-02,-1.0834E-02,2.1202349E+02
9.2826947E-06,4.5154207E+01,-1.16343E-01,-1.52898E-01,1.5911035E+02,1.2534385E-05,8.5313813E+01,-5.6324E-02,-6.164E-02,2.9531796E+02,1.6922707E-05,1.3018412E+02,-8.1317E-02,-3.6502E-02,2.120238E+02
1.1033348E-05,4.515413E+01,-1.06428E-01,-1.45995E-01,1.5911116E+02,1.3336284E-05,8.5313402E+01,-1.7098E-02,-5.2162E-02,2.953202E+02,1.9566268E-05,1.3018474E+02,-6.1529E-02,-2.8295E-02,2.1202418E+02
5.0431848E-06,4.5154151E+01,-1.16188E-01,-9.1309E-02,1.5910967E+02,1.4274454E-05,8.5312028E+01,8.0137E-02,-1.8313E-02,2.9532174E+02,1.8051636E-05,1.3018471E+02,4.5041E-02,-2.1454E-02,2.120221E+02
4.2232492E-06,4.5153959E+01,-6.9529E-02,-1.85203E-01,1.5911007E+02,1.2801311E-05,8.5313771E+01,1.48521E-01,-1.36699E-01,2.9532345E+02,1.3405505E-05,1.3018311E+02,1.20233E-01,-1.25564E-01,2.1202311E+02
1.3772561E-05,4.5153879E+01,-6.537E-02,-1.36779E-01,1.5911066E+02,1.5199376E-05,8.5315145E+01,1.44023E-01,-1.6651E-01,2.9532386E+02,1.8618232E-05,1.3018429E+02,1.19192E-01,-1.49386E-01,2.120229E+02
8.5273816E-06,4.5153812E+01,-7.2506E-02,-1.69962E-01,1.5911048E+02,1.1876567E-05,8.5316481E+01,1.94726E-01,-6.6156E-02,2.9532078E+02,1.0994925E-05,1.3018361E+02,1.62737E-01,-6.485E-02,2.1202272E+02
6.2296145E-06,4.5153797E+01,-1.12374E-01,-1.85643E-01,1.5911035E+02,1.1465273E-05,8.5315482E+01,1.30072E-01,-1.45891E-01,2.9531921E+02,1.2092188E-05,1.301836E+02,9.7482E-02,-1.39083E-01,2.1202315E+02
1.800304E-05,4.5154343E+01,-1.06574E-01,-1.47134E-01,1.5910942E+02,1.2803987E-05,8.5316957E+01,1.3331E-02,-1.09444E-01,2.9531726E+02,1.3159897E-05,1.3018531E+02,-2.6139E-02,-9.4607E-02,2.1202289E+02
9.1484881E-06,4.5154349E+01,-9.4289E-02,-2.01393E-01,1.5911082E+02,1.0536546E-05,8.5315495E+01,1.194E-03,-3.7351E-02,2.953161E+02,1.1742237E-05,1.3018366E+02,-6.4172E-02,-1.8467E-02,2.1202427E+02
1.2468008E-05,4.5154486E+01,-8.7731E-02,-1.39233E-01,1.5911013E+02,1.2532865E-05,8.5313839E+01,-4.5834E-02,-7.7301E-02,2.9531877E+02,1.5429414E-05,1.3018513E+02,-7.4156E-02,-6.1396E-02,2.1202281E+02
1.1492406E-05,4.5154543E+01,-3.4633E-02,-1.6749E-01,1.5911035E+02,1.3370142E-05,8.5313559E+01,5.9446E-02,-2.3163E-02,2.953155E+02,1.8327359E-05,1.3018401E+02,-1.5684E-02,1.417E-03,2.1202443E+02
1.4277725E-05,4.5154418E+01,-9.5038E-02,-6.1975E-02,1.5911091E+02,1.6849798E-05,8.531396E+01,1.469E-02,-3.9422E-02,2.9531825E+02,1.7971023E-05,1.301851E+02,-4.3883E-02,1.741E-02,2.1202342E+02
3.4420432E-06,4.5154392E+01,-6.6974E-02,-1.25661E-01,1.5911063E+02,1.4625445E-05,8.5311324E+01,5.9497E-02,-8.942E-03,2.9532052E+02,1.9717589E-05,1.3018405E+02,3.633E-03,2.3513E-02,2.1202335E+02
1.6329307E-05,4.5154144E+01,-1.15643E-01,-1.51309E-01,1.591107E+02,1.3160101E-05,8.5317878E+01,6.5415E-02,-3.965E-03,2.9531305E+02,1.208289E-05,1.3018534E+02,4.31E-04,1.9016E-02,2.120231E+02
2.09919E-05,4.5153871E+01,-1.66495E-01,-9.1859E-02,1.5910988E+02,1.1804658E-05,8.5319429E+01,6.8727E-02,3.275E-02,2.9531886E+02,1.3879779E-05,1.3018577E+02,3.749E-03,4.0335E-02,2.1202274E+02
1.2597812E-05,4.5153964E+01,-1.35433E-01,-1.05977E-01,1.5910999E+02,1.1905271E-05,8.5315154E+01,1.01772E-01,9.579E-03,2.9532263E+02,1.6472738E-05,1.3018448E+02,6.8187E-02,9.506E-03,2.1202395E+02
5.9319566E-06,4.5153741E+01,-1.52989E-01,-7.9328E-02,1.5911035E+02,1.5505864E-05,8.5312621E+01,4.3314E-02,-3.4639E-02,2.9532127E+02,1.8817935E-05,1.3018469E+02,-2.535E-02,-1.7048E-02,2.1202343E+02
1.0792047E-05,4.5154151E+01,-1.03265E-01,-1.53062E-01,1.5911011E+02,1.2281511E-05,8.5314067E+01,5.6223E-02,-7.1187E-02,2.9531988E+02,1.7838534E-05,1.3018404E+02,8.872E-03,-6.7427E-02,2.1202429E+02
2.4156051E-05,4.5154254E+01,-8.2804E-02,-9.8762E-02,1.591103E+02,1.5851598E-05,8.5315997E+01,8.2443E-02,-7.2986E-02,2.9531732E+02,1.941375E-05,1.301859E+02,5.4414E-02,-6.1004E-02,2.1202348E+02
9.0867009E-06,4.5154082E+01,-1.23008E-01,-1.97931E-01,1.5911021E+02,1.0781496E-05,8.5315855E+01,3.6193E-02,-1.75881E-01,2.9532163E+02,1.2174892E-05,1.3018366E+02,6.9E-03,-1.60141E-01,2.1202413E+02
1.0672489E-05,4.5154234E+01,-1.17673E-01,-1.23764E-01,1.5910991E+02,1.2525582E-05,8.5313939E+01,-1.7765E-02,-4.3354E-02,2.9531886E+02,1.6402763E-05,1.3018471E+02,-6.4224E-02,-2.4023E-02,2.1202318E+02
4.2310372E-06,4.5154388E+01,-8.4002E-02,-1.8582E-01,1.5911124E+02,1.3497105E-05,8.5310136E+01,-1.2909E-01,-5.4454E-02,2.953226E+02,2.1055192E-05,1.3018496E+02,-1.29955E-01,-4.5149E-02,2.1202363E+02
5.0315404E-06,4.515439E+01,-9.4688E-02,-1.0067E-01,1.5911118E+02,1.4474007E-05,8.5312426E+01,-2.1719E-02,9.5887E-02,2.9532059E+02,1.7805412E-05,1.3018394E+02,-4.6566E-02,9.0264E-02,2.1202373E+02
8.4611853E-06,4.5154273E+01,-1.03962E-01,-1.52395E-01,1.5910976E+02,1.200149E-05,8.5313219E+01,2.925E-02,2.1168E-02,2.953203E+02,1.6546788E-05,1.3018435E+02,-5.2248E-02,9.817E-03,2.1202314E+02
1.2515439E-05,4.5154186E+01,-1.075E-01,-8.1784E-02,1.5911032E+02,1.5369119E-05,8.5313432E+01,6.4633E-02,-4.2136E-02,2.9532198E+02,1.9395618E-05,1.3018513E+02,2.3937E-02,-3.5913E-02,2.1202257E+02
1.1323579E-05,4.5153736E+01,-1.32272E-01,-1.0827E-01,1.5911064E+02,1.4079545E-05,8.5315823E+01,1.22144E-01,1.8034E-02,2.9531604E+02,1.7032877E-05,1.3018446E+02,9.3218E-02,2.7635E-02,2.1202363E+02
1.5397184E-05,4.515448E+01,-8.4766E-02,-9.9827E-02,1.5911029E+02,1.468816E-05,8.5314242E+01,1.2785E-02,5.2773E-02,2.9531716E+02,1.638407E-05,1.3018544E+02,-3.8704E-02,5.1154E-02,2.1202288E+02
1.6774907E-05,4.5153974E+01,-1.45733E-01,-1.01733E-01,1.5911121E+02,1.3655405E-05,8.5315846E+01,-4.8608E-02,2.7388E-02,2.9532273E+02,1.701091E-05,1.3018534E+02,-7.2259E-02,2.7735E-02,2.1202352E+02
3.6212627E-06,4.5153954E+01,-1.34131E-01,-1.55923E-01,1.5911161E+02,1.2774562E-05,8.531286E+01,-2.0434E-02,-6.2798E-02,2.9532101E+02,1.5694559E-05,1.3018364E+02,-6.1752E-02,-3.5438E-02,2.120235E+02
1.4125915E-05,4.5153942E+01,-1.49983E-01,-1.02645E-01,1.5911064E+02,1.3974075E-05,8.5315098E+01,-4.5347E-02,-6.3627E-02,2.9532223E+02,1.6898818E-05,1.3018513E+02,-7.419E-02,-3.6168E-02,2.1202359E+02
7.6737442E-06,4.5154117E+01,-1.46891E-01,-1.51279E-01,1.5910975E+02,1.0530596E-05,8.5313581E+01,-4.4391E-02,-4.1273E-02,2.953228E+02,1.3683968E-05,1.3018436E+02,-7.3215E-02,-4.0505E-02,2.1202363E+02
3.6824943E-06,4.5154009E+01,-1.11407E-01,-1.01523E-01,1.5911011E+02,1.4676606E-05,8.5311374E+01,8.9382E-02,-7.2106E-02,2.9532615E+02,1.930379E-05,1.3018401E+02,5.6445E-02,-6.6778E-02,2.1202216E+02
5.0725346E-06,4.5153899E+01,-8.6926E-02,-2.03634E-01,1.5910961E+02,1.2280397E-05,8.5311535E+01,7.7205E-02,-2.09506E-01,2.9532097E+02,2.3928172E-05,1.301832E+02,5.1714E-02,-1.90683E-01,2.1202334E+02
6.2656501E-06,4.5154783E+01,1.4854E-02,-1.85196E-01,1.5911106E+02,1.3509878E-05,8.5312067E+01,5.1644E-02,-1.07229E-01,2.9532155E+02,1.6707527E-05,1.3018421E+02,1.6694E-02,-9.8578E-02,2.1202247E+02
4.8122908E-06,4.5154246E+01,-5.5421E-02,-1.57357E-01,1.591108E+02,1.2704272E-05,8.5312221E+01,1.3066E-01,-5.2555E-02,2.9532461E+02,1.6826377E-05,1.3018373E+02,1.0095E-01,-5.3035E-02,2.1202335E+02
8.1461915E-06,4.5153657E+01,-1.11661E-01,-1.45122E-01,1.591107E+02,1.3700835E-05,8.5313299E+01,1.27628E-01,-8.3014E-02,2.9532142E+02,2.1137285E-05,1.3018374E+02,1.00201E-01,-7.4565E-02,2.120231E+02
8.2151058E-06,4.5153946E+01,-1.18803E-01,-1.13715E-01,1.5911108E+02,1.4483579E-05,8.5312431E+01,5.5999E-02,-5.1986E-02,2.9532348E+02,2.1219697E-05,1.3018418E+02,1.1671E-02,-4.256E-02,2.1202316E+02
1.4750199E-05,4.5154248E+01,-9.9358E-02,-1.19515E-01,1.5911035E+02,1.4467096E-05,8.5315069E+01,6.1735E-02,-6.0529E-02,2.9532014E+02,1.5572024E-05,1.3018514E+02,2.085E-02,-5.4888E-02,2.1202357E+02
2.015136E-05,4.5154026E+01,-1.22616E-01,-1.20969E-01,1.5911056E+02,1.3852414E-05,8.5317009E+01,6.2023E-02,9.054E-03,2.9531879E+02,1.7636984E-05,1.3018519E+02,-7.584E-03,4.0712E-02,2.1202389E+02
1.7925493E-05,4.5154352E+01,-8.8452E-02,-5.3117E-02,1.5911058E+02,1.6044603E-05,8.531285E+01,3.4893E-02,2.0608E-02,2.9532179E+02,2.3462699E-05,1.3018504E+02,-3.0689E-02,4.705E-02,2.1202423E+02
6.0631808E-06,4.5154525E+01,-4.083E-02,-1.95703E-01,1.591107E+02,1.4005479E-05,8.5311627E+01,-1.0762E-02,-1.83751E-01,2.9531851E+02,1.9121108E-05,1.301841E+02,-2.7947E-02,-1.60645E-01,2.1202378E+02
1.7860634E-05,4.5154515E+01,-9.7843E-02,-1.12632E-01,1.5910981E+02,1.2875941E-05,8.5316126E+01,-1.6539E-02,9.376E-03,2.9531462E+02,1.2516406E-05,1.3018538E+02,-6.09E-02,1.0658E-02,2.1202302E+02
7.330683E-06,4.5154326E+01,-9.9793E-02,-1.40263E-01,1.5911106E+02,1.3573684E-05,8.5313371E+01,-5.8262E-02,-5.941E-03,2.9531899E+02,1.5733292E-05,1.3018429E+02,-7.7231E-02,7.784E-03,2.1202352E+02
1.0236281E-05,4.5154181E+01,-9.0718E-02,-1.33711E-01,1.5911037E+02,1.4879009E-05,8.5312408E+01,2.52E-04,-7.719E-02,2.953228E+02,2.232015E-05,1.3018461E+02,-4.32E-02,-5.1711E-02,2.1202322E+02
1.1651004E-05,4.5154251E+01,-6.1732E-02,-1.481E-01,1.5911068E+02,1.359251E-05,8.5313825E+01,9.7042E-02,-1.04842E-01,2.9532058E+02,1.7907815E-05,1.3018429E+02,6.6739E-02,-9.6777E-02,2.120234E+02
6.4552645E-06,4.5154172E+01,-9.4924E-02,-1.99327E-01,1.5911079E+02,1.1568724E-05,8.5314948E+01,5.3744E-02,-1.31275E-01,2.9531632E+02,1.2009671E-05,1.3018369E+02,2.0646E-02,-1.2152E-01,2.120237E+02
1.0724325E-05,4.515414E+01,-8.0542E-02,-1.79419E-01,1.5911117E+02,1.3338828E-05,8.5314694E+01,6.4935E-02,-1.60468E-01,2.9531984E+02,1.5355574E-05,1.3018477E+02,3.8248E-02,-1.47239E-01,2.1202313E+02
6.381935E-06,4.5153824E+01,-1.1734E-01,-1.30116E-01,1.5911036E+02,1.139541E-05,8.5314514E+01,1.66998E-01,3.4549E-02,2.9532244E+02,1.4194034E-05,1.3018347E+02,1.36361E-01,3.0958E-02,2.1202321E+02
1.4217548E-05,4.5154574E+01,-6.2591E-02,-9.5467E-02,1.5911002E+02,1.5067058E-05,8.531432E+01,6.572E-02,-2.713E-02,2.9531892E+02,1.506729E-05,1.3018455E+02,2.6216E-02,9.354E-03,2.1202406E+02
1.5273006E-05,4.5154534E+01,-4.6636E-02,-1.46363E-01,1.5911058E+02,1.3613255E-05,8.5314916E+01,7.8733E-02,-3.5641E-02,2.9531784E+02,1.4948983E-05,1.3018456E+02,3.9914E-02,-2.7541E-02,2.1202251E+02
2.082303E-05,4.5153689E+01,-1.10214E-01,-5.5773E-02,1.5910976E+02,1.4647256E-05,8.5319506E+01,1.80779E-01,2.2992E-02,2.9532215E+02,1.4533322E-05,1.3018532E+02,1.51433E-01,2.6172E-02,2.1202233E+02
1.5198364E-05,4.5153839E+01,-1.26072E-01,-1.34341E-01,1.5911054E+02,1.2281797E-05,8.5316231E+01,1.20253E-01,-7.451E-03,2.9532351E+02,1.7133895E-05,1.301845E+02,8.819E-02,-3.824E-03,2.1202354E+02
8.199614E-06,4.5153715E+01,-1.38647E-01,-7.4451E-02,1.591101E+02,1.4289027E-05,8.5313133E+01,1.1629E-01,-4.1464E-02,2.9532154E+02,2.1357217E-05,1.3018408E+02,8.7599E-02,-3.5198E-02,2.120233E+02
6.6580912E-06,4.5154197E+01,-3.8602E-02,-1.66174E-01,1.591109E+02,1.3451518E-05,8.531404E+01,1.51566E-01,-3.8351E-02,2.953191E+02,1.5685053E-05,1.3018336E+02,1.23781E-01,-2.9807E-02,2.1202234E+02
1.7583916E-05,4.5154429E+01,-3.6592E-02,-1.48752E-01,1.5911023E+02,1.3014208E-05,8.531436E+01,1.09197E-01,-1.224E-02,2.9531986E+02,1.8906874E-05,1.3018418E+02,7.9688E-02,1.649E-03,2.1202521E+02
3.2626496E-06,4.5154381E+01,-6.7209E-02,-9.2067E-02,1.5911038E+02,1.3841193E-05,8.5312011E+01,9.3994E-02,8.7982E-02,2.9532233E+02,1.6936586E-05,1.3018337E+02,6.1214E-02,9.2806E-02,2.1202446E+02
9.3395442E-06,4.5153637E+01,-1.51593E-01,-8.452E-02,1.5911103E+02,1.4645994E-05,8.5312507E+01,6.7856E-02,-1.3413E-02,2.9532377E+02,2.2709257E-05,1.3018499E+02,2.0009E-02,-1.0283E-02,2.1202182E+02
9.3666865E-06,4.5154095E+01,-6.3728E-02,-1.83495E-01,1.5911091E+02,1.2791442E-05,8.5311456E+01,7.4708E-02,-1.01944E-01,2.953211E+02,2.4655031E-05,1.3018406E+02,4.118E-02,-9.7045E-02,2.1202385E+02
6.6592235E-06,4.5154328E+01,-4.0222E-02,-2.57475E-01,1.5911098E+02,1.0940992E-05,8.5313884E+01,8.2593E-02,-2.47654E-01,2.9532164E+02,1.3063006E-05,1.3018373E+02,5.6822E-02,-2.27351E-01,2.1202244E+02
6.4176702E-06,4.5154249E+01,-4.6951E-02,-1.76004E-01,1.5911077E+02,1.2776689E-05,8.5314796E+01,1.38303E-01,-8.1713E-02,2.9531728E+02,1.2705513E-05,1.3018349E+02,1.09644E-01,-7.5393E-02,2.1202358E+02
9.4915103E-06,4.5154023E+01,-1.20582E-01,-1.09855E-01,1.591107E+02,1.4293283E-05,8.5314177E+01,8.1283E-02,-3.0475E-02,2.9532007E+02,1.6476222E-05,1.3018421E+02,5.2625E-02,-1.1932E-02,2.120232E+02
2.1088602E-05,4.5154097E+01,-1.06303E-01,-1.088E-01,1.5911032E+02,1.5635974E-05,8.5317105E+01,8.9521E-02,-4.907E-02,2.9532238E+02,1.5589348E-05,1.301858E+02,6.1885E-02,-3.5981E-02,2.1202318E+02
2.039662E-05,4.5154334E+01,-8.3578E-02,-1.33823E-01,1.591108E+02,1.3005504E-05,8.5315431E+01,6.6862E-02,2.3154E-02,2.953202E+02,1.6773021E-05,1.3018537E+02,7.157E-03,4.2597E-02,2.1202309E+02
1.3342943E-05,4.5154291E+01,-7.7123E-02,-1.4577E-01,1.5911093E+02,1.4559738E-05,8.5314413E+01,6.0261E-02,-2.5673E-02,2.9531792E+02,1.7368129E-05,1.3018477E+02,5.848E-03,-1.0051E-02,2.1202359E+02
1.1251895E-05,4.5153755E+01,-1.01989E-01,-1.29971E-01,1.5910984E+02,1.3971123E-05,8.5314722E+01,1.38324E-01,-1.26193E-01,2.9532699E+02,1.8465374E-05,1.30184E+02,1.11646E-01,-1.14292E-01,2.1202301E+02
1.3247619E-05,4.5154179E+01,-9.4089E-02,-1.3415E-01,1.5911029E+02,1.4432391E-05,8.5314494E+01,6.5426E-02,-5.1642E-02,2.9531903E+02,1.7936183E-05,1.3018488E+02,1.9086E-02,-4.751E-02,2.1202255E+02
1.099339E-05,4.5154092E+01,-1.05504E-01,-1.25643E-01,1.5911096E+02,1.4221963E-05,8.5314583E+01,5.922E-02,-6.4866E-02,2.9532011E+02,1.8098018E-05,1.3018388E+02,2.0509E-02,-4.9236E-02,2.1202321E+02
3.1377207E-06,4.5154372E+01,-6.5536E-02,-1.03643E-01,1.5911035E+02,1.6228109E-05,8.5309543E+01,-1.4655E-02,-1.0252E-01,2.9532368E+02,2.7652355E-05,1.3018403E+02,-4.4231E-02,-7.7276E-02,2.1202297E+02
6.2710743E-06,4.5154205E+01,-1.07835E-01,-1.04747E-01,1.5911066E+02,1.4791755E-05,8.5312304E+01,-1.5378E-02,-4.5119E-02,2.9531979E+02,1.9783229E-05,1.3018419E+02,-6.0712E-02,-7.741E-03,2.1202363E+02
2.4159706E-05,4.5154418E+01,-7.3336E-02,-1.34978E-01,1.5911096E+02,1.5011993E-05,8.5317359E+01,5.1214E-02,-2.7543E-02,2.9531309E+02,1.3727894E-05,1.3018606E+02,-2.4675E-02,3.702E-03,2.1202322E+02
3.2879961E-05,4.5154453E+01,-1.07045E-01,-4.6593E-02,1.5910981E+02,1.5391729E-05,8.5318827E+01,6.5432E-02,-1.4726E-02,2.9531675E+02,1.3345562E-05,1.301871E+02,1.8854E-02,1.9141E-02,2.1202395E+02
1.1026822E-05,4.5154101E+01,-1.269E-01,-1.5583E-01,1.5910977E+02,1.2071744E-05,8.5315752E+01,5.2711E-02,-1.197E-03,2.9531605E+02,1.3417771E-05,1.3018476E+02,-4.2267E-02,-5.018E-03,2.1202248E+02
1.5847024E-05,4.5154079E+01,-1.34336E-01,-1.2139E-01,1.5911041E+02,1.3617649E-05,8.5316684E+01,-2.5423E-02,1.3892E-02,2.9531932E+02,1.3442313E-05,1.3018528E+02,-6.0272E-02,1.8873E-02,2.1202374E+02
2.332154E-05,4.5154161E+01,-1.17393E-01,-9.5991E-02,1.5911085E+02,1.5974767E-05,8.5317139E+01,-7.266E-03,-2.3216E-02,2.9531815E+02,1.6613726E-05,1.3018646E+02,-5.5269E-02,1.4309E-02,2.1202384E+02
1.3464727E-05,4.5154098E+01,-1.38287E-01,-8.6081E-02,1.5910993E+02,1.4312679E-05,8.5314944E+01,5.914E-03,-9.6929E-02,2.9532019E+02,1.6174701E-05,1.3018506E+02,-3.3238E-02,-7.773E-02,2.1202349E+02
8.2088827E-06,4.5154113E+01,-9.2331E-02,-1.23218E-01,1.5911084E+02,1.4829301E-05,8.5310942E+01,4.9065E-02,-2.368E-02,2.9532311E+02,2.4725158E-05,1.3018413E+02,-2.756E-02,9.004E-03,2.1202388E+02
1.9811624E-05,4.5154355E+01,-9.4877E-02,-1.36819E-01,1.5911045E+02,1.3955352E-05,8.5315824E+01,-1.55E-03,-1.17304E-01,2.953197E+02,1.5851577E-05,1.3018503E+02,-3.4697E-02,-9.4173E-02,2.1202403E+02
1.6227748E-05,4.5154442E+01,-7.8796E-02,-1.58869E-01,1.5911005E+02,1.4363699E-05,8.5313439E+01,-3.9639E-02,-1.5404E-01,2.953192E+02,1.8933668E-05,1.3018529E+02,-5.788E-02,-1.30353E-01,2.120232E+02
8.0181209E-06,4.5154044E+01,-7.6221E-02,-1.81359E-01,1.5911016E+02,1.3133929E-05,8.5313675E+01,1.00092E-01,-1.55987E-01,2.9531908E+02,1.8027368E-05,1.3018406E+02,7.0301E-02,-1.44236E-01,2.1202247E+02
1.778349E-05,4.5154175E+01,-1.11092E-01,-1.95046E-01,1.5911128E+02,1.1691491E-05,8.531645E+01,-5E-02,-1.27233E-01,2.9531781E+02,1.5361136E-05,1.3018507E+02,-7.4253E-02,-1.07292E-01,2.1202332E+02
7.6811687E-06,4.5154238E+01,-6.6129E-02,-1.59933E-01,1.5911014E+02,1.2781008E-05,8.5312044E+01,8.1593E-02,-1.22228E-01,2.9532232E+02,2.047862E-05,1.301836E+02,5.1484E-02,-1.11945E-01,2.1202361E+02
3.7072548E-06,4.5154212E+01,-1.1151E-01,-1.37703E-01,1.5910985E+02,1.2680419E-05,8.5312233E+01,4.7383E-02,-5.9832E-02,2.9532254E+02,1.5589735E-05,1.3018416E+02,-7.863E-03,-6.1819E-02,2.1202304E+02
1.1053631E-05,4.5154263E+01,-6.56E-02,-1.20238E-01,1.5911063E+02,1.4417569E-05,8.5313098E+01,1.0163E-01,-2.5047E-02,2.9532132E+02,1.9637423E-05,1.3018422E+02,7.234E-02,-1.0985E-02,2.1202302E+02
1.1280957E-05,4.5154104E+01,-9.8976E-02,-1.19503E-01,1.5911145E+02,1.5197402E-05,8.5313023E+01,5.4535E-02,1.9409E-02,2.9532084E+02,2.0271123E-05,1.3018484E+02,-6.635E-03,4.5815E-02,2.1202365E+02
8.4133702E-06,4.5154192E+01,-9.6999E-02,-1.6468E-01,1.5911059E+02,1.3415993E-05,8.5311978E+01,-2.9782E-02,-1.12247E-01,2.9532312E+02,2.0221885E-05,1.3018456E+02,-5.6097E-02,-9.2627E-02,2.1202315E+02
9.0903291E-06,4.515432E+01,-6.1701E-02,-1.61622E-01,1.5910952E+02,1.3107319E-05,8.5314047E+01,1.05921E-01,-9.1856E-02,2.9531866E+02,1.5167851E-05,1.3018427E+02,7.538E-02,-8.6795E-02,2.120224E+02
1.5284482E-05,4.5153853E+01,-1.4605E-01,-1.09391E-01,1.5910999E+02,1.3901989E-05,8.5316639E+01,7.0887E-02,2.559E-03,2.9532112E+02,1.5786195E-05,1.3018488E+02,1.8969E-02,3.3858E-02,2.1202394E+02
1.8659548E-05,4.5153927E+01,-1.26898E-01,-5.4562E-02,1.591104E+02,1.6168379E-05,8.5313649E+01,5.8489E-02,-2.7713E-02,2.9532386E+02,2.5075999E-05,1.3018552E+02,2.748E-03,7.233E-03,2.1202285E+02
9.4594513E-06,4.515391E+01,-1.42608E-01,-1.30902E-01,1.5910934E+02,1.0887987E-05,8.5313083E+01,8.4833E-02,-4.421E-02,2.9532173E+02,1.9634609E-05,1.3018445E+02,3.1834E-02,-6.4913E-02,2.1202246E+02
1.0035984E-05,4.5153609E+01,-1.66579E-01,-8.8901E-02,1.5911064E+02,1.2897251E-05,8.5312933E+01,5.0611E-02,4.706E-02,2.9532042E+02,2.2055848E-05,1.3018479E+02,-8.433E-03,5.0208E-02,2.120235E+02
8.1073717E-06,4.5154438E+01,-8.1531E-02,-1.62125E-01,1.5911046E+02,1.3543616E-05,8.5314674E+01,7.011E-03,-1.1081E-02,2.9531781E+02,1.1941595E-05,1.3018403E+02,-5.2978E-02,2.2191E-02,2.1202385E+02
1.8059673E-05,4.5153888E+01,-9.3497E-02,-2.186E-03,1.5911107E+02,1.636149E-05,8.5316077E+01,1.41745E-01,1.00697E-01,2.9532222E+02,1.9062141E-05,1.3018461E+02,1.11329E-01,1.05412E-01,2.1202265E+02
1.3598441E-05,4.5153967E+01,-8.9574E-02,-4.8022E-02,1.5911094E+02,1.5249398E-05,8.5315257E+01,1.43005E-01,1.05142E-01,2.9532139E+02,1.7718801E-05,1.3018425E+02,1.13357E-01,1.06895E-01,2.1202284E+02
1.661651E-05,4.515388E+01,-7.3582E-02,1.1908E-02,1.5911076E+02,1.7038737E-05,8.5314651E+01,1.52608E-01,1.07636E-01,2.9532384E+02,2.2510569E-05,1.3018457E+02,1.23549E-01,1.09199E-01,2.1202264E+02
1.7705241E-05,4.5153866E+01,-8.5969E-02,-9.18E-04,1.5911094E+02,1.6708714E-05,8.5315106E+01,1.47787E-01,9.2635E-02,2.9532314E+02,2.1835737E-05,1.3018467E+02,1.18406E-01,9.6992E-02,2.1202312E+02
1.7215671E-05,4.5153855E+01,-9.75E-02,1.161E-03,1.5911094E+02,1.6357008E-05,8.531494E+01,1.40812E-01,8.8815E-02,2.9532364E+02,2.1948436E-05,1.3018467E+02,1.11665E-01,9.3919E-02,2.1202312E+02
1.8500533E-05,4.5153818E+01,-9.6714E-02,-8.233E-03,1.5911124E+02,1.6359372E-05,8.5315482E+01,1.45627E-01,9.5272E-02,2.9532587E+02,2.0647178E-05,1.301849E+02,1.16878E-01,9.8301E-02,2.120229E+02
6.5240858E-06,4.5153528E+01,-9.571E-02,-1.8921E-02,1.5911137E+02,1.5161454E-05,8.5312339E+01,1.76629E-01,1.19045E-01,2.9532765E+02,2.4222352E-05,1.3018308E+02,1.46989E-01,1.16509E-01,2.1202348E+02
7.1563231E-06,4.515369E+01,-7.8224E-02,-3.0902E-02,1.5911112E+02,1.5223364E-05,8.5312314E+01,1.75756E-01,9.9218E-02,2.9532621E+02,2.3689049E-05,1.301833E+02,1.47031E-01,9.8529E-02,2.1202357E+02
4.4839075E-06,4.5153848E+01,-1.08686E-01,-7.4313E-02,1.5911091E+02,1.424205E-05,8.5312504E+01,1.41143E-01,5.5982E-02,2.9532435E+02,1.9657075E-05,1.3018313E+02,1.1072E-01,6.4314E-02,2.120231E+02
8.0326757E-06,4.5154121E+01,-1.05016E-01,-1.15704E-01,1.5910959E+02,1.3580493E-05,8.5312941E+01,9.6135E-02,-2.438E-02,2.9532342E+02,1.9166358E-05,1.3018382E+02,6.5028E-02,-1.3853E-02,2.1202354E+02
1.2469522E-05,4.5154254E+01,-5.7209E-02,-1.35924E-01,1.5911058E+02,1.4280903E-05,8.5313483E+01,1.09873E-01,-5.8124E-02,2.9532087E+02,1.9927371E-05,1.3018439E+02,8.1516E-02,-4.9808E-02,2.1202307E+02
1.347833E-05,4.5153987E+01,-9.4897E-02,-8.8331E-02,1.5911038E+02,1.3737045E-05,8.53142E+01,1.44185E-01,-8E-05,2.9532409E+02,1.9474254E-05,1.3018472E+02,1.16014E-01,2.117E-03,2.1202286E+02
8.7321365E-06,4.5154236E+01,-7.4902E-02,-1.23383E-01,1.5911199E+02,1.5582656E-05,8.5313258E+01,7.0237E-02,-3.1525E-02,2.9532096E+02,1.9208112E-05,1.3018399E+02,3.7766E-02,4.018E-03,2.1202302E+02
5.5188187E-06,4.5153638E+01,-9.6442E-02,-1.59324E-01,1.5910983E+02,1.3330437E-05,8.5314491E+01,1.53751E-01,-1.55691E-01,2.9531975E+02,1.6789221E-05,1.3018319E+02,1.26596E-01,-1.42003E-01,2.1202281E+02
1.2301602E-05,4.5154181E+01,-5.2465E-02,-2.44606E-01,1.5911082E+02,1.0418408E-05,8.5317315E+01,1.38348E-01,-1.63067E-01,2.9531725E+02,1.0110166E-05,1.3018426E+02,1.00882E-01,-1.58463E-01,2.1202264E+02
5.0549013E-06,4.5154093E+01,-6.3497E-02,-1.89365E-01,1.5910989E+02,1.3516288E-05,8.5312272E+01,9.2679E-02,-1.70913E-01,2.9532156E+02,1.8813974E-05,1.3018392E+02,6.7248E-02,-1.56401E-01,2.1202254E+02
1.1715077E-05,4.5153933E+01,-1.19604E-01,-1.46018E-01,1.591103E+02,1.4019989E-05,8.5313811E+01,2.4635E-02,-7.8855E-02,2.953203E+02,2.0478443E-05,1.3018478E+02,-2.3676E-02,-6.4144E-02,2.1202356E+02
1.2492366E-05,4.5153688E+01,-8.78E-02,-1.54562E-01,1.5911033E+02,1.4827091E-05,8.5315262E+01,1.35801E-01,-1.61447E-01,2.9532249E+02,1.9103913E-05,1.3018416E+02,1.11019E-01,-1.44885E-01,2.1202295E+02
5.2973616E-06,4.5153427E+01,-8.7513E-02,-1.81411E-01,1.5911027E+02,1.2472204E-05,8.5313769E+01,1.80365E-01,-1.43433E-01,2.9532395E+02,1.7930007E-05,1.3018307E+02,1.50983E-01,-1.32932E-01,2.1202357E+02
7.4349241E-06,4.5154128E+01,-7.4594E-02,-1.77704E-01,1.5910989E+02,1.0946864E-05,8.531492E+01,1.42222E-01,-9.9294E-02,2.9531749E+02,1.3985569E-05,1.3018337E+02,1.07533E-01,-9.8415E-02,2.1202312E+02
1.2606636E-05,4.5154207E+01,-6.097E-03,-1.85505E-01,1.5910999E+02,1.4665267E-05,8.5314794E+01,1.43776E-01,-1.8468E-01,2.953179E+02,1.9234209E-05,1.3018368E+02,1.18872E-01,-1.64989E-01,2.1202308E+02
1.0715144E-06,4.5153409E+01,-1.20971E-01,-4.993E-02,1.5911046E+02,1.6353038E-05,8.5311864E+01,1.73565E-01,-3.0044E-02,2.9532718E+02,1.8657436E-05,1.3018312E+02,1.4782E-01,-1.7873E-02,2.1202143E+02
3.5951416E-09,4.515355E+01,-1.01376E-01,-6.0569E-02,1.5911031E+02,1.5080865E-05,8.5311492E+01,1.92255E-01,2.4573E-02,2.9532514E+02,1.6774219E-05,1.3018296E+02,1.64205E-01,2.8805E-02,2.1202246E+02
4.2688688E-06,4.5154322E+01,-9.0006E-02,-2.163E-01,1.5911123E+02,1.050039E-05,8.5313398E+01,1.3039E-02,-7.9793E-02,2.9532091E+02,1.2540719E-05,1.3018402E+02,-3.9395E-02,-7.7648E-02,2.1202261E+02
1.1388036E-05,4.5153908E+01,-1.38173E-01,-5.9785E-02,1.5911023E+02,1.5734776E-05,8.5313017E+01,4.8928E-02,2.0589E-02,2.9532364E+02,2.1649255E-05,1.3018511E+02,-1.4274E-02,4.4729E-02,2.1202361E+02
1.7935849E-05,4.5153829E+01,-1.25934E-01,-1.48786E-01,1.5911049E+02,1.2632607E-05,8.5316362E+01,9.4E-02,-3.2903E-02,2.9532241E+02,1.9378759E-05,1.3018496E+02,5.6624E-02,-3.5171E-02,2.1202365E+02
1.6868954E-05,4.5154258E+01,-5.2591E-02,-1.52172E-01,1.591107E+02,1.4915414E-05,8.5314588E+01,8.6766E-02,-9.9793E-02,2.9531963E+02,1.8976948E-05,1.3018475E+02,5.8803E-02,-8.7E-02,2.1202327E+02
4.4900165E-06,4.5153798E+01,-8.6751E-02,-1.28936E-01,1.5911101E+02,1.4154003E-05,8.5311963E+01,1.50639E-01,3.0731E-02,2.9532463E+02,2.1418938E-05,1.3018287E+02,1.21919E-01,4.1351E-02,2.1202372E+02
1.2929409E-05,4.5154077E+01,-9.577E-02,-1.16322E-01,1.5910965E+02,1.4919718E-05,8.5314912E+01,1.08139E-01,-8.3359E-02,2.9531945E+02,1.7022182E-05,1.3018493E+02,8.1524E-02,-7.4518E-02,2.1202244E+02
4.1634533E-05,4.5154615E+01,-8.405E-02,-2.8992E-02,1.5910984E+02,1.6271842E-05,8.5315748E+01,4.445E-03,-8.6724E-02,2.9531923E+02,1.8902582E-05,1.3018784E+02,-3.7558E-02,-6.04E-02,2.1202395E+02
9.3761774E-06,4.5153805E+01,-1.28558E-01,-1.08811E-01,1.5911097E+02,1.4607181E-05,8.5314424E+01,8.9316E-02,-5.4505E-02,2.9531877E+02,1.891167E-05,1.3018418E+02,5.9818E-02,-4.3144E-02,2.1202288E+02
2.305528E-05,4.5153909E+01,-1.23161E-01,-1.18679E-01,1.5910996E+02,1.2617617E-05,8.5320578E+01,1.29659E-01,-1.15108E-01,2.9532152E+02,1.1620192E-05,1.301855E+02,9.7587E-02,-1.09438E-01,2.1202302E+02
9.498265E-06,4.5153489E+01,-1.32389E-01,-1.96624E-01,1.5911011E+02,9.9495589E-06,8.5315273E+01,1.46781E-01,-1.50069E-01,2.953263E+02,1.7686727E-05,1.3018361E+02,1.11001E-01,-1.47047E-01,2.1202326E+02
8.1150035E-06,4.515446E+01,-6.1944E-02,-2.02817E-01,1.5911133E+02,1.0716264E-05,8.5313537E+01,6.8328E-02,2.5476E-02,2.9531816E+02,1.3776204E-05,1.301839E+02,-7.138E-03,2.8452E-02,2.1202338E+02
1.6053022E-05,4.5154154E+01,-9.6155E-02,-1.64341E-01,1.5911139E+02,1.2979639E-05,8.5315798E+01,7.1393E-02,-8.937E-03,2.9531787E+02,1.5630877E-05,1.3018538E+02,1.8418E-02,-1.8263E-02,2.1202253E+02
1.2941462E-05,4.515401E+01,-1.06466E-01,-1.57438E-01,1.5911021E+02,1.3166433E-05,8.5314616E+01,6.9415E-02,-2.619E-02,2.9531839E+02,2.0641856E-05,1.3018387E+02,2.6682E-02,-1.915E-03,2.1202431E+02
7.2687907E-06,4.515442E+01,7.351E-03,-1.6622E-01,1.5911064E+02,1.2700755E-05,8.5313646E+01,1.57421E-01,-7.416E-02,2.9531809E+02,1.6006691E-05,1.3018314E+02,1.28617E-01,-6.6959E-02,2.1202336E+02
1.2093768E-05,4.5154446E+01,-6.8699E-02,-1.70248E-01,1.5911061E+02,1.2106482E-05,8.5315229E+01,3.3094E-02,-1.01998E-01,2.9531502E+02,1.3835472E-05,1.301838E+02,-9.84E-03,-8.7595E-02,2.1202409E+02
2.0200578E-05,4.515413E+01,-1.15867E-01,-1.3138E-01,1.5911056E+02,1.5189371E-05,8.5315617E+01,-5.09E-02,-4.8701E-02,2.9531795E+02,1.8090696E-05,1.3018599E+02,-7.537E-02,-1.9522E-02,2.1202338E+02
1.8359322E-05,4.5154014E+01,-1.32236E-01,-1.32938E-01,1.591107E+02,1.459766E-05,8.5315708E+01,-4.683E-02,-1.20725E-01,2.9531816E+02,1.9194617E-05,1.3018581E+02,-6.8662E-02,-9.746E-02,2.1202303E+02
9.1274969E-06,4.5154233E+01,-1.04926E-01,-1.63524E-01,1.5911118E+02,1.3650945E-05,8.5313559E+01,-6.0914E-02,-8.2396E-02,2.9532085E+02,1.5939572E-05,1.3018465E+02,-8.2381E-02,-5.9278E-02,2.1202329E+02
1.8385786E-05,4.5154378E+01,-5.0477E-02,-1.40049E-01,1.5911101E+02,1.5492102E-05,8.5313746E+01,6.0797E-02,-7.6744E-02,2.9531887E+02,2.1197979E-05,1.3018542E+02,2.7418E-02,-6.5984E-02,2.1202326E+02
1.5569198E-05,4.515461E+01,-7.4418E-02,-8.425E-02,1.5911042E+02,1.5693283E-05,8.531467E+01,6.163E-03,6.9288E-02,2.9531505E+02,1.4715476E-05,1.3018578E+02,-3.6094E-02,6.6349E-02,2.1202275E+02
1.3057608E-05,4.5154175E+01,-1.36759E-01,-9.5317E-02,1.5911017E+02,1.2618364E-05,8.5314611E+01,-3.7487E-02,4.2994E-02,2.9531817E+02,1.6452551E-05,1.3018476E+02,-7.0822E-02,3.1504E-02,2.1202365E+02
1.9079266E-05,4.5154052E+01,-1.20737E-01,-1.02702E-01,1.5911073E+02,1.3517624E-05,8.531483E+01,3.9798E-02,5.7289E-02,2.9532239E+02,1.9970198E-05,1.3018538E+02,-1.8175E-02,6.1039E-02,2.1202403E+02
1.2054567E-05,4.5154036E+01,-1.20225E-01,-1.37235E-01,1.5911001E+02,1.3375362E-05,8.5314134E+01,4.3949E-02,-4.424E-03,2.9531972E+02,1.8755079E-05,1.3018473E+02,-4.1391E-02,1.1631E-02,2.1202334E+02
8.6430568E-06,4.5154425E+01,-7.6544E-02,-1.50096E-01,1.5911123E+02,1.3219864E-05,8.5313483E+01,-1.9492E-02,2.7835E-02,2.9531746E+02,1.5709177E-05,1.3018459E+02,-6.0542E-02,1.8287E-02,2.1202299E+02
1.8720305E-05,4.5153996E+01,-1.32507E-01,-9.1383E-02,1.5911032E+02,1.341523E-05,8.5315151E+01,3.441E-02,5.3817E-02,2.9531897E+02,2.1160769E-05,1.3018529E+02,-2.6612E-02,5.5439E-02,2.1202444E+02
1.220553E-05,4.5154233E+01,-1.27441E-01,-8.0154E-02,1.5911037E+02,1.4542023E-05,8.5314287E+01,-4.412E-03,8.9049E-02,2.9532204E+02,1.516444E-05,1.3018504E+02,-3.6629E-02,8.3828E-02,2.1202356E+02
9.3918104E-06,4.5153955E+01,-1.37192E-01,-9.0287E-02,1.5911029E+02,1.4937973E-05,8.5312844E+01,-2.4187E-02,2.9587E-02,2.953226E+02,2.0868884E-05,1.3018474E+02,-5.6616E-02,3.3564E-02,2.1202316E+02
8.3214283E-06,4.5153887E+01,-1.49587E-01,-8.9078E-02,1.5911046E+02,1.4093358E-05,8.5313968E+01,4.5674E-02,-2.9304E-02,2.9532069E+02,1.7217061E-05,1.301846E+02,-3.5186E-02,-1.4911E-02,2.1202314E+02
1.1232093E-05,4.5154105E+01,-1.27017E-01,-1.34343E-01,1.5911023E+02,1.2847366E-05,8.5314479E+01,8.9E-04,-8.7743E-02,2.9531944E+02,1.6759214E-05,1.3018461E+02,-4.0668E-02,-6.9976E-02,2.1202364E+02
3.6216982E-06,4.5154358E+01,-9.944E-02,-1.90595E-01,1.591099E+02,1.0335798E-05,8.531349E+01,5.1418E-02,-2.8825E-02,2.9531976E+02,1.1602537E-05,1.3018356E+02,-2.8902E-02,-4.4152E-02,2.1202392E+02
1.3876781E-05,4.5154244E+01,-9.1893E-02,-1.36769E-01,1.5911011E+02,1.2848526E-05,8.5313718E+01,3.4418E-02,-4.7555E-02,2.9531916E+02,2.0203588E-05,1.3018481E+02,-3.5055E-02,-3.7576E-02,2.1202364E+02
6.6094832E-06,4.5154241E+01,-8.3372E-02,-1.54617E-01,1.5911078E+02,1.2717644E-05,8.5312037E+01,5.5144E-02,-2.4089E-02,2.953189E+02,1.9111512E-05,1.3018429E+02,-2.7093E-02,-3.067E-02,2.1202245E+02
1.1711265E-05,4.5154028E+01,-1.14421E-01,-1.49218E-01,1.5911045E+02,1.2795079E-05,8.5313236E+01,2.0934E-02,-9.1613E-02,2.9532096E+02,2.0602642E-05,1.3018463E+02,-1.8987E-02,-8.063E-02,2.1202428E+02
1.464075E-05,4.5154402E+01,-5.3571E-02,-1.42119E-01,1.5911139E+02,1.5469642E-05,8.5314133E+01,4.0432E-02,-7.562E-02,2.9531708E+02,1.9006577E-05,1.3018462E+02,-4.354E-03,-5.6465E-02,2.1202274E+02
1.5836839E-05,4.5154126E+01,-6.8794E-02,-1.57448E-01,1.5911209E+02,1.3813525E-05,8.5312998E+01,8.0863E-02,2.227E-03,2.9531899E+02,2.3727824E-05,1.301848E+02,4.1368E-02,1.851E-02,2.1202334E+02
8.7783327E-06,4.5154377E+01,-4.9357E-02,-1.79036E-01,1.5910989E+02,1.3177446E-05,8.5311638E+01,4.8634E-02,-1.82212E-01,2.9532621E+02,2.0086113E-05,1.3018413E+02,2.3904E-02,-1.64383E-01,2.120225E+02
1.2234399E-05,4.5154148E+01,-5.6029E-02,-1.49208E-01,1.5911017E+02,1.2053287E-05,8.5313694E+01,1.44667E-01,-7.2388E-02,2.9532269E+02,1.8750532E-05,1.3018425E+02,1.11669E-01,-7.3767E-02,2.120225E+02
1.2425416E-05,4.5154464E+01,-8.5101E-02,-1.21212E-01,1.5910982E+02,1.4386309E-05,8.5314923E+01,3.7463E-02,-1.37881E-01,2.9532043E+02,1.2707318E-05,1.3018516E+02,8.242E-03,-1.22868E-01,2.1202194E+02
1.4258806E-05,4.5154661E+01,-1.113E-02,-1.89491E-01,1.5911066E+02,1.202455E-05,8.5314118E+01,6.8531E-02,-9.5949E-02,2.9531627E+02,1.4980874E-05,1.3018428E+02,2.9754E-02,-9.0508E-02,2.120234E+02
1.0813177E-05,4.5154346E+01,-9.7429E-02,-1.41762E-01,1.5911041E+02,1.3862863E-05,8.5313301E+01,-6.4772E-02,-7.8196E-02,2.9531682E+02,1.757131E-05,1.3018511E+02,-8.4122E-02,-5.7818E-02,2.1202331E+02
2.2892066E-05,4.5154332E+01,-1.05251E-01,-1.16615E-01,1.5910984E+02,1.4661405E-05,8.5317561E+01,6.776E-03,-2.8109E-02,2.9531679E+02,1.4440933E-05,1.3018545E+02,-5.3148E-02,2.0941E-02,2.1202363E+02
4.3553203E-06,4.5154337E+01,-8.3673E-02,-1.71335E-01,1.5911094E+02,1.1843652E-05,8.5311757E+01,3.1091E-02,4.1935E-02,2.95321E+02,1.6152244E-05,1.3018418E+02,-4.9103E-02,1.8748E-02,2.120233E+02
9.2501042E-06,4.5154229E+01,-1.13678E-01,-1.02741E-01,1.5911072E+02,1.3259792E-05,8.5312109E+01,6.15E-03,1.2931E-02,2.9532493E+02,1.8271933E-05,1.3018481E+02,-5.7839E-02,3.272E-03,2.1202309E+02
1.7300155E-05,4.5154362E+01,-1.0321E-01,-8.6694E-02,1.5911028E+02,1.5009569E-05,8.5315363E+01,2.7292E-02,-4.977E-03,2.9531575E+02,1.6243625E-05,1.3018527E+02,-4.5238E-02,2.7941E-02,2.1202404E+02
8.4238613E-06,4.5154356E+01,-9.331E-02,-1.07582E-01,1.5911065E+02,1.510586E-05,8.5313512E+01,1.8266E-02,-1.8096E-02,2.9531728E+02,1.6708611E-05,1.3018483E+02,-4.9243E-02,1.4756E-02,2.1202323E+02
9.0145999E-06,4.5154216E+01,-1.31357E-01,-9.4035E-02,1.5911013E+02,1.3751008E-05,8.5314296E+01,-1.3567E-02,-4.8797E-02,2.9532092E+02,1.3665524E-05,1.3018461E+02,-6.1713E-02,-1.717E-02,2.1202309E+02
5.3323038E-06,4.5154112E+01,-7.5396E-02,-1.95306E-01,1.5911114E+02,1.1849079E-05,8.5313642E+01,1.14774E-01,-9.1219E-02,2.9532183E+02,1.4610743E-05,1.3018322E+02,8.2576E-02,-8.7084E-02,2.1202394E+02
6.4848125E-06,4.5154199E+01,-9.4829E-02,-1.18642E-01,1.5911072E+02,1.4888097E-05,8.5312412E+01,4.1795E-02,-9.1066E-02,2.9532055E+02,1.9007123E-05,1.3018459E+02,3.991E-03,-8.0451E-02,2.1202225E+02
1.1651956E-05,4.5154106E+01,-1.09619E-01,-1.13109E-01,1.5911048E+02,1.5231227E-05,8.5313656E+01,2.3875E-02,-8.3079E-02,2.953192E+02,1.9717568E-05,1.3018466E+02,-1.6793E-02,-6.378E-02,2.1202351E+02
9.5189979E-06,4.5153995E+01,-7.9969E-02,-1.89638E-01,1.5910956E+02,1.2632535E-05,8.5312908E+01,8.5425E-02,-2.04577E-01,2.9532553E+02,2.1726958E-05,1.3018376E+02,6.1932E-02,-1.85042E-01,2.1202306E+02
6.724786E-06,4.5153888E+01,-9.92E-02,-1.97842E-01,1.5911032E+02,1.1994903E-05,8.5313004E+01,9.1978E-02,-1.50816E-01,2.9532473E+02,1.7781222E-05,1.3018372E+02,6.112E-02,-1.41173E-01,2.1202412E+02
1.7600516E-05,4.5153778E+01,-1.39879E-01,-1.36696E-01,1.5910971E+02,1.2758076E-05,8.531963E+01,1.00634E-01,-1.70867E-01,2.9531943E+02,1.2555109E-05,1.30185E+02,7.2728E-02,-1.56987E-01,2.1202296E+02
7.2992007E-06,4.5153704E+01,-1.09308E-01,-1.34324E-01,1.5911037E+02,1.2678124E-05,8.531478E+01,1.74832E-01,-2.1155E-02,2.9532347E+02,1.4378984E-05,1.3018352E+02,1.46479E-01,-1.7453E-02,2.120233E+02
1.2142223E-05,4.5153725E+01,-9.7658E-02,-1.37533E-01,1.591111E+02,1.3109851E-05,8.5314093E+01,1.4658E-01,-4.4149E-02,2.9532389E+02,2.1853298E-05,1.3018428E+02,1.17325E-01,-4.229E-02,2.1202328E+02
1.3444256E-05,4.5153788E+01,-1.19447E-01,-1.68609E-01,1.5911049E+02,1.2355015E-05,8.531417E+01,7.5642E-02,-9.8957E-02,2.9532259E+02,2.1559334E-05,1.3018465E+02,3.8693E-02,-9.6828E-02,2.1202334E+02
1.315544E-05,4.5154328E+01,-9.6711E-02,-8.5451E-02,1.5911016E+02,1.4889494E-05,8.5314582E+01,8.5359E-02,1.4826E-02,2.9532026E+02,1.4573848E-05,1.3018485E+02,4.8419E-02,3.8845E-02,2.1202367E+02
1.767993E-05,4.5154404E+01,-7.532E-02,-1.59301E-01,1.5911107E+02,1.3034121E-05,8.5315846E+01,1.7294E-02,-4.6116E-02,2.9531558E+02,1.4773999E-05,1.3018494E+02,-5.0397E-02,-1.657E-02,2.1202376E+02
1.1468856E-05,4.5154207E+01,-9.6454E-02,-1.51359E-01,1.5911055E+02,1.2539773E-05,8.5312205E+01,-3.8128E-02,-1.928E-03,2.953213E+02,2.1953142E-05,1.3018455E+02,-6.7011E-02,3.085E-03,2.1202389E+02
1.3681127E-05,4.5153808E+01,-1.45664E-01,-1.10684E-01,1.5911094E+02,1.3901677E-05,8.5314638E+01,-8.489E-03,4.65E-04,2.9532189E+02,2.0458915E-05,1.3018444E+02,-5.3321E-02,2.5339E-02,2.1202505E+02
1.8579674E-06,4.5154445E+01,-5.1753E-02,-1.4304E-01,1.5911104E+02,1.4885193E-05,8.5311902E+01,4.938E-02,-1.10095E-01,2.9532145E+02,1.7420422E-05,1.3018334E+02,2.2297E-02,-9.3608E-02,2.1202405E+02
1.4724129E-05,4.5154152E+01,-5.6325E-02,-1.73017E-01,1.591106E+02,1.3102189E-05,8.5315836E+01,1.27962E-01,-8.8855E-02,2.9531695E+02,1.6911877E-05,1.3018406E+02,1.00364E-01,-7.9447E-02,2.120247E+02
2.2640382E-06,4.5153837E+01,-7.6576E-02,-1.0032E-01,1.5911084E+02,1.5280953E-05,8.531183E+01,1.64748E-01,-1.5992E-02,2.9532389E+02,2.0415271E-05,1.3018297E+02,1.39028E-01,-4.202E-03,2.1202265E+02
3.1648629E-06,4.5153833E+01,-1.20761E-01,-1.38845E-01,1.5911089E+02,1.4680564E-05,8.531125E+01,3.9965E-02,-5.2999E-02,2.9532058E+02,2.2485421E-05,1.3018369E+02,-2.1293E-02,-3.5626E-02,2.1202354E+02
1.2632027E-05,4.5154226E+01,-8.0569E-02,-1.14028E-01,1.5911111E+02,1.5219808E-05,8.531344E+01,6.5708E-02,-1.8563E-02,2.9531573E+02,2.192202E-05,1.3018464E+02,2.3655E-02,1.8329E-02,2.1202373E+02
6.0075808E-06,4.5154236E+01,-1.19551E-01,-9.8889E-02,1.5910929E+02,1.3066195E-05,8.5313445E+01,7.63E-02,-2.279E-02,2.9532531E+02,1.4162786E-05,1.3018406E+02,3.296E-02,-2.2182E-02,2.120221E+02
1.7656747E-05,4.5154025E+01,-1.16693E-01,-9.9716E-02,1.5910989E+02,1.406626E-05,8.5316798E+01,1.13502E-01,-2.7931E-02,2.9532136E+02,1.5905624E-05,1.3018489E+02,8.4765E-02,-1.6974E-02,2.1202302E+02
1.1478158E-05,4.5154191E+01,-7.0883E-02,-2.26017E-01,1.5911014E+02,1.1435773E-05,8.531628E+01,8.8098E-02,-2.0529E-01,2.9531683E+02,1.2402338E-05,1.3018442E+02,5.9926E-02,-1.9003E-01,2.1202313E+02
2.3408724E-05,4.5154038E+01,-1.26832E-01,-1.02304E-01,1.5911053E+02,1.4975041E-05,8.5317865E+01,4.6565E-02,-8.5502E-02,2.9531923E+02,1.5907787E-05,1.3018636E+02,6.794E-03,-7.6281E-02,2.12023E+02
1.8669303E-05,4.5154156E+01,-8.7651E-02,-1.09298E-01,1.5911109E+02,1.5186674E-05,8.5314745E+01,7.4571E-02,-3.7366E-02,2.9531805E+02,2.121861E-05,1.3018521E+02,4.4067E-02,-2.0774E-02,2.1202379E+02
6.5041999E-06,4.515424E+01,-5.2291E-02,-1.85144E-01,1.5911035E+02,1.4166369E-05,8.5312766E+01,8.6249E-02,-1.89945E-01,2.9532167E+02,1.7809824E-05,1.3018414E+02,6.1623E-02,-1.72054E-01,2.120214E+02
1.1417458E-05,4.5154129E+01,-1.25669E-01,-1.62255E-01,1.5911071E+02,1.2249552E-05,8.5316304E+01,4.26E-03,-7.2327E-02,2.9531557E+02,1.2023802E-05,1.3018496E+02,-4.8575E-02,-5.8293E-02,2.1202235E+02
1.4402005E-05,4.5154554E+01,-1.0151E-01,-1.82628E-01,1.5911067E+02,1.1041758E-05,8.5315177E+01,-1.33803E-01,-5.8561E-02,2.95315E+02,1.2762293E-05,1.3018497E+02,-1.35795E-01,-5.0087E-02,2.1202432E+02
5.8267364E-06,4.5154162E+01,-9.7163E-02,-1.94401E-01,1.5911226E+02,1.242295E-05,8.5313071E+01,-4.0988E-02,-8.8909E-02,2.9531885E+02,1.6324538E-05,1.3018349E+02,-6.8963E-02,-6.4417E-02,2.120251E+02
1.0980226E-05,4.5154071E+01,-1.41843E-01,-1.03978E-01,1.591107E+02,1.5122349E-05,8.531522E+01,-5.2727E-02,-6.8853E-02,2.9531842E+02,1.3998725E-05,1.3018521E+02,-7.6283E-02,-4.0448E-02,2.1202298E+02
5.7182274E-06,4.5154567E+01,-5.8175E-02,-1.98668E-01,1.5911059E+02,1.1056911E-05,8.5312329E+01,-4.6005E-02,-8.7007E-02,2.9532122E+02,1.427571E-05,1.3018419E+02,-7.1964E-02,-7.601E-02,2.1202354E+02
9.5209081E-06,4.5154605E+01,-6.1275E-02,-1.39988E-01,1.5911041E+02,1.4111889E-05,8.5313611E+01,-7.227E-03,3.8762E-02,2.9532199E+02,1.3387821E-05,1.3018467E+02,-5.023E-02,3.7968E-02,2.1202277E+02
8.3607917E-06,4.5154348E+01,-8.9515E-02,-6.8316E-02,1.5911059E+02,1.6611005E-05,8.5311854E+01,9.702E-03,1.3089E-02,2.9532109E+02,2.2866717E-05,1.3018447E+02,-4.429E-02,3.7036E-02,2.120227E+02
2.0932593E-05,4.5154349E+01,-1.23274E-01,-1.17559E-01,1.5911004E+02,1.287726E-05,8.5314876E+01,-1.26985E-01,1.158E-02,2.9531655E+02,1.9811378E-05,1.3018555E+02,-1.29125E-01,1.5885E-02,2.1202398E+02
5.4731211E-06,4.5154356E+01,-1.12294E-01,-1.33872E-01,1.5911008E+02,1.2661852E-05,8.5310261E+01,-1.11337E-01,7.305E-02,2.9532013E+02,2.1658356E-05,1.301846E+02,-1.17446E-01,5.9193E-02,2.1202264E+02
1.7194337E-05,4.515396E+01,-1.1452E-01,-1.30083E-01,1.59111E+02,1.4829208E-05,8.5315774E+01,5.1953E-02,-6.1645E-02,2.9531876E+02,1.8818596E-05,1.3018568E+02,-5.58E-04,-5.6678E-02,2.1202247E+02
1.0607154E-05,4.5154038E+01,-1.07028E-01,-1.37838E-01,1.5911101E+02,1.3633759E-05,8.5312321E+01,2.4199E-02,-9.9548E-02,2.9532101E+02,2.1808117E-05,1.301849E+02,-1.2312E-02,-8.99E-02,2.1202434E+02
1.3874682E-05,4.5153967E+01,-1.36121E-01,-1.36314E-01,1.5911013E+02,1.2713814E-05,8.5315213E+01,3.8851E-02,-4.3902E-02,2.9532264E+02,1.6789636E-05,1.3018492E+02,-3.5259E-02,-3.4388E-02,2.1202339E+02
1.0702499E-05,4.5153963E+01,-1.31683E-01,-1.55028E-01,1.5911104E+02,1.1829521E-05,8.5314761E+01,5.032E-03,3.62E-02,2.9531873E+02,1.7972422E-05,1.3018415E+02,-5.8438E-02,2.5008E-02,2.1202341E+02
1.6282739E-05,4.5154325E+01,-8.7394E-02,-1.14562E-01,1.59111E+02,1.5220829E-05,8.5314356E+01,-1.9524E-02,6.6627E-02,2.9531581E+02,2.0482972E-05,1.301846E+02,-4.7746E-02,6.9429E-02,2.1202457E+02
1.2067707E-05,4.5154699E+01,-3.4049E-02,-1.17632E-01,1.5911033E+02,1.5109371E-05,8.5313355E+01,3.8668E-02,6.4615E-02,2.9531941E+02,1.5306906E-05,1.3018521E+02,-6.651E-03,7.0114E-02,2.12023E+02
5.9768313E-06,4.5154232E+01,-8.725E-02,-1.3511E-01,1.5911019E+02,1.3690008E-05,8.5311403E+01,2.6432E-02,2.3547E-02,2.9532096E+02,2.2611852E-05,1.3018399E+02,-4.777E-02,2.8483E-02,2.1202269E+02
1.8101986E-05,4.5154192E+01,-1.20954E-01,-5.4839E-02,1.5910992E+02,1.4763667E-05,8.531391E+01,-3.179E-03,7.7344E-02,2.953221E+02,2.2067652E-05,1.3018541E+02,-4.2096E-02,7.1544E-02,2.120239E+02
7.8000847E-06,4.5154152E+01,-1.18023E-01,-1.01344E-01,1.5911038E+02,1.3857589E-05,8.5312344E+01,-1.338E-02,5.9262E-02,2.9532051E+02,2.0336707E-05,1.3018437E+02,-5.3401E-02,5.0532E-02,2.1202321E+02
1.461553E-05,4.5154092E+01,-1.40168E-01,-1.17411E-01,1.5911084E+02,1.3340985E-05,8.5317217E+01,-1.6723E-02,2.5153E-02,2.953177E+02,1.2278523E-05,1.3018508E+02,-6.3873E-02,2.1175E-02,2.1202256E+02
1.2057751E-05,4.5154163E+01,-1.24164E-01,-7.2281E-02,1.5910994E+02,1.3280741E-05,8.5314013E+01,4.7754E-02,1.13814E-01,2.9531881E+02,1.7550079E-05,1.3018509E+02,1.1682E-02,1.06398E-01,2.1202289E+02
1.7613323E-05,4.51542E+01,-1.08668E-01,-5.6153E-02,1.5910974E+02,1.4828049E-05,8.5311698E+01,8.866E-03,8.1534E-02,2.953227E+02,2.5953916E-05,1.3018548E+02,-2.8145E-02,7.6538E-02,2.1202414E+02
1.6635012E-05,4.5154393E+01,-7.1902E-02,-1.08315E-01,1.5911007E+02,1.5034348E-05,8.5312814E+01,5.5665E-02,-1.1369E-02,2.9532166E+02,2.0811704E-05,1.3018525E+02,-1.6897E-02,2.1908E-02,2.1202377E+02
1.0740826E-05,4.5154415E+01,-7.8134E-02,-1.0973E-01,1.5911021E+02,1.4259584E-05,8.5312362E+01,2.0045E-02,-1.02309E-01,2.9531852E+02,2.055568E-05,1.3018464E+02,-1.3212E-02,-8.6137E-02,2.1202346E+02
1.0173863E-05,4.5154085E+01,-1.21525E-01,-1.3328E-01,1.5911062E+02,1.1850674E-05,8.5314192E+01,8.7915E-02,-4.6684E-02,2.9532502E+02,1.4576599E-05,1.3018462E+02,4.475E-02,-5.8896E-02,2.1202276E+02
1.7038085E-05,4.5153966E+01,-1.34584E-01,-1.15342E-01,1.5911033E+02,1.3398141E-05,8.5316202E+01,6.6146E-02,-7.21E-03,2.9532054E+02,1.6353545E-05,1.3018547E+02,4.817E-03,-7.592E-03,2.120228E+02
1.9914547E-05,4.515408E+01,-7.6499E-02,-1.11893E-01,1.591104E+02,1.4439993E-05,8.5318159E+01,1.52228E-01,-3.5393E-02,2.9531978E+02,1.3530626E-05,1.3018485E+02,1.25313E-01,-2.4492E-02,2.1202287E+02
1.8316382E-05,4.5153603E+01,-1.049E-01,-5.83E-02,1.5911047E+02,1.4977054E-05,8.5316447E+01,1.74162E-01,1.4255E-02,2.9532371E+02,2.2142823E-05,1.3018462E+02,1.45812E-01,2.219E-02,2.1202265E+02
6.9726585E-06,4.5154506E+01,-1.7021E-02,-1.74198E-01,1.5910998E+02,1.2605585E-05,8.5315509E+01,1.52425E-01,-5.6494E-02,2.9531842E+02,1.0153713E-05,1.3018358E+02,1.2218E-01,-5.2866E-02,2.1202296E+02
6.0816821E-06,4.515435E+01,-5.7944E-02,-1.6686E-01,1.5911088E+02,1.2909712E-05,8.5311255E+01,4.6852E-02,-5.9252E-02,2.9532454E+02,2.0329514E-05,1.3018373E+02,-1.0989E-02,-5.3874E-02,2.120232E+02
1.3700814E-05,4.5154164E+01,-7.5628E-02,-1.48581E-01,1.5911053E+02,1.3514173E-05,8.5316088E+01,1.13977E-01,-1.3532E-01,2.9531934E+02,1.3904116E-05,1.3018442E+02,8.6462E-02,-1.23674E-01,2.1202362E+02
8.613713E-06,4.5153977E+01,-1.38799E-01,-2.0127E-01,1.5911032E+02,9.7446148E-06,8.5315993E+01,9.9818E-02,-3.0973E-02,2.9532167E+02,1.0318056E-05,1.3018414E+02,4.81E-02,-5.9262E-02,2.1202326E+02
1.3564725E-05,4.5154292E+01,-9.2258E-02,-1.29311E-01,1.5910959E+02,1.2746546E-05,8.5315319E+01,9.6039E-02,-1.2973E-02,2.9532116E+02,1.4646232E-05,1.3018485E+02,6.1565E-02,-1.6235E-02,2.1202369E+02
1.2798278E-05,4.5154082E+01,-1.03357E-01,-1.16336E-01,1.5911109E+02,1.3680655E-05,8.5312821E+01,6.7334E-02,2.171E-03,2.953206E+02,2.2253713E-05,1.3018499E+02,1.3236E-02,1.8294E-02,2.1202307E+02
7.3739628E-06,4.5153804E+01,-1.29951E-01,-1.15064E-01,1.5911058E+02,1.3989888E-05,8.5312384E+01,6.9028E-02,-2.5941E-02,2.9532255E+02,2.3515975E-05,1.3018349E+02,3.3158E-02,7.145E-03,2.1202382E+02
1.3902737E-05,4.5154357E+01,-7.5781E-02,-1.48993E-01,1.5911088E+02,1.4125561E-05,8.5314063E+01,3.5502E-02,-9.106E-03,2.9531862E+02,1.6858199E-05,1.301851E+02,-4.7517E-02,1.2285E-02,2.1202264E+02
1.3528935E-05,4.5154274E+01,-8.2276E-02,-2.01952E-01,1.5911023E+02,1.0894655E-05,8.5314203E+01,5.6948E-02,-5.2167E-02,2.9531922E+02,1.7162485E-05,1.3018442E+02,-1.2326E-02,-6.1696E-02,2.1202284E+02
6.5888163E-06,4.5153989E+01,-9.3152E-02,-1.05554E-01,1.5910948E+02,1.5311546E-05,8.5312896E+01,1.2227E-01,-1.21813E-01,2.9532253E+02,1.864083E-05,1.3018417E+02,9.6707E-02,-1.09828E-01,2.1202214E+02
1.2558157E-05,4.5154054E+01,-9.173E-02,-2.22056E-01,1.5911108E+02,1.0938031E-05,8.531675E+01,7.996E-02,-1.95226E-01,2.9532004E+02,1.2860563E-05,1.3018416E+02,4.952E-02,-1.80633E-01,2.1202296E+02
6.9403984E-06,4.515408E+01,-1.06244E-01,-1.07256E-01,1.5911162E+02,1.3727479E-05,8.5311615E+01,1.1009E-02,-8.498E-03,2.9532076E+02,2.3647307E-05,1.3018366E+02,-5.4065E-02,2.2729E-02,2.1202364E+02
1.4489145E-05,4.5153886E+01,-1.27327E-01,-1.16064E-01,1.5911178E+02,1.5102451E-05,8.5314598E+01,4.043E-03,6.645E-03,2.9531668E+02,2.0782688E-05,1.301852E+02,-5.2516E-02,2.2716E-02,2.1202323E+02
4.1798522E-06,4.5154308E+01,-1.08164E-01,-1.27198E-01,1.5911063E+02,1.3068826E-05,8.5312684E+01,4.0811E-02,6.386E-03,2.9532416E+02,1.3485842E-05,1.301841E+02,-4.1691E-02,1.5506E-02,2.1202301E+02
1.0156014E-05,4.5153672E+01,-1.74918E-01,-1.28722E-01,1.5911008E+02,1.1620008E-05,8.5317152E+01,9.4965E-02,-1.5617E-02,2.9532091E+02,1.1587616E-05,1.301842E+02,6.0353E-02,-1.7655E-02,2.1202446E+02
5.7694394E-06,4.5154444E+01,-5.1438E-02,-1.98485E-01,1.5911204E+02,1.2650559E-05,8.5313209E+01,5.5992E-02,-3.1899E-02,2.9531743E+02,1.4130144E-05,1.3018391E+02,-1.6398E-02,-3.2377E-02,2.1202276E+02
1.2073363E-05,4.5154052E+01,-1.11021E-01,-1.2018E-01,1.5911068E+02,1.3869242E-05,8.5313458E+01,5.5625E-02,2.4991E-02,2.9532096E+02,2.1574667E-05,1.3018424E+02,-6.294E-03,5.0491E-02,2.1202465E+02
1.2164953E-05,4.5154599E+01,-4.5042E-02,-1.63503E-01,1.5910909E+02,1.2472982E-05,8.5313802E+01,5.2536E-02,-9.0328E-02,2.9532008E+02,1.5905042E-05,1.3018434E+02,6.926E-03,-8.5295E-02,2.1202355E+02
9.2275332E-06,4.5154453E+01,-6.3456E-02,-1.34073E-01,1.5911007E+02,1.4111862E-05,8.5312627E+01,3.0127E-02,1.9631E-02,2.9531908E+02,1.9894853E-05,1.3018414E+02,-4.3361E-02,3.5644E-02,2.1202272E+02
1.5117003E-05,4.5154247E+01,-9.7124E-02,-9.9177E-02,1.5910986E+02,1.4344666E-05,8.5312654E+01,2.7334E-02,-4.0172E-02,2.9532262E+02,2.3059908E-05,1.3018487E+02,-4.4477E-02,-7.885E-03,2.1202353E+02
6.7320544E-06,4.5154392E+01,-8.0272E-02,-1.08058E-01,1.5911017E+02,1.6564271E-05,8.5311904E+01,1.3841E-02,-2.32E-03,2.9532294E+02,1.9431338E-05,1.3018429E+02,-4.4648E-02,3.5403E-02,2.1202374E+02
1.4048912E-05,4.5154543E+01,-7.7071E-02,-1.3626E-01,1.5910995E+02,1.2167797E-05,8.5314323E+01,-2.2116E-02,4.954E-02,2.9531783E+02,1.5555895E-05,1.3018444E+02,-6.5361E-02,3.662E-02,2.1202357E+02
1.5548744E-05,4.515452E+01,-8.3729E-02,-1.1211E-01,1.5910962E+02,1.4169471E-05,8.5314519E+01,-1.992E-02,1.8063E-02,2.953185E+02,1.5659236E-05,1.3018547E+02,-5.8978E-02,1.8795E-02,2.1202295E+02
4.4691785E-06,4.5154026E+01,-1.37706E-01,-1.33572E-01,1.5911059E+02,1.2760656E-05,8.5313628E+01,5.2178E-02,-1.4103E-02,2.9531893E+02,1.3602547E-05,1.3018386E+02,-3.3211E-02,-2.414E-03,2.12024E+02
2.4183512E-05,4.5154255E+01,-1.17802E-01,-5.0844E-02,1.5911047E+02,1.6587707E-05,8.5315775E+01,-1.4726E-02,-2.3487E-02,2.9531799E+02,1.8657124E-05,1.3018639E+02,-5.3644E-02,2.2385E-02,2.1202325E+02
2.2554543E-05,4.5154083E+01,-1.30034E-01,-9.052E-02,1.5911023E+02,1.3769071E-05,8.5316782E+01,4.8778E-02,-2.5455E-02,2.9532093E+02,1.8137084E-05,1.3018584E+02,-3.5843E-02,-9.159E-03,2.1202308E+02
1.1192646E-05,4.5154443E+01,-8.4407E-02,-2.06869E-01,1.5911003E+02,1.1363182E-05,8.5315357E+01,-1.9782E-02,-1.46312E-01,2.9531439E+02,1.1541125E-05,1.3018467E+02,-4.4102E-02,-1.30549E-01,2.1202314E+02
9.8397675E-06,4.5154063E+01,-1.17488E-01,-1.70322E-01,1.5911102E+02,1.081266E-05,8.5314854E+01,9.2581E-02,6.0612E-02,2.9532126E+02,1.4354893E-05,1.3018413E+02,5.339E-02,5.8535E-02,2.1202365E+02
9.4128827E-06,4.5153628E+01,-8.9386E-02,-1.73135E-01,1.591101E+02,1.1801922E-05,8.5315728E+01,1.72688E-01,-1.40656E-01,2.9532342E+02,1.6041453E-05,1.3018338E+02,1.40749E-01,-1.319E-01,2.120227E+02
8.3564847E-06,4.5153665E+01,-1.15689E-01,-1.59468E-01,1.5910996E+02,1.1663405E-05,8.5314821E+01,1.64835E-01,-8.9916E-02,2.9532572E+02,1.4701417E-05,1.3018383E+02,1.3233E-01,-8.9367E-02,2.1202262E+02
6.2340957E-06,4.5153989E+01,-7.9425E-02,-2.43726E-01,1.5911047E+02,8.6496104E-06,8.5314297E+01,1.58354E-01,-1.54114E-01,2.953242E+02,1.2896755E-05,1.3018328E+02,1.18526E-01,-1.55968E-01,2.1202299E+02
1.4228895E-05,4.5153952E+01,-1.3256E-01,-1.19738E-01,1.5910984E+02,1.2993671E-05,8.5315648E+01,6.7237E-02,-7.1341E-02,2.9531998E+02,1.7912368E-05,1.3018454E+02,2.7002E-02,-6.6153E-02,2.1202343E+02
1.5982858E-05,4.5153926E+01,-1.02141E-01,-1.79275E-01,1.5911126E+02,1.2018363E-05,8.5316845E+01,9.5463E-02,-1.13288E-01,2.9532035E+02,1.6871639E-05,1.3018444E+02,6.1273E-02,-1.0701E-01,2.1202307E+02
1.8401055E-05,4.5153873E+01,-1.48545E-01,-8.6268E-02,1.5911001E+02,1.325948E-05,8.5315411E+01,3.3541E-02,5.065E-02,2.9532315E+02,2.1369978E-05,1.3018521E+02,-2.9635E-02,5.3142E-02,2.1202379E+02
1.3356612E-05,4.5154023E+01,-1.25455E-01,-1.54067E-01,1.5911033E+02,1.1856023E-05,8.5314619E+01,2.416E-03,-6.0238E-02,2.9531831E+02,1.9274813E-05,1.3018439E+02,-5.4522E-02,-4.11E-02,2.1202411E+02
1.0963128E-05,4.5154114E+01,-1.28732E-01,-1.49561E-01,1.5911055E+02,1.2935434E-05,8.5314597E+01,-1.7583E-02,-1.61216E-01,2.9532082E+02,1.5729679E-05,1.3018458E+02,-3.9955E-02,-1.40947E-01,2.1202434E+02
6.4019471E-06,4.5154087E+01,-1.46513E-01,-1.81027E-01,1.5911035E+02,9.1312993E-06,8.5313465E+01,3.9178E-02,6.7986E-02,2.9532157E+02,1.3754877E-05,1.3018409E+02,-5.091E-02,1.9524E-02,2.120237E+02
1.7529157E-05,4.5154194E+01,-1.1374E-01,-6.1672E-02,1.5910938E+02,1.5859831E-05,8.5314085E+01,5.1693E-02,-1.4484E-02,2.9532102E+02,2.1419728E-05,1.3018569E+02,-2.3999E-02,1.869E-02,2.1202382E+02
1.1338344E-05,4.5154371E+01,-6.3675E-02,-1.70907E-01,1.5911173E+02,1.2762675E-05,8.5313647E+01,5.1767E-02,-2.7719E-02,2.953202E+02,1.6037683E-05,1.3018457E+02,-2.5355E-02,-2.6049E-02,2.1202355E+02
1.1613398E-05,4.5154045E+01,-1.39946E-01,-1.5073E-01,1.5911074E+02,1.1990632E-05,8.5315035E+01,-5.0332E-02,-2.6519E-02,2.9532078E+02,1.4239125E-05,1.3018489E+02,-7.825E-02,-1.8884E-02,2.120232E+02
1.7907566E-05,4.5154326E+01,-1.15136E-01,-1.38873E-01,1.5910989E+02,1.2103142E-05,8.5316448E+01,-2.0435E-02,-6.5507E-02,2.9532016E+02,1.3561517E-05,1.3018527E+02,-6.4426E-02,-4.5346E-02,2.1202372E+02
9.0647426E-06,4.5154335E+01,-9.1073E-02,-1.48231E-01,1.5911066E+02,1.2858212E-05,8.5313645E+01,4.6252E-02,1.6845E-02,2.9532031E+02,1.4985989E-05,1.3018416E+02,-3.5322E-02,2.9467E-02,2.1202372E+02
1.586624E-05,4.515433E+01,-9.5463E-02,-2.07439E-01,1.591111E+02,1.0494585E-05,8.5316266E+01,-3.8831E-02,-9.8954E-02,2.9531598E+02,1.3029889E-05,1.3018467E+02,-6.8862E-02,-8.4324E-02,2.1202394E+02
1.0646118E-05,4.5153932E+01,-1.00394E-01,-2.19369E-01,1.5910999E+02,1.1551124E-05,8.5315645E+01,7.3686E-02,-1.71142E-01,2.9531849E+02,1.5391588E-05,1.3018387E+02,4.4415E-02,-1.57261E-01,2.1202383E+02
6.1240249E-06,4.5153938E+01,-1.41954E-01,-1.59717E-01,1.5911017E+02,1.2104067E-05,8.5312069E+01,-3.7924E-02,-9.8713E-02,2.9532225E+02,1.8635709E-05,1.3018447E+02,-6.4078E-02,-8.3787E-02,2.1202296E+02
1.5032254E-05,4.5154119E+01,-1.00429E-01,-1.67979E-01,1.5911057E+02,1.3238243E-05,8.5316497E+01,4.7383E-02,-1.07249E-01,2.9531633E+02,1.5193705E-05,1.3018459E+02,7.89E-03,-9.5048E-02,2.1202281E+02
1.1350232E-05,4.51542E+01,-7.6026E-02,-1.30368E-01,1.5911116E+02,1.4507844E-05,8.5312121E+01,5.8826E-02,-4.6487E-02,2.9532175E+02,2.250234E-05,1.3018471E+02,4.726E-03,-4.3794E-02,2.1202229E+02
1.1448586E-05,4.5154094E+01,-1.14951E-01,-1.52225E-01,1.5911107E+02,1.2908517E-05,8.531489E+01,2.2806E-02,-8.8185E-02,2.9532003E+02,1.5519073E-05,1.3018449E+02,-2.2825E-02,-7.572E-02,2.1202412E+02
8.1235333E-06,4.5153974E+01,-9.3713E-02,-1.39151E-01,1.5911024E+02,1.2983339E-05,8.5315133E+01,1.50449E-01,-3.1288E-02,2.953196E+02,1.3683469E-05,1.30184E+02,1.21782E-01,-2.8977E-02,2.1202253E+02
5.4062881E-06,4.5153724E+01,-9.7825E-02,-1.65256E-01,1.5911008E+02,1.0639304E-05,8.5312943E+01,1.7132E-01,-9.4634E-02,2.9532485E+02,1.9359399E-05,1.3018279E+02,1.3721E-01,-9.3079E-02,2.1202266E+02
4.3371494E-06,4.5153753E+01,-8.9287E-02,-2.19594E-01,1.5910965E+02,1.0708927E-05,8.5313677E+01,1.48131E-01,-1.93291E-01,2.9532391E+02,1.4571169E-05,1.3018307E+02,1.15996E-01,-1.81827E-01,2.120225E+02
8.2232332E-06,4.5153921E+01,-1.05262E-01,-2.07986E-01,1.5910976E+02,1.1259587E-05,8.5315368E+01,9.8186E-02,-1.91453E-01,2.9532364E+02,1.3138849E-05,1.3018361E+02,6.8696E-02,-1.76897E-01,2.120231E+02
6.1209854E-06,4.5153574E+01,-1.11137E-01,-2.04899E-01,1.5910911E+02,1.0889188E-05,8.5314392E+01,1.50891E-01,-1.6795E-01,2.9532322E+02,1.4992726E-05,1.3018357E+02,1.18129E-01,-1.59974E-01,2.1202206E+02
3.4365379E-06,4.5153735E+01,-9.0677E-02,-1.64725E-01,1.5911025E+02,1.224504E-05,8.5311149E+01,1.37417E-01,-1.58389E-01,2.9532471E+02,2.1276406E-05,1.3018321E+02,1.08033E-01,-1.48383E-01,2.1202263E+02
1.6475795E-05,4.515396E+01,-1.33999E-01,-1.13966E-01,1.5911051E+02,1.3382631E-05,8.5316373E+01,6.3067E-02,-3.9674E-02,2.9531856E+02,1.7206177E-05,1.3018518E+02,5.006E-03,-4.1687E-02,2.1202316E+02
2.3328658E-05,4.5154291E+01,-8.7993E-02,-4.8218E-02,1.5910978E+02,1.5887562E-05,8.5315636E+01,1.08972E-01,7.188E-03,2.9531792E+02,1.8579653E-05,1.3018592E+02,8.0486E-02,2.3104E-02,2.1202383E+02
1.4627673E-05,4.5154661E+01,-4.9573E-02,-1.29759E-01,1.5911047E+02,1.5875938E-05,8.5314226E+01,-1.0634E-02,-8.7937E-02,2.9531673E+02,1.5051374E-05,1.3018508E+02,-4.6467E-02,-5.7889E-02,2.120233E+02
1.1212811E-05,4.5153819E+01,-1.44143E-01,-9.3584E-02,1.5911028E+02,1.5469074E-05,8.5314466E+01,4.5975E-02,-1.01349E-01,2.9532359E+02,1.7194271E-05,1.3018464E+02,1.6368E-02,-8.5452E-02,2.1202386E+02
1.9778229E-05,4.5153812E+01,-1.28701E-01,-1.06926E-01,1.5911088E+02,1.2939663E-05,8.5317548E+01,1.24525E-01,-2.3238E-02,2.9532225E+02,1.7839925E-05,1.301848E+02,9.4071E-02,-1.7207E-02,2.1202372E+02
9.8821042E-06,4.5153982E+01,-1.02915E-01,-5.7256E-02,1.5910996E+02,1.5168945E-05,8.5313993E+01,1.40727E-01,4.7872E-02,2.9532293E+02,1.7867866E-05,1.3018369E+02,1.1194E-01,5.9908E-02,2.1202417E+02
7.2105596E-06,4.515437E+01,-7.2728E-02,-9.7073E-02,1.5911032E+02,1.4084551E-05,8.531231E+01,8.0021E-02,9.1927E-02,2.9532261E+02,1.795059E-05,1.3018398E+02,4.7182E-02,9.505E-02,2.120238E+02
3.5699156E-06,4.5154395E+01,-6.755E-02,-1.1244E-01,1.5911005E+02,1.3525608E-05,8.5311795E+01,8.1188E-02,7.7892E-02,2.9532101E+02,1.7826121E-05,1.3018363E+02,4.3577E-02,8.3815E-02,2.1202313E+02
8.9914702E-06,4.5154399E+01,-7.7455E-02,-9.5931E-02,1.5911063E+02,1.5644386E-05,8.5312895E+01,5.4109E-02,2.3144E-02,2.9531989E+02,1.8446194E-05,1.3018471E+02,-1.0008E-02,4.9272E-02,2.1202189E+02
2.5939202E-06,4.51542E+01,-6.944E-02,-1.21802E-01,1.5911094E+02,1.5981083E-05,8.5308837E+01,3.4942E-02,-5.1654E-02,2.9532446E+02,2.6779075E-05,1.3018438E+02,-1.8387E-02,-3.8081E-02,2.1202301E+02
8.9112658E-08,4.5153979E+01,-5.4333E-02,-1.70261E-01,1.5910937E+02,1.2630952E-05,8.5309892E+01,1.37378E-01,-1.7608E-01,2.9532827E+02,2.2964635E-05,1.301828E+02,1.10394E-01,-1.62348E-01,2.1202235E+02
6.189233E-06,4.5154528E+01,-3.6215E-02,-1.40652E-01,1.5911091E+02,1.5526047E-05,8.5312422E+01,7.0203E-02,-4.3147E-02,2.9531927E+02,1.7368469E-05,1.3018441E+02,3.7792E-02,-3.1315E-02,2.120226E+02
1.6824392E-05,4.5153946E+01,-1.2515E-01,-1.09471E-01,1.591112E+02,1.4797816E-05,8.5314372E+01,-1.6316E-02,-5.7928E-02,2.9531707E+02,2.2852069E-05,1.3018538E+02,-5.9553E-02,-2.5663E-02,2.1202394E+02
1.4559269E-05,4.5154243E+01,-1.10918E-01,-1.52592E-01,1.5911092E+02,1.3582971E-05,8.5316599E+01,-5.8425E-02,-2.4613E-02,2.95316E+02,1.3323511E-05,1.3018502E+02,-8.0267E-02,-1.377E-03,2.1202317E+02
8.5214678E-06,4.5153992E+01,-1.34214E-01,-8.6842E-02,1.591101E+02,1.4528829E-05,8.5313699E+01,6.3844E-02,-1.9837E-02,2.9532101E+02,1.792143E-05,1.301847E+02,4.391E-03,-1.1652E-02,2.1202158E+02
9.4242388E-06,4.5154342E+01,-9.7402E-02,-9.9096E-02,1.5911E+02,1.3848582E-05,8.5312668E+01,4.9829E-02,1.8374E-02,2.9531933E+02,1.8366374E-05,1.3018471E+02,-2.0283E-02,3.4313E-02,2.1202427E+02
2.5252683E-05,4.515405E+01,-1.03671E-01,-5.3812E-02,1.5911076E+02,1.7647619E-05,8.5314965E+01,8.1662E-02,-4.859E-02,2.9532152E+02,2.470156E-05,1.3018633E+02,5.8355E-02,-2.9195E-02,2.1202367E+02
1.8877848E-05,4.5154809E+01,-1.00355E-01,-1.23984E-01,1.5910864E+02,1.4702144E-05,8.5315524E+01,-7.5925E-02,-1.73509E-01,2.9531688E+02,1.1331349E-05,1.3018638E+02,-8.5525E-02,-1.4851E-01,2.1202339E+02
1.7318755E-05,4.5154313E+01,-1.21574E-01,-7.2127E-02,1.5910981E+02,1.4102071E-05,8.531548E+01,1.6323E-02,-5.8413E-02,2.9531915E+02,1.5083652E-05,1.3018545E+02,-4.2983E-02,-3.4789E-02,2.120233E+02
1.349329E-05,4.5154174E+01,-1.02288E-01,-1.13265E-01,1.5911033E+02,1.4953434E-05,8.5314118E+01,4.7271E-02,-7.0007E-02,2.9532028E+02,1.8703513E-05,1.3018477E+02,5.356E-03,-5.6273E-02,2.1202311E+02
1.0110659E-05,4.5154036E+01,-1.0045E-01,-1.57829E-01,1.5911035E+02,1.3304853E-05,8.5314323E+01,8.078E-02,-8.9613E-02,2.953212E+02,1.6992279E-05,1.3018412E+02,4.7351E-02,-8.217E-02,2.120231E+02
8.9970807E-06,4.5154177E+01,-9.4567E-02,-1.04755E-01,1.5910977E+02,1.4859351E-05,8.5311773E+01,5.5152E-02,-3.6865E-02,2.9532222E+02,2.4177201E-05,1.3018373E+02,-2.15E-04,-7.122E-03,2.1202429E+02
2.6292559E-06,4.5154362E+01,-7.7907E-02,-2.18516E-01,1.5911014E+02,1.1586141E-05,8.5311193E+01,-1.9736E-02,-1.94114E-01,2.9532376E+02,1.7491172E-05,1.3018347E+02,-3.8153E-02,-1.72956E-01,2.1202394E+02
6.263857E-06,4.5153592E+01,-1.38219E-01,-2.7354E-01,1.5911002E+02,8.7258682E-06,8.5316184E+01,1.1467E-01,-2.13755E-01,2.9532349E+02,1.0792657E-05,1.3018358E+02,7.6863E-02,-2.05711E-01,2.1202257E+02
6.4743034E-06,4.5154295E+01,-7.0567E-02,-2.91431E-01,1.5911043E+02,8.7607144E-06,8.5315109E+01,6.8177E-02,-2.64103E-01,2.9531788E+02,1.0661397E-05,1.3018375E+02,4.075E-02,-2.4683E-01,2.1202412E+02
5.7954764E-07,4.5153668E+01,-1.11015E-01,-1.69284E-01,1.5911115E+02,1.1468967E-05,8.5311494E+01,1.53932E-01,-8.0925E-02,2.9532422E+02,1.6812687E-05,1.3018256E+02,1.23092E-01,-7.8832E-02,2.1202406E+02
9.7405031E-06,4.5153975E+01,-7.9439E-02,-1.95888E-01,1.5911032E+02,1.1114451E-05,8.5315074E+01,1.35113E-01,-1.36467E-01,2.9532166E+02,1.4944229E-05,1.3018386E+02,1.02349E-01,-1.31597E-01,2.1202293E+02
3.6543939E-06,4.5154582E+01,-9.973E-03,-1.43039E-01,1.5911061E+02,1.4487246E-05,8.5310814E+01,9.2664E-02,3.124E-03,2.9532603E+02,2.0151406E-05,1.301838E+02,6.1837E-02,1.9521E-02,2.1202286E+02
6.9896791E-06,4.515447E+01,-6.6741E-02,-1.1155E-01,1.5911024E+02,1.3754201E-05,8.5312627E+01,6.973E-02,1.0918E-02,2.9531824E+02,1.8150278E-05,1.301839E+02,1.9057E-02,3.8996E-02,2.1202428E+02
9.106695E-06,4.5153734E+01,-1.49291E-01,-1.17837E-01,1.5911023E+02,1.2776214E-05,8.5312472E+01,6.5543E-02,2.3405E-02,2.953258E+02,2.1226881E-05,1.3018455E+02,6.643E-03,3.389E-02,2.1202444E+02
9.9433268E-06,4.515316E+01,-5.925E-02,-1.3236E-01,1.5911102E+02,1.3816448E-05,8.5316405E+01,2.29845E-01,-9.2554E-02,2.9532357E+02,1.793338E-05,1.3018316E+02,1.99499E-01,-8.3353E-02,2.1202276E+02
9.2723628E-06,4.5153345E+01,-5.726E-02,-1.83664E-01,1.5911085E+02,1.2517508E-05,8.531614E+01,2.1852E-01,-1.15136E-01,2.953234E+02,1.6170457E-05,1.3018338E+02,1.86714E-01,-1.07651E-01,2.1202255E+02
8.822847E-06,4.5153421E+01,-1.39623E-01,-1.14074E-01,1.591114E+02,1.3519411E-05,8.5315542E+01,1.57766E-01,-2.1741E-02,2.9532325E+02,1.5808562E-05,1.3018409E+02,1.30488E-01,-1.7617E-02,2.1202356E+02
3.040802E-06,4.5153962E+01,-1.02748E-01,-9.9722E-02,1.5911063E+02,1.4515818E-05,8.5311592E+01,1.20008E-01,5.7726E-02,2.9532228E+02,1.8941564E-05,1.3018394E+02,8.93E-02,6.2762E-02,2.120223E+02
1.1699897E-05,4.5154562E+01,-4.9724E-02,-1.77309E-01,1.591111E+02,1.2730087E-05,8.5315091E+01,5.9043E-02,5.147E-03,2.9531293E+02,1.271285E-05,1.3018449E+02,-2.1385E-02,2.0538E-02,2.1202411E+02
4.3755667E-06,4.5154253E+01,-9.7281E-02,-1.69597E-01,1.5911067E+02,1.2596631E-05,8.5312927E+01,-1.7881E-02,1.2995E-02,2.9531986E+02,1.5514718E-05,1.3018367E+02,-6.1373E-02,1.4979E-02,2.1202351E+02
9.1026613E-06,4.5154225E+01,-1.11312E-01,-1.3781E-01,1.5911032E+02,1.2208038E-05,8.5313274E+01,-3.5503E-02,-6.28E-03,2.9531974E+02,1.7894263E-05,1.3018431E+02,-6.838E-02,-1.791E-03,2.1202382E+02
4.8646081E-06,4.51545E+01,-7.9574E-02,-1.45787E-01,1.5910957E+02,1.3234512E-05,8.5312911E+01,-2.0321E-02,-8.375E-02,2.9531892E+02,1.4912936E-05,1.30184E+02,-5.5158E-02,-6.2253E-02,2.1202453E+02
1.1361513E-05,4.5154245E+01,-9.2544E-02,-1.27103E-01,1.5911073E+02,1.4690082E-05,8.5312323E+01,-3.0882E-02,-6.5977E-02,2.9532093E+02,2.1903876E-05,1.3018463E+02,-6.5437E-02,-3.4556E-02,2.1202421E+02
6.8243116E-06,4.5154009E+01,-6.6871E-02,-1.62482E-01,1.5911051E+02,1.3591963E-05,8.5313399E+01,1.23855E-01,-1.58769E-01,2.9532137E+02,1.7366904E-05,1.3018359E+02,9.7837E-02,-1.44086E-01,2.1202302E+02
6.9838915E-06,4.5154246E+01,-7.6295E-02,-1.91891E-01,1.5911072E+02,1.2306764E-05,8.5314209E+01,8.431E-02,-8.9382E-02,2.9532164E+02,1.2898287E-05,1.301839E+02,4.8202E-02,-8.6655E-02,2.1202263E+02
4.8613553E-06,4.5153944E+01,-1.24649E-01,-1.11019E-01,1.5911071E+02,1.3980268E-05,8.531144E+01,5.9858E-02,-2.2719E-02,2.9532353E+02,2.1223599E-05,1.3018377E+02,-3.396E-03,-8.326E-03,2.1202368E+02
1.1713323E-05,4.5154422E+01,-7.3406E-02,-1.02588E-01,1.5911003E+02,1.5275087E-05,8.5312864E+01,5.6384E-02,-1.1727E-02,2.9531823E+02,1.9210992E-05,1.3018529E+02,-2.1644E-02,1.1105E-02,2.1202176E+02
6.6113603E-06,4.515398E+01,-1.37016E-01,-1.15663E-01,1.5911058E+02,1.2603726E-05,8.5313413E+01,4.8026E-02,-8.2013E-02,2.9532075E+02,1.740521E-05,1.3018402E+02,3.746E-03,-7.7254E-02,2.12024E+02
4.0779328E-06,4.5154268E+01,-9.0463E-02,-1.68379E-01,1.5910989E+02,1.36417E-05,8.5310639E+01,6.743E-03,-2.054E-01,2.9532393E+02,2.0596353E-05,1.3018426E+02,-1.1262E-02,-1.83774E-01,2.1202263E+02
1.8619926E-05,4.5154074E+01,-1.406E-01,-9.735E-02,1.5910968E+02,1.3988651E-05,8.5315971E+01,-2.8659E-02,-9.4878E-02,2.9531815E+02,1.8279899E-05,1.3018559E+02,-6.1758E-02,-7.1137E-02,2.1202296E+02
1.3639159E-05,4.5154373E+01,-7.6982E-02,-1.38463E-01,1.5911087E+02,1.4999847E-05,8.5313808E+01,3.3246E-02,-3.0452E-02,2.9531778E+02,1.7084011E-05,1.301853E+02,-4.4659E-02,-2.491E-03,2.1202251E+02
1.4187351E-05,4.5154142E+01,-1.17678E-01,-7.9801E-02,1.5911007E+02,1.6028379E-05,8.5312484E+01,-4.3546E-02,-3.3459E-02,2.9532379E+02,2.3483384E-05,1.3018515E+02,-6.8923E-02,3.806E-03,2.1202335E+02
1.4243585E-05,4.5153922E+01,-1.49098E-01,-1.26969E-01,1.5910982E+02,1.2535033E-05,8.5316424E+01,1.9329E-02,-7.9064E-02,2.9531758E+02,1.5779083E-05,1.3018527E+02,-2.9981E-02,-6.9732E-02,2.1202362E+02
2.566122E-05,4.515435E+01,-9.0379E-02,-1.18252E-01,1.591096E+02,1.2640106E-05,8.5316396E+01,5.4856E-02,-3.2198E-02,2.9531645E+02,1.9324496E-05,1.3018528E+02,-2.8821E-02,-2.063E-02,2.1202398E+02
6.7645999E-06,4.5154798E+01,-1.7297E-02,-1.7887E-01,1.5910963E+02,1.1226402E-05,8.5312667E+01,2.6217E-02,-9.6609E-02,2.9532075E+02,1.3973787E-05,1.3018398E+02,-1.932E-02,-9.0828E-02,2.1202369E+02
8.5745059E-06,4.5154106E+01,-7.6386E-02,-1.61103E-01,1.5911054E+02,1.3992967E-05,8.5313337E+01,8.7326E-02,-1.16838E-01,2.9531987E+02,1.9725671E-05,1.3018389E+02,5.9336E-02,-1.05008E-01,2.1202393E+02
6.4220372E-06,4.515422E+01,-1.07569E-01,-1.30049E-01,1.5911016E+02,1.1192427E-05,8.5312458E+01,7.355E-02,9.353E-02,2.9532298E+02,1.7572139E-05,1.3018362E+02,3.1319E-02,9.0451E-02,2.120237E+02
2.0586631E-05,4.5154284E+01,-9.0432E-02,-1.1307E-01,1.5911021E+02,1.4235827E-05,8.5315029E+01,5.4687E-02,-2.4564E-02,2.9531995E+02,1.9882022E-05,1.3018496E+02,-2.2823E-02,1.547E-02,2.1202447E+02
8.0010673E-06,4.5153815E+01,-1.11443E-01,-1.35626E-01,1.5911044E+02,1.3873015E-05,8.5313343E+01,8.543E-02,-1.12475E-01,2.9532036E+02,2.2421129E-05,1.3018323E+02,6.0467E-02,-9.6485E-02,2.1202427E+02
7.3574949E-06,4.5153917E+01,-1.36966E-01,-1.72113E-01,1.5911057E+02,1.0579213E-05,8.531307E+01,6.1544E-02,1.4133E-02,2.9532296E+02,1.7788499E-05,1.3018362E+02,-3.1882E-02,9.687E-03,2.1202387E+02
5.0209862E-06,4.5153987E+01,-1.24585E-01,-1.49554E-01,1.5911076E+02,1.2695562E-05,8.5312978E+01,6.6654E-02,-3.3744E-02,2.9532261E+02,1.5188635E-05,1.3018402E+02,1.5285E-02,-4.0554E-02,2.1202342E+02
1.8788336E-05,4.5154447E+01,-6.2155E-02,-1.33465E-01,1.5911024E+02,1.3641511E-05,8.5314176E+01,4.8443E-02,-5.5012E-02,2.953197E+02,1.9145472E-05,1.3018485E+02,-1.0666E-02,-4.382E-02,2.1202401E+02
8.6095322E-06,4.5154041E+01,-1.21823E-01,-1.75883E-01,1.5911075E+02,1.1412235E-05,8.5314225E+01,7.825E-03,-2.7403E-02,2.9531854E+02,1.6436756E-05,1.3018393E+02,-6.0596E-02,-7.557E-03,2.1202329E+02
3.3702185E-06,4.5154383E+01,-8.6574E-02,-1.12385E-01,1.5911045E+02,1.4791665E-05,8.5313603E+01,6.9309E-02,8.7933E-02,2.953205E+02,1.1784391E-05,1.3018409E+02,3.1457E-02,9.2428E-02,2.1202305E+02
2.7395571E-05,4.5154244E+01,-9.8849E-02,-1.13615E-01,1.5911039E+02,1.3719757E-05,8.5316276E+01,3.8085E-02,-6.7414E-02,2.9531986E+02,1.9878328E-05,1.3018615E+02,-1.9467E-02,-5.6976E-02,2.1202351E+02
8.3696789E-06,4.5154116E+01,-1.18124E-01,-1.76066E-01,1.5911141E+02,1.1814687E-05,8.5315335E+01,5.3999E-02,2.498E-03,2.9531912E+02,1.1757846E-05,1.3018405E+02,-3.7477E-02,1.1804E-02,2.120227E+02
7.2580203E-06,4.5154434E+01,-1.01611E-01,-6.7989E-02,1.5910996E+02,1.5388912E-05,8.5313341E+01,3.7458E-02,1.127E-03,2.9532015E+02,1.568208E-05,1.3018444E+02,-3.5365E-02,3.312E-02,2.1202294E+02
1.6772219E-05,4.5154013E+01,-1.18678E-01,-8.0777E-02,1.5911156E+02,1.533524E-05,8.5313544E+01,1.533E-03,8.6525E-02,2.9531924E+02,2.3841946E-05,1.3018542E+02,-3.2977E-02,8.2402E-02,2.1202376E+02
1.2287707E-05,4.5154112E+01,-1.09019E-01,-1.23209E-01,1.5911022E+02,1.3144685E-05,8.5312723E+01,5.1074E-02,2.3734E-02,2.953196E+02,2.2323922E-05,1.3018487E+02,-2.956E-02,2.87E-02,2.1202329E+02
5.7107758E-06,4.5153975E+01,-9.9229E-02,-1.33571E-01,1.5911069E+02,1.2647897E-05,8.531189E+01,1.1342E-01,7.446E-03,2.9532215E+02,2.1300761E-05,1.3018383E+02,8.2567E-02,8.83E-03,2.1202358E+02
4.3170893E-06,4.5154007E+01,-1.43786E-01,-1.29237E-01,1.5911008E+02,1.2035903E-05,8.5314627E+01,8.5384E-02,1.33957E-01,2.9531939E+02,9.7494835E-06,1.3018423E+02,5.3729E-02,1.23162E-01,2.1202275E+02
1.8231543E-06,4.5154015E+01,-1.4334E-01,-1.21873E-01,1.5911082E+02,1.1731082E-05,8.5312553E+01,5.3922E-02,1.17546E-01,2.9532016E+02,1.4108249E-05,1.301835E+02,1.6287E-02,1.08913E-01,2.1202326E+02
1.3992643E-05,4.5154314E+01,-7.9034E-02,-1.54592E-01,1.591105E+02,1.2562416E-05,8.5314703E+01,5.7601E-02,-1.02859E-01,2.9531954E+02,1.5932806E-05,1.3018454E+02,1.9351E-02,-9.5606E-02,2.1202311E+02
2.2522427E-05,4.51544E+01,-3.6333E-02,-1.67886E-01,1.5911018E+02,1.3445028E-05,8.5314594E+01,5.9549E-02,-1.25435E-01,2.9531777E+02,2.1615478E-05,1.3018512E+02,2.874E-02,-1.12146E-01,2.120237E+02
6.756932E-06,4.5154431E+01,-3.6068E-02,-2.18048E-01,1.5911027E+02,1.0719877E-05,8.5314383E+01,1.24759E-01,-1.16445E-01,2.9532224E+02,1.0936943E-05,1.3018357E+02,8.9721E-02,-1.15719E-01,2.120235E+02
7.9686479E-06,4.5154282E+01,-7.9655E-02,-2.3825E-01,1.5911121E+02,9.1418505E-06,8.531615E+01,9.2547E-02,-1.63234E-01,2.9531956E+02,8.2590705E-06,1.3018375E+02,5.3989E-02,-1.60579E-01,2.1202362E+02
2.044284E-05,4.5154278E+01,-9.3898E-02,-1.45439E-01,1.5911053E+02,1.393609E-05,8.5316715E+01,2.4792E-02,-5.3395E-02,2.9531786E+02,1.5458923E-05,1.3018501E+02,-4.4621E-02,-1.7912E-02,2.1202419E+02
1.1440173E-05,4.5154312E+01,-1.05443E-01,-1.45137E-01,1.5911041E+02,1.2737476E-05,8.5315052E+01,8.585E-03,-2.7287E-02,2.9531887E+02,1.3824215E-05,1.3018453E+02,-6.0279E-02,-2.79E-04,2.1202282E+02
1.4364035E-05,4.5154417E+01,-7.0448E-02,-7.0718E-02,1.5911063E+02,1.6442676E-05,8.5312008E+01,5.1278E-02,-2.4578E-02,2.9532008E+02,2.3056187E-05,1.3018507E+02,-1.3581E-02,2.3249E-02,2.1202287E+02
5.8739088E-06,4.5154058E+01,-1.26974E-01,-4.094E-02,1.5910999E+02,1.5608423E-05,8.5311882E+01,5.6694E-02,6.3754E-02,2.953211E+02,2.0301167E-05,1.3018457E+02,1.4549E-02,7.3322E-02,2.1202304E+02
5.3053598E-06,4.5153798E+01,-1.59354E-01,-3.9954E-02,1.5911031E+02,1.5147896E-05,8.5312125E+01,1.9853E-02,-4.0059E-02,2.9532119E+02,1.9816457E-05,1.3018452E+02,-4.6806E-02,-8.456E-03,2.1202319E+02
1.035435E-05,4.5153609E+01,-1.52595E-01,-1.13151E-01,1.5911031E+02,1.3861827E-05,8.5312828E+01,1.4007E-02,-6.7596E-02,2.9531934E+02,2.5350881E-05,1.3018443E+02,-3.7833E-02,-4.6564E-02,2.1202456E+02
4.8305128E-06,4.5154329E+01,-8.5385E-02,-1.92624E-01,1.5911148E+02,1.0722415E-05,8.5314049E+01,7.2733E-02,1.4963E-02,2.9531939E+02,1.2259928E-05,1.3018312E+02,5.995E-03,2.8296E-02,2.1202432E+02
9.6582984E-06,4.5154304E+01,-7.8238E-02,-1.39615E-01,1.5911113E+02,1.4281464E-05,8.531241E+01,-5.303E-03,3.1255E-02,2.9531933E+02,2.0498873E-05,1.3018469E+02,-5.3006E-02,2.6716E-02,2.1202391E+02
1.5649561E-05,4.5154407E+01,-8.2016E-02,-1.30051E-01,1.5911056E+02,1.2642458E-05,8.5314587E+01,6.2255E-02,-1.3981E-02,2.9532061E+02,1.643284E-05,1.3018482E+02,-9.614E-03,-1.3515E-02,2.1202357E+02
3.9515322E-07,4.5154104E+01,-1.06921E-01,-1.8412E-01,1.5911085E+02,1.1312523E-05,8.5311013E+01,7.1972E-02,4.1155E-02,2.9532452E+02,1.5868715E-05,1.3018306E+02,2.0897E-02,4.9287E-02,2.1202355E+02
6.992995E-06,4.5153828E+01,-1.24198E-01,-1.66951E-01,1.5910978E+02,1.2912346E-05,8.5313809E+01,7.2517E-02,-1.13989E-01,2.9532136E+02,1.6577468E-05,1.3018411E+02,3.8961E-02,-1.06873E-01,2.1202304E+02
8.1350636E-06,4.5153514E+01,-9.7084E-02,-1.55341E-01,1.5911023E+02,1.1467126E-05,8.5314918E+01,1.96403E-01,-7.432E-02,2.9532609E+02,1.770394E-05,1.3018307E+02,1.64181E-01,-7.2066E-02,2.1202318E+02
3.3866354E-06,4.5153115E+01,-1.38523E-01,-1.46454E-01,1.5911073E+02,1.1544513E-05,8.5314737E+01,2.21399E-01,-6.22E-04,2.9532243E+02,1.1767505E-05,1.3018301E+02,1.89038E-01,-4.061E-03,2.1202194E+02
2.7895235E-06,4.5152881E+01,-1.55513E-01,-1.59395E-01,1.5911047E+02,1.145477E-05,8.5314212E+01,2.05293E-01,-6.6804E-02,2.9532394E+02,1.4600885E-05,1.3018245E+02,1.73159E-01,-6.3361E-02,2.1202276E+02
5.8422133E-06,4.5153725E+01,-1.35925E-01,-1.67612E-01,1.5911081E+02,1.2488014E-05,8.5314838E+01,9.7259E-02,-1.11078E-01,2.9532012E+02,1.228444E-05,1.3018385E+02,6.4017E-02,-1.05586E-01,2.1202295E+02
1.3160786E-05,4.5154262E+01,-9.5681E-02,-6.016E-02,1.5911011E+02,1.6320105E-05,8.5312494E+01,5.1737E-02,-4.3016E-02,2.9532043E+02,2.3873563E-05,1.3018462E+02,2.122E-03,-1.5701E-02,2.1202297E+02
1.4902084E-05,4.5153875E+01,-1.23695E-01,-1.14068E-01,1.5911022E+02,1.3923461E-05,8.5316456E+01,1.19248E-01,2.5717E-02,2.953204E+02,1.6481904E-05,1.3018471E+02,8.8191E-02,3.7158E-02,2.1202338E+02
1.2286782E-05,4.5154228E+01,-9.2031E-02,-1.55545E-01,1.5911074E+02,1.1965655E-05,8.531608E+01,1.03534E-01,9.712E-03,2.9531914E+02,1.2378235E-05,1.3018422E+02,6.6376E-02,1.5636E-02,2.1202334E+02
1.8910054E-05,4.5154757E+01,-5.7259E-02,-9.4789E-02,1.5910826E+02,1.319128E-05,8.5316054E+01,7.5938E-02,2.215E-02,2.9531486E+02,1.1679327E-05,1.3018509E+02,2.7193E-02,4.43E-02,2.1202353E+02
1.2889213E-05,4.5153915E+01,-1.11591E-01,-9.9564E-02,1.5911068E+02,1.6100143E-05,8.5314039E+01,8.3539E-02,-8.4251E-02,2.9531972E+02,2.0217584E-05,1.3018502E+02,5.8948E-02,-7.1636E-02,2.1202347E+02
6.0809913E-06,4.5153312E+01,-1.04576E-01,-1.71637E-01,1.5911004E+02,1.2854106E-05,8.5314258E+01,1.70787E-01,-1.75794E-01,2.9532295E+02,1.8549684E-05,1.3018319E+02,1.42002E-01,-1.61649E-01,2.1202299E+02
7.5805949E-06,4.5153367E+01,-1.25697E-01,-1.56753E-01,1.5911009E+02,1.3069052E-05,8.5314393E+01,1.44916E-01,-1.74108E-01,2.9532423E+02,1.8864888E-05,1.3018347E+02,1.17243E-01,-1.59718E-01,2.1202271E+02
8.5734547E-06,4.5154564E+01,-3.3608E-02,-1.94637E-01,1.5911021E+02,1.4154298E-05,8.5313695E+01,2.7521E-02,-1.97715E-01,2.9531437E+02,1.7345384E-05,1.3018378E+02,7.757E-03,-1.73871E-01,2.1202359E+02
4.4495509E-06,4.5153806E+01,-1.26962E-01,-2.41605E-01,1.5911078E+02,1.0430137E-05,8.5313733E+01,6.203E-02,-1.50106E-01,2.9532254E+02,1.3250361E-05,1.3018352E+02,3.0304E-02,-1.42202E-01,2.1202416E+02
7.2928184E-06,4.5154137E+01,-9.8419E-02,-1.16048E-01,1.5911097E+02,1.4765826E-05,8.5312137E+01,5.5714E-02,-4.137E-02,2.9532155E+02,2.094252E-05,1.3018432E+02,1.0401E-02,-3.3219E-02,2.1202391E+02
1.7694068E-05,4.5154377E+01,-7.7388E-02,-1.39975E-01,1.5911056E+02,1.5391678E-05,8.5314663E+01,2.595E-03,-1.23385E-01,2.9531826E+02,1.8326302E-05,1.3018509E+02,-2.4692E-02,-1.00405E-01,2.1202401E+02
1.4129438E-05,4.515449E+01,-9.6581E-02,-1.2827E-01,1.5910978E+02,1.393142E-05,8.5315648E+01,-5.954E-02,3.33E-02,2.9531677E+02,1.3183057E-05,1.3018502E+02,-7.8529E-02,3.4464E-02,2.1202323E+02
1.3399192E-05,4.5154281E+01,-9.1772E-02,-1.51501E-01,1.5911015E+02,1.222064E-05,8.5316501E+01,1.08293E-01,-9.926E-03,2.9532002E+02,1.1162918E-05,1.3018425E+02,7.5716E-02,-3.626E-03,2.1202343E+02
8.5825371E-06,4.5153635E+01,-1.63944E-01,-2.19073E-01,1.5911061E+02,9.3191597E-06,8.531643E+01,7.7896E-02,-1.35227E-01,2.9532134E+02,1.3157693E-05,1.3018376E+02,3.6143E-02,-1.35066E-01,2.120236E+02
2.8488683E-05,4.5154032E+01,-1.28992E-01,-1.14213E-01,1.5911131E+02,1.46701E-05,8.5320372E+01,4.6814E-02,-3.325E-02,2.9531776E+02,1.3699847E-05,1.3018659E+02,-3.5135E-02,-6.157E-03,2.1202298E+02
1.3677252E-05,4.5154185E+01,-1.294E-01,-9.9147E-02,1.591097E+02,1.4016013E-05,8.5315911E+01,3.54E-02,-5.5421E-02,2.9532027E+02,1.2967598E-05,1.3018521E+02,-2.8874E-02,-4.198E-02,2.1202309E+02
1.2289804E-05,4.5154237E+01,-1.0875E-01,-1.48669E-01,1.5910985E+02,1.1391055E-05,8.5314781E+01,6.4198E-02,3.4925E-02,2.9532111E+02,1.5693769E-05,1.301844E+02,-4.036E-03,4.0879E-02,2.1202424E+02
1.5479109E-05,4.5154151E+01,-1.1654E-01,-9.7354E-02,1.5911033E+02,1.3356525E-05,8.5315357E+01,5.2931E-02,5.5892E-02,2.9531875E+02,1.867285E-05,1.3018451E+02,-3.282E-03,6.852E-02,2.1202367E+02
2.8745587E-05,4.5154068E+01,-1.22636E-01,-4.7726E-02,1.5911035E+02,1.7697203E-05,8.5315608E+01,2.9607E-02,7.283E-03,2.9532319E+02,2.2367007E-05,1.3018724E+02,-3.603E-02,3.6456E-02,2.1202276E+02
1.1970752E-05,4.5153987E+01,-1.2444E-01,-1.49739E-01,1.591111E+02,1.2741161E-05,8.5314329E+01,-1.3058E-02,5.2692E-02,2.9531888E+02,1.8238075E-05,1.3018474E+02,-6.2271E-02,3.5588E-02,2.120231E+02
1.3774543E-05,4.5154342E+01,-7.7554E-02,-1.02374E-01,1.5911024E+02,1.4175992E-05,8.5312743E+01,5.7849E-02,-3.1533E-02,2.9532075E+02,2.2588059E-05,1.3018477E+02,-1.2041E-02,-2.4878E-02,2.120229E+02
6.2515849E-06,4.5154127E+01,-9.0435E-02,-1.12175E-01,1.5911002E+02,1.4130787E-05,8.5312872E+01,1.17008E-01,-8.0144E-02,2.9532147E+02,1.7011051E-05,1.3018434E+02,8.8833E-02,-7.5557E-02,2.1202255E+02
1.491265E-05,4.5154198E+01,-1.20799E-01,-1.74694E-01,1.5911028E+02,1.1615915E-05,8.5315501E+01,-5.7825E-02,-5.2792E-02,2.9532201E+02,1.5334634E-05,1.3018472E+02,-8.4903E-02,-3.4381E-02,2.1202322E+02
1.4108552E-05,4.5154497E+01,-1.1522E-01,-7.7035E-02,1.5910964E+02,1.4210775E-05,8.531283E+01,-1.06483E-01,3.7676E-02,2.9531824E+02,1.8948213E-05,1.301853E+02,-1.0887E-01,3.9336E-02,2.1202457E+02
1.2457571E-05,4.5154899E+01,-7.6541E-02,-7.2845E-02,1.5911002E+02,1.4640975E-05,8.5311981E+01,-1.23758E-01,9.8385E-02,2.9531555E+02,1.8493592E-05,1.3018497E+02,-1.22668E-01,9.2585E-02,2.1202405E+02
1.1364991E-05,4.5154661E+01,-9.3238E-02,-8.0804E-02,1.5911019E+02,1.3985341E-05,8.5312783E+01,-7.661E-02,1.05865E-01,2.9531817E+02,1.6335633E-05,1.3018512E+02,-8.9668E-02,9.2087E-02,2.1202347E+02
8.7367858E-06,4.5154175E+01,-1.14447E-01,-1.26074E-01,1.5911138E+02,1.3847771E-05,8.5312776E+01,-3.1976E-02,1.33959E-01,2.9531858E+02,1.9522736E-05,1.3018456E+02,-5.2904E-02,1.20115E-01,2.1202291E+02
1.2990241E-05,4.5154014E+01,-1.29157E-01,-1.51337E-01,1.5911107E+02,1.106086E-05,8.5314085E+01,4.4215E-02,7.817E-02,2.9532351E+02,1.7675248E-05,1.3018494E+02,-1.7687E-02,6.4446E-02,2.1202319E+02
5.6764733E-06,4.5153951E+01,-9.2753E-02,-1.44408E-01,1.5911088E+02,1.3286037E-05,8.5312558E+01,1.25037E-01,-3.6783E-02,2.9532638E+02,1.865583E-05,1.301832E+02,9.8278E-02,-2.5886E-02,2.1202357E+02
9.75079E-06,4.5154085E+01,-1.32339E-01,-1.58205E-01,1.5911081E+02,1.2037678E-05,8.5314137E+01,-3.5509E-02,-7.3386E-02,2.9532183E+02,1.4691536E-05,1.3018483E+02,-6.9176E-02,-5.7878E-02,2.1202277E+02
1.2939657E-05,4.5154236E+01,-8.9303E-02,-5.5739E-02,1.5910988E+02,1.6098981E-05,8.5314775E+01,1.18183E-01,-2.9803E-02,2.9531928E+02,1.7739471E-05,1.3018442E+02,9.3363E-02,-1.0809E-02,2.1202272E+02
1.3111599E-05,4.5153959E+01,-1.25967E-01,-1.53907E-01,1.5911001E+02,1.3180525E-05,8.5313885E+01,1.721E-02,-1.60452E-01,2.9532512E+02,1.936073E-05,1.3018494E+02,-8.331E-03,-1.43539E-01,2.1202291E+02
1.1830638E-05,4.5154291E+01,-9.9052E-02,-1.30317E-01,1.5911068E+02,1.4117779E-05,8.5314051E+01,-3.9473E-02,-4.4205E-02,2.953184E+02,1.7393205E-05,1.3018467E+02,-7.0428E-02,-1.2611E-02,2.1202375E+02
2.0904397E-05,4.5154038E+01,-1.25742E-01,-5.9894E-02,1.5911075E+02,1.7371439E-05,8.5315557E+01,1.0931E-02,3.1074E-02,2.9531754E+02,1.9800418E-05,1.301863E+02,-3.9517E-02,4.4395E-02,2.1202289E+02
1.1528907E-05,4.5154177E+01,-1.17217E-01,-1.16814E-01,1.591103E+02,1.3218239E-05,8.5314059E+01,-9.193E-03,8.1E-05,2.9532142E+02,1.8016645E-05,1.3018451E+02,-6.0367E-02,1.232E-02,2.1202331E+02
6.7457231E-06,4.5154263E+01,-1.06981E-01,-1.85719E-01,1.591106E+02,1.0649903E-05,8.5312045E+01,-3.5357E-02,7.0282E-02,2.9532148E+02,1.6576201E-05,1.3018441E+02,-7.4067E-02,3.6332E-02,2.1202295E+02
4.957418E-06,4.5153962E+01,-1.10882E-01,-9.8187E-02,1.591114E+02,1.6303201E-05,8.5311741E+01,6.3522E-02,-6.1543E-02,2.9532339E+02,2.1480581E-05,1.3018416E+02,3.3565E-02,-4.632E-02,2.1202334E+02
5.1376045E-06,4.5154317E+01,-5.4551E-02,-1.19146E-01,1.5911081E+02,1.5436139E-05,8.5310474E+01,5.2572E-02,-2.1444E-02,2.9531862E+02,2.5701019E-05,1.3018415E+02,-2.1777E-02,1.0909E-02,2.1202323E+02
1.30419E-05,4.5154204E+01,-1.14458E-01,-1.14856E-01,1.5911E+02,1.3748503E-05,8.5314823E+01,4.7283E-02,-3.5086E-02,2.9531755E+02,1.6476195E-05,1.3018484E+02,-2.5103E-02,-2.3631E-02,2.120239E+02
8.2127421E-06,4.5153954E+01,-9.9079E-02,-1.07796E-01,1.5911016E+02,1.3845548E-05,8.5311764E+01,1.19087E-01,1.8397E-02,2.9532254E+02,2.3079283E-05,1.3018435E+02,8.9357E-02,2.2174E-02,2.1202241E+02
3.0027632E-06,4.5154511E+01,-4.1307E-02,-1.25018E-01,1.5911071E+02,1.4135298E-05,8.5312213E+01,9.5774E-02,2.4522E-02,2.9532143E+02,1.636018E-05,1.3018379E+02,6.2404E-02,3.8017E-02,2.1202281E+02
8.5057537E-06,4.5154165E+01,-1.01426E-01,-1.41517E-01,1.5911033E+02,1.3785887E-05,8.5312797E+01,2.0356E-02,-1.06542E-01,2.9532016E+02,1.903265E-05,1.3018443E+02,-1.3714E-02,-9.217E-02,2.1202372E+02
1.1383143E-05,4.5154003E+01,-1.39406E-01,-2.30573E-01,1.5911049E+02,1.1568136E-05,8.5316707E+01,-5.713E-03,-2.55327E-01,2.9531951E+02,1.1681934E-05,1.3018477E+02,-2.087E-02,-2.30466E-01,2.1202358E+02
1.1567219E-05,4.5153694E+01,-1.542E-01,-1.60246E-01,1.5910988E+02,1.1153529E-05,8.5318151E+01,9.6086E-02,-1.80528E-01,2.9532038E+02,1.1305912E-05,1.3018403E+02,6.4886E-02,-1.67655E-01,2.1202312E+02
8.8231443E-06,4.5154497E+01,-5.7854E-02,-1.65878E-01,1.5911036E+02,1.3138582E-05,8.5312315E+01,-1.7176E-02,-5.9922E-02,2.9532041E+02,1.7819669E-05,1.3018488E+02,-5.9346E-02,-4.3029E-02,2.120231E+02
1.6862121E-05,4.5154325E+01,-6.5693E-02,-1.21713E-01,1.5911046E+02,1.5224908E-05,8.5312884E+01,4.2553E-02,-5.0252E-02,2.9532066E+02,2.3797119E-05,1.3018471E+02,-2.1831E-02,-2.4249E-02,2.1202381E+02
1.2881894E-05,4.5154188E+01,-1.2659E-01,-1.05215E-01,1.5911031E+02,1.3903596E-05,8.5313544E+01,-6.8649E-02,-2.5788E-02,2.9532172E+02,1.7674873E-05,1.3018534E+02,-8.5964E-02,-1.1084E-02,2.1202264E+02
8.3015725E-06,4.5154338E+01,-9.4371E-02,-8.9434E-02,1.5911003E+02,1.5770321E-05,8.5312459E+01,-2.5537E-02,-1.771E-02,2.9531693E+02,2.1199454E-05,1.3018438E+02,-5.6998E-02,2.08E-02,2.1202326E+02
1.4747358E-05,4.515427E+01,-1.12383E-01,-1.33148E-01,1.5910998E+02,1.3833093E-05,8.5316656E+01,3.4038E-02,-8.0222E-02,2.9531983E+02,1.0985392E-05,1.3018502E+02,-1.3368E-02,-6.6072E-02,2.1202349E+02
9.675289E-06,4.5154285E+01,-4.6564E-02,-1.32888E-01,1.5911079E+02,1.4937714E-05,8.5311781E+01,7.4756E-02,-9.1497E-02,2.9532117E+02,2.4743897E-05,1.3018401E+02,4.3703E-02,-7.994E-02,2.1202293E+02
1.2682831E-05,4.5154055E+01,-1.19173E-01,-1.45146E-01,1.5910975E+02,1.3815847E-05,8.5315818E+01,5.7871E-02,-4.3403E-02,2.9531896E+02,1.4804244E-05,1.3018464E+02,3.473E-03,-3.7953E-02,2.1202378E+02
7.4099683E-06,4.5153974E+01,-1.07179E-01,-1.69233E-01,1.5911072E+02,1.2249197E-05,8.531454E+01,9.0249E-02,-1.21955E-01,2.9531958E+02,1.4467394E-05,1.3018395E+02,5.5767E-02,-1.1608E-01,2.1202266E+02
1.3170836E-05,4.5154207E+01,-6.7474E-02,-2.0941E-01,1.5911017E+02,1.1215541E-05,8.531586E+01,9.8809E-02,-1.35809E-01,2.9531798E+02,1.5638382E-05,1.3018379E+02,6.4628E-02,-1.27834E-01,2.1202421E+02
8.2970222E-06,4.5153825E+01,-1.36574E-01,-1.14524E-01,1.5911109E+02,1.2680644E-05,8.5312707E+01,7.6827E-02,-5.4755E-02,2.9532534E+02,2.0150108E-05,1.3018414E+02,3.6373E-02,-5.6868E-02,2.1202343E+02
1.809251E-05,4.5154252E+01,-8.8545E-02,-1.12245E-01,1.5911059E+02,1.5352561E-05,8.5314971E+01,4.4242E-02,-3.7947E-02,2.9531722E+02,2.0474935E-05,1.3018506E+02,-3.0772E-02,1.255E-03,2.1202419E+02
1.8515E-05,4.5154391E+01,-9.8457E-02,-9.8805E-02,1.591099E+02,1.400274E-05,8.5315361E+01,5.0559E-02,-4.0331E-02,2.953213E+02,1.5574889E-05,1.3018508E+02,-2.1726E-02,-2.4749E-02,2.1202393E+02
7.5943147E-06,4.5154254E+01,-8.282E-02,-1.2815E-01,1.5911088E+02,1.3785245E-05,8.531264E+01,6.0668E-02,4.2033E-02,2.9532026E+02,1.962325E-05,1.3018394E+02,7.121E-03,6.0094E-02,2.120239E+02
1.7513524E-05,4.5153933E+01,-1.50951E-01,-5.8913E-02,1.5910977E+02,1.3636721E-05,8.5314826E+01,2.1623E-02,-6.679E-03,2.9532307E+02,2.1209074E-05,1.3018522E+02,-5.4892E-02,1.1616E-02,2.1202425E+02
1.0707731E-05,4.5154274E+01,-1.2006E-01,-4.6739E-02,1.5910959E+02,1.524926E-05,8.53144E+01,4.1585E-02,6.9225E-02,2.9531842E+02,1.5900245E-05,1.3018486E+02,-4.98E-04,7.7003E-02,2.1202327E+02
7.0233359E-06,4.5153993E+01,-6.8313E-02,-1.86266E-01,1.5911145E+02,1.2055426E-05,8.5310819E+01,9.4975E-02,-7.4604E-02,2.9532236E+02,2.5736405E-05,1.3018368E+02,5.8084E-02,-7.642E-02,2.1202342E+02
7.0507034E-06,4.5154299E+01,-1.13127E-01,-2.16742E-01,1.5911031E+02,1.0082997E-05,8.5313939E+01,-4.0797E-02,-1.68683E-01,2.953224E+02,1.2101655E-05,1.3018397E+02,-6.0775E-02,-1.5246E-01,2.120248E+02
1.8147638E-05,4.5154321E+01,-7.4885E-02,-1.09056E-01,1.5910992E+02,1.4823676E-05,8.5313336E+01,7.2104E-02,-1.6756E-02,2.953216E+02,2.2008262E-05,1.3018513E+02,3.5394E-02,7.922E-03,2.1202365E+02
1.0134509E-05,4.5154282E+01,-9.1832E-02,-1.41317E-01,1.5910952E+02,1.4192517E-05,8.5314442E+01,5.6778E-02,-1.53786E-01,2.953182E+02,1.4689779E-05,1.301847E+02,3.2414E-02,-1.38291E-01,2.1202324E+02
9.5719279E-06,4.5154029E+01,-1.41325E-01,-1.03234E-01,1.5911025E+02,1.3144435E-05,8.5312943E+01,-4.2993E-02,-6.6144E-02,2.9532029E+02,2.0144981E-05,1.3018488E+02,-7.3214E-02,-4.6716E-02,2.1202204E+02
1.7917189E-05,4.5154227E+01,-1.14982E-01,-9.3951E-02,1.5910899E+02,1.2898059E-05,8.5313085E+01,-1.2312E-02,-7.1087E-02,2.953241E+02,2.3633617E-05,1.3018481E+02,-5.7674E-02,-4.5218E-02,2.1202427E+02
6.4457045E-06,4.5154167E+01,-9.4928E-02,-1.98003E-01,1.5911105E+02,1.0995766E-05,8.5313163E+01,5.4625E-02,-9.9929E-02,2.9532177E+02,1.4659468E-05,1.3018397E+02,1.1421E-02,-9.9191E-02,2.1202322E+02
6.5820886E-06,4.5154127E+01,-1.23414E-01,-1.13115E-01,1.5911017E+02,1.3260615E-05,8.5313103E+01,6.0127E-02,-1.3189E-02,2.9532229E+02,1.5860542E-05,1.3018405E+02,-1.3664E-02,8.393E-03,2.1202316E+02
3.9146497E-06,4.5154142E+01,-1.21585E-01,-1.30797E-01,1.5911008E+02,1.1493256E-05,8.5311815E+01,4.2411E-02,7.2595E-02,2.9532071E+02,1.8106464E-05,1.301836E+02,-9.483E-03,6.7871E-02,2.1202445E+02
1.6991513E-05,4.5154528E+01,-7.8813E-02,-1.17361E-01,1.5911012E+02,1.3257708E-05,8.5315197E+01,3.2179E-02,-5.0654E-02,2.953196E+02,1.4193112E-05,1.3018533E+02,-3.751E-02,-3.706E-02,2.1202328E+02
1.059524E-05,4.5154127E+01,-1.16675E-01,-7.0557E-02,1.5910965E+02,1.5881903E-05,8.531274E+01,5.2015E-02,-3.6741E-02,2.9532175E+02,2.2191764E-05,1.3018451E+02,-1.6147E-02,-6.267E-03,2.1202278E+02
5.3144242E-06,4.5154304E+01,-7.1705E-02,-1.84982E-01,1.5911137E+02,1.283085E-05,8.5312167E+01,2.628E-02,-4.8869E-02,2.9532027E+02,1.720275E-05,1.3018417E+02,-3.9726E-02,-3.7638E-02,2.1202345E+02
1.3452353E-05,4.5153993E+01,-1.30248E-01,-1.02666E-01,1.5911057E+02,1.3792489E-05,8.5313948E+01,3.6451E-02,-4.2177E-02,2.9532229E+02,2.0258599E-05,1.3018511E+02,-3.5955E-02,-2.9559E-02,2.120234E+02
8.9481063E-06,4.5154056E+01,-1.17055E-01,-1.54304E-01,1.5911014E+02,1.2238225E-05,8.5313204E+01,4.3178E-02,-4.5006E-02,2.9532197E+02,1.851567E-05,1.3018402E+02,-3.2084E-02,-3.8451E-02,2.120243E+02
8.6834263E-06,4.5153793E+01,-1.52599E-01,-1.60603E-01,1.5910966E+02,1.07526E-05,8.5314789E+01,8.4223E-02,-9.9658E-02,2.9532261E+02,1.4408213E-05,1.3018432E+02,4.187E-02,-1.05144E-01,2.1202325E+02
1.8511709E-05,4.5154393E+01,-7.4954E-02,-1.30733E-01,1.5911115E+02,1.3875198E-05,8.531493E+01,5.0938E-02,-1.1444E-02,2.9531596E+02,1.6551966E-05,1.3018594E+02,-3.4744E-02,-6.117E-03,2.1202209E+02
2.2618357E-05,4.5153973E+01,-1.38104E-01,-1.17228E-01,1.591107E+02,1.4736717E-05,8.5319096E+01,-6.035E-03,2.1205E-02,2.9531625E+02,1.427164E-05,1.30186E+02,-5.2353E-02,3.1677E-02,2.1202386E+02
1.4146056E-05,4.5153813E+01,-1.72554E-01,-9.9495E-02,1.5911043E+02,1.2313396E-05,8.5315837E+01,-2.6444E-02,1.06794E-01,2.9532554E+02,1.6143072E-05,1.3018525E+02,-6.0081E-02,8.8159E-02,2.1202296E+02
1.8946805E-05,4.5154157E+01,-1.42661E-01,-5.5292E-02,1.5910989E+02,1.5680954E-05,8.531597E+01,-6.9171E-02,-7.974E-03,2.9531948E+02,1.6593188E-05,1.301861E+02,-8.2398E-02,1.1202E-02,2.1202336E+02
2.7017318E-05,4.5154404E+01,-1.10222E-01,-8.2087E-02,1.5910966E+02,1.4656999E-05,8.5317496E+01,1.0432E-02,-3.5333E-02,2.9531773E+02,1.4939585E-05,1.3018646E+02,-5.2967E-02,1.957E-03,2.1202441E+02
1.5751093E-05,4.5154603E+01,-5.6906E-02,-1.45215E-01,1.5910962E+02,1.3761809E-05,8.5314307E+01,-1.0663E-02,-8.0476E-02,2.9531944E+02,1.6727764E-05,1.3018451E+02,-5.4544E-02,-4.8967E-02,2.1202386E+02
1.169496E-05,4.5153978E+01,-1.56032E-01,-1.32732E-01,1.5911014E+02,1.2710168E-05,8.5316276E+01,-3.7412E-02,-8.2873E-02,2.9531784E+02,1.3133338E-05,1.3018507E+02,-6.7998E-02,-6.3807E-02,2.1202388E+02
1.5873025E-05,4.5154478E+01,-3.4481E-02,-1.95052E-01,1.5910948E+02,1.2630438E-05,8.5313894E+01,5.855E-02,-2.08661E-01,2.9531674E+02,1.981239E-05,1.3018462E+02,3.6471E-02,-1.88381E-01,2.1202406E+02
1.0098398E-05,4.5154435E+01,-4.9236E-02,-1.25329E-01,1.591103E+02,1.6398369E-05,8.5311926E+01,2.482E-02,-1.02818E-01,2.953195E+02,2.3108603E-05,1.3018475E+02,-5.09E-03,-8.3874E-02,2.1202319E+02
9.0175433E-06,4.5154701E+01,-4.806E-02,-1.3647E-01,1.591103E+02,1.4564291E-05,8.5311556E+01,-6.4259E-02,-1.03409E-01,2.9532035E+02,1.9251782E-05,1.3018514E+02,-8.0548E-02,-8.2628E-02,2.1202321E+02
1.2486609E-05,4.5154667E+01,-1.4538E-02,-1.16083E-01,1.5911132E+02,1.6818E-05,8.5311538E+01,-3.2813E-02,-7.3086E-02,2.9532091E+02,2.4037381E-05,1.3018434E+02,-6.6095E-02,-3.0252E-02,2.1202431E+02
1.4055394E-05,4.5154579E+01,-5.9452E-02,-1.5089E-01,1.5911099E+02,1.2763032E-05,8.5314718E+01,1.3458E-02,3.4178E-02,2.9531948E+02,1.3621655E-05,1.3018474E+02,-5.2635E-02,2.4835E-02,2.1202412E+02
8.5117906E-06,4.5154235E+01,-9.1794E-02,-1.30253E-01,1.5911014E+02,1.3644268E-05,8.5312466E+01,4.6181E-02,-1.0038E-02,2.9532171E+02,1.9710504E-05,1.3018413E+02,-3.9043E-02,1.6238E-02,2.1202272E+02
1.1971194E-05,4.5153947E+01,-1.28289E-01,-3.5642E-02,1.5911008E+02,1.6386355E-05,8.5310591E+01,4.7E-03,4.5638E-02,2.9532467E+02,2.8702647E-05,1.3018517E+02,-3.8562E-02,4.9444E-02,2.120233E+02
1.5437935E-06,4.5154302E+01,-1.23324E-01,-1.09428E-01,1.5910954E+02,1.1786568E-05,8.531129E+01,-4.282E-03,-4.3139E-02,2.9532275E+02,1.5779185E-05,1.3018405E+02,-5.8185E-02,-3.4055E-02,2.1202243E+02
1.4298857E-05,4.5154746E+01,-6.0373E-02,-1.33808E-01,1.5911009E+02,1.4285846E-05,8.5314322E+01,-7.3835E-02,-7.3591E-02,2.9531445E+02,1.4204384E-05,1.3018514E+02,-9.1858E-02,-4.7869E-02,2.1202393E+02
1.4074096E-05,4.5154486E+01,-7.3613E-02,-1.66935E-01,1.5911038E+02,1.3408632E-05,8.5315221E+01,-7.701E-03,-1.19025E-01,2.9531767E+02,1.3794024E-05,1.3018477E+02,-3.7455E-02,-9.8912E-02,2.120244E+02
1.0585554E-05,4.5154043E+01,-1.00806E-01,-1.5726E-01,1.5911108E+02,1.3184502E-05,8.5314015E+01,4.7659E-02,-1.34719E-01,2.9532049E+02,1.8192246E-05,1.301843E+02,1.718E-02,-1.20954E-01,2.1202263E+02
1.1378963E-05,4.5154079E+01,-8.0128E-02,-1.7309E-01,1.5910965E+02,1.1451511E-05,8.5314881E+01,1.16712E-01,-1.64707E-01,2.9532408E+02,1.6436354E-05,1.3018368E+02,8.4786E-02,-1.53725E-01,2.1202341E+02
1.0380255E-05,4.5154293E+01,-9.0418E-02,-1.59062E-01,1.591109E+02,1.2602389E-05,8.5314796E+01,6.3685E-02,-3.5125E-02,2.9531807E+02,1.3488311E-05,1.3018425E+02,7.819E-03,-3.706E-02,2.1202381E+02
1.465881E-05,4.51545E+01,-5.4025E-02,-1.70426E-01,1.591106E+02,1.1968584E-05,8.5313602E+01,6.3188E-02,-2.0494E-02,2.9531924E+02,1.6472152E-05,1.3018504E+02,-4.115E-03,-4.0297E-02,2.1202351E+02
1.0368391E-05,4.5154025E+01,-1.39095E-01,-1.78445E-01,1.5911101E+02,1.1223876E-05,8.5316589E+01,4.316E-03,-1.20205E-01,2.9531757E+02,1.1285759E-05,1.3018419E+02,-3.6883E-02,-1.0573E-01,2.1202309E+02
2.9139809E-06,4.5153653E+01,-1.17668E-01,-1.51628E-01,1.5911E+02,1.1418041E-05,8.5313082E+01,1.7997E-01,-2.606E-02,2.95324E+02,1.4411175E-05,1.301829E+02,1.48466E-01,-2.7894E-02,2.1202228E+02
7.2109681E-06,4.5153629E+01,-1.12933E-01,-2.07356E-01,1.5911064E+02,9.8097869E-06,8.5315733E+01,1.68679E-01,-1.36159E-01,2.9532406E+02,1.2610597E-05,1.3018314E+02,1.31577E-01,-1.34299E-01,2.1202315E+02
9.9775031E-06,4.5154192E+01,-6.1117E-02,-2.14141E-01,1.5910859E+02,1.0811032E-05,8.5314577E+01,1.16433E-01,-1.78101E-01,2.9532396E+02,1.6136062E-05,1.3018352E+02,8.5605E-02,-1.66539E-01,2.1202365E+02
3.2805442E-06,4.515391E+01,-9.5554E-02,-1.48378E-01,1.5911041E+02,1.3556627E-05,8.5314479E+01,1.35046E-01,-1.20079E-01,2.9531746E+02,1.2324281E-05,1.30183E+02,1.08275E-01,-1.07073E-01,2.1202276E+02
1.0385544E-05,4.5153666E+01,-1.26675E-01,-1.49038E-01,1.5910977E+02,1.18447E-05,8.5314281E+01,1.34061E-01,-7.7504E-02,2.9532446E+02,2.0112823E-05,1.30184E+02,1.01822E-01,-7.7269E-02,2.1202374E+02
3.914878E-06,4.5154253E+01,-9.143E-02,-1.45434E-01,1.591107E+02,1.1849614E-05,8.5312862E+01,9.1437E-02,3.247E-02,2.9531932E+02,1.5889673E-05,1.3018347E+02,5.0953E-02,3.8517E-02,2.1202387E+02
1.0997989E-05,4.5154378E+01,-8.3719E-02,-1.79758E-01,1.591112E+02,1.1820267E-05,8.5314315E+01,-1.0811E-02,-9.9055E-02,2.9531988E+02,1.4090453E-05,1.301843E+02,-4.8367E-02,-8.199E-02,2.1202445E+02
1.3743437E-05,4.5154353E+01,-8.9922E-02,-2.0382E-01,1.591091E+02,1.1754002E-05,8.5315937E+01,1.9838E-02,-2.03987E-01,2.9531569E+02,1.410733E-05,1.301848E+02,-1.898E-03,-1.8479E-01,2.1202414E+02
9.7213681E-06,4.5154405E+01,-4.465E-02,-1.51908E-01,1.5911184E+02,1.5248065E-05,8.5313464E+01,5.3289E-02,-1.40399E-01,2.9532E+02,1.7108213E-05,1.3018425E+02,2.8199E-02,-1.22323E-01,2.1202361E+02
1.4099863E-06,4.5154254E+01,-7.6109E-02,-1.29599E-01,1.5911045E+02,1.4595356E-05,8.5310921E+01,7.0102E-02,-7.6087E-02,2.9532295E+02,1.9419901E-05,1.3018391E+02,3.4765E-02,-7.0279E-02,2.1202178E+02
1.7799543E-05,4.5153985E+01,-9.9364E-02,-1.63786E-01,1.5910978E+02,1.1214911E-05,8.5317796E+01,1.31915E-01,-1.12711E-01,2.9532053E+02,1.5229993E-05,1.3018436E+02,9.7783E-02,-1.08822E-01,2.1202383E+02
4.5454784E-06,4.5153822E+01,-8.777E-02,-9.2293E-02,1.591102E+02,1.4537137E-05,8.5313288E+01,1.72439E-01,-1.5961E-02,2.9532193E+02,1.7632599E-05,1.3018308E+02,1.45735E-01,-6.024E-03,2.1202321E+02
4.9379916E-06,4.5154109E+01,-1.07281E-01,-1.9512E-01,1.5911015E+02,1.2366708E-05,8.5314339E+01,5.6942E-02,-2.14243E-01,2.9531954E+02,1.0922587E-05,1.3018435E+02,3.4845E-02,-1.96039E-01,2.1202265E+02
1.4822183E-05,4.5153919E+01,-7.7679E-02,-1.32407E-01,1.5911012E+02,1.4341807E-05,8.5315746E+01,1.54688E-01,-2.6507E-02,2.9532012E+02,1.9137846E-05,1.3018398E+02,1.27911E-01,-1.3943E-02,2.1202339E+02
4.0718147E-06,4.5154444E+01,-8.0109E-02,-1.56178E-01,1.5911002E+02,1.2869541E-05,8.5312723E+01,9.939E-03,-9.3121E-02,2.9532118E+02,1.4998408E-05,1.3018393E+02,-3.2103E-02,-7.7909E-02,2.1202303E+02
9.5221005E-06,4.5153794E+01,-1.05412E-01,-1.35123E-01,1.5911086E+02,1.3764413E-05,8.5313136E+01,1.07346E-01,-7.8185E-02,2.9531926E+02,2.2390001E-05,1.3018421E+02,7.8818E-02,-7.2343E-02,2.1202376E+02
1.0555354E-05,4.51543E+01,-7.5704E-02,-1.43518E-01,1.5911104E+02,1.3638538E-05,8.5314E+01,7.9088E-02,-3.2888E-02,2.9532003E+02,1.6369965E-05,1.3018418E+02,4.3873E-02,-2.351E-02,2.1202366E+02
2.1857752E-05,4.5153992E+01,-1.1445E-01,-1.13153E-01,1.5911037E+02,1.4880426E-05,8.5315093E+01,3.1375E-02,-3.246E-02,2.9531735E+02,2.4085256E-05,1.3018551E+02,-4.4869E-02,5.205E-03,2.1202367E+02
1.6506983E-05,4.5153979E+01,-1.32101E-01,-1.23463E-01,1.5911151E+02,1.4302077E-05,8.5317088E+01,3.917E-02,6.8396E-02,2.9531752E+02,1.3289034E-05,1.3018559E+02,-1.1841E-02,7.2552E-02,2.1202245E+02
1.0633594E-05,4.5153973E+01,-1.28408E-01,-1.26256E-01,1.5910991E+02,1.1770965E-05,8.5313802E+01,8.5401E-02,-5.2004E-02,2.9532262E+02,1.954625E-05,1.3018405E+02,4.2649E-02,-5.8181E-02,2.1202418E+02
9.0379908E-06,4.5154497E+01,-5.619E-02,-2.13832E-01,1.5911075E+02,1.2202914E-05,8.5313626E+01,-6.994E-03,-1.73166E-01,2.9531893E+02,1.4571055E-05,1.301845E+02,-2.8336E-02,-1.54903E-01,2.1202319E+02
1.6607455E-05,4.51545E+01,-4.3202E-02,-1.28989E-01,1.5911007E+02,1.5371402E-05,8.5314427E+01,6.5438E-02,-7.4418E-02,2.9531489E+02,1.9120378E-05,1.3018509E+02,3.0058E-02,-6.4565E-02,2.120233E+02
1.2769868E-05,4.5154271E+01,-1.0416E-01,-1.30313E-01,1.5911002E+02,1.3749594E-05,8.5315368E+01,4.0744E-02,-5.4308E-02,2.9531903E+02,1.4029955E-05,1.3018467E+02,-2.5056E-02,-3.875E-02,2.1202308E+02
8.7793539E-06,4.5154255E+01,-6.8701E-02,-2.3828E-01,1.5910935E+02,9.8667836E-06,8.5313219E+01,7.6953E-02,-2.34883E-01,2.9532447E+02,1.6437594E-05,1.3018371E+02,4.8617E-02,-2.18131E-01,2.1202394E+02
1.2958005E-05,4.5154266E+01,-8.3001E-02,-2.06945E-01,1.5911023E+02,1.1772158E-05,8.5313696E+01,1.982E-03,-1.9232E-01,2.9531905E+02,1.8348035E-05,1.3018472E+02,-1.9916E-02,-1.73643E-01,2.1202351E+02
1.1764021E-05,4.5154125E+01,-9.5714E-02,-1.84533E-01,1.5911009E+02,1.2113279E-05,8.5314177E+01,3.84E-02,-1.54512E-01,2.9532124E+02,1.7952654E-05,1.3018421E+02,8.737E-03,-1.40158E-01,2.1202424E+02
1.6191082E-05,4.5154044E+01,-1.16004E-01,-1.47756E-01,1.5910975E+02,1.1558029E-05,8.5315548E+01,1.02814E-01,8.135E-03,2.9532267E+02,1.8214306E-05,1.301846E+02,6.5926E-02,9.056E-03,2.1202303E+02
1.7543426E-05,4.5154194E+01,-9.2832E-02,-2.15669E-01,1.5911122E+02,1.0956925E-05,8.5318265E+01,3.8119E-02,-1.53215E-01,2.953152E+02,1.1919342E-05,1.301848E+02,5.662E-03,-1.41275E-01,2.1202364E+02
1.5277535E-05,4.5154004E+01,-1.31467E-01,-1.05824E-01,1.5911073E+02,1.4780772E-05,8.5316594E+01,5.7203E-02,-2.8109E-02,2.9531614E+02,1.4789959E-05,1.3018524E+02,7.892E-03,-7.178E-03,2.1202321E+02
1.4516296E-05,4.5154344E+01,-6.7119E-02,-2.2873E-01,1.5911096E+02,1.1266564E-05,8.5315866E+01,1.9468E-02,-1.71966E-01,2.9531589E+02,1.4489403E-05,1.3018448E+02,-9.028E-03,-1.559E-01,2.1202283E+02
1.0042597E-05,4.5153927E+01,-1.39282E-01,-1.15315E-01,1.5911015E+02,1.3849762E-05,8.5313323E+01,-2.9963E-02,-3.6429E-02,2.9531882E+02,2.0205849E-05,1.3018474E+02,-6.4716E-02,-1.0503E-02,2.120241E+02
1.2615625E-05,4.5154449E+01,-8.6117E-02,-1.43076E-01,1.5911031E+02,1.280645E-05,8.5313235E+01,-7.2645E-02,-8.561E-03,2.9532078E+02,1.7254526E-05,1.3018484E+02,-8.8991E-02,-1.861E-03,2.1202339E+02
1.4426579E-05,4.5153963E+01,-1.39985E-01,-1.33918E-01,1.5911027E+02,1.2399968E-05,8.5315309E+01,2.7587E-02,2.672E-03,2.9532056E+02,1.7521495E-05,1.3018496E+02,-5.6327E-02,3.848E-03,2.1202354E+02
7.6317108E-06,4.5153959E+01,-1.38286E-01,-1.12417E-01,1.5911095E+02,1.2508495E-05,8.5313089E+01,4.8201E-02,7.183E-02,2.9532079E+02,1.824034E-05,1.3018415E+02,-4.439E-03,7.353E-02,2.1202269E+02
7.8048482E-06,4.515442E+01,-5.7932E-02,-1.20325E-01,1.5911027E+02,1.5421476E-05,8.5311565E+01,5.4786E-02,2.1966E-02,2.9531958E+02,2.1947565E-05,1.3018445E+02,-2.818E-03,4.7587E-02,2.1202431E+02
2.8374978E-06,4.5154404E+01,-6.3899E-02,-1.47562E-01,1.5911067E+02,1.3813438E-05,8.5312018E+01,5.9107E-02,-1.1686E-02,2.9531956E+02,1.9049379E-05,1.3018327E+02,-4.458E-03,2.7465E-02,2.1202447E+02
6.124148E-06,4.5154162E+01,-9.4965E-02,-1.53156E-01,1.5911098E+02,1.247861E-05,8.5312986E+01,8.811E-02,-3.7435E-02,2.9532232E+02,1.554906E-05,1.3018376E+02,5.2273E-02,-3.883E-02,2.1202464E+02
1.6868495E-05,4.5153886E+01,-1.32476E-01,-1.33164E-01,1.5911074E+02,1.2766669E-05,8.5315071E+01,6.506E-02,-7.023E-03,2.9532413E+02,1.9403895E-05,1.3018522E+02,-2.1515E-02,-1.2871E-02,2.12023E+02
1.5852271E-05,4.5153603E+01,-1.61822E-01,-1.23884E-01,1.5911011E+02,1.1171865E-05,8.531902E+01,1.41191E-01,-9.782E-03,2.9532198E+02,1.407919E-05,1.3018485E+02,1.09171E-01,-1.615E-02,2.1202309E+02
1.0304958E-05,4.5154115E+01,-1.10097E-01,-1.55473E-01,1.5911056E+02,1.2929598E-05,8.5314687E+01,7.9491E-02,2.2451E-02,2.9531982E+02,1.374079E-05,1.3018485E+02,3.914E-02,2.9845E-02,2.1202281E+02
8.8773808E-06,4.5153708E+01,-1.53101E-01,-9.9595E-02,1.5911073E+02,1.4431442E-05,8.5314329E+01,7.9953E-02,9.773E-03,2.9532284E+02,1.5944868E-05,1.301851E+02,4.4381E-02,2.2356E-02,2.1202259E+02
8.8422013E-06,4.5153531E+01,-1.56558E-01,-1.28458E-01,1.5911051E+02,1.2554613E-05,8.5313343E+01,9.6927E-02,1.8598E-02,2.9532363E+02,2.1067145E-05,1.3018389E+02,6.0819E-02,2.8714E-02,2.1202395E+02
1.2632667E-05,4.5154496E+01,-7.0792E-02,-1.68301E-01,1.5911051E+02,1.1732458E-05,8.5315417E+01,6.8738E-02,-4.377E-03,2.9531747E+02,1.2084902E-05,1.301842E+02,1.1084E-02,6.089E-03,2.120245E+02
1.9037194E-05,4.5154038E+01,-1.18421E-01,-1.05097E-01,1.5911108E+02,1.4254352E-05,8.5318459E+01,1.15565E-01,-4.3527E-02,2.9532061E+02,1.0430851E-05,1.3018588E+02,8.6874E-02,-3.9577E-02,2.1202246E+02
1.2679956E-05,4.515398E+01,-1.13358E-01,-1.19756E-01,1.5911041E+02,1.4070102E-05,8.531509E+01,1.0417E-01,-1.4023E-02,2.9532095E+02,1.7346351E-05,1.3018458E+02,7.4199E-02,-4.145E-03,2.1202394E+02
7.3078056E-06,4.5153914E+01,-1.23106E-01,-1.34897E-01,1.591106E+02,1.2992959E-05,8.5314032E+01,1.00006E-01,-6.5897E-02,2.9532167E+02,1.4722318E-05,1.3018402E+02,6.5524E-02,-6.4469E-02,2.120222E+02
1.2760293E-05,4.5154543E+01,-5.6616E-02,-1.07437E-01,1.591106E+02,1.7242437E-05,8.5314825E+01,6.8422E-02,2.287E-03,2.9531646E+02,1.3736147E-05,1.3018533E+02,2.4586E-02,4.1794E-02,2.1202292E+02
1.6781725E-05,4.5154305E+01,-1.03144E-01,-6.5527E-02,1.5911037E+02,1.6261195E-05,8.5313598E+01,3.3721E-02,-2.0916E-02,2.9532171E+02,1.9470401E-05,1.3018579E+02,-4.3385E-02,1.393E-02,2.1202259E+02
2.0963175E-05,4.5154346E+01,-1.04061E-01,-8.6248E-02,1.5910956E+02,1.5255883E-05,8.5314626E+01,-6.461E-03,-3.4852E-02,2.9532069E+02,1.9140375E-05,1.3018573E+02,-5.5508E-02,7.329E-03,2.1202471E+02
1.0047535E-05,4.5154376E+01,-8.6415E-02,-1.26335E-01,1.5910995E+02,1.3040176E-05,8.5313405E+01,6.9401E-02,-1.5221E-02,2.9531979E+02,1.5833854E-05,1.30185E+02,1.2126E-02,-3.267E-02,2.1202222E+02
1.305504E-05,4.5154556E+01,-3.3451E-02,-1.46417E-01,1.5911038E+02,1.3340835E-05,8.5313115E+01,6.0739E-02,8.4624E-02,2.9531513E+02,1.8305572E-05,1.3018491E+02,2.1171E-02,8.4755E-02,2.1202259E+02
1.6648287E-05,4.5154458E+01,-7.6397E-02,-1.08999E-01,1.5911068E+02,1.5426119E-05,8.5316012E+01,5.687E-02,-7.1716E-02,2.9531581E+02,1.4089198E-05,1.3018504E+02,2.3074E-02,-5.585E-02,2.1202316E+02
1.2950012E-05,4.5154361E+01,-1.02547E-01,-1.71363E-01,1.5911036E+02,1.1331166E-05,8.5314913E+01,-3.8123E-02,6.9375E-02,2.9531962E+02,1.3954565E-05,1.3018441E+02,-7.2078E-02,5.0875E-02,2.1202348E+02
1.1148441E-05,4.5154424E+01,-9.8639E-02,-1.3489E-01,1.5911103E+02,1.3192701E-05,8.5314462E+01,-2.849E-02,1.05111E-01,2.9531999E+02,1.3043114E-05,1.3018468E+02,-5.5966E-02,9.2987E-02,2.1202294E+02
1.7152805E-05,4.5154336E+01,-9.358E-02,-1.44985E-01,1.5911162E+02,1.3252977E-05,8.5315737E+01,-1.1387E-02,9.3237E-02,2.9531512E+02,1.5375258E-05,1.3018505E+02,-4.3609E-02,8.4853E-02,2.1202407E+02
5.4486339E-06,4.5154177E+01,-9.8406E-02,-1.0983E-01,1.5911087E+02,1.5784714E-05,8.5312162E+01,2.1247E-02,2.2955E-02,2.9531852E+02,2.1153276E-05,1.3018386E+02,-3.7113E-02,4.433E-02,2.1202402E+02
1.0267403E-05,4.5154448E+01,-7.2089E-02,-1.87081E-01,1.5911169E+02,1.2479848E-05,8.5313653E+01,-7.1535E-02,3.789E-02,2.9531948E+02,1.5518181E-05,1.3018446E+02,-8.9627E-02,3.0929E-02,2.1202281E+02
9.2258692E-06,4.5154342E+01,-7.1113E-02,-1.46272E-01,1.5911093E+02,1.3838853E-05,8.5311366E+01,-2.4399E-02,-1.0639E-02,2.9532207E+02,2.2209731E-05,1.3018451E+02,-5.9701E-02,9.178E-03,2.1202282E+02
1.1539525E-05,4.5154191E+01,-1.11605E-01,-1.51525E-01,1.5911118E+02,1.2500428E-05,8.5315419E+01,6.986E-03,4.5031E-02,2.953178E+02,1.3836249E-05,1.3018472E+02,-5.6174E-02,2.9405E-02,2.120225E+02
1.2076396E-05,4.5154736E+01,-2.0993E-02,-1.72023E-01,1.5911091E+02,1.1357458E-05,8.5313623E+01,2.2345E-02,3.3154E-02,2.9531624E+02,1.4875071E-05,1.3018431E+02,-5.9009E-02,1.1395E-02,2.1202403E+02
2.5168694E-06,4.5154059E+01,-1.10012E-01,-1.44606E-01,1.5910984E+02,1.2057727E-05,8.5310654E+01,6.0257E-02,-1.38936E-01,2.9532451E+02,2.0080938E-05,1.3018375E+02,2.8065E-02,-1.31117E-01,2.120231E+02
1.2659614E-05,4.5154104E+01,-1.01017E-01,-1.30586E-01,1.5911101E+02,1.3262619E-05,8.5313945E+01,6.6386E-02,-7.2553E-02,2.9532123E+02,1.8853625E-05,1.3018462E+02,2.318E-02,-6.9705E-02,2.1202226E+02
1.6236092E-05,4.5154321E+01,-6.2881E-02,-1.49455E-01,1.5910993E+02,1.3607284E-05,8.5314844E+01,9.074E-02,-4.9331E-02,2.9531671E+02,1.7523666E-05,1.3018507E+02,5.9185E-02,-4.7599E-02,2.1202394E+02
1.2887745E-05,4.5154486E+01,-6.666E-02,-1.23482E-01,1.5910932E+02,1.3434014E-05,8.5313952E+01,8.0908E-02,2.4623E-02,2.9531791E+02,1.6585145E-05,1.3018471E+02,3.9309E-02,4.0271E-02,2.1202326E+02
9.1595408E-06,4.5153901E+01,-1.06628E-01,-1.40305E-01,1.5911072E+02,1.4354226E-05,8.5312218E+01,6.4758E-02,-6.0861E-02,2.9531966E+02,2.3813557E-05,1.3018426E+02,2.6797E-02,-5.4011E-02,2.1202324E+02
1.0496405E-05,4.515427E+01,-1.15515E-01,-1.546E-01,1.5911048E+02,1.1970536E-05,8.5314195E+01,-5.7321E-02,-6.367E-03,2.9532022E+02,1.4279722E-05,1.3018462E+02,-7.9784E-02,-3.834E-03,2.1202351E+02
8.166591E-06,4.5154569E+01,-3.8771E-02,-1.23156E-01,1.5911029E+02,1.4443675E-05,8.5310664E+01,-2.4838E-02,-4.1671E-02,2.9532034E+02,2.3339596E-05,1.3018458E+02,-6.1431E-02,-1.3526E-02,2.1202386E+02
9.5769437E-06,4.5154203E+01,-9.3294E-02,-1.67492E-01,1.5911116E+02,1.2373609E-05,8.5313371E+01,3.9594E-02,-1.272E-02,2.9532042E+02,1.7621444E-05,1.3018464E+02,-4.8408E-02,-1.4441E-02,2.1202254E+02
1.2244217E-05,4.5154171E+01,-1.23915E-01,-9.4666E-02,1.5910985E+02,1.4277689E-05,8.5313728E+01,1.201E-02,-2.8451E-02,2.9532057E+02,1.7652362E-05,1.3018533E+02,-5.5056E-02,-3.042E-03,2.1202218E+02
8.5738361E-06,4.5154173E+01,-1.00343E-01,-9.7554E-02,1.5911012E+02,1.3763749E-05,8.5310723E+01,5.4119E-02,-6.572E-03,2.9532287E+02,2.4597794E-05,1.3018449E+02,-2.6903E-02,3.541E-03,2.1202373E+02
1.4846115E-05,4.5154258E+01,-1.06768E-01,-1.43247E-01,1.5911097E+02,1.3418621E-05,8.5314966E+01,-5.1364E-02,-6.9077E-02,2.953177E+02,1.6048475E-05,1.301851E+02,-7.5859E-02,-4.5104E-02,2.1202434E+02
1.5036192E-05,4.5154308E+01,-8.8653E-02,-1.54047E-01,1.5911076E+02,1.2754199E-05,8.531441E+01,1.9412E-02,-6.5935E-02,2.9532089E+02,1.6146039E-05,1.3018483E+02,-3.8032E-02,-4.8903E-02,2.1202295E+02
8.9228652E-06,4.5154092E+01,-9.7532E-02,-2.40699E-01,1.5911001E+02,1.0291052E-05,8.5314656E+01,5.2009E-02,-2.1604E-01,2.9531983E+02,1.4601363E-05,1.3018395E+02,2.5742E-02,-1.99708E-01,2.1202441E+02
4.5240517E-06,4.51544E+01,-7.8171E-02,-8.6792E-02,1.5911065E+02,1.5290281E-05,8.5311097E+01,3.4382E-02,-7.2963E-02,2.9532283E+02,2.002032E-05,1.3018416E+02,-1.0174E-02,-5.8598E-02,2.1202316E+02
8.7294183E-06,4.5153913E+01,-1.31867E-01,-2.05564E-01,1.5911166E+02,1.0410953E-05,8.5313324E+01,-3.2578E-02,-4.1388E-02,2.9532189E+02,1.8230335E-05,1.3018397E+02,-6.9781E-02,-3.296E-02,2.1202416E+02
1.0529086E-05,4.5154196E+01,-1.25509E-01,-8.1157E-02,1.5910982E+02,1.4367345E-05,8.531288E+01,-2.7004E-02,-4.9904E-02,2.953221E+02,1.9799151E-05,1.301851E+02,-6.5171E-02,-2.2834E-02,2.1202245E+02
1.6653092E-05,4.5154424E+01,-1.06457E-01,-1.50972E-01,1.5911052E+02,1.312345E-05,8.5316783E+01,-4.0125E-02,-1.29346E-01,2.9531727E+02,1.0700724E-05,1.3018514E+02,-6.0993E-02,-1.06762E-01,2.120249E+02
2.5504181E-06,4.5153883E+01,-1.14943E-01,-1.85377E-01,1.5911034E+02,1.1253403E-05,8.5313973E+01,1.43251E-01,-5.0205E-02,2.9531925E+02,1.150439E-05,1.301831E+02,1.10677E-01,-5.3871E-02,2.120236E+02
5.817654E-06,4.515358E+01,-1.30451E-01,-9.8907E-02,1.5911058E+02,1.4438975E-05,8.5313348E+01,1.39988E-01,-2.8706E-02,2.9532071E+02,1.9840412E-05,1.3018314E+02,1.15279E-01,-1.3581E-02,2.1202419E+02
3.5910209E-06,4.5153985E+01,-1.20971E-01,-1.58004E-01,1.5911048E+02,1.2952067E-05,8.5312705E+01,3.639E-02,-9.9822E-02,2.953194E+02,1.6588146E-05,1.3018406E+02,-2.079E-03,-9.189E-02,2.1202304E+02
2.5602454E-06,4.5153991E+01,-1.00326E-01,-2.18374E-01,1.5911071E+02,1.0776784E-05,8.5311077E+01,4.8547E-02,-1.75638E-01,2.9532267E+02,1.7561435E-05,1.3018411E+02,1.5189E-02,-1.67426E-01,2.1202146E+02
1.5718004E-05,4.5154071E+01,-1.15112E-01,-1.12964E-01,1.5911123E+02,1.4373998E-05,8.5313672E+01,-2.4053E-02,7.9452E-02,2.9531963E+02,2.2722361E-05,1.3018519E+02,-5.5242E-02,7.1251E-02,2.1202281E+02
4.2406122E-06,4.5154423E+01,-5.7505E-02,-1.16153E-01,1.5911031E+02,1.4546583E-05,8.5311613E+01,8.005E-02,3.6772E-02,2.9532112E+02,1.8862834E-05,1.3018411E+02,3.8585E-02,5.3269E-02,2.1202247E+02
1.2199577E-05,4.5154054E+01,-1.05322E-01,-1.05155E-01,1.5911069E+02,1.5043688E-05,8.5312964E+01,6.3737E-02,2.1184E-02,2.9531968E+02,2.2494483E-05,1.3018451E+02,9.165E-03,5.1351E-02,2.1202375E+02
2.6845403E-05,4.5154336E+01,-6.6203E-02,-8.7955E-02,1.5911005E+02,1.5848763E-05,8.5316114E+01,1.00319E-01,4.4984E-02,2.9531648E+02,1.9687509E-05,1.3018598E+02,6.4243E-02,6.2424E-02,2.1202301E+02
1.919708E-05,4.5154326E+01,-9.4739E-02,-1.09804E-01,1.5911017E+02,1.4135592E-05,8.5315401E+01,5.2961E-02,4.504E-02,2.9531976E+02,1.7161284E-05,1.3018541E+02,-6.923E-03,6.0202E-02,2.1202272E+02
1.2133011E-05,4.51539E+01,-1.38169E-01,-8.5964E-02,1.5911065E+02,1.3741355E-05,8.531309E+01,3.5623E-02,1.11123E-01,2.9532179E+02,2.0657765E-05,1.3018505E+02,2.425E-03,1.04021E-01,2.1202367E+02
2.5299216E-05,4.5154347E+01,-1.35104E-01,-4.4676E-02,1.5911024E+02,1.3613618E-05,8.5316498E+01,-5.391E-03,1.87269E-01,2.9531722E+02,1.5091125E-05,1.3018738E+02,-2.7395E-02,1.65681E-01,2.1202113E+02
7.381937E-06,4.5154369E+01,-8.8308E-02,-1.7306E-01,1.5911059E+02,1.2236856E-05,8.5313854E+01,-2.7021E-02,1.5859E-02,2.9531743E+02,1.3917499E-05,1.3018427E+02,-6.3709E-02,8.04E-03,2.1202361E+02
8.0565412E-06,4.5154209E+01,-7.2034E-02,-2.30063E-01,1.5911128E+02,1.0902091E-05,8.5315144E+01,6.2089E-02,-1.90522E-01,2.9532039E+02,1.3653474E-05,1.3018315E+02,3.4194E-02,-1.72819E-01,2.1202378E+02
1.8223007E-05,4.5154419E+01,-9.2152E-02,-8.6947E-02,1.5911031E+02,1.5663254E-05,8.5313548E+01,-2.1466E-02,-7.2297E-02,2.9532049E+02,1.9069833E-05,1.30186E+02,-5.7311E-02,-4.5363E-02,2.1202333E+02
2.3358987E-05,4.5154151E+01,-1.28386E-01,-8.6324E-02,1.5911051E+02,1.4586475E-05,8.531759E+01,3.4426E-02,-3.5581E-02,2.9531694E+02,1.5151774E-05,1.3018628E+02,-4.4297E-02,-1.0504E-02,2.1202249E+02
9.3695007E-06,4.5154548E+01,-5.5564E-02,-1.99087E-01,1.5911064E+02,1.1050414E-05,8.5313307E+01,-1.3953E-02,-1.18728E-01,2.9531867E+02,1.4042173E-05,1.3018402E+02,-4.3181E-02,-1.04211E-01,2.120249E+02
1.4845634E-05,4.5154524E+01,-6.0562E-02,-1.46587E-01,1.5911036E+02,1.3337645E-05,8.5314396E+01,3.6272E-02,6.469E-03,2.9531833E+02,1.5919041E-05,1.301845E+02,-3.9739E-02,2.9053E-02,2.1202581E+02
2.6670403E-05,4.5154359E+01,-9.6304E-02,-7.5541E-02,1.5911055E+02,1.6155527E-05,8.5315527E+01,7.436E-03,-3.668E-03,2.9531993E+02,1.9750314E-05,1.3018596E+02,-4.6627E-02,3.5685E-02,2.1202501E+02
7.9768534E-06,4.5154109E+01,-1.14022E-01,-9.8068E-02,1.5911009E+02,1.4332577E-05,8.5312426E+01,7.0987E-02,1.7192E-02,2.9532196E+02,1.9515573E-05,1.3018427E+02,2.7412E-02,4.1203E-02,2.1202399E+02
2.1447293E-05,4.5154177E+01,-1.02868E-01,-6.8191E-02,1.59111E+02,1.5707774E-05,8.5313816E+01,5.099E-02,-5.2973E-02,2.9532225E+02,2.294796E-05,1.301858E+02,9.84E-04,-4.1632E-02,2.1202333E+02
1.3543697E-05,4.515462E+01,-5.3808E-02,-1.10084E-01,1.5911001E+02,1.3602358E-05,8.5313777E+01,3.338E-02,-1.4296E-02,2.9531957E+02,1.6884107E-05,1.3018439E+02,-4.5341E-02,2.0283E-02,2.1202395E+02
7.0218852E-06,4.5154333E+01,-7.3047E-02,-1.4751E-01,1.591108E+02,1.3548626E-05,8.5311686E+01,-3.689E-03,-4.683E-03,2.9532154E+02,2.0720318E-05,1.3018397E+02,-5.407E-02,1.8155E-02,2.1202396E+02
5.8863431E-06,4.5154684E+01,-3.6144E-02,-1.65643E-01,1.5911115E+02,1.3772696E-05,8.53141E+01,1.5131E-02,-4.7481E-02,2.9531837E+02,1.1113283E-05,1.3018352E+02,-4.8868E-02,-1.363E-03,2.1202419E+02
1.7206633E-05,4.5154532E+01,-5.3518E-02,-1.20614E-01,1.591099E+02,1.356213E-05,8.5313674E+01,6.4038E-02,-1.4915E-02,2.953182E+02,1.8599869E-05,1.3018496E+02,4.926E-03,-4.543E-03,2.12024E+02
1.0752213E-05,4.5154506E+01,-6.005E-03,-1.47961E-01,1.5910999E+02,1.3600562E-05,8.531103E+01,9.1356E-02,-9.5751E-02,2.9532337E+02,2.3085116E-05,1.3018432E+02,6.2163E-02,-8.8976E-02,2.1202364E+02
2.0271075E-05,4.5154334E+01,-9.5833E-02,-7.772E-02,1.5910948E+02,1.4790058E-05,8.5315559E+01,8.2767E-02,-1.6778E-02,2.953181E+02,1.776315E-05,1.3018553E+02,5.2244E-02,1.1E-05,2.1202408E+02
4.898451E-06,4.5153771E+01,-1.28698E-01,-1.52298E-01,1.5911049E+02,1.2374474E-05,8.5312494E+01,1.1212E-01,-4.8356E-02,2.9532604E+02,1.7182518E-05,1.301836E+02,8.0061E-02,-4.9218E-02,2.120237E+02
1.1389637E-05,4.5154118E+01,-1.00288E-01,-1.65494E-01,1.5911057E+02,1.2303716E-05,8.5314016E+01,5.9447E-02,-4.2607E-02,2.9532127E+02,1.8165599E-05,1.3018408E+02,-7.561E-03,-4.0796E-02,2.1202288E+02
7.6670855E-06,4.5154293E+01,-4.646E-02,-2.9371E-01,1.5910983E+02,8.6397831E-06,8.5315511E+01,1.20343E-01,-2.28024E-01,2.9531859E+02,9.8498801E-06,1.3018382E+02,8.5227E-02,-2.18849E-01,2.1202332E+02
1.3877646E-05,4.5154251E+01,-9.439E-02,-1.36862E-01,1.5911104E+02,1.4186372E-05,8.5314829E+01,6.0052E-02,-5.4241E-02,2.9532156E+02,1.3966555E-05,1.3018526E+02,1.3115E-02,-5.0571E-02,2.1202148E+02
2.9612524E-06,4.5154423E+01,-5.4423E-02,-1.87158E-01,1.5911066E+02,1.1970308E-05,8.5311693E+01,5.5672E-02,-7.9896E-02,2.953221E+02,1.6472759E-05,1.3018375E+02,8.736E-03,-8.0467E-02,2.1202254E+02
1.6338207E-05,4.5154428E+01,-5.917E-02,-1.79195E-01,1.591094E+02,1.3208322E-05,8.5313871E+01,2.3998E-02,-1.62596E-01,2.9531978E+02,1.8962381E-05,1.30185E+02,-1.138E-03,-1.45068E-01,2.1202374E+02
1.4937783E-05,4.5154066E+01,-1.21045E-01,-7.9643E-02,1.5911058E+02,1.4898276E-05,8.5314546E+01,7.3172E-02,-3.9388E-02,2.9532185E+02,1.7812797E-05,1.301855E+02,3.3304E-02,-3.6463E-02,2.1202142E+02
1.036686E-05,4.5154456E+01,-7.8046E-02,-9.1972E-02,1.5910994E+02,1.4997759E-05,8.5313753E+01,6.2168E-02,-6.9677E-02,2.9531675E+02,1.6835589E-05,1.3018448E+02,2.5817E-02,-5.8267E-02,2.1202262E+02
7.9934865E-06,4.5154241E+01,-6.7259E-02,-2.26155E-01,1.5911022E+02,1.1635512E-05,8.5315416E+01,8.064E-02,-1.97586E-01,2.9531897E+02,1.2119216E-05,1.3018369E+02,5.4087E-02,-1.80503E-01,2.1202329E+02
1.3680421E-05,4.5154119E+01,-9.8828E-02,-1.11771E-01,1.5911078E+02,1.4042425E-05,8.5312585E+01,6.5891E-02,-4.0734E-02,2.9532234E+02,2.2563259E-05,1.3018499E+02,1.893E-02,-4.2654E-02,2.120233E+02
1.1510745E-05,4.5154229E+01,-1.09988E-01,-1.79754E-01,1.5911032E+02,1.1504039E-05,8.531511E+01,-3.95E-03,6.4182E-02,2.9531637E+02,1.4741255E-05,1.3018439E+02,-5.4325E-02,4.5931E-02,2.120244E+02
1.9432269E-05,4.5154073E+01,-1.49959E-01,-1.43396E-01,1.5910993E+02,1.1555046E-05,8.5318608E+01,-4.5826E-02,-8.7115E-02,2.9531556E+02,1.3659913E-05,1.3018535E+02,-7.491E-02,-6.8244E-02,2.1202369E+02
1.3873534E-05,4.5154077E+01,-1.05919E-01,-1.48784E-01,1.5911073E+02,1.3919815E-05,8.5315152E+01,6.1088E-02,-3.9546E-02,2.9531907E+02,1.7034898E-05,1.3018485E+02,5.858E-03,-3.7055E-02,2.1202343E+02
8.9640036E-06,4.5153784E+01,-1.47242E-01,-1.26904E-01,1.5911116E+02,1.3371966E-05,8.5313369E+01,-9.06E-03,-1.237E-02,2.9532198E+02,1.9000155E-05,1.3018456E+02,-5.6945E-02,6.692E-03,2.1202388E+02
1.1760264E-05,4.51543E+01,-9.0139E-02,-9.4749E-02,1.5911089E+02,1.5410447E-05,8.5312465E+01,-1.2651E-02,-1.722E-02,2.9531964E+02,2.1561251E-05,1.3018492E+02,-5.4375E-02,1.6644E-02,2.1202416E+02
1.4424387E-05,4.5154073E+01,-1.3479E-01,-1.37416E-01,1.5910944E+02,1.1629755E-05,8.5315359E+01,2.6779E-02,4.149E-03,2.9531794E+02,1.787035E-05,1.3018474E+02,-5.9757E-02,1.93E-04,2.1202291E+02
1.4681585E-05,4.5154188E+01,-1.36279E-01,-1.33979E-01,1.5911049E+02,1.3131899E-05,8.5315349E+01,-1.05416E-01,1.1657E-02,2.9531843E+02,1.4703288E-05,1.3018574E+02,-1.12416E-01,9.254E-03,2.1202348E+02
1.0491002E-05,4.5154218E+01,-9.9283E-02,-1.80018E-01,1.5911081E+02,1.1941856E-05,8.5313111E+01,-3.2304E-02,-8.334E-02,2.9532015E+02,1.7953738E-05,1.3018461E+02,-6.6399E-02,-6.6682E-02,2.120231E+02
5.9315932E-06,4.515381E+01,-1.44485E-01,-7.5447E-02,1.5911025E+02,1.4002605E-05,8.531431E+01,1.10342E-01,4.3937E-02,2.9531694E+02,1.4953038E-05,1.3018443E+02,7.9103E-02,4.9463E-02,2.1202241E+02
5.4572237E-06,4.5154081E+01,-9.6774E-02,-1.3435E-01,1.5910991E+02,1.4105684E-05,8.5312897E+01,9.2399E-02,-1.64511E-01,2.9532413E+02,1.6082612E-05,1.3018373E+02,6.9032E-02,-1.48083E-01,2.1202345E+02
3.3231393E-06,4.5153409E+01,-1.8599E-01,-9.7267E-02,1.5911011E+02,1.3443544E-05,8.5312745E+01,5.7234E-02,-2.8684E-02,2.9532151E+02,1.7507616E-05,1.3018398E+02,-5.011E-03,-3.1795E-02,2.1202404E+02
7.4539119E-06,4.5153795E+01,-1.43374E-01,-1.02944E-01,1.5911095E+02,1.4818618E-05,8.5313739E+01,4.4344E-02,-3.2036E-02,2.9531679E+02,1.8395367E-05,1.3018462E+02,-3.1941E-02,-1.2529E-02,2.1202334E+02
6.4576583E-06,4.5154151E+01,-8.6169E-02,-1.52313E-01,1.5911058E+02,1.2562137E-05,8.531233E+01,8.6264E-02,1.1139E-02,2.9532257E+02,1.9461361E-05,1.3018366E+02,4.8769E-02,2.4192E-02,2.1202366E+02
6.3389855E-06,4.5153997E+01,-1.32045E-01,-1.1772E-01,1.5911022E+02,1.3109794E-05,8.5314394E+01,8.3702E-02,4.9214E-02,2.9532062E+02,1.4034988E-05,1.3018379E+02,4.03E-02,6.4023E-02,2.120231E+02
8.4897002E-06,4.5153721E+01,-1.49329E-01,-8.7557E-02,1.5911027E+02,1.5340553E-05,8.5313965E+01,6.6519E-02,-2.595E-03,2.9532055E+02,1.9242021E-05,1.3018418E+02,1.7619E-02,3.8889E-02,2.1202356E+02
2.2145255E-05,4.5154126E+01,-1.07965E-01,-1.03754E-01,1.591107E+02,1.4331592E-05,8.5317544E+01,9.4701E-02,4.33E-03,2.9531679E+02,1.6170358E-05,1.301854E+02,6.0188E-02,2.5613E-02,2.1202379E+02
1.2026842E-05,4.5154039E+01,-1.34832E-01,-1.21279E-01,1.5910994E+02,1.3577534E-05,8.5316051E+01,6.8695E-02,-3.0974E-02,2.9531824E+02,1.2783693E-05,1.3018502E+02,2.114E-02,-3.3832E-02,2.1202338E+02
1.3283574E-05,4.5154214E+01,-1.05305E-01,-1.52524E-01,1.5911102E+02,1.3342123E-05,8.5315136E+01,-2.9983E-02,-7.6047E-02,2.9531631E+02,1.5726492E-05,1.3018478E+02,-6.6238E-02,-5.0312E-02,2.1202383E+02
1.6435963E-05,4.5154285E+01,-1.07852E-01,-1.00874E-01,1.5911018E+02,1.4235061E-05,8.5314711E+01,-8.025E-03,2.5399E-02,2.9531727E+02,1.7426276E-05,1.3018526E+02,-5.519E-02,2.5656E-02,2.1202418E+02
9.8530518E-06,4.5154765E+01,-6.0707E-02,-1.79852E-01,1.5911048E+02,1.1798882E-05,8.5315275E+01,-8.2718E-02,5.9515E-02,2.9531437E+02,1.0251326E-05,1.3018403E+02,-9.7409E-02,5.1202E-02,2.1202412E+02
1.499863E-05,4.5154382E+01,-8.9814E-02,-1.18019E-01,1.591109E+02,1.373205E-05,8.5312966E+01,-7.4594E-02,1.1358E-02,2.9532046E+02,2.0547024E-05,1.3018493E+02,-8.6763E-02,1.961E-02,2.1202412E+02
1.8534087E-05,4.5154421E+01,-8.1587E-02,-9.6124E-02,1.5910984E+02,1.521636E-05,8.531439E+01,5.7369E-02,-1.9913E-02,2.9532151E+02,1.7116061E-05,1.3018565E+02,-1.5694E-02,7.391E-03,2.1202323E+02
1.0015986E-05,4.5154194E+01,-1.15727E-01,-1.26892E-01,1.5911031E+02,1.28283E-05,8.5313859E+01,3.0192E-02,-4.5056E-02,2.9531822E+02,1.6515504E-05,1.3018426E+02,-3.9728E-02,-2.7113E-02,2.1202437E+02
1.0229773E-05,4.5154391E+01,-7.2301E-02,-1.88297E-01,1.5911159E+02,1.2356207E-05,8.5314613E+01,4.5248E-02,-1.215E-02,2.9531747E+02,1.2771565E-05,1.301847E+02,-4.5921E-02,-1.2714E-02,2.1202219E+02
1.2426077E-05,4.5154231E+01,-8.4932E-02,-1.55254E-01,1.5911127E+02,1.3165499E-05,8.5313681E+01,6.4285E-02,-7.864E-03,2.9532362E+02,1.736147E-05,1.3018473E+02,-1.6554E-02,4.934E-03,2.1202285E+02
1.5690174E-05,4.5154269E+01,-9.797E-02,-7.9504E-02,1.5911076E+02,1.6003994E-05,8.5313268E+01,3.9984E-02,4.0258E-02,2.9532136E+02,2.0393091E-05,1.3018571E+02,-1.8876E-02,5.3503E-02,2.1202207E+02
1.1557023E-05,4.5154188E+01,-9.4156E-02,-1.5687E-01,1.5911126E+02,1.2971803E-05,8.5313358E+01,6.0946E-02,9.644E-03,2.9532192E+02,1.7121665E-05,1.3018497E+02,-1.7506E-02,1.3327E-02,2.1202356E+02
1.1136409E-05,4.5153251E+01,-1.21884E-01,-1.62056E-01,1.5911027E+02,1.1984349E-05,8.5317808E+01,1.87172E-01,-1.20426E-01,2.9532368E+02,1.5428317E-05,1.3018349E+02,1.56247E-01,-1.11863E-01,2.1202281E+02
9.3029861E-06,4.5154013E+01,-1.28313E-01,-1.13679E-01,1.5910972E+02,1.3033512E-05,8.5313403E+01,7.3746E-02,-7.2604E-02,2.953232E+02,1.7719264E-05,1.3018421E+02,3.5522E-02,-6.9828E-02,2.1202354E+02
2.0422264E-05,4.5154581E+01,-7.7649E-02,-9.6873E-02,1.5910929E+02,1.5042724E-05,8.5314665E+01,-2.763E-02,-2.7755E-02,2.9531897E+02,1.7023233E-05,1.301858E+02,-6.2955E-02,6.09E-03,2.1202369E+02
5.8631294E-06,4.5154675E+01,-2.8153E-02,-1.51592E-01,1.5911075E+02,1.3627197E-05,8.5310861E+01,-5.7197E-02,-1.3468E-02,2.9532172E+02,1.9711831E-05,1.3018445E+02,-7.7387E-02,-3.788E-03,2.1202306E+02
1.2982324E-05,4.5154526E+01,-6.7564E-02,-6.7354E-02,1.5910957E+02,1.6256777E-05,8.5311393E+01,-2.176E-02,1.7088E-02,2.9532276E+02,2.376831E-05,1.3018504E+02,-5.2986E-02,3.161E-02,2.1202372E+02
6.6673809E-07,4.5154328E+01,-7.8538E-02,-1.04658E-01,1.5911084E+02,1.6590203E-05,8.531107E+01,5.3162E-02,-8.874E-03,2.9532231E+02,1.9682223E-05,1.3018418E+02,-1.3251E-02,3.2381E-02,2.1202159E+02
1.798765E-05,4.5154213E+01,-1.19365E-01,-5.7308E-02,1.5911052E+02,1.5647105E-05,8.5315396E+01,2.7436E-02,-6.2039E-02,2.9531767E+02,1.7623634E-05,1.3018571E+02,-2.7958E-02,-4.0531E-02,2.120228E+02
9.098015E-06,4.515436E+01,-6.7918E-02,-9.6478E-02,1.5910993E+02,1.5651339E-05,8.5310313E+01,1.7009E-02,-1.2876E-02,2.9531783E+02,2.7026163E-05,1.3018488E+02,-4.9415E-02,1.3598E-02,2.1202333E+02
1.5068413E-05,4.5154266E+01,-4.9695E-02,-1.82155E-01,1.5911027E+02,1.0642412E-05,8.5317475E+01,1.73412E-01,-3.3451E-02,2.9531873E+02,1.0574167E-05,1.3018455E+02,1.38771E-01,-4.2868E-02,2.1202277E+02
1.7444294E-05,4.5154073E+01,-8.9087E-02,-1.11613E-01,1.5911065E+02,1.2037255E-05,8.5316901E+01,1.53544E-01,6.6328E-02,2.9532162E+02,1.5013149E-05,1.3018482E+02,1.23117E-01,6.2312E-02,2.1202369E+02
1.0365604E-05,4.5153866E+01,-8.7371E-02,-1.57318E-01,1.591111E+02,1.3204427E-05,8.5315776E+01,1.59786E-01,-7.919E-03,2.953215E+02,1.4261377E-05,1.3018376E+02,1.30312E-01,-6.02E-04,2.1202273E+02
1.8844396E-05,4.5154399E+01,-8.2335E-02,-1.496E-01,1.5910963E+02,1.1749728E-05,8.5315805E+01,8.1894E-02,-2.16E-04,2.9531864E+02,1.5200196E-05,1.3018517E+02,3.5568E-02,-7.806E-03,2.1202308E+02
1.3455438E-05,4.515425E+01,-6.3548E-02,-1.65175E-01,1.5911051E+02,1.3608854E-05,8.5314192E+01,8.3277E-02,-7.7608E-02,2.9531948E+02,1.8923891E-05,1.3018443E+02,5.0835E-02,-7.0724E-02,2.1202339E+02
1.0585388E-05,4.5154558E+01,-2.6695E-02,-1.74181E-01,1.5911054E+02,1.2026563E-05,8.5313418E+01,9.2738E-02,-5.6948E-02,2.953177E+02,1.5659287E-05,1.3018415E+02,5.3557E-02,-6.1126E-02,2.1202302E+02
1.5695722E-06,4.5154549E+01,-1.156E-03,-1.65527E-01,1.5911014E+02,1.2907697E-05,8.5311685E+01,1.05602E-01,-1.66967E-01,2.9532201E+02,1.7556158E-05,1.3018306E+02,7.826E-02,-1.5297E-01,2.1202288E+02
2.0319945E-05,4.5154048E+01,-1.1932E-01,-1.77387E-01,1.5911145E+02,1.1385741E-05,8.5317725E+01,4.6141E-02,1.1784E-02,2.9531718E+02,1.5687462E-05,1.3018515E+02,-4.6798E-02,7.848E-03,2.1202408E+02
2.0844214E-05,4.5154105E+01,-1.26094E-01,-1.01515E-01,1.5911076E+02,1.5797034E-05,8.531566E+01,-5.3465E-02,6.3695E-02,2.9531931E+02,1.9051283E-05,1.3018606E+02,-7.1701E-02,6.1997E-02,2.1202306E+02
7.536387E-06,4.5154011E+01,-1.40774E-01,-7.1566E-02,1.5911021E+02,1.4825049E-05,8.5313309E+01,4.366E-03,7.424E-02,2.9531886E+02,1.8528987E-05,1.3018446E+02,-3.7559E-02,7.117E-02,2.1202291E+02
1.262942E-05,4.5154283E+01,-9.7568E-02,-9.1166E-02,1.5911089E+02,1.5469609E-05,8.5313018E+01,3.16E-03,9.6966E-02,2.9532098E+02,2.0250667E-05,1.3018492E+02,-2.9098E-02,9.2586E-02,2.1202332E+02
8.5634261E-06,4.5154479E+01,-9.5559E-02,-9.4012E-02,1.5911091E+02,1.6010556E-05,8.5311645E+01,-8.1793E-02,8.6933E-02,2.9532238E+02,1.9140071E-05,1.3018539E+02,-8.9691E-02,7.9406E-02,2.1202289E+02
7.5539121E-06,4.515429E+01,-1.03352E-01,-1.09073E-01,1.591117E+02,1.5388023E-05,8.5311948E+01,-4.8234E-02,9.711E-02,2.9532119E+02,1.8845892E-05,1.3018505E+02,-6.5163E-02,8.7422E-02,2.1202266E+02
1.2525924E-05,4.5154527E+01,-9.3295E-02,-1.59503E-01,1.5911116E+02,1.2946333E-05,8.5313276E+01,-1.18585E-01,8.0363E-02,2.9531648E+02,1.6849822E-05,1.3018475E+02,-1.21989E-01,7.2646E-02,2.1202374E+02
1.1440936E-05,4.5154039E+01,-1.58676E-01,-1.27198E-01,1.591106E+02,1.1345036E-05,8.5315002E+01,-7.8885E-02,6.1557E-02,2.953176E+02,1.5882651E-05,1.3018467E+02,-9.8574E-02,4.2016E-02,2.1202366E+02
3.2537744E-06,4.5154261E+01,-8.8909E-02,-1.52682E-01,1.5911071E+02,1.2220884E-05,8.5310159E+01,-9.407E-03,9.1896E-02,2.9532137E+02,2.1842164E-05,1.3018371E+02,-4.6225E-02,7.5652E-02,2.1202447E+02
1.5367098E-05,4.5154382E+01,-6.8789E-02,-1.35602E-01,1.5911106E+02,1.3721758E-05,8.5314024E+01,4.8451E-02,3.8443E-02,2.9531564E+02,1.9228019E-05,1.3018489E+02,-1.5715E-02,5.2056E-02,2.120237E+02
1.3323231E-05,4.5154201E+01,-9.0314E-02,-1.27702E-01,1.5910983E+02,1.3503604E-05,8.5313464E+01,7.1569E-02,-3.2473E-02,2.9532109E+02,2.1150098E-05,1.3018433E+02,3.0246E-02,-2.386E-02,2.1202363E+02
1.2072639E-05,4.5154165E+01,-1.157E-01,-1.67463E-01,1.5911094E+02,1.161717E-05,8.5315213E+01,8.578E-03,-3.67E-03,2.9531744E+02,1.4547003E-05,1.3018422E+02,-6.3827E-02,4.041E-03,2.12024E+02
1.2628534E-05,4.5154035E+01,-1.13065E-01,-1.4879E-01,1.5911057E+02,1.4084077E-05,8.5317368E+01,7.9267E-02,-1.46468E-01,2.9531772E+02,1.0033812E-05,1.3018493E+02,5.2804E-02,-1.32775E-01,2.1202309E+02
8.8739869E-06,4.5153862E+01,-6.4086E-02,-1.52917E-01,1.5911102E+02,1.4096172E-05,8.5314064E+01,1.58179E-01,-9.0452E-02,2.9532388E+02,1.8183974E-05,1.3018359E+02,1.31505E-01,-7.9835E-02,2.120232E+02
1.7058572E-05,4.5154568E+01,-6.4912E-02,-2.14963E-01,1.5910954E+02,1.135234E-05,8.5316503E+01,-1.064E-03,-1.79363E-01,2.9531509E+02,1.0904647E-05,1.3018498E+02,-2.4824E-02,-1.61145E-01,2.1202363E+02
9.8862911E-06,4.5154618E+01,-1.5322E-02,-2.08184E-01,1.5910986E+02,1.246226E-05,8.5313028E+01,7.387E-02,-2.37634E-01,2.9532336E+02,1.6217474E-05,1.3018405E+02,5.1415E-02,-2.15412E-01,2.1202348E+02
6.5723003E-06,4.5154383E+01,-3.0069E-02,-2.05953E-01,1.5911032E+02,1.2863744E-05,8.5309231E+01,-2.871E-03,-1.80595E-01,2.9532041E+02,2.8095758E-05,1.3018413E+02,-2.254E-02,-1.61563E-01,2.1202368E+02
5.1234613E-06,4.5154275E+01,-1.05873E-01,-1.03235E-01,1.591111E+02,1.5853529E-05,8.5312059E+01,-4.97E-02,-5.2213E-02,2.9532293E+02,1.842535E-05,1.3018485E+02,-7.4717E-02,-2.4067E-02,2.1202233E+02
6.455676E-06,4.515411E+01,-8.4266E-02,-2.5408E-01,1.591109E+02,9.6955683E-06,8.5314379E+01,6.7484E-02,-1.60958E-01,2.9531721E+02,1.4561699E-05,1.3018332E+02,2.977E-02,-1.53673E-01,2.1202351E+02
1.4061872E-05,4.5154271E+01,-9.0049E-02,-1.29869E-01,1.591104E+02,1.3433984E-05,8.5313712E+01,6.1381E-02,-3.7871E-02,2.9532114E+02,1.8101214E-05,1.3018504E+02,-2.8E-05,-4.2496E-02,2.1202268E+02
1.394213E-05,4.5154296E+01,-1.06054E-01,-1.59778E-01,1.5911033E+02,1.204477E-05,8.5314774E+01,-2.5842E-02,3.9599E-02,2.9532044E+02,1.4919492E-05,1.3018471E+02,-6.755E-02,2.4114E-02,2.120233E+02
9.4596946E-06,4.5154325E+01,-1.11283E-01,-1.21395E-01,1.5910938E+02,1.3085264E-05,8.5313308E+01,-3.274E-02,-2.0542E-02,2.9532191E+02,1.6394573E-05,1.3018446E+02,-6.8041E-02,-7.18E-04,2.1202296E+02
1.5821681E-05,4.515464E+01,-9.5345E-02,-3.9168E-02,1.5910973E+02,1.5325969E-05,8.5314665E+01,-1.021E-03,-3.2338E-02,2.953201E+02,1.430463E-05,1.3018533E+02,-5.4567E-02,1.2592E-02,2.1202307E+02
1.3476014E-05,4.5154496E+01,-6.9454E-02,-1.19797E-01,1.5911044E+02,1.5070954E-05,8.5314321E+01,2.4344E-02,-1.418E-02,2.9531428E+02,1.7176433E-05,1.3018465E+02,-4.3843E-02,2.807E-02,2.1202433E+02
4.5783002E-06,4.5154612E+01,-4.9716E-02,-1.63959E-01,1.5911041E+02,1.2808829E-05,8.5313108E+01,4.3038E-02,1.3578E-02,2.9531785E+02,1.3627137E-05,1.3018412E+02,-4.0486E-02,1.5428E-02,2.1202337E+02
1.5287798E-05,4.5153975E+01,-1.23811E-01,-1.22638E-01,1.5911083E+02,1.4182756E-05,8.5314534E+01,3.2206E-02,-6.5669E-02,2.9531995E+02,1.9135587E-05,1.3018536E+02,-2.3577E-02,-5.523E-02,2.1202339E+02
1.7774858E-05,4.5154359E+01,-1.0497E-01,-1.06494E-01,1.5911006E+02,1.3844758E-05,8.5315878E+01,-1.9457E-02,-1.255E-02,2.9531869E+02,1.5168326E-05,1.3018497E+02,-5.8892E-02,2.0607E-02,2.1202356E+02
1.2860726E-05,4.5153944E+01,-1.24828E-01,-1.06475E-01,1.591109E+02,1.4125107E-05,8.5313945E+01,6.7114E-02,4.9863E-02,2.9532496E+02,1.9238077E-05,1.3018453E+02,1.5454E-02,6.6588E-02,2.1202316E+02
1.5505702E-05,4.5154704E+01,-6.9659E-02,-1.7088E-01,1.5911041E+02,1.1731725E-05,8.5314932E+01,-1.05199E-01,1.5753E-02,2.9531539E+02,1.2620824E-05,1.301852E+02,-1.133E-01,8.094E-03,2.120236E+02
5.6913284E-06,4.5154158E+01,-1.12014E-01,-1.245E-01,1.5911041E+02,1.3677375E-05,8.5312521E+01,3.181E-03,-8.3057E-02,2.9531961E+02,1.9040381E-05,1.3018418E+02,-4.0691E-02,-6.4324E-02,2.1202317E+02
8.0496062E-06,4.5154093E+01,-1.38086E-01,-1.38407E-01,1.591107E+02,1.1904412E-05,8.5314212E+01,-9.785E-03,1.5433E-02,2.9532322E+02,1.3100918E-05,1.3018438E+02,-6.4066E-02,9.15E-04,2.120227E+02
1.418059E-05,4.515446E+01,-8.966E-02,-6.3838E-02,1.5910994E+02,1.4833539E-05,8.5312137E+01,-3.5436E-02,5.3516E-02,2.9532122E+02,2.1970454E-05,1.3018492E+02,-6.1091E-02,5.1148E-02,2.1202489E+02
1.1750542E-05,4.5154567E+01,-5.8043E-02,-1.23664E-01,1.5910982E+02,1.3417282E-05,8.531259E+01,9.393E-03,4.309E-02,2.953195E+02,1.8089398E-05,1.3018461E+02,-4.83E-02,3.7498E-02,2.1202359E+02
6.817644E-06,4.5154067E+01,-1.17506E-01,-1.75208E-01,1.5911109E+02,1.041098E-05,8.5313231E+01,7.6161E-02,-1.2773E-02,2.953206E+02,1.5941783E-05,1.301837E+02,1.3524E-02,-3.8732E-02,2.1202352E+02
1.8989487E-05,4.5154263E+01,-9.6189E-02,-1.97635E-01,1.5910949E+02,1.0214017E-05,8.5319358E+01,7.057E-02,-1.70215E-01,2.9531551E+02,1.1503994E-05,1.3018439E+02,3.7234E-02,-1.58415E-01,2.1202431E+02
1.1503285E-05,4.515387E+01,-1.00092E-01,-1.69858E-01,1.5911111E+02,1.3294966E-05,8.5316253E+01,1.08781E-01,-1.47757E-01,2.9532157E+02,1.3820319E-05,1.30184E+02,8.2897E-02,-1.33791E-01,2.1202447E+02
1.285483E-05,4.515369E+01,-1.23558E-01,-1.10827E-01,1.5910987E+02,1.3081534E-05,8.5315733E+01,1.46457E-01,-9.9235E-02,2.9532281E+02,1.7120022E-05,1.3018422E+02,1.18596E-01,-9.1925E-02,2.1202352E+02
1.2222061E-05,4.5153589E+01,-1.18111E-01,-1.00159E-01,1.5911073E+02,1.4488856E-05,8.5315575E+01,1.56477E-01,-3.8932E-02,2.953227E+02,1.8504065E-05,1.3018399E+02,1.31153E-01,-2.7929E-02,2.1202401E+02
7.7563033E-06,4.5154254E+01,-8.2472E-02,-2.17589E-01,1.5911127E+02,9.9520728E-06,8.5315344E+01,1.13716E-01,1.123E-03,2.9531506E+02,1.2247386E-05,1.3018367E+02,7.6097E-02,-1.2943E-02,2.1202269E+02
1.9506301E-06,4.5154087E+01,-1.0127E-01,-1.16962E-01,1.591106E+02,1.3836255E-05,8.531021E+01,8.0161E-02,7.068E-03,2.9532576E+02,2.1649991E-05,1.3018361E+02,4.3189E-02,2.3728E-02,2.1202365E+02
6.5317836E-06,4.5154094E+01,-1.18354E-01,-1.68582E-01,1.5911046E+02,1.0970162E-05,8.5312984E+01,5.6792E-02,2.4139E-02,2.9532305E+02,1.68262E-05,1.301838E+02,-3.6498E-02,1.49E-02,2.1202363E+02
6.7262036E-06,4.5154048E+01,-1.19122E-01,-1.44121E-01,1.5911063E+02,1.2558316E-05,8.5312874E+01,3.2813E-02,-5.2212E-02,2.9532045E+02,1.844046E-05,1.3018389E+02,-3.6064E-02,-4.015E-02,2.1202419E+02
1.2627294E-05,4.515433E+01,-1.02641E-01,-6.8378E-02,1.5911057E+02,1.566554E-05,8.5313073E+01,-1.4013E-02,-1.0736E-02,2.9532037E+02,1.9794003E-05,1.3018486E+02,-5.1371E-02,2.7055E-02,2.1202405E+02
1.5162181E-05,4.5154076E+01,-1.23298E-01,-7.1531E-02,1.5911063E+02,1.5191726E-05,8.5312439E+01,-8.167E-03,2.9302E-02,2.953247E+02,2.2447893E-05,1.3018584E+02,-5.4762E-02,2.1238E-02,2.1202312E+02
1.4929329E-05,4.5154635E+01,-7.3794E-02,-1.18534E-01,1.5911004E+02,1.3906221E-05,8.5315964E+01,1.3343E-02,-6.1809E-02,2.9531491E+02,1.114144E-05,1.3018478E+02,-4.4622E-02,-3.0374E-02,2.1202394E+02
9.9430865E-06,4.5154064E+01,-1.12124E-01,-2.16949E-01,1.591108E+02,1.0090307E-05,8.5315971E+01,9.5784E-02,-6.055E-02,2.9531878E+02,1.1303221E-05,1.3018438E+02,4.4528E-02,-7.9164E-02,2.1202264E+02
2.388783E-05,4.5154356E+01,-8.7152E-02,-1.36986E-01,1.5911105E+02,1.2211056E-05,8.5316661E+01,4.4045E-02,4.6115E-02,2.9531593E+02,1.6328782E-05,1.3018553E+02,-3.058E-02,4.7316E-02,2.1202366E+02
1.2777629E-05,4.5154315E+01,-7.828E-02,-1.14629E-01,1.591104E+02,1.4297512E-05,8.5312471E+01,5.1921E-02,-2.1022E-02,2.9532148E+02,2.2095224E-05,1.3018454E+02,-2.8813E-02,7.878E-03,2.1202387E+02
1.2323175E-05,4.5153946E+01,-1.22654E-01,-1.48171E-01,1.5910991E+02,1.3847404E-05,8.531443E+01,1.7751E-02,-9.0674E-02,2.9531986E+02,1.9427427E-05,1.3018541E+02,-2.8904E-02,-7.9021E-02,2.1202107E+02
9.099814E-06,4.5153806E+01,-1.35245E-01,-9.3698E-02,1.5911104E+02,1.5955491E-05,8.5313973E+01,6.6664E-02,3.4121E-02,2.9531887E+02,1.869695E-05,1.3018458E+02,1.9227E-02,5.9445E-02,2.1202308E+02
1.1249934E-05,4.5154001E+01,-1.16968E-01,-8.4505E-02,1.5911075E+02,1.6451945E-05,8.5314148E+01,6.2935E-02,5.4492E-02,2.9531786E+02,1.93434E-05,1.3018498E+02,2.219E-02,7.2056E-02,2.1202325E+02
1.1352403E-05,4.5154093E+01,-1.02281E-01,-1.29435E-01,1.5911093E+02,1.4092538E-05,8.5315383E+01,9.5587E-02,6.8209E-02,2.9531789E+02,1.4891161E-05,1.3018453E+02,5.7716E-02,7.652E-02,2.1202303E+02
1.3147484E-05,4.5154239E+01,-9.4281E-02,-1.25704E-01,1.5911087E+02,1.3278792E-05,8.5313596E+01,4.6578E-02,7.8416E-02,2.9531862E+02,1.8902221E-05,1.3018482E+02,3.95E-04,7.9257E-02,2.120229E+02
9.9046572E-06,4.5153808E+01,-1.33478E-01,-1.34099E-01,1.5911087E+02,1.3509713E-05,8.5313018E+01,4.4269E-02,-4.6237E-02,2.9532561E+02,2.1319947E-05,1.3018411E+02,-2.331E-02,-2.9982E-02,2.1202351E+02
1.1596209E-05,4.5154078E+01,-1.41906E-01,-9.4441E-02,1.5911005E+02,1.2746702E-05,8.5315062E+01,3.1373E-02,-4.1525E-02,2.9531977E+02,1.6098765E-05,1.3018445E+02,-4.4947E-02,-2.125E-02,2.1202384E+02
1.175286E-05,4.5154342E+01,-8.6507E-02,-1.42993E-01,1.5911035E+02,1.3329698E-05,8.531295E+01,-2.5465E-02,-9.8054E-02,2.9531933E+02,1.9364568E-05,1.3018478E+02,-5.6495E-02,-7.7797E-02,2.1202342E+02
1.117221E-06,4.515406E+01,-9.9535E-02,-7.2715E-02,1.5911001E+02,1.4981328E-05,8.5310928E+01,1.16994E-01,-1.6767E-02,2.9532355E+02,2.1587294E-05,1.3018334E+02,9.1867E-02,-2.699E-03,2.1202322E+02
5.6155962E-06,4.5153893E+01,-1.13575E-01,-4.6962E-02,1.5910955E+02,1.6090923E-05,8.5311022E+01,1.18548E-01,-2.0289E-02,2.9532587E+02,2.481067E-05,1.3018397E+02,9.3326E-02,-6.215E-03,2.1202267E+02
1.8524942E-05,4.5154469E+01,-1.7809E-02,-1.38488E-01,1.5911085E+02,1.3555189E-05,8.5314721E+01,1.2629E-01,3.4953E-02,2.9531979E+02,1.6808176E-05,1.3018473E+02,9.4733E-02,4.3283E-02,2.120231E+02
9.4667467E-06,4.5153926E+01,-6.0373E-02,-1.06148E-01,1.591108E+02,1.6383433E-05,8.5313483E+01,1.52285E-01,-2.7066E-02,2.9531857E+02,2.1715199E-05,1.3018395E+02,1.27364E-01,-1.3726E-02,2.1202304E+02
7.9352915E-06,4.5154273E+01,-6.3303E-02,-1.98724E-01,1.5910985E+02,1.0636102E-05,8.5314068E+01,1.28756E-01,-8.0892E-02,2.9532186E+02,1.3863199E-05,1.3018395E+02,9.1722E-02,-8.817E-02,2.120224E+02
2.7401226E-06,4.5154079E+01,-1.08922E-01,-1.161E-01,1.5911069E+02,1.4101476E-05,8.5311071E+01,2.6085E-02,-7.5374E-02,2.9532337E+02,2.2179843E-05,1.3018326E+02,-2.2741E-02,-5.467E-02,2.120239E+02
1.4307766E-05,4.5154005E+01,-1.2085E-01,-9.5637E-02,1.5911039E+02,1.484956E-05,8.5313233E+01,3.2393E-02,-2.8583E-02,2.9532092E+02,2.3612013E-05,1.3018467E+02,-4.5202E-02,1.0261E-02,2.1202433E+02
8.0014577E-06,4.5153967E+01,-1.13456E-01,-1.3566E-01,1.5910981E+02,1.2808174E-05,8.5312865E+01,9.8328E-02,-7.487E-03,2.953233E+02,2.0978787E-05,1.301837E+02,6.4677E-02,1.348E-03,2.1202305E+02
5.6230988E-06,4.5153863E+01,-1.06974E-01,-5.6423E-02,1.5911055E+02,1.4876795E-05,8.5312535E+01,1.3542E-01,5.3541E-02,2.9532189E+02,2.2309004E-05,1.301831E+02,1.04587E-01,6.5247E-02,2.120229E+02
1.1422894E-05,4.515378E+01,-1.38183E-01,-4.7713E-02,1.5911068E+02,1.4357491E-05,8.5314993E+01,1.05426E-01,1.20548E-01,2.9532109E+02,1.7353211E-05,1.3018446E+02,7.3868E-02,1.18633E-01,2.120223E+02
1.1036436E-05,4.5154264E+01,-8.2901E-02,-3.372E-03,1.5911005E+02,1.5821338E-05,8.5314376E+01,1.17412E-01,1.2961E-01,2.953197E+02,1.5830009E-05,1.3018408E+02,8.8058E-02,1.29018E-01,2.1202321E+02
9.5267469E-06,4.5154E+01,-1.1162E-01,-5.393E-03,1.5911043E+02,1.5572487E-05,8.5314212E+01,1.20403E-01,1.16878E-01,2.9532151E+02,1.686335E-05,1.30184E+02,9.1302E-02,1.17994E-01,2.1202301E+02
6.5858489E-06,4.515421E+01,-8.9622E-02,-4.7157E-02,1.5911033E+02,1.3780553E-05,8.5312283E+01,1.08377E-01,1.35453E-01,2.9532385E+02,1.841773E-05,1.3018374E+02,7.865E-02,1.30338E-01,2.1202299E+02
4.3650666E-06,4.5154446E+01,-6.2015E-02,-1.58616E-01,1.5911023E+02,1.3964524E-05,8.5313241E+01,7.0326E-02,4.5323E-02,2.9531824E+02,1.5619359E-05,1.3018379E+02,2.425E-02,6.3046E-02,2.1202269E+02
6.6944811E-06,4.5154252E+01,-1.11072E-01,-1.77519E-01,1.5910967E+02,1.2021814E-05,8.5315006E+01,-7.019E-03,-6.6952E-02,2.9531633E+02,1.2600407E-05,1.3018368E+02,-5.8765E-02,-3.9788E-02,2.120233E+02
2.3977868E-05,4.5154429E+01,-6.8254E-02,-1.56037E-01,1.5911082E+02,1.3778433E-05,8.5315616E+01,-7.349E-03,-3.1105E-02,2.953138E+02,1.740096E-05,1.3018606E+02,-6.0899E-02,-3.856E-03,2.1202294E+02
4.1965965E-06,4.5154284E+01,-9.5893E-02,-1.72268E-01,1.5911104E+02,1.1764622E-05,8.531275E+01,4.4842E-02,2.6391E-02,2.9532012E+02,1.3566524E-05,1.3018435E+02,-4.0883E-02,4.497E-03,2.1202276E+02
9.4353636E-06,4.5153923E+01,-9.4869E-02,-1.39776E-01,1.5911098E+02,1.4367814E-05,8.5313846E+01,1.10402E-01,-7.1246E-02,2.9532161E+02,1.9551086E-05,1.3018399E+02,8.4832E-02,-6.0005E-02,2.1202334E+02
9.5878072E-06,4.5154192E+01,-9.8091E-02,-8.0725E-02,1.5911051E+02,1.6411305E-05,8.5312223E+01,6.5356E-02,-1.043E-03,2.9532129E+02,2.1328636E-05,1.3018504E+02,2.1789E-02,3.3032E-02,2.1202298E+02
1.4815732E-05,4.5154349E+01,-7.7001E-02,-1.6889E-01,1.5911086E+02,1.2705525E-05,8.5316144E+01,6.117E-02,-6.4155E-02,2.953172E+02,1.3243973E-05,1.3018449E+02,8.547E-03,-6.0053E-02,2.1202275E+02
6.4634519E-06,4.515411E+01,-1.10413E-01,-2.0978E-01,1.5911048E+02,1.0970405E-05,8.5314959E+01,3.5536E-02,-1.6843E-01,2.9531867E+02,1.1904905E-05,1.3018398E+02,5.818E-03,-1.55239E-01,2.1202242E+02
1.6052743E-05,4.5154047E+01,-8.7155E-02,-1.16866E-01,1.5911005E+02,1.5516673E-05,8.5314101E+01,8.9304E-02,-1.34847E-01,2.9532428E+02,2.2240012E-05,1.3018482E+02,6.4007E-02,-1.19472E-01,2.1202283E+02
4.6410665E-06,4.5154361E+01,-3.1107E-02,-2.21315E-01,1.591107E+02,1.1082314E-05,8.5312117E+01,8.6759E-02,-1.30883E-01,2.9532002E+02,1.7801276E-05,1.3018359E+02,5.0251E-02,-1.27359E-01,2.1202222E+02
9.5135767E-06,4.515459E+01,-6.234E-02,-2.03148E-01,1.5911E+02,1.29375E-05,8.5313958E+01,1.1093E-02,-2.29145E-01,2.9532033E+02,1.3056455E-05,1.3018418E+02,-5.333E-03,-2.03987E-01,2.1202355E+02
1.3574615E-05,4.5154034E+01,-9.9341E-02,-1.54459E-01,1.5910965E+02,1.3348181E-05,8.531393E+01,6.009E-02,-1.3922E-01,2.9532305E+02,2.1012005E-05,1.3018454E+02,3.0858E-02,-1.26384E-01,2.1202376E+02
1.7742628E-05,4.5154439E+01,-9.8135E-02,-1.2451E-01,1.5910909E+02,1.2715665E-05,8.5314494E+01,-1.4455E-02,-9.596E-02,2.9532249E+02,1.5913553E-05,1.3018552E+02,-5.1178E-02,-7.9933E-02,2.1202367E+02
1.0240201E-05,4.5154059E+01,-9.6426E-02,-1.83404E-01,1.5911095E+02,1.2267023E-05,8.5312525E+01,3.0089E-02,-5.2131E-02,2.9532143E+02,2.0474557E-05,1.3018452E+02,-3.8325E-02,-4.6036E-02,2.1202286E+02
2.6772857E-05,4.5154144E+01,-1.01537E-01,-1.46731E-01,1.5911031E+02,1.3967684E-05,8.5317462E+01,2.8658E-02,-1.38001E-01,2.9532178E+02,1.8945799E-05,1.3018563E+02,-1.633E-03,-1.19937E-01,2.1202482E+02
3.2618627E-06,4.5153972E+01,-1.19132E-01,-1.75261E-01,1.5911004E+02,1.1269231E-05,8.5312851E+01,8.1395E-02,-1.80671E-01,2.9532255E+02,1.4717095E-05,1.301835E+02,5.3435E-02,-1.68014E-01,2.1202335E+02
1.2304446E-05,4.5154344E+01,-1.15424E-01,-1.08286E-01,1.5910971E+02,1.3841085E-05,8.531608E+01,8.523E-03,-4.4987E-02,2.9531501E+02,1.2687375E-05,1.3018471E+02,-5.1996E-02,-8.299E-03,2.120245E+02
1.3734135E-05,4.5154052E+01,-1.50447E-01,-1.47695E-01,1.5911008E+02,1.2453384E-05,8.5314652E+01,-9.1569E-02,-1.06103E-01,2.9532353E+02,1.7376049E-05,1.3018476E+02,-1.04796E-01,-8.3949E-02,2.1202382E+02
1.4817951E-05,4.5154547E+01,-4.194E-02,-1.63201E-01,1.591107E+02,1.3222573E-05,8.5312739E+01,-3.2528E-02,-3.6209E-02,2.9531818E+02,2.0399503E-05,1.301849E+02,-6.9033E-02,-1.273E-02,2.1202322E+02
1.7238587E-05,4.515443E+01,-8.5404E-02,-1.20072E-01,1.5911013E+02,1.4029693E-05,8.5314626E+01,1.8107E-02,-7.7841E-02,2.9532072E+02,1.5310489E-05,1.3018582E+02,-3.0918E-02,-6.444E-02,2.1202175E+02
1.6791819E-05,4.5154745E+01,-4.2503E-02,-1.59789E-01,1.5910986E+02,1.2009052E-05,8.531431E+01,-7.783E-02,1.6165E-02,2.9531626E+02,1.5581467E-05,1.3018413E+02,-9.1035E-02,2.39E-02,2.1202536E+02
1.4642612E-05,4.5154721E+01,-5.2555E-02,-1.58893E-01,1.5910976E+02,1.1819522E-05,8.531581E+01,3.053E-02,3.7E-05,2.953147E+02,1.0199603E-05,1.3018425E+02,-5.3691E-02,1.3321E-02,2.1202458E+02
1.6503938E-05,4.5154613E+01,-8.7675E-02,-1.47459E-01,1.5910975E+02,1.1743778E-05,8.5315463E+01,-9.5077E-02,-1.7533E-02,2.9531583E+02,1.3856045E-05,1.3018474E+02,-1.06502E-01,-8.316E-03,2.1202424E+02
7.2983808E-06,4.5154667E+01,-4.3267E-02,-1.77516E-01,1.5910979E+02,1.4296689E-05,8.5310864E+01,-5.529E-02,-1.75699E-01,2.9531876E+02,2.1191603E-05,1.3018493E+02,-6.749E-02,-1.52393E-01,2.1202258E+02
1.3781247E-05,4.515447E+01,-6.9942E-02,-1.508E-01,1.5911087E+02,1.3877382E-05,8.5313682E+01,-3.282E-03,-1.01733E-01,2.9531897E+02,1.6293416E-05,1.3018502E+02,-3.8222E-02,-8.3043E-02,2.1202374E+02
8.2470296E-06,4.5153886E+01,-1.25434E-01,-2.03762E-01,1.5911093E+02,1.1401828E-05,8.531384E+01,6.7878E-02,-2.9406E-02,2.9532498E+02,1.6410803E-05,1.30184E+02,7.18E-04,-4.3884E-02,2.1202351E+02
1.0805143E-05,4.5153897E+01,-1.30567E-01,-1.39075E-01,1.591102E+02,1.3428959E-05,8.531416E+01,3.9391E-02,-1.125E-01,2.9532266E+02,1.8077441E-05,1.3018501E+02,3.627E-03,-1.03596E-01,2.1202184E+02
9.1920323E-06,4.5154224E+01,-8.6661E-02,-1.65745E-01,1.5910923E+02,1.0195257E-05,8.5315258E+01,1.27143E-01,-1.10451E-01,2.9532011E+02,1.3775249E-05,1.3018332E+02,9.1871E-02,-1.09501E-01,2.1202434E+02
1.918795E-05,4.5154027E+01,-1.31447E-01,-1.69621E-01,1.5911077E+02,1.1830196E-05,8.5317538E+01,5.855E-03,-1.59139E-01,2.9532016E+02,1.4334511E-05,1.3018525E+02,-2.1604E-02,-1.42045E-01,2.1202384E+02
1.7823159E-05,4.5153983E+01,-1.09554E-01,-7.5985E-02,1.5911116E+02,1.5778112E-05,8.5312992E+01,6.1445E-02,-3.4861E-02,2.9532106E+02,2.6093334E-05,1.3018507E+02,2.7476E-02,-8.367E-03,2.1202373E+02
8.2685044E-06,4.515418E+01,-9.1458E-02,-1.42043E-01,1.5911139E+02,1.3394242E-05,8.5312051E+01,2.7421E-02,3.1125E-02,2.9532063E+02,2.0863916E-05,1.3018439E+02,-4.6979E-02,2.7709E-02,2.1202302E+02
4.7769701E-06,4.5153869E+01,-8.5297E-02,-1.67387E-01,1.5911076E+02,1.3158426E-05,8.5312847E+01,1.34717E-01,-8.8577E-02,2.9532089E+02,1.8194402E-05,1.301836E+02,1.04795E-01,-8.3558E-02,2.1202215E+02
1.258262E-05,4.5154107E+01,-6.9711E-02,-2.12522E-01,1.5911034E+02,1.1824217E-05,8.5316492E+01,1.10036E-01,-2.02386E-01,2.953214E+02,1.2034807E-05,1.3018412E+02,8.3094E-02,-1.85576E-01,2.1202359E+02
1.0012337E-05,4.5154194E+01,-7.6657E-02,-1.77131E-01,1.5910959E+02,1.2696067E-05,8.5313423E+01,7.0579E-02,-1.45237E-01,2.9532259E+02,1.7851936E-05,1.3018415E+02,4.0802E-02,-1.33314E-01,2.1202362E+02
1.5168092E-05,4.5154204E+01,-1.08419E-01,-1.26371E-01,1.5911004E+02,1.2638292E-05,8.531797E+01,1.24646E-01,-1.8008E-02,2.9532035E+02,8.5117276E-06,1.3018506E+02,9.3942E-02,-1.848E-02,2.1202257E+02
4.4785613E-06,4.5154232E+01,-1.04218E-01,-1.1487E-01,1.5911072E+02,1.3402328E-05,8.531275E+01,5.863E-02,-3.372E-03,2.9531961E+02,1.7258115E-05,1.3018389E+02,-1.5049E-02,2.1654E-02,2.1202406E+02
6.7329164E-07,4.5154159E+01,-9.8514E-02,-1.38953E-01,1.5910969E+02,1.2724561E-05,8.5310472E+01,7.9361E-02,-2.3025E-02,2.9532638E+02,2.0070273E-05,1.3018308E+02,4.1902E-02,-1.8872E-02,2.1202335E+02
5.2255639E-06,4.5154021E+01,-1.31395E-01,-1.15392E-01,1.5911021E+02,1.3927179E-05,8.5312448E+01,8.854E-03,-1.2596E-01,2.9531954E+02,1.8467921E-05,1.3018401E+02,-1.8345E-02,-1.08181E-01,2.1202447E+02
1.177223E-05,4.5154356E+01,-8.2947E-02,-1.126E-01,1.5910986E+02,1.5431522E-05,8.531351E+01,5.7272E-02,-3.1918E-02,2.9531793E+02,1.8165404E-05,1.3018493E+02,7.265E-03,-1.6611E-02,2.1202291E+02
1.6600367E-05,4.5154092E+01,-1.30604E-01,-9.1718E-02,1.5911003E+02,1.4432187E-05,8.5316071E+01,6.2275E-02,-2.4807E-02,2.9532138E+02,1.5320175E-05,1.3018513E+02,1.4361E-02,-3.181E-03,2.1202384E+02
1.5333985E-05,4.5154127E+01,-9.0696E-02,-1.37739E-01,1.5911078E+02,1.427E-05,8.5314793E+01,9.2192E-02,-3.8725E-02,2.9532222E+02,1.796398E-05,1.3018541E+02,5.9533E-02,-3.6649E-02,2.1202199E+02
9.8038641E-06,4.5153876E+01,-1.27822E-01,-1.61876E-01,1.5911105E+02,1.2774538E-05,8.5315204E+01,6.2531E-02,-8.3251E-02,2.9531821E+02,1.5372195E-05,1.3018444E+02,2.0829E-02,-8.004E-02,2.1202372E+02
1.3955757E-06,4.5153817E+01,-1.47087E-01,-7.8767E-02,1.5910999E+02,1.4325252E-05,8.5310351E+01,5.7175E-02,-4.5317E-02,2.9532345E+02,2.1376048E-05,1.3018424E+02,6.779E-03,-4.8618E-02,2.1202284E+02
8.0994756E-06,4.5154536E+01,-4.4855E-02,-1.38691E-01,1.5911085E+02,1.4678342E-05,8.5312308E+01,-2.004E-03,-8.9574E-02,2.9531918E+02,2.0060434E-05,1.3018422E+02,-4.0312E-02,-6.5859E-02,2.1202376E+02
5.9269859E-06,4.5154151E+01,-1.13813E-01,-2.01091E-01,1.5911096E+02,1.0635708E-05,8.5313911E+01,1.2631E-02,-3.0412E-02,2.9531881E+02,1.4398524E-05,1.3018343E+02,-5.9689E-02,-1.8886E-02,2.1202456E+02
5.6490728E-06,4.5154593E+01,-9.0631E-02,-9.9293E-02,1.5910966E+02,1.381828E-05,8.5312438E+01,-7.5226E-02,5.5749E-02,2.9531775E+02,1.6694738E-05,1.3018465E+02,-8.7323E-02,4.8395E-02,2.1202252E+02
1.3284099E-05,4.515478E+01,-2.7079E-02,-1.91602E-01,1.5911086E+02,1.2732454E-05,8.5313649E+01,-6.5928E-02,-7.7054E-02,2.9531706E+02,1.4132493E-05,1.3018479E+02,-8.5878E-02,-5.6577E-02,2.1202376E+02
7.1027714E-06,4.5154219E+01,-1.05851E-01,-1.25846E-01,1.591108E+02,1.4150961E-05,8.5312806E+01,-2.9969E-02,1.366E-03,2.9532136E+02,1.7379368E-05,1.3018438E+02,-6.0735E-02,1.7832E-02,2.1202301E+02
4.0087361E-06,4.5154358E+01,-9.7949E-02,-1.23816E-01,1.5911023E+02,1.3934321E-05,8.5312603E+01,-1.5152E-02,5.5106E-02,2.9531913E+02,1.5907258E-05,1.3018415E+02,-5.0608E-02,4.9494E-02,2.1202373E+02
5.1618305E-06,4.5154561E+01,-1.6262E-02,-1.53774E-01,1.5911061E+02,1.3138576E-05,8.5312456E+01,1.12103E-01,9.624E-03,2.9532043E+02,1.6219867E-05,1.3018367E+02,8.0472E-02,1.7221E-02,2.120232E+02
7.0581821E-06,4.5154198E+01,-9.8491E-02,-1.56579E-01,1.5911033E+02,1.3201744E-05,8.531208E+01,-1.8556E-02,-5.2747E-02,2.9532073E+02,1.9904437E-05,1.3018408E+02,-6.2307E-02,-2.3596E-02,2.1202343E+02
8.162329E-06,4.5154191E+01,-8.2937E-02,-1.44377E-01,1.591113E+02,1.4993825E-05,8.531272E+01,2.6579E-02,-5.6069E-02,2.9532135E+02,2.0066293E-05,1.3018408E+02,-3.4088E-02,-2.5209E-02,2.1202386E+02
1.6906569E-05,4.5154183E+01,-9.6336E-02,-1.44954E-01,1.5911086E+02,1.2763164E-05,8.531657E+01,8.644E-02,-8.4049E-02,2.953213E+02,1.3606244E-05,1.3018467E+02,5.1605E-02,-7.8612E-02,2.1202405E+02
1.4803778E-05,4.5153874E+01,-1.25399E-01,-1.4536E-01,1.5911086E+02,1.240653E-05,8.5315994E+01,7.8697E-02,-1.22159E-01,2.9532259E+02,1.6457762E-05,1.3018466E+02,4.8131E-02,-1.13969E-01,2.1202472E+02
1.3085838E-05,4.5154304E+01,-1.05065E-01,-1.19297E-01,1.591105E+02,1.373873E-05,8.531506E+01,8.154E-03,-2.6772E-02,2.9531667E+02,1.479887E-05,1.3018494E+02,-5.6077E-02,5.785E-03,2.1202297E+02
1.8567065E-05,4.5153927E+01,-1.29706E-01,-1.78345E-01,1.5910991E+02,1.1547042E-05,8.5318693E+01,6.2118E-02,-1.77902E-01,2.9532131E+02,1.3971189E-05,1.3018498E+02,3.3112E-02,-1.63789E-01,2.1202379E+02
7.8591538E-06,4.5153728E+01,-1.58588E-01,-1.2411E-01,1.5911034E+02,1.2945372E-05,8.5314661E+01,7.5291E-02,-2.3402E-02,2.9532004E+02,1.4160776E-05,1.3018474E+02,2.8164E-02,-3.4999E-02,2.1202296E+02
1.4152844E-06,4.5153843E+01,-1.39439E-01,-7.3049E-02,1.5911105E+02,1.4360807E-05,8.5310011E+01,5.3432E-02,-2.242E-02,2.9532466E+02,2.2859346E-05,1.3018377E+02,-2.0867E-02,-8.361E-03,2.1202353E+02
1.3971177E-05,4.5154041E+01,-1.16531E-01,-1.40686E-01,1.5911079E+02,1.3837679E-05,8.5315043E+01,1.317E-02,-1.40888E-01,2.953193E+02,1.8878812E-05,1.3018484E+02,-1.2675E-02,-1.22455E-01,2.1202387E+02
8.2259724E-06,4.5153843E+01,-1.24209E-01,-1.46815E-01,1.5911177E+02,1.3748975E-05,8.5313051E+01,5.3643E-02,-3.6909E-02,2.9532269E+02,1.9262339E-05,1.301844E+02,-9.64E-03,-3.4092E-02,2.1202339E+02
5.911446E-06,4.5154229E+01,-8.5989E-02,-1.78183E-01,1.5911094E+02,1.0627043E-05,8.5311866E+01,8.9004E-02,-1.765E-03,2.9532164E+02,1.7907055E-05,1.3018368E+02,4.5538E-02,-2.454E-02,2.1202397E+02
1.2138102E-05,4.5154003E+01,-1.33625E-01,-1.3999E-01,1.5911055E+02,1.2064704E-05,8.5314326E+01,2.88E-04,6.2316E-02,2.953204E+02,1.8121301E-05,1.3018475E+02,-5.3983E-02,4.4109E-02,2.1202366E+02
1.1501468E-05,4.5154264E+01,-9.9739E-02,-1.56733E-01,1.5911062E+02,1.1801216E-05,8.5313452E+01,-1.288E-03,5.346E-03,2.9532163E+02,1.7113802E-05,1.301844E+02,-6.1978E-02,-1.166E-03,2.1202349E+02
1.7210051E-05,4.515404E+01,-1.06127E-01,-1.44153E-01,1.5910999E+02,1.2763921E-05,8.5314266E+01,8.0564E-02,-2.8991E-02,2.9532219E+02,2.0862805E-05,1.3018533E+02,3.3386E-02,-4.1563E-02,2.1202289E+02
1.2280604E-05,4.5154257E+01,-1.0057E-01,-9.1782E-02,1.5911054E+02,1.6032298E-05,8.531346E+01,5.0461E-02,-3.4517E-02,2.9532478E+02,1.8460298E-05,1.3018489E+02,-1.5591E-02,1.588E-03,2.1202322E+02
9.4110986E-06,4.5154046E+01,-1.11255E-01,-1.37208E-01,1.591103E+02,1.4870701E-05,8.5314007E+01,5.2194E-02,-1.76018E-01,2.9532117E+02,1.7206282E-05,1.3018467E+02,2.9963E-02,-1.5717E-01,2.1202249E+02
1.2074104E-05,4.5154203E+01,-1.08442E-01,-1.08726E-01,1.5910962E+02,1.4156728E-05,8.5314737E+01,6.1224E-02,-6.3674E-02,2.9531775E+02,1.6706869E-05,1.3018453E+02,1.9939E-02,-5.499E-02,2.1202299E+02
1.5444026E-05,4.5153812E+01,-1.44619E-01,-9.3455E-02,1.5911083E+02,1.4220242E-05,8.5314685E+01,4.1161E-02,5.4454E-02,2.953212E+02,2.0643057E-05,1.3018553E+02,-1.8554E-02,5.8858E-02,2.1202167E+02
1.6517423E-05,4.5154485E+01,-4.8563E-02,-1.05579E-01,1.5911123E+02,1.6688425E-05,8.5312149E+01,-2.4304E-02,2.6818E-02,2.9531862E+02,2.3693119E-05,1.3018522E+02,-4.9526E-02,4.1769E-02,2.1202405E+02
1.10862E-05,4.5154386E+01,-8.445E-02,-1.29119E-01,1.5911107E+02,1.5235033E-05,8.5314044E+01,-6.331E-03,4.4778E-02,2.9531839E+02,1.5479761E-05,1.301848E+02,-4.8786E-02,4.6336E-02,2.1202318E+02
1.0417849E-05,4.5154218E+01,-8.6556E-02,-1.50956E-01,1.5911099E+02,1.2611444E-05,8.5312543E+01,3.1816E-02,-6.2734E-02,2.953219E+02,2.0230676E-05,1.3018428E+02,-2.8014E-02,-5.2473E-02,2.1202361E+02
6.7276723E-06,4.5154122E+01,-1.14404E-01,-1.10888E-01,1.5911062E+02,1.3904152E-05,8.5313472E+01,7.2867E-02,1.65E-04,2.9531828E+02,1.6482481E-05,1.3018427E+02,2.6952E-02,2.2987E-02,2.1202272E+02
1.9823136E-05,4.5154443E+01,-7.8545E-02,-1.34815E-01,1.5911032E+02,1.3697144E-05,8.5314812E+01,2.7339E-02,-3.321E-03,2.9531882E+02,1.704211E-05,1.3018563E+02,-5.1894E-02,1.0238E-02,2.1202346E+02
1.7032952E-05,4.5154388E+01,-8.2866E-02,-1.36404E-01,1.5910999E+02,1.3312653E-05,8.5313069E+01,-5.7511E-02,2.5096E-02,2.9532077E+02,2.1357214E-05,1.3018525E+02,-8.0264E-02,2.1873E-02,2.1202293E+02
2.1602512E-05,4.5154382E+01,-7.1501E-02,-1.36168E-01,1.591098E+02,1.4167465E-05,8.5314981E+01,3.9466E-02,-1.0133E-01,2.9531715E+02,2.0064708E-05,1.3018546E+02,2.297E-03,-8.8237E-02,2.1202346E+02
1.1838579E-05,4.5154164E+01,-7.4715E-02,-1.66898E-01,1.5911061E+02,1.1929884E-05,8.5313344E+01,1.00027E-01,-1.2679E-02,2.953197E+02,2.1445596E-05,1.3018381E+02,6.5581E-02,-7.464E-03,2.1202384E+02
1.6290121E-05,4.515394E+01,-1.12328E-01,-1.20603E-01,1.5911068E+02,1.3982491E-05,8.5316824E+01,1.10325E-01,-6.4666E-02,2.9532034E+02,1.6364463E-05,1.3018453E+02,8.2441E-02,-5.43E-02,2.1202374E+02
6.378436E-06,4.5153676E+01,-1.12442E-01,-2.06226E-01,1.591109E+02,1.1685646E-05,8.5313168E+01,1.1831E-01,-9.5644E-02,2.9532398E+02,1.8833043E-05,1.301837E+02,8.4221E-02,-9.5405E-02,2.1202309E+02
9.6289065E-06,4.5153883E+01,-9.8818E-02,-1.70907E-01,1.5911097E+02,1.3072935E-05,8.5315487E+01,1.1431E-01,-1.25813E-01,2.953198E+02,1.4177932E-05,1.3018442E+02,8.5984E-02,-1.17951E-01,2.1202296E+02
1.5464653E-05,4.5154299E+01,-5.0898E-02,-1.85933E-01,1.5911074E+02,1.2008163E-05,8.5313301E+01,6.9303E-02,-9.9963E-02,2.9532178E+02,2.1179051E-05,1.3018421E+02,3.2329E-02,-9.4148E-02,2.1202501E+02
1.8065482E-06,4.5154263E+01,-8.9281E-02,-1.38894E-01,1.5911108E+02,1.2212104E-05,8.5311147E+01,6.5322E-02,4.164E-03,2.9532057E+02,1.8960543E-05,1.3018369E+02,4.293E-03,-4.493E-03,2.1202354E+02
1.980189E-05,4.5154428E+01,-9.0092E-02,-5.876E-02,1.5911E+02,1.5565104E-05,8.5315974E+01,8.1454E-02,3.8408E-02,2.9531712E+02,1.5070443E-05,1.3018532E+02,4.2263E-02,6.1627E-02,2.1202433E+02
2.3448234E-05,4.5154485E+01,-7.8604E-02,-8.942E-02,1.5911023E+02,1.5535829E-05,8.5314704E+01,2.3964E-02,-2.5821E-02,2.9531884E+02,1.8412612E-05,1.3018628E+02,-4.4996E-02,1.1427E-02,2.1202397E+02
8.0567544E-06,4.515429E+01,-8.4938E-02,-1.90387E-01,1.5911016E+02,1.1659411E-05,8.5313981E+01,4.5403E-02,-1.51623E-01,2.9532157E+02,1.372034E-05,1.301846E+02,1.2018E-02,-1.42556E-01,2.1202209E+02
1.1533028E-05,4.5153901E+01,-9.8938E-02,-1.43858E-01,1.5911046E+02,1.4112327E-05,8.5312139E+01,6.1624E-02,-1.24635E-01,2.9532423E+02,2.6477593E-05,1.3018407E+02,3.3609E-02,-1.10504E-01,2.1202465E+02
1.9540373E-05,4.5154023E+01,-1.21423E-01,-1.2972E-01,1.5911076E+02,1.3172689E-05,8.5317618E+01,7.5028E-02,-4.7315E-02,2.9531864E+02,1.544298E-05,1.3018522E+02,3.0848E-02,-4.6193E-02,2.1202365E+02
7.3422313E-06,4.5153716E+01,-1.08031E-01,-1.27698E-01,1.5911138E+02,1.5080105E-05,8.5312999E+01,1.21898E-01,2.188E-02,2.9532168E+02,2.1593889E-05,1.3018385E+02,9.2726E-02,3.615E-02,2.1202378E+02
1.0212971E-05,4.5154038E+01,-4.5007E-02,-1.20671E-01,1.5911121E+02,1.4482591E-05,8.5313766E+01,1.58579E-01,3.9548E-02,2.9531904E+02,2.1209555E-05,1.3018374E+02,1.29733E-01,4.7011E-02,2.1202259E+02
4.1464688E-06,4.5154182E+01,-3.9876E-02,-1.06407E-01,1.5911099E+02,1.7262561E-05,8.5310827E+01,1.13107E-01,1.2737E-02,2.9532138E+02,2.6467781E-05,1.3018346E+02,8.7156E-02,3.5846E-02,2.1202418E+02
5.3406895E-06,4.5154429E+01,-6.8513E-02,-8.8073E-02,1.5911032E+02,1.5819494E-05,8.5312815E+01,8.4415E-02,5.686E-02,2.9531944E+02,1.6417837E-05,1.3018478E+02,4.8572E-02,6.7665E-02,2.1202188E+02
5.4808219E-06,4.5154118E+01,-1.19952E-01,-8.4625E-02,1.5910972E+02,1.3409872E-05,8.5312081E+01,8.224E-02,6.7351E-02,2.9532344E+02,1.7649487E-05,1.301843E+02,4.5681E-02,7.0728E-02,2.1202348E+02
1.3550128E-05,4.5153903E+01,-1.50046E-01,-8.6449E-02,1.5911071E+02,1.4103323E-05,8.5315348E+01,3.0581E-02,6.3942E-02,2.953236E+02,1.5937413E-05,1.3018518E+02,-2.3031E-02,6.4841E-02,2.1202301E+02
1.1914741E-05,4.5154172E+01,-1.09295E-01,-1.29126E-01,1.5911096E+02,1.3562634E-05,8.5314388E+01,-5.377E-03,-2.939E-02,2.953187E+02,1.7772473E-05,1.3018434E+02,-5.9379E-02,9.858E-03,2.1202357E+02
9.1651753E-06,4.5154116E+01,-1.17051E-01,-1.71944E-01,1.591114E+02,1.1314217E-05,8.5314511E+01,-4.698E-03,-2.991E-02,2.953177E+02,1.4997027E-05,1.3018436E+02,-6.0926E-02,-2.1634E-02,2.1202435E+02
6.4906332E-06,4.515406E+01,-1.34147E-01,-7.0631E-02,1.5911086E+02,1.4486613E-05,8.5312443E+01,-1.0655E-02,3.5943E-02,2.9532327E+02,1.9029124E-05,1.3018404E+02,-5.2785E-02,3.8328E-02,2.1202346E+02
8.6113343E-06,4.5153921E+01,-1.32432E-01,-1.28545E-01,1.5911099E+02,1.3930429E-05,8.531312E+01,-5.298E-03,-2.652E-02,2.953212E+02,1.869055E-05,1.3018432E+02,-5.7733E-02,7.66E-03,2.1202384E+02
3.1009013E-06,4.5153872E+01,-1.48912E-01,-1.28024E-01,1.5911048E+02,1.3550452E-05,8.5311353E+01,-4.5845E-02,-7.3533E-02,2.953263E+02,1.893043E-05,1.3018404E+02,-7.334E-02,-5.0051E-02,2.1202308E+02
4.8118192E-06,4.5154625E+01,-4.529E-02,-2.41174E-01,1.5911043E+02,1.1287501E-05,8.5311929E+01,-3.5304E-02,-2.12266E-01,2.9532187E+02,1.4226252E-05,1.3018445E+02,-5.1086E-02,-1.92141E-01,2.12023E+02
1.2963979E-05,4.5154144E+01,-1.25273E-01,-1.12339E-01,1.5911072E+02,1.4514329E-05,8.5313499E+01,-7.4428E-02,-1.7668E-02,2.9532244E+02,1.9333068E-05,1.3018523E+02,-8.8915E-02,-2.475E-03,2.1202395E+02
8.8288058E-06,4.5154252E+01,-1.11444E-01,-7.3335E-02,1.5911097E+02,1.536945E-05,8.5312784E+01,-6.545E-03,1.14458E-01,2.9531889E+02,1.9528308E-05,1.3018458E+02,-2.9481E-02,1.08273E-01,2.1202392E+02
1.0187181E-05,4.5154273E+01,-1.11575E-01,-8.9817E-02,1.591111E+02,1.4466399E-05,8.5311705E+01,-7.3282E-02,1.11847E-01,2.9531831E+02,2.3682727E-05,1.3018453E+02,-8.3397E-02,1.02438E-01,2.1202401E+02
9.266422E-06,4.5154226E+01,-1.07341E-01,-9.2462E-02,1.5911159E+02,1.4319494E-05,8.5312517E+01,-3.5843E-02,1.01463E-01,2.9531628E+02,2.1989583E-05,1.3018412E+02,-5.6598E-02,9.4562E-02,2.120237E+02
1.7316118E-05,4.5154063E+01,-1.18463E-01,-6.9551E-02,1.591101E+02,1.715E-05,8.5314015E+01,3.8929E-02,-2.6822E-02,2.953227E+02,2.1596634E-05,1.3018571E+02,-3.2236E-02,1.9723E-02,2.1202277E+02
1.1079355E-05,4.5154344E+01,-4.7812E-02,-2.14736E-01,1.591106E+02,9.8837201E-06,8.5314191E+01,1.24324E-01,-7.1379E-02,2.9531895E+02,1.5944294E-05,1.301835E+02,8.3691E-02,-7.9559E-02,2.1202373E+02
7.7812801E-06,4.5154158E+01,-1.04517E-01,-1.84234E-01,1.5911114E+02,1.1555812E-05,8.531333E+01,-7.659E-03,-9.6054E-02,2.9532082E+02,1.584336E-05,1.3018424E+02,-4.6851E-02,-8.3376E-02,2.1202346E+02
1.6084577E-05,4.5154286E+01,-1.15212E-01,-1.14923E-01,1.5911017E+02,1.2043535E-05,8.5314782E+01,5.796E-03,-2.043E-03,2.9531874E+02,1.6611464E-05,1.3018501E+02,-6.3411E-02,-2.166E-03,2.120235E+02
8.6892771E-06,4.515385E+01,-8.6114E-02,-1.74266E-01,1.5911042E+02,1.1579377E-05,8.5316061E+01,1.67352E-01,-9.4696E-02,2.9532039E+02,1.3076668E-05,1.301834E+02,1.35173E-01,-8.9737E-02,2.1202195E+02
9.4803134E-06,4.5154147E+01,-7.3406E-02,-1.46857E-01,1.5910995E+02,1.3238312E-05,8.5314589E+01,1.32326E-01,-8.18E-02,2.9532248E+02,1.5063196E-05,1.3018401E+02,1.02962E-01,-7.5975E-02,2.1202266E+02
1.0196095E-05,4.5154256E+01,-9.1367E-02,-1.03661E-01,1.5911087E+02,1.4689863E-05,8.5312278E+01,5.7216E-02,-3.6033E-02,2.9532107E+02,2.0371037E-05,1.3018484E+02,5.719E-03,-3.1904E-02,2.1202295E+02
1.8073227E-05,4.5154288E+01,-1.06064E-01,-1.24589E-01,1.5911062E+02,1.4345585E-05,8.5315713E+01,-3.8926E-02,9.415E-03,2.9531914E+02,1.5525897E-05,1.3018569E+02,-6.6755E-02,1.7031E-02,2.1202363E+02
1.0471206E-05,4.5154444E+01,-8.0989E-02,-1.96913E-01,1.5911067E+02,1.1449268E-05,8.5312623E+01,-7.9355E-02,-1.24595E-01,2.9532002E+02,1.7606604E-05,1.3018431E+02,-9.1942E-02,-1.06285E-01,2.1202546E+02
3.7801848E-06,4.5154372E+01,-8.719E-02,-1.2534E-01,1.591105E+02,1.3512972E-05,8.5312532E+01,5.3399E-02,-2.3219E-02,2.9532213E+02,1.604287E-05,1.3018381E+02,-2.7961E-02,-6.565E-03,2.1202306E+02
3.3979284E-06,4.5154489E+01,-4.2407E-02,-1.41753E-01,1.5911137E+02,1.5001862E-05,8.5311236E+01,3.5724E-02,-4.1401E-02,2.953221E+02,1.9411032E-05,1.301843E+02,-3.0769E-02,-2.0792E-02,2.1202264E+02
6.9591069E-06,4.51548E+01,-1.4046E-02,-1.06827E-01,1.5910946E+02,1.6336561E-05,8.5312466E+01,4.237E-02,-3.328E-02,2.9531988E+02,1.716344E-05,1.3018434E+02,-2.5122E-02,1.6759E-02,2.1202367E+02
1.2960699E-05,4.5154704E+01,-3.5276E-02,-1.2898E-01,1.5911029E+02,1.5906628E-05,8.5313619E+01,-9.819E-03,-4.7866E-02,2.9531562E+02,1.7225029E-05,1.3018475E+02,-5.5556E-02,-8.32E-04,2.1202449E+02
8.696179E-06,4.5154069E+01,-1.03234E-01,-1.26381E-01,1.5911026E+02,1.4635846E-05,8.5312364E+01,5.8467E-02,-6.3265E-02,2.9532266E+02,2.1244452E-05,1.3018455E+02,1.8749E-02,-5.7796E-02,2.1202328E+02
7.2570021E-06,4.5154161E+01,-1.16354E-01,-1.51579E-01,1.5911077E+02,1.1923943E-05,8.5314927E+01,8.5629E-02,3.8341E-02,2.9532103E+02,1.1460095E-05,1.3018408E+02,4.4162E-02,4.5532E-02,2.1202335E+02
8.6271445E-06,4.5154141E+01,-5.5241E-02,-1.60693E-01,1.5911146E+02,1.3898899E-05,8.5311367E+01,8.3393E-02,-5.9782E-02,2.9532081E+02,2.471774E-05,1.3018409E+02,4.9787E-02,-5.5878E-02,2.1202375E+02
1.0836403E-05,4.5153526E+01,-1.11001E-01,-1.22616E-01,1.5910943E+02,1.4073316E-05,8.5315159E+01,1.73267E-01,-4.1552E-02,2.9532425E+02,1.9045592E-05,1.3018414E+02,1.45118E-01,-3.5682E-02,2.1202237E+02
9.1594357E-06,4.5153968E+01,-6.8721E-02,-1.62423E-01,1.5911084E+02,1.2963435E-05,8.5313594E+01,1.54566E-01,1.677E-03,2.9532178E+02,1.9218158E-05,1.3018361E+02,1.26545E-01,8.056E-03,2.1202351E+02
8.2677625E-06,4.5154552E+01,-2.0788E-02,-1.27101E-01,1.591102E+02,1.5054077E-05,8.5312204E+01,1.02E-01,6.225E-03,2.9532057E+02,1.8174468E-05,1.301844E+02,7.1902E-02,2.1429E-02,2.1202231E+02
7.1415791E-06,4.5154234E+01,-8.8932E-02,-9.3892E-02,1.5911035E+02,1.3985861E-05,8.5313793E+01,1.0427E-01,1.05424E-01,2.9531992E+02,1.5215796E-05,1.3018385E+02,7.1084E-02,1.07016E-01,2.120224E+02
2.5965122E-06,4.515414E+01,-1.01725E-01,-6.8896E-02,1.5911105E+02,1.6372176E-05,8.5312578E+01,9.1729E-02,7.6543E-02,2.953201E+02,1.6601553E-05,1.3018389E+02,5.9226E-02,8.6251E-02,2.120231E+02
1.3565644E-05,4.515441E+01,-8.9448E-02,-1.05341E-01,1.5911027E+02,1.4886208E-05,8.531474E+01,5.2698E-02,-7.5287E-02,2.9531954E+02,1.4705556E-05,1.3018499E+02,1.293E-02,-6.5018E-02,2.1202339E+02
2.4810835E-05,4.51544E+01,-5.9799E-02,-1.51235E-01,1.5911051E+02,1.4515416E-05,8.5316389E+01,6.5921E-02,-6.2851E-02,2.9531566E+02,1.7058502E-05,1.3018556E+02,2.7153E-02,-5.29E-02,2.1202371E+02
1.2388417E-05,4.5154275E+01,-6.6292E-02,-1.48985E-01,1.5911075E+02,1.484892E-05,8.5313989E+01,8.4214E-02,-3.6339E-02,2.9532122E+02,1.8652391E-05,1.301843E+02,5.69E-02,-1.6331E-02,2.1202376E+02
5.4577554E-06,4.5154523E+01,-8.2692E-02,-1.06804E-01,1.5910959E+02,1.571234E-05,8.5314382E+01,3.9521E-02,-1.10247E-01,2.9531558E+02,1.2582897E-05,1.301841E+02,8.346E-03,-9.2376E-02,2.1202283E+02
1.471122E-05,4.5154179E+01,-1.06469E-01,-1.63841E-01,1.5911131E+02,1.4238178E-05,8.531565E+01,-5.7353E-02,-1.00149E-01,2.9531553E+02,1.5969757E-05,1.3018492E+02,-8.0044E-02,-7.245E-02,2.1202306E+02
1.4968929E-05,4.515419E+01,-1.01265E-01,-1.87021E-01,1.5911035E+02,1.1763604E-05,8.5316327E+01,2.2607E-02,-1.74603E-01,2.9531926E+02,1.4121158E-05,1.3018463E+02,-4.358E-03,-1.57086E-01,2.1202336E+02
8.8616276E-06,4.5154249E+01,-1.07384E-01,-1.41406E-01,1.5911049E+02,1.2269648E-05,8.5313421E+01,3.4829E-02,2.0428E-02,2.9532182E+02,1.6054767E-05,1.3018405E+02,-5.2851E-02,1.7853E-02,2.1202329E+02
1.8066241E-05,4.5154279E+01,-1.03783E-01,-1.1535E-01,1.591106E+02,1.2959332E-05,8.5315975E+01,7.4111E-02,-2.2633E-02,2.9532078E+02,1.4239443E-05,1.3018565E+02,2.5661E-02,-3.2456E-02,2.120222E+02
2.2801944E-05,4.5154218E+01,-8.5228E-02,-1.46041E-01,1.5911105E+02,1.3983806E-05,8.5317549E+01,6.8921E-02,-4.8631E-02,2.9531564E+02,1.6526001E-05,1.3018508E+02,3.1036E-02,-3.5064E-02,2.120247E+02
4.7548376E-07,4.5154007E+01,-8.773E-02,-1.86988E-01,1.5911054E+02,1.2381139E-05,8.5311779E+01,1.0948E-01,-8.0756E-02,2.9532232E+02,1.7384354E-05,1.3018285E+02,7.6492E-02,-7.7659E-02,2.1202359E+02
9.0611174E-06,4.5154315E+01,-6.6162E-02,-9.0027E-02,1.5911131E+02,1.5760206E-05,8.531085E+01,6.2913E-02,7.5494E-02,2.9532251E+02,2.3209036E-05,1.301847E+02,2.5794E-02,8.2293E-02,2.1202328E+02
1.7437098E-05,4.5154306E+01,-8.8925E-02,-8.1801E-02,1.5910982E+02,1.5248915E-05,8.5312674E+01,4.3947E-02,9.462E-03,2.9531818E+02,2.4732454E-05,1.301853E+02,-2.9241E-02,3.4909E-02,2.1202316E+02
1.0052352E-05,4.5153784E+01,-1.43823E-01,-1.59801E-01,1.5911079E+02,1.1422735E-05,8.5315078E+01,8.113E-02,-7.5918E-02,2.953196E+02,1.6442123E-05,1.3018431E+02,3.5597E-02,-8.2184E-02,2.1202304E+02
2.160539E-06,4.5154477E+01,-1.7225E-02,-1.57788E-01,1.5911048E+02,1.3555979E-05,8.5311151E+01,1.17134E-01,-3.8776E-02,2.9532021E+02,1.8485642E-05,1.3018412E+02,8.7553E-02,-4.1344E-02,2.1202189E+02
8.7116198E-06,4.515431E+01,-8.6039E-02,-1.61619E-01,1.5911075E+02,1.3195482E-05,8.5312982E+01,-8.342E-03,-5.0785E-02,2.9531766E+02,1.7311889E-05,1.3018454E+02,-5.9046E-02,-2.6685E-02,2.1202261E+02
5.7294754E-06,4.5154249E+01,-8.1038E-02,-1.42279E-01,1.5911171E+02,1.4562985E-05,8.531198E+01,-1.6525E-02,-2.666E-02,2.9531869E+02,1.9776045E-05,1.3018408E+02,-5.6038E-02,1.2603E-02,2.1202395E+02
3.0557653E-06,4.5154366E+01,-1.03184E-01,-1.3895E-01,1.5911017E+02,1.3637817E-05,8.5311688E+01,-6.5189E-02,-1.05771E-01,2.9531952E+02,1.8235877E-05,1.3018371E+02,-8.1713E-02,-8.1459E-02,2.1202565E+02
6.4551534E-06,4.5154346E+01,-6.5103E-02,-1.78011E-01,1.5911083E+02,1.1825736E-05,8.5312596E+01,5.7943E-02,-6.4873E-02,2.953208E+02,1.797906E-05,1.3018354E+02,6.791E-03,-6.4872E-02,2.1202364E+02
1.1272379E-05,4.5153973E+01,-1.08468E-01,-1.7744E-01,1.5911155E+02,1.2569216E-05,8.5313886E+01,3.3047E-02,-7.1252E-02,2.9531958E+02,1.9876466E-05,1.3018428E+02,-2.2211E-02,-6.025E-02,2.1202375E+02
8.7445858E-06,4.5154183E+01,-1.1097E-01,-1.66052E-01,1.5911096E+02,1.1652686E-05,8.531477E+01,2.7126E-02,-3.4112E-02,2.9531971E+02,1.4001704E-05,1.3018397E+02,-5.4128E-02,-1.8579E-02,2.120244E+02
1.1302275E-05,4.5154257E+01,-1.36568E-01,-1.09196E-01,1.5911E+02,1.278812E-05,8.5314827E+01,-8.1838E-02,6.74E-04,2.9531851E+02,1.5208137E-05,1.3018447E+02,-9.4393E-02,8.988E-03,2.1202486E+02
1.1739747E-05,4.5154233E+01,-1.10025E-01,-1.4706E-01,1.5910994E+02,1.3105727E-05,8.5313539E+01,-5.2078E-02,-2.692E-03,2.9531835E+02,1.7744141E-05,1.3018517E+02,-7.4387E-02,-1.798E-03,2.120237E+02
7.9896932E-06,4.5154091E+01,-1.28526E-01,-1.59254E-01,1.591114E+02,1.2141274E-05,8.5314761E+01,1.9549E-02,1.8861E-02,2.9532211E+02,1.1889028E-05,1.3018403E+02,-5.6543E-02,1.4537E-02,2.1202416E+02
1.3461886E-05,4.5154252E+01,-1.03687E-01,-1.61416E-01,1.5911078E+02,1.30121E-05,8.5313929E+01,-8.0791E-02,2.3168E-02,2.9531863E+02,1.7708857E-05,1.3018523E+02,-9.3616E-02,1.8846E-02,2.1202326E+02
1.4377947E-05,4.5154218E+01,-8.4578E-02,-1.3325E-01,1.5911157E+02,1.5240562E-05,8.5312549E+01,-5.7669E-02,5.465E-03,2.9531965E+02,2.3376572E-05,1.3018476E+02,-7.3327E-02,2.5172E-02,2.1202428E+02
1.320561E-05,4.5154088E+01,-1.41162E-01,-1.04445E-01,1.5911004E+02,1.243318E-05,8.5314007E+01,-3.1968E-02,6.0725E-02,2.9532088E+02,1.8076273E-05,1.3018514E+02,-6.5253E-02,4.1692E-02,2.120239E+02
1.4046957E-05,4.5154562E+01,-4.9411E-02,-1.20014E-01,1.5911013E+02,1.4834663E-05,8.531186E+01,-4.9633E-02,-5.638E-02,2.953184E+02,2.3582768E-05,1.3018489E+02,-7.4432E-02,-2.559E-02,2.1202403E+02
1.3856039E-05,4.5154255E+01,-1.07494E-01,-9.8253E-02,1.591102E+02,1.4439011E-05,8.5314703E+01,5.9166E-02,-2.8036E-02,2.9532026E+02,1.630956E-05,1.3018459E+02,-1.0226E-02,2.246E-03,2.1202363E+02
5.7158757E-06,4.5154327E+01,-9.0464E-02,-1.41394E-01,1.5911015E+02,1.2795716E-05,8.5312704E+01,7.6597E-02,6.291E-03,2.9532303E+02,1.4978405E-05,1.3018431E+02,3.24E-02,1.0783E-02,2.1202226E+02
5.611944E-06,4.515421E+01,-1.1023E-01,-5.943E-02,1.5911065E+02,1.5701176E-05,8.5310998E+01,2.517E-03,8.0484E-02,2.9532243E+02,2.2365118E-05,1.3018444E+02,-2.8612E-02,7.8847E-02,2.1202368E+02
9.2077854E-06,4.5154405E+01,-7.9114E-02,-6.3629E-02,1.5911085E+02,1.67492E-05,8.5311495E+01,6.604E-03,4.6749E-02,2.953195E+02,2.3802493E-05,1.301846E+02,-3.4205E-02,5.5683E-02,2.1202358E+02
4.2049972E-06,4.5154245E+01,-8.3406E-02,-1.39841E-01,1.5911164E+02,1.3738322E-05,8.5311533E+01,3.4966E-02,-3.295E-03,2.953213E+02,1.9929285E-05,1.3018365E+02,-4.7431E-02,1.7902E-02,2.1202418E+02
1.2039637E-05,4.5154441E+01,-7.7139E-02,-1.90828E-01,1.5911012E+02,1.2437902E-05,8.5315614E+01,-4.985E-03,-6.9312E-02,2.9531625E+02,1.2158631E-05,1.3018424E+02,-5.5566E-02,-4.3261E-02,2.1202373E+02
1.6182916E-05,4.5154533E+01,-5.7479E-02,-1.5091E-01,1.5911083E+02,1.3253996E-05,8.5314762E+01,3.8626E-02,2.918E-03,2.9531666E+02,1.5657902E-05,1.3018486E+02,-4.692E-02,1.9507E-02,2.1202351E+02
1.7971371E-05,4.5153927E+01,-1.19732E-01,-8.9218E-02,1.5911069E+02,1.4849959E-05,8.5312408E+01,5.1977E-02,-3.572E-03,2.953236E+02,2.628554E-05,1.3018596E+02,-2.869E-02,6.351E-03,2.1202286E+02
1.1644931E-05,4.5154125E+01,-1.15405E-01,-1.61032E-01,1.5910999E+02,1.1978748E-05,8.5314958E+01,7.0293E-02,-1.2334E-02,2.9532159E+02,1.4472749E-05,1.3018481E+02,1.1079E-02,-3.339E-02,2.1202303E+02
1.3635618E-06,4.5154308E+01,-6.9647E-02,-1.83818E-01,1.5911001E+02,1.2897902E-05,8.5309834E+01,3.147E-03,-1.51766E-01,2.9532638E+02,2.0966875E-05,1.3018371E+02,-2.1202E-02,-1.34475E-01,2.1202308E+02
1.9759238E-05,4.5154405E+01,-9.4433E-02,-1.24141E-01,1.5911009E+02,1.2572529E-05,8.5316154E+01,2.9763E-02,-9.762E-02,2.9531859E+02,1.4649637E-05,1.3018517E+02,-1.297E-02,-8.5949E-02,2.1202445E+02
8.2476213E-06,4.5153962E+01,-1.26834E-01,-1.90036E-01,1.5911081E+02,1.086508E-05,8.5314081E+01,6.2545E-02,-7.727E-02,2.9532393E+02,1.4653959E-05,1.3018393E+02,1.2796E-02,-8.1743E-02,2.1202439E+02
6.8646601E-06,4.5154209E+01,-9.0078E-02,-1.27999E-01,1.5911067E+02,1.4889827E-05,8.5311903E+01,1.982E-02,5.699E-03,2.9532218E+02,2.1599875E-05,1.3018408E+02,-4.6456E-02,3.0142E-02,2.1202377E+02
6.9951965E-06,4.5154198E+01,-1.0673E-01,-6.8343E-02,1.5911071E+02,1.5388612E-05,8.5312215E+01,6.3652E-02,1.884E-03,2.953189E+02,2.0759732E-05,1.301844E+02,5.968E-03,3.805E-02,2.1202254E+02
8.6653395E-06,4.5154356E+01,-8.4064E-02,-1.63847E-01,1.5911057E+02,1.2136576E-05,8.5313217E+01,4.1295E-02,-3.5297E-02,2.9532163E+02,1.5791586E-05,1.3018415E+02,-3.9837E-02,-2.7834E-02,2.1202363E+02
7.5758794E-06,4.5154287E+01,-6.6041E-02,-1.50307E-01,1.5911104E+02,1.3966104E-05,8.5313432E+01,8.554E-02,-1.0109E-02,2.9531957E+02,1.7968461E-05,1.3018358E+02,5.2823E-02,1.8128E-02,2.1202411E+02
7.2872439E-06,4.5153987E+01,-1.46337E-01,-1.32095E-01,1.5911184E+02,1.1891945E-05,8.5313289E+01,-1.287E-02,1.05615E-01,2.953244E+02,1.5612703E-05,1.3018465E+02,-4.8487E-02,8.5159E-02,2.1202377E+02
7.5578557E-06,4.5154246E+01,-6.9445E-02,-1.72655E-01,1.5911014E+02,1.1135568E-05,8.5312896E+01,1.30051E-01,-1.395E-02,2.9532155E+02,1.6147057E-05,1.3018373E+02,9.8911E-02,-2.1389E-02,2.1202394E+02
9.5135406E-06,4.5153959E+01,-1.02357E-01,-1.42698E-01,1.5911041E+02,1.4135724E-05,8.5314459E+01,1.03319E-01,-9.6815E-02,2.9532359E+02,1.6279306E-05,1.3018422E+02,7.4678E-02,-8.7558E-02,2.1202285E+02
1.4598275E-05,4.5154118E+01,-8.3367E-02,-1.20446E-01,1.5911073E+02,1.5561593E-05,8.5312791E+01,4.8566E-02,-9.7151E-02,2.9532178E+02,2.5072866E-05,1.3018474E+02,1.6727E-02,-8.2123E-02,2.1202317E+02
1.4057758E-05,4.5154371E+01,-3.6544E-02,-1.94234E-01,1.5911018E+02,1.3271398E-05,8.5314656E+01,8.8783E-02,-2.14621E-01,2.9531849E+02,1.7137758E-05,1.3018443E+02,6.5177E-02,-1.94048E-01,2.1202311E+02
2.490403E-05,4.5154428E+01,-8.0625E-02,-1.1437E-01,1.5910991E+02,1.4190066E-05,8.531475E+01,1.664E-03,-1.01244E-01,2.9532108E+02,1.9780187E-05,1.3018613E+02,-3.5983E-02,-8.2486E-02,2.1202319E+02
5.678801E-06,4.5153469E+01,-9.1863E-02,-1.97296E-01,1.5911064E+02,1.2546426E-05,8.5313361E+01,1.58008E-01,-1.51732E-01,2.953235E+02,1.8325794E-05,1.3018317E+02,1.3053E-01,-1.39365E-01,2.1202292E+02
5.0350754E-06,4.5153697E+01,-5.4465E-02,-1.99077E-01,1.5911009E+02,1.1050952E-05,8.5314161E+01,1.98477E-01,-1.43249E-01,2.9532639E+02,1.4490478E-05,1.301824E+02,1.66787E-01,-1.33396E-01,2.1202387E+02
1.1360203E-05,4.5154217E+01,-9.0383E-02,-1.82678E-01,1.5911107E+02,1.180364E-05,8.5314242E+01,1.9542E-02,-5.5003E-02,2.953157E+02,1.747641E-05,1.3018436E+02,-4.7233E-02,-4.1443E-02,2.1202311E+02
1.4932611E-05,4.515445E+01,-6.9395E-02,-1.84023E-01,1.5911063E+02,1.062953E-05,8.5313904E+01,-4.709E-03,2.7943E-02,2.953182E+02,1.6845371E-05,1.3018448E+02,-6.741E-02,-3.209E-03,2.1202361E+02
1.5356051E-05,4.5154518E+01,-5.4527E-02,-1.63076E-01,1.5911058E+02,1.1672187E-05,8.5314263E+01,6.0202E-02,-1.032E-02,2.9531967E+02,1.5785177E-05,1.3018459E+02,-2.8215E-02,-1.7816E-02,2.1202377E+02
7.6513354E-06,4.515373E+01,-8.3443E-02,-2.00398E-01,1.5911095E+02,1.1850596E-05,8.5312845E+01,1.37789E-01,-1.46907E-01,2.9532548E+02,1.9632197E-05,1.3018383E+02,1.06198E-01,-1.40224E-01,2.120223E+02
5.2675402E-06,4.5153992E+01,-9.3572E-02,-2.2609E-01,1.5910903E+02,9.2799856E-06,8.531451E+01,1.45433E-01,-1.58662E-01,2.9532386E+02,1.176376E-05,1.3018317E+02,1.08777E-01,-1.56373E-01,2.1202377E+02
7.5926778E-06,4.5154184E+01,-6.8601E-02,-1.61876E-01,1.5910991E+02,1.4814627E-05,8.5313549E+01,8.5023E-02,-1.78932E-01,2.9531932E+02,1.6855682E-05,1.3018405E+02,6.2676E-02,-1.59781E-01,2.1202268E+02
1.3807467E-05,4.5153882E+01,-5.7462E-02,-1.42346E-01,1.5910914E+02,1.4598332E-05,8.5316394E+01,1.64663E-01,-1.49658E-01,2.9532137E+02,1.7268832E-05,1.3018382E+02,1.39005E-01,-1.33048E-01,2.1202302E+02
1.7749283E-05,4.5153759E+01,-5.7414E-02,-1.63164E-01,1.5911103E+02,1.4826346E-05,8.5317769E+01,1.63893E-01,-1.20981E-01,2.9532014E+02,1.7423633E-05,1.3018446E+02,1.37566E-01,-1.07136E-01,2.1202338E+02
7.5308756E-06,4.5154234E+01,-2.714E-02,-2.20294E-01,1.5911002E+02,1.2398923E-05,8.5314466E+01,1.34104E-01,-2.23891E-01,2.9532159E+02,1.4251433E-05,1.3018322E+02,1.07942E-01,-2.03633E-01,2.1202279E+02
1.6251151E-06,4.5153961E+01,-7.0903E-02,-2.34643E-01,1.591101E+02,1.0577243E-05,8.5314698E+01,1.62528E-01,-1.44126E-01,2.9531807E+02,9.5643171E-06,1.3018281E+02,1.28466E-01,-1.39156E-01,2.1202208E+02
5.6191493E-06,4.5154592E+01,-7.86E-02,-1.94848E-01,1.5911023E+02,9.7144631E-06,8.5312113E+01,-8.2567E-02,2.6349E-02,2.9532154E+02,1.3785875E-05,1.3018422E+02,-1.02277E-01,-5.796E-03,2.1202294E+02
1.4063164E-05,4.5154262E+01,-1.07893E-01,-9.1418E-02,1.5910985E+02,1.6722713E-05,8.5313301E+01,-5.0909E-02,-4.4611E-02,2.9531815E+02,2.0732713E-05,1.3018549E+02,-7.3981E-02,-8.149E-03,2.12023E+02
2.3496981E-05,4.5154535E+01,-7.2123E-02,-1.51605E-01,1.5910965E+02,1.4171039E-05,8.5315788E+01,-1.2631E-02,-1.67538E-01,2.9531468E+02,1.7056346E-05,1.3018574E+02,-3.2237E-02,-1.44685E-01,2.1202482E+02
1.5862332E-05,4.5154455E+01,-6.4817E-02,-1.13371E-01,1.5911062E+02,1.4050348E-05,8.5314642E+01,7.7877E-02,3.1025E-02,2.9531874E+02,1.6424899E-05,1.3018511E+02,3.3208E-02,4.9821E-02,2.1202311E+02
2.2564409E-05,4.5154113E+01,-1.32729E-01,-1.20308E-01,1.5911095E+02,1.2562185E-05,8.5317356E+01,-2.6763E-02,8.334E-03,2.9532125E+02,1.4937324E-05,1.3018621E+02,-6.6643E-02,-1.378E-03,2.1202345E+02
1.6544589E-05,4.5153864E+01,-1.68965E-01,-9.9278E-02,1.5911019E+02,1.324321E-05,8.5316718E+01,-6.3681E-02,3.7103E-02,2.953214E+02,1.528416E-05,1.3018566E+02,-8.3564E-02,2.9937E-02,2.1202341E+02
1.1605129E-05,4.5154119E+01,-1.29995E-01,-1.09028E-01,1.5911128E+02,1.5358169E-05,8.5313812E+01,-8.4778E-02,-8.009E-03,2.9532125E+02,1.7229144E-05,1.3018534E+02,-9.3607E-02,7.698E-03,2.1202315E+02
1.3455008E-05,4.5154124E+01,-1.27837E-01,-1.27921E-01,1.5911098E+02,1.3083853E-05,8.5315014E+01,-5.6489E-02,-5.5895E-02,2.9531538E+02,1.7719627E-05,1.3018476E+02,-8.1665E-02,-3.1042E-02,2.120239E+02
8.2784909E-06,4.5153851E+01,-1.41997E-01,-1.34658E-01,1.591104E+02,1.2473559E-05,8.531389E+01,6.9163E-02,-2.75E-03,2.9532036E+02,1.7259305E-05,1.3018428E+02,9.653E-03,-8.118E-03,2.120234E+02
1.3042909E-05,4.5154323E+01,-6.995E-02,-1.63747E-01,1.5911105E+02,1.2745143E-05,8.5314792E+01,8.9891E-02,5.1152E-02,2.9531936E+02,1.5143403E-05,1.3018454E+02,5.0587E-02,5.9729E-02,2.1202368E+02
1.5260433E-05,4.5154408E+01,-4.4821E-02,-1.34009E-01,1.5911107E+02,1.5148128E-05,8.5312568E+01,6.1987E-02,-1.9989E-02,2.9532142E+02,2.2554804E-05,1.3018505E+02,1.0409E-02,7.098E-03,2.1202266E+02
7.4941853E-06,4.5153771E+01,-1.33307E-01,-1.17765E-01,1.5911082E+02,1.2163698E-05,8.5313506E+01,1.30468E-01,5.8546E-02,2.9532325E+02,1.7189051E-05,1.3018439E+02,1.00528E-01,5.2126E-02,2.1202258E+02
1.1187624E-05,4.5153759E+01,-1.39011E-01,-9.1052E-02,1.5911167E+02,1.5053002E-05,8.531403E+01,5.3254E-02,7.8584E-02,2.9532137E+02,1.991737E-05,1.3018481E+02,1.1962E-02,8.4654E-02,2.120234E+02
7.7544802E-06,4.515406E+01,-1.21363E-01,-9.5781E-02,1.5911108E+02,1.3173482E-05,8.5312736E+01,6.1007E-02,7.7492E-02,2.9532059E+02,1.8493904E-05,1.3018433E+02,1.7189E-02,7.9382E-02,2.1202313E+02
1.0571449E-05,4.5154366E+01,-9.6209E-02,-1.04044E-01,1.5911027E+02,1.53347E-05,8.5314018E+01,4.4383E-02,-2.1251E-02,2.9532024E+02,1.5319508E-05,1.3018512E+02,-3.4255E-02,8.642E-03,2.1202292E+02
5.0404576E-06,4.5154462E+01,-5.5676E-02,-1.64323E-01,1.5911122E+02,1.4894816E-05,8.5312413E+01,1.3967E-02,-2.0666E-02,2.9531931E+02,1.5586245E-05,1.3018478E+02,-5.1805E-02,5.205E-03,2.1202261E+02
1.2871718E-05,4.5154383E+01,-9.3412E-02,-5.578E-02,1.5910995E+02,1.7422579E-05,8.5312516E+01,-1.4517E-02,-7.357E-03,2.9531945E+02,2.1920729E-05,1.3018536E+02,-4.7648E-02,3.1843E-02,2.120226E+02
1.4173526E-05,4.5154506E+01,-7.9641E-02,-1.27567E-01,1.5911065E+02,1.3300045E-05,8.5312905E+01,-7.1214E-02,5.5937E-02,2.9531833E+02,1.8254339E-05,1.3018489E+02,-8.6149E-02,4.9302E-02,2.1202408E+02
2.448478E-05,4.5154106E+01,-1.1992E-01,-7.6858E-02,1.5911003E+02,1.5332303E-05,8.531652E+01,3.7653E-02,7.9327E-02,2.9531703E+02,2.0119271E-05,1.3018602E+02,-9.966E-03,8.3454E-02,2.1202298E+02
1.0473374E-05,4.5154369E+01,-7.6838E-02,-9.8318E-02,1.5911047E+02,1.519481E-05,8.5312293E+01,4.3497E-02,7.5314E-02,2.9531831E+02,2.0910482E-05,1.3018462E+02,4.743E-03,8.1137E-02,2.1202395E+02
2.7064124E-05,4.5154384E+01,-1.18462E-01,-8.6766E-02,1.5911024E+02,1.4114787E-05,8.5316649E+01,-6.4743E-02,6.9212E-02,2.9531816E+02,1.603717E-05,1.3018632E+02,-8.1184E-02,6.2978E-02,2.1202383E+02
1.1042407E-05,4.5154355E+01,-9.6216E-02,-1.28808E-01,1.5911024E+02,1.3871045E-05,8.5313407E+01,-1.876E-02,-3.9941E-02,2.953215E+02,1.7038199E-05,1.3018461E+02,-6.2295E-02,-5.901E-03,2.1202344E+02
7.076344E-06,4.5154681E+01,-5.1202E-02,-1.9635E-01,1.5911022E+02,1.1734722E-05,8.5311954E+01,-9.7329E-02,-5.759E-02,2.9531902E+02,1.6393603E-05,1.3018455E+02,-1.07314E-01,-5.0082E-02,2.1202303E+02
1.0260078E-05,4.5153938E+01,-1.41768E-01,-1.07069E-01,1.5911013E+02,1.4613184E-05,8.5313676E+01,-6.4781E-02,-5.067E-03,2.9531695E+02,1.9993751E-05,1.3018505E+02,-8.1449E-02,7.799E-03,2.120227E+02
1.8373883E-05,4.5154406E+01,-9.8606E-02,-1.14165E-01,1.5910983E+02,1.3840586E-05,8.5316091E+01,1.7223E-02,5.5916E-02,2.9531849E+02,1.3694591E-05,1.3018516E+02,-3.5159E-02,5.8832E-02,2.1202308E+02
1.2735304E-05,4.5154326E+01,-1.04345E-01,-6.648E-02,1.5911021E+02,1.4840588E-05,8.5312945E+01,1.6056E-02,4.986E-02,2.9532015E+02,2.0299251E-05,1.301846E+02,-3.5758E-02,5.5701E-02,2.1202378E+02
1.3290869E-05,4.5154388E+01,-8.9985E-02,-1.50535E-01,1.5911077E+02,1.2589276E-05,8.5314481E+01,-2.9807E-02,3.7513E-02,2.9532063E+02,1.4603546E-05,1.3018483E+02,-6.7418E-02,2.6023E-02,2.1202303E+02
1.6418447E-05,4.5154528E+01,-5.2682E-02,-8.5779E-02,1.591108E+02,1.5556379E-05,8.5312112E+01,1.6821E-02,3.633E-02,2.9532192E+02,2.2064057E-05,1.3018515E+02,-4.0817E-02,4.4868E-02,2.1202306E+02
7.4871302E-06,4.5153961E+01,-1.36776E-01,-8.9111E-02,1.5911031E+02,1.4602501E-05,8.5311927E+01,-4.157E-03,1.2195E-02,2.9532273E+02,2.1229236E-05,1.3018465E+02,-5.173E-02,1.9173E-02,2.1202381E+02
1.3488076E-05,4.5154617E+01,-5.5669E-02,-1.20834E-01,1.5911003E+02,1.4597687E-05,8.531279E+01,-6.0795E-02,4.7357E-02,2.9531843E+02,2.0192787E-05,1.3018435E+02,-7.4568E-02,5.2726E-02,2.1202481E+02
1.831919E-05,4.5154179E+01,-1.20307E-01,-2.3181E-02,1.5910988E+02,1.5696932E-05,8.5315523E+01,5.4504E-02,9.4259E-02,2.9531896E+02,1.9262012E-05,1.3018521E+02,1.7019E-02,9.9655E-02,2.1202341E+02
1.2090515E-05,4.5154159E+01,-1.03529E-01,-1.05792E-01,1.5911079E+02,1.3112458E-05,8.5316338E+01,1.06136E-01,1.4183E-01,2.9531817E+02,1.2317027E-05,1.3018423E+02,7.5864E-02,1.35794E-01,2.1202357E+02
1.3071968E-05,4.5153996E+01,-1.22538E-01,-1.23638E-01,1.5911066E+02,1.2554421E-05,8.5314429E+01,6.8041E-02,5.4683E-02,2.9532056E+02,1.9470503E-05,1.3018459E+02,1.5799E-02,6.2705E-02,2.1202397E+02
8.9656645E-06,4.5153797E+01,-1.4658E-01,-1.05414E-01,1.5911016E+02,1.4000076E-05,8.5314566E+01,8.8958E-02,-1.7948E-02,2.9532035E+02,1.589868E-05,1.3018439E+02,5.7374E-02,-5.686E-03,2.1202282E+02
6.7693273E-06,4.5154234E+01,-9.3999E-02,-1.37003E-01,1.5911139E+02,1.282739E-05,8.53126E+01,5.8359E-02,-1.8249E-02,2.9532274E+02,1.7414202E-05,1.301837E+02,-2.158E-02,4.463E-03,2.1202455E+02
1.6532762E-05,4.5154126E+01,-1.26287E-01,-1.05273E-01,1.5911112E+02,1.4275809E-05,8.531566E+01,-1.6874E-02,-2.411E-02,2.953184E+02,1.6533197E-05,1.3018544E+02,-5.858E-02,6.666E-03,2.1202384E+02
7.5128699E-06,4.5154268E+01,-1.12254E-01,-8.4694E-02,1.5910955E+02,1.5839047E-05,8.531321E+01,-5.216E-03,-1.2329E-02,2.9531766E+02,1.8073035E-05,1.3018461E+02,-5.2361E-02,2.5615E-02,2.1202253E+02
1.5975944E-05,4.5154612E+01,-6.6028E-02,-1.50305E-01,1.5911023E+02,1.2867877E-05,8.5314558E+01,-5.8757E-02,-2.0561E-02,2.9531722E+02,1.3810729E-05,1.3018539E+02,-8.1178E-02,-1.1297E-02,2.1202293E+02
1.5013699E-05,4.5154155E+01,-1.0304E-01,-1.54462E-01,1.5911038E+02,1.3003696E-05,8.5315057E+01,4.1909E-02,-1.002E-03,2.9531833E+02,1.7596726E-05,1.301848E+02,-4.5998E-02,1.4385E-02,2.1202361E+02
1.1776419E-05,4.515429E+01,-1.1883E-01,-9.7185E-02,1.5911011E+02,1.4551172E-05,8.531482E+01,-3.7183E-02,1.16E-04,2.9531741E+02,1.4451319E-05,1.3018516E+02,-6.5175E-02,1.5119E-02,2.1202303E+02
1.1133265E-05,4.5154596E+01,3.679E-03,-2.26852E-01,1.591101E+02,1.1621375E-05,8.5313571E+01,8.934E-02,-1.90086E-01,2.9531706E+02,1.6019933E-05,1.3018443E+02,5.9812E-02,-1.7724E-01,2.1202265E+02
1.5312681E-05,4.5153619E+01,-7.148E-02,-1.63956E-01,1.5911038E+02,1.2291897E-05,8.5317864E+01,1.87902E-01,-1.41887E-01,2.9532405E+02,1.6548929E-05,1.301837E+02,1.57512E-01,-1.3059E-01,2.1202398E+02
1.1364213E-05,4.5153458E+01,-8.5583E-02,-1.56645E-01,1.591103E+02,1.2443866E-05,8.531628E+01,1.9516E-01,-1.04491E-01,2.9532508E+02,1.8472961E-05,1.3018353E+02,1.64365E-01,-9.7572E-02,2.1202342E+02
1.5433772E-05,4.5153555E+01,-6.3691E-02,-1.5714E-01,1.5911031E+02,1.2967378E-05,8.5317294E+01,1.97792E-01,-1.12726E-01,2.9532465E+02,1.867522E-05,1.301839E+02,1.68104E-01,-1.03514E-01,2.1202375E+02
1.2599193E-05,4.515407E+01,-8.5129E-02,-1.41533E-01,1.5910932E+02,1.3509179E-05,8.5314285E+01,1.0619E-01,-1.35775E-01,2.9532385E+02,1.9417159E-05,1.3018422E+02,7.7828E-02,-1.2392E-01,2.1202226E+02
8.6559687E-06,4.5153779E+01,-1.39376E-01,-1.12938E-01,1.5911062E+02,1.2561103E-05,8.5315228E+01,1.28123E-01,5.5608E-02,2.9532147E+02,1.4139644E-05,1.3018402E+02,9.6664E-02,5.7814E-02,2.1202368E+02
6.6504233E-06,4.5154286E+01,-1.04828E-01,-1.04748E-01,1.5910979E+02,1.3342688E-05,8.5312893E+01,4.3611E-02,1.44092E-01,2.9532048E+02,1.683976E-05,1.3018383E+02,1.4143E-02,1.35558E-01,2.1202345E+02
1.6509683E-05,4.5154499E+01,-6.9039E-02,-2.3225E-02,1.5910968E+02,1.5612177E-05,8.5313406E+01,8.6766E-02,5.1543E-02,2.9532089E+02,2.0427964E-05,1.3018467E+02,5.0771E-02,7.0059E-02,2.1202462E+02
6.3892034E-06,4.5154464E+01,-7.0815E-02,-5.4641E-02,1.5910973E+02,1.487068E-05,8.5312107E+01,6.5298E-02,9.8388E-02,2.95318E+02,2.0126681E-05,1.3018395E+02,2.9103E-02,1.01655E-01,2.1202265E+02
1.0844191E-05,4.5154468E+01,-3.4879E-02,-1.2421E-01,1.5910989E+02,1.4526988E-05,8.5312888E+01,1.00756E-01,3.4187E-02,2.9531842E+02,1.9774201E-05,1.301841E+02,6.5725E-02,5.1649E-02,2.1202311E+02
1.5468477E-05,4.5154314E+01,-9.3064E-02,-1.11803E-01,1.5911003E+02,1.2683176E-05,8.5314849E+01,8.0819E-02,1.9629E-02,2.9531804E+02,1.7382372E-05,1.3018455E+02,3.6225E-02,3.8469E-02,2.1202385E+02
4.1956955E-06,4.5154196E+01,-1.28054E-01,-1.5249E-01,1.5911095E+02,1.1050522E-05,8.5312117E+01,-6.7622E-02,-3.667E-02,2.9532215E+02,1.5547534E-05,1.3018396E+02,-8.9437E-02,-3.3389E-02,2.1202241E+02
1.4738801E-05,4.5154109E+01,-1.24053E-01,-7.4117E-02,1.5911061E+02,1.428299E-05,8.5313744E+01,3.2176E-02,9.4587E-02,2.9532107E+02,1.9893387E-05,1.3018522E+02,-7.802E-03,9.1707E-02,2.1202289E+02
1.1948599E-05,4.5154198E+01,-8.8501E-02,-1.03387E-01,1.5911182E+02,1.4760354E-05,8.5310823E+01,-1.8414E-02,9.5313E-02,2.9532172E+02,2.5814285E-05,1.3018498E+02,-4.6194E-02,8.5859E-02,2.1202317E+02
1.0800388E-05,4.5154255E+01,-8.6629E-02,-1.28426E-01,1.5911038E+02,1.3376194E-05,8.5311832E+01,8.705E-03,6.6414E-02,2.9532173E+02,2.280416E-05,1.3018444E+02,-3.939E-02,6.0106E-02,2.1202326E+02
1.1031787E-05,4.5154203E+01,-1.29871E-01,-1.12067E-01,1.5911118E+02,1.3946521E-05,8.5313102E+01,-1.11681E-01,3.6426E-02,2.9532094E+02,1.9172851E-05,1.3018508E+02,-1.14859E-01,3.6171E-02,2.1202346E+02
1.0749534E-05,4.5153916E+01,-1.2376E-01,-6.8314E-02,1.5911108E+02,1.5928153E-05,8.5313075E+01,5.9265E-02,7.2789E-02,2.9532024E+02,2.280726E-05,1.3018435E+02,1.7961E-02,8.4657E-02,2.1202386E+02
2.5687362E-06,4.5154119E+01,-9.5353E-02,-1.01552E-01,1.5911096E+02,1.6177642E-05,8.5311279E+01,5.0774E-02,4.9452E-02,2.9531987E+02,2.1743059E-05,1.3018384E+02,3.388E-03,6.8055E-02,2.1202263E+02
7.2285173E-06,4.5153919E+01,-1.09382E-01,-1.15953E-01,1.5911057E+02,1.3450425E-05,8.531147E+01,9.4621E-02,5.5093E-02,2.9532527E+02,2.3169E-05,1.3018407E+02,5.5609E-02,6.257E-02,2.1202248E+02
1.4562387E-05,4.5153935E+01,-1.4162E-01,-1.10766E-01,1.5911055E+02,1.2979873E-05,8.5315456E+01,6.2692E-02,-2.074E-03,2.9532548E+02,1.6513107E-05,1.3018495E+02,-1.6942E-02,1.355E-02,2.1202373E+02
1.3598532E-05,4.5154138E+01,-1.06738E-01,-1.00108E-01,1.5911088E+02,1.4788082E-05,8.5313849E+01,3.7958E-02,8.4622E-02,2.9532022E+02,2.0041275E-05,1.3018516E+02,-3.445E-03,8.5196E-02,2.1202314E+02
1.3588149E-05,4.5154026E+01,-1.39804E-01,-1.56324E-01,1.5911083E+02,1.1244813E-05,8.5314927E+01,-3.4905E-02,7.6623E-02,2.9532057E+02,1.6679661E-05,1.3018501E+02,-7.2231E-02,5.0801E-02,2.1202378E+02
1.3360162E-05,4.5154266E+01,-1.13573E-01,-1.5409E-01,1.5910995E+02,1.2146452E-05,8.5315732E+01,1.7775E-02,-5.6793E-02,2.9532103E+02,1.2182508E-05,1.3018518E+02,-4.7915E-02,-4.764E-02,2.1202188E+02
1.6204703E-05,4.5154319E+01,-1.13573E-01,-1.30958E-01,1.5910989E+02,1.3573654E-05,8.5316619E+01,-2.0265E-02,1.1241E-02,2.9531668E+02,1.2577394E-05,1.3018521E+02,-5.9539E-02,1.7955E-02,2.1202347E+02
1.0565626E-05,4.5153851E+01,-8.6911E-02,-1.32802E-01,1.5911009E+02,1.3127087E-05,8.5314075E+01,1.59222E-01,-2.2428E-02,2.9532307E+02,1.9919463E-05,1.3018362E+02,1.30178E-01,-1.6971E-02,2.1202353E+02
8.4839846E-06,4.5153987E+01,-1.13526E-01,-1.56408E-01,1.5911007E+02,1.1962706E-05,8.5312364E+01,7.0608E-02,3.7104E-02,2.9532332E+02,2.0948049E-05,1.3018364E+02,1.8542E-02,5.273E-02,2.1202447E+02
1.1418029E-05,4.5154245E+01,-1.13919E-01,-1.23521E-01,1.5910991E+02,1.2032443E-05,8.5315021E+01,6.4516E-02,-6.9016E-02,2.9531968E+02,1.430958E-05,1.3018461E+02,1.623E-02,-7.3001E-02,2.120234E+02
1.2037231E-05,4.5153846E+01,-9.8143E-02,-1.17243E-01,1.591106E+02,1.3968369E-05,8.5313605E+01,1.3813E-01,2.5789E-02,2.9532509E+02,2.0513743E-05,1.3018464E+02,1.09E-01,2.9257E-02,2.1202305E+02
3.5076869E-06,4.5153986E+01,-1.24283E-01,-1.29146E-01,1.5911032E+02,1.2212228E-05,8.5311827E+01,7.2815E-02,-8.181E-03,2.9532255E+02,1.9667131E-05,1.301834E+02,2.4967E-02,-4.535E-03,2.1202285E+02
9.6829868E-06,4.5154402E+01,-6.8667E-02,-1.68209E-01,1.5911024E+02,1.1483513E-05,8.5312813E+01,7.1884E-02,-3.502E-03,2.953226E+02,1.794349E-05,1.301837E+02,-8.912E-03,-8.79E-04,2.120237E+02
7.1985908E-06,4.5154054E+01,-8.9806E-02,-1.66645E-01,1.5911066E+02,1.2273795E-05,8.5313244E+01,1.10397E-01,-2.8225E-02,2.9531892E+02,1.8776286E-05,1.3018367E+02,7.8979E-02,-2.7589E-02,2.1202401E+02
7.4052138E-06,4.5153837E+01,-1.21093E-01,-1.36378E-01,1.591105E+02,1.2535409E-05,8.531548E+01,1.46843E-01,-2.6094E-02,2.9531856E+02,1.2485296E-05,1.301836E+02,1.18332E-01,-2.1898E-02,2.1202339E+02
6.1221958E-06,4.5154366E+01,-6.1538E-02,-2.09994E-01,1.5911087E+02,1.0409401E-05,8.531326E+01,9.4337E-02,-5.6144E-02,2.95318E+02,1.4919904E-05,1.3018341E+02,4.5998E-02,-6.9707E-02,2.1202375E+02
1.5458553E-05,4.5154155E+01,-8.0498E-02,-1.14069E-01,1.5911057E+02,1.6051172E-05,8.5313321E+01,5.7843E-02,-1.09146E-01,2.9531847E+02,2.3960252E-05,1.3018476E+02,3.1391E-02,-9.2444E-02,2.1202365E+02
7.5690706E-06,4.5154001E+01,-1.49488E-01,-1.43008E-01,1.5911083E+02,1.1726262E-05,8.5313751E+01,-4.7483E-02,-1.142E-02,2.9532196E+02,1.4522114E-05,1.3018466E+02,-7.3337E-02,-1.4156E-02,2.1202327E+02
1.1751323E-05,4.5154365E+01,-7.8689E-02,-1.13696E-01,1.5911104E+02,1.5486648E-05,8.5312378E+01,-2.5331E-02,5.516E-03,2.9532023E+02,2.1435703E-05,1.3018491E+02,-5.4711E-02,2.5469E-02,2.1202374E+02
2.4278139E-06,4.5154285E+01,-1.14819E-01,-1.19814E-01,1.591105E+02,1.4234824E-05,8.5311819E+01,-6.2618E-02,7.766E-02,2.9531953E+02,1.7451166E-05,1.3018421E+02,-7.7233E-02,6.9328E-02,2.1202383E+02
1.3774252E-05,4.5154255E+01,-1.30383E-01,-7.0084E-02,1.591097E+02,1.4692725E-05,8.5314133E+01,-4.7928E-02,6.5159E-02,2.9531887E+02,1.8221652E-05,1.3018515E+02,-6.9012E-02,6.0867E-02,2.1202345E+02
6.4256173E-06,4.5154397E+01,-6.7174E-02,-1.51097E-01,1.5911011E+02,1.4738246E-05,8.5311942E+01,-1.8191E-02,1.8241E-02,2.9531952E+02,1.9865206E-05,1.3018457E+02,-5.7556E-02,2.0937E-02,2.120226E+02
2.7505843E-05,4.5154496E+01,-9.6119E-02,-7.3789E-02,1.5911054E+02,1.6747602E-05,8.5316665E+01,-2.3533E-02,5.3869E-02,2.9531691E+02,1.5004685E-05,1.3018645E+02,-4.962E-02,6.0266E-02,2.1202376E+02
2.4824591E-05,4.5154611E+01,-7.0996E-02,-9.4544E-02,1.5911006E+02,1.5255561E-05,8.5314221E+01,-6.5616E-02,4.8634E-02,2.9531661E+02,1.9797322E-05,1.3018585E+02,-7.9228E-02,5.2568E-02,2.1202335E+02
1.1715623E-05,4.515447E+01,-8.9256E-02,-1.33842E-01,1.5911082E+02,1.2986676E-05,8.5314546E+01,-5.6144E-02,4.7542E-02,2.9531644E+02,1.4366387E-05,1.3018462E+02,-7.9508E-02,4.0262E-02,2.1202298E+02
6.4336666E-06,4.5154175E+01,-1.11681E-01,-1.79184E-01,1.5911023E+02,1.0478288E-05,8.5312229E+01,5.1863E-02,2.7434E-02,2.9532485E+02,1.6362925E-05,1.3018396E+02,-4.4637E-02,-1.412E-03,2.1202331E+02
7.0765332E-06,4.51543E+01,-8.6726E-02,-1.94018E-01,1.5911131E+02,1.1382188E-05,8.5312794E+01,1.5253E-02,3.3802E-02,2.9532215E+02,1.6008811E-05,1.3018371E+02,-5.5862E-02,1.7081E-02,2.1202464E+02
7.4238833E-06,4.5154393E+01,-7.8873E-02,-1.28631E-01,1.5911126E+02,1.5777329E-05,8.5313024E+01,8.944E-03,5.375E-03,2.9531872E+02,1.6420474E-05,1.3018456E+02,-4.7935E-02,2.9246E-02,2.120232E+02
1.8183136E-05,4.515459E+01,-7.2966E-02,-1.21378E-01,1.591096E+02,1.3869642E-05,8.5315026E+01,1.463E-03,3.0943E-02,2.9531972E+02,1.3835324E-05,1.3018558E+02,-5.595E-02,2.4104E-02,2.1202335E+02
8.9983031E-06,4.5154032E+01,-1.1285E-01,-9.471E-02,1.5911041E+02,1.5128161E-05,8.5313155E+01,8.407E-02,6.0959E-02,2.9532272E+02,1.8248008E-05,1.3018487E+02,4.9755E-02,7.0338E-02,2.1202268E+02
9.5555801E-06,4.5154064E+01,-1.16133E-01,-1.41329E-01,1.5911051E+02,1.3444854E-05,8.5313957E+01,4.8966E-02,4.3805E-02,2.9531862E+02,1.6923467E-05,1.3018448E+02,-1.1696E-02,5.4425E-02,2.1202353E+02
1.5780038E-05,4.5154086E+01,-1.04911E-01,-6.9092E-02,1.5911107E+02,1.670498E-05,8.5313706E+01,8.3788E-02,2.2344E-02,2.95322E+02,2.0141374E-05,1.3018553E+02,4.8385E-02,4.6244E-02,2.1202343E+02
7.302889E-06,4.5154422E+01,-7.2874E-02,-1.34012E-01,1.5911017E+02,1.2380686E-05,8.5314014E+01,8.9425E-02,7.1713E-02,2.9531989E+02,1.2598683E-05,1.3018419E+02,5.0581E-02,7.378E-02,2.1202256E+02
4.955748E-06,4.5153959E+01,-1.22489E-01,-6.1329E-02,1.5911097E+02,1.2822759E-05,8.5313785E+01,1.2945E-01,1.46259E-01,2.9532191E+02,1.3342937E-05,1.3018366E+02,1.00767E-01,1.37391E-01,2.1202258E+02
7.6444394E-06,4.5153998E+01,-1.2354E-01,-2.9607E-02,1.5911066E+02,1.5020976E-05,8.5312649E+01,9.793E-02,7.1063E-02,2.9532243E+02,1.9128532E-05,1.3018439E+02,6.606E-02,7.881E-02,2.1202264E+02
1.816006E-05,4.5154174E+01,-8.3794E-02,-9.9194E-02,1.5911131E+02,1.5868463E-05,8.5314614E+01,8.4695E-02,-2.3476E-02,2.9531751E+02,2.1307888E-05,1.3018513E+02,5.6331E-02,1.29E-03,2.1202313E+02
3.5402474E-06,4.5153994E+01,-9.9472E-02,-1.56481E-01,1.5911056E+02,1.3842172E-05,8.5310793E+01,4.8964E-02,-8.919E-02,2.9532283E+02,2.1697794E-05,1.3018399E+02,1.0202E-02,-8.1833E-02,2.1202286E+02
7.8108311E-06,4.5154329E+01,-6.1616E-02,-2.24174E-01,1.5911137E+02,1.0564824E-05,8.5313783E+01,9.0051E-02,-6.988E-02,2.9531988E+02,1.4586487E-05,1.3018352E+02,4.3195E-02,-7.8604E-02,2.12024E+02
1.2781642E-05,4.5154253E+01,-6.6919E-02,-1.62105E-01,1.5911058E+02,1.3646031E-05,8.531528E+01,9.9973E-02,-3.5294E-02,2.9531499E+02,1.6617655E-05,1.3018399E+02,7.1483E-02,-1.9719E-02,2.1202344E+02
8.7636368E-06,4.5154296E+01,-9.235E-02,-1.92093E-01,1.5911023E+02,1.1048264E-05,8.53143E+01,5.723E-02,-7.7181E-02,2.9532244E+02,1.2318274E-05,1.301841E+02,5.165E-03,-8.1189E-02,2.1202366E+02
5.7814653E-06,4.515381E+01,-1.50392E-01,-1.40379E-01,1.5911067E+02,1.2675301E-05,8.531253E+01,-1.1711E-02,-6.3237E-02,2.953225E+02,1.8021775E-05,1.3018462E+02,-5.541E-02,-4.8924E-02,2.1202312E+02
2.3165657E-06,4.5153978E+01,-8.6392E-02,-1.59758E-01,1.5911013E+02,1.3562349E-05,8.531073E+01,9.6789E-02,-8.6235E-02,2.9532414E+02,2.1286356E-05,1.3018341E+02,6.5848E-02,-7.9863E-02,2.120223E+02
1.4174802E-05,4.5153556E+01,-1.15554E-01,-1.46822E-01,1.5911028E+02,1.4794623E-05,8.5317612E+01,1.28684E-01,-1.54602E-01,2.9532132E+02,1.61447E-05,1.3018425E+02,1.03533E-01,-1.37921E-01,2.1202336E+02
2.0610397E-05,4.51541E+01,-1.10093E-01,-1.47033E-01,1.5911047E+02,1.2761669E-05,8.5317286E+01,8.4255E-02,-1.2133E-02,2.9531954E+02,1.5357412E-05,1.3018571E+02,4.6135E-02,-1.5639E-02,2.1202392E+02
3.3665273E-06,4.5154243E+01,-9.5636E-02,-1.87894E-01,1.5911037E+02,1.1568889E-05,8.5313979E+01,5.5228E-02,-1.44561E-01,2.9531836E+02,1.1094724E-05,1.3018364E+02,2.3305E-02,-1.34848E-01,2.1202366E+02
5.4570225E-06,4.5154304E+01,-7.1352E-02,-1.39282E-01,1.5911065E+02,1.3179585E-05,8.5311956E+01,9.6561E-02,-1.8402E-02,2.9532428E+02,1.7636768E-05,1.3018402E+02,6.4635E-02,-1.7352E-02,2.1202282E+02
1.8852256E-05,4.5154264E+01,-9.0389E-02,-1.38314E-01,1.5911147E+02,1.3058717E-05,8.5314621E+01,1.765E-02,-1.482E-02,2.9532229E+02,1.822371E-05,1.3018559E+02,-5.4169E-02,-1.965E-03,2.1202369E+02
1.252292E-05,4.5153882E+01,-1.36858E-01,-1.04945E-01,1.5910985E+02,1.2994869E-05,8.5316248E+01,1.07306E-01,-8.3643E-02,2.9532234E+02,1.4869647E-05,1.3018414E+02,7.7875E-02,-7.5518E-02,2.120232E+02
2.5854384E-06,4.5154102E+01,-9.8066E-02,-1.89863E-01,1.5911074E+02,1.2271672E-05,8.5312153E+01,4.3073E-02,-1.45809E-01,2.9532068E+02,1.5208542E-05,1.3018413E+02,1.4804E-02,-1.35488E-01,2.1202281E+02
3.3131032E-05,4.5154299E+01,-1.07821E-01,-7.7397E-02,1.5910929E+02,1.405631E-05,8.5316602E+01,4.9418E-02,-1.3161E-02,2.9532037E+02,1.9855324E-05,1.30187E+02,-3.6907E-02,1.87E-03,2.1202401E+02
4.8642536E-06,4.5154116E+01,-9.6269E-02,-1.77064E-01,1.5911065E+02,1.1240839E-05,8.5313088E+01,1.1632E-01,-6.224E-02,2.9532515E+02,1.3452302E-05,1.3018394E+02,7.7471E-02,-7.3774E-02,2.1202289E+02
1.0115359E-05,4.5154086E+01,-1.34201E-01,-1.64377E-01,1.5911022E+02,9.3061848E-06,8.5314609E+01,8.5189E-02,3.9491E-02,2.9532121E+02,1.4666147E-05,1.3018404E+02,3.4782E-02,2.0149E-02,2.1202412E+02
1.6434005E-05,4.5154363E+01,-8.3688E-02,-9.0532E-02,1.5911058E+02,1.4506333E-05,8.5313561E+01,5.9464E-02,-2.0254E-02,2.9531937E+02,2.0371547E-05,1.30185E+02,-1.073E-02,1.4979E-02,2.1202306E+02
8.7769631E-06,4.5153844E+01,-1.13892E-01,-1.18401E-01,1.5911087E+02,1.4505333E-05,8.5311379E+01,9.096E-02,-7.666E-03,2.9532594E+02,2.3270439E-05,1.301848E+02,5.8702E-02,-3.871E-03,2.1202237E+02
1.7123945E-05,4.5153856E+01,-1.3006E-01,-4.2493E-02,1.5911007E+02,1.5435694E-05,8.5316573E+01,1.13015E-01,7.5958E-02,2.9532235E+02,1.6689452E-05,1.301853E+02,8.0333E-02,8.2827E-02,2.12023E+02
1.1424387E-05,4.5153675E+01,-1.33198E-01,-6.8123E-02,1.5911014E+02,1.4814557E-05,8.5314412E+01,1.29751E-01,3.5584E-02,2.9532323E+02,2.0132898E-05,1.3018427E+02,1.00684E-01,4.6942E-02,2.1202334E+02
4.2205341E-06,4.5154144E+01,-6.7453E-02,-1.15184E-01,1.5911145E+02,1.7150003E-05,8.530961E+01,3.708E-02,-6.2064E-02,2.9532307E+02,2.8573086E-05,1.3018398E+02,-6.276E-03,-4.0221E-02,2.1202396E+02
1.4765718E-05,4.515413E+01,-1.11286E-01,-1.3712E-01,1.5911038E+02,1.2613228E-05,8.5315715E+01,8.2845E-02,-9.4E-04,2.9532037E+02,1.5600917E-05,1.3018456E+02,4.1743E-02,1.1948E-02,2.1202426E+02
1.2065379E-06,4.5154324E+01,-5.5177E-02,-1.44331E-01,1.5911051E+02,1.3874147E-05,8.531212E+01,1.15547E-01,-1.443E-02,2.9531893E+02,1.6622343E-05,1.3018329E+02,8.7273E-02,-4.258E-03,2.1202299E+02
1.0040717E-06,4.515414E+01,-5.1883E-02,-1.01765E-01,1.5911053E+02,1.5941903E-05,8.5310233E+01,1.25428E-01,-7.6583E-02,2.9532261E+02,2.356327E-05,1.3018369E+02,1.01292E-01,-6.6015E-02,2.1202184E+02
1.3565986E-05,4.5153837E+01,-8.5306E-02,-2.01005E-01,1.5911086E+02,1.1964589E-05,8.5315929E+01,1.29066E-01,-1.18706E-01,2.9532031E+02,1.7465429E-05,1.3018445E+02,9.8015E-02,-1.13834E-01,2.1202352E+02
4.4523231E-06,4.5154126E+01,-1.26926E-01,-8.556E-02,1.5911066E+02,1.3556693E-05,8.5312241E+01,6.0449E-02,-1.8145E-02,2.9532134E+02,1.8162337E-05,1.3018384E+02,-2.993E-03,2.933E-03,2.1202353E+02
1.1545273E-05,4.5154112E+01,-1.11785E-01,-1.522E-01,1.5911044E+02,1.1157166E-05,8.5316289E+01,1.14065E-01,-5.9347E-02,2.9531885E+02,1.1772758E-05,1.3018412E+02,7.7264E-02,-6.4071E-02,2.1202346E+02
1.0811774E-05,4.5153613E+01,-1.56536E-01,-1.58736E-01,1.5911105E+02,1.1781655E-05,8.5317786E+01,1.15824E-01,-8.0434E-02,2.9532209E+02,9.769934E-06,1.3018472E+02,7.8267E-02,-8.5738E-02,2.1202255E+02
9.7843386E-06,4.5154066E+01,-1.28521E-01,-1.1846E-01,1.5911083E+02,1.2432108E-05,8.5313618E+01,5.3131E-02,-6.546E-03,2.9532045E+02,1.7508775E-05,1.3018466E+02,-3.5524E-02,-9.004E-03,2.1202249E+02
1.1566361E-05,4.5154405E+01,-2.0634E-02,-1.59847E-01,1.5911023E+02,1.1327246E-05,8.5315299E+01,1.73035E-01,4.3304E-02,2.9531938E+02,1.2233567E-05,1.3018429E+02,1.43518E-01,3.4225E-02,2.1202371E+02
1.093524E-05,4.5154211E+01,-9.5126E-02,-1.02915E-01,1.5911008E+02,1.438509E-05,8.5313544E+01,9.1009E-02,-3.9897E-02,2.9532255E+02,1.7967665E-05,1.3018456E+02,6.0433E-02,-3.3526E-02,2.1202336E+02
1.3440547E-05,4.5154276E+01,-9.8349E-02,-1.27755E-01,1.5911011E+02,1.4882997E-05,8.5315835E+01,6.1166E-02,-2.2924E-02,2.953167E+02,1.4339497E-05,1.3018528E+02,9.389E-03,-1.1928E-02,2.1202272E+02
8.4783381E-06,4.5154124E+01,-1.20914E-01,-1.60777E-01,1.5911029E+02,1.2614619E-05,8.5313588E+01,7.968E-03,-1.63039E-01,2.9532337E+02,1.5683272E-05,1.3018428E+02,-1.6379E-02,-1.44877E-01,2.1202388E+02
1.0913811E-05,4.515374E+01,-1.54305E-01,-8.8114E-02,1.5911079E+02,1.4194845E-05,8.5314498E+01,6.401E-02,-4.3669E-02,2.9532218E+02,1.7348631E-05,1.301849E+02,2.0714E-02,-4.2409E-02,2.1202383E+02
1.7185798E-06,4.5153901E+01,-1.22453E-01,-1.40892E-01,1.5911005E+02,1.3066607E-05,8.5312137E+01,7.9532E-02,-1.08197E-01,2.9532044E+02,1.8001135E-05,1.3018339E+02,4.8359E-02,-1.00627E-01,2.1202398E+02
1.6586455E-05,4.5154331E+01,-6.7638E-02,-1.30622E-01,1.5911115E+02,1.5463674E-05,8.5313675E+01,1.1934E-02,-7.9824E-02,2.9531852E+02,2.1649186E-05,1.3018469E+02,-3.3821E-02,-5.0333E-02,2.1202399E+02
1.54333E-05,4.5154313E+01,-1.1244E-01,-1.22065E-01,1.591089E+02,1.2671219E-05,8.5314367E+01,-1.8961E-02,-4.4373E-02,2.9532027E+02,1.7466351E-05,1.3018514E+02,-6.3928E-02,-2.3014E-02,2.1202332E+02
3.0029815E-05,4.5154584E+01,-1.22578E-01,-1.01896E-01,1.5911017E+02,1.2655145E-05,8.5318949E+01,-1.23072E-01,2.7142E-02,2.9531189E+02,1.0833096E-05,1.3018622E+02,-1.26513E-01,3.0465E-02,2.1202491E+02
4.1204107E-06,4.5153971E+01,-1.32107E-01,-8.9569E-02,1.5911026E+02,1.522255E-05,8.5310767E+01,-2.0321E-02,4.4146E-02,2.9532416E+02,2.21599E-05,1.3018446E+02,-5.3775E-02,4.1172E-02,2.1202282E+02
5.8091662E-06,4.5154108E+01,-9.5903E-02,-1.71664E-01,1.5911037E+02,1.3032286E-05,8.5312188E+01,5.7841E-02,3.362E-03,2.953196E+02,1.8866414E-05,1.3018414E+02,-2.0329E-02,1.6922E-02,2.1202365E+02
6.2108129E-06,4.5153866E+01,-1.3566E-01,-1.32325E-01,1.5911073E+02,1.2818638E-05,8.5312528E+01,6.8523E-02,-4.173E-02,2.953238E+02,1.7821189E-05,1.3018466E+02,1.868E-02,-5.3278E-02,2.1202229E+02
1.5209356E-05,4.5153925E+01,-1.52314E-01,-4.6359E-02,1.5911056E+02,1.5462091E-05,8.5315715E+01,4.1935E-02,2.9528E-02,2.9532208E+02,1.6041186E-05,1.3018543E+02,-2.7208E-02,4.6915E-02,2.1202245E+02
8.7244356E-06,4.5153984E+01,-1.48816E-01,-7.9629E-02,1.5911037E+02,1.3645202E-05,8.5313869E+01,-5.719E-03,7.1701E-02,2.9531977E+02,1.6947299E-05,1.3018446E+02,-4.4936E-02,6.4398E-02,2.1202391E+02
1.5260706E-05,4.5153987E+01,-1.20574E-01,-1.45868E-01,1.5911104E+02,1.2580193E-05,8.5314661E+01,-1.92E-03,-3.6324E-02,2.953194E+02,2.0088462E-05,1.3018494E+02,-5.9662E-02,-1.1279E-02,2.1202441E+02
6.0580299E-06,4.5154173E+01,-8.3717E-02,-1.55361E-01,1.5911067E+02,1.3583106E-05,8.5310989E+01,2.5992E-02,-6.7205E-02,2.9532473E+02,2.243426E-05,1.3018398E+02,-2.8458E-02,-5.1885E-02,2.1202266E+02
9.1218594E-06,4.5154183E+01,-9.2503E-02,-1.92231E-01,1.5911074E+02,1.1557269E-05,8.5312982E+01,2.4002E-02,-9.6496E-02,2.9532073E+02,1.6957013E-05,1.3018442E+02,-1.9603E-02,-9.0642E-02,2.120235E+02
1.8142541E-05,4.5154334E+01,-6.1453E-02,-1.39481E-01,1.5910979E+02,1.4004161E-05,8.5313716E+01,5.8624E-02,-1.43696E-01,2.9532213E+02,2.1721659E-05,1.3018489E+02,2.9415E-02,-1.28544E-01,2.1202284E+02
2.5220714E-06,4.5154174E+01,-4.6113E-02,-1.84289E-01,1.5911029E+02,1.2776989E-05,8.5312125E+01,1.2712E-01,-1.44313E-01,2.9532346E+02,1.6369716E-05,1.3018342E+02,9.9613E-02,-1.34284E-01,2.1202276E+02
2.2054986E-05,4.5154113E+01,-1.28638E-01,-7.3991E-02,1.5911057E+02,1.60694E-05,8.5317988E+01,3.8333E-02,-5.2514E-02,2.9531628E+02,1.4902418E-05,1.3018563E+02,-2.9342E-02,-1.5775E-02,2.1202359E+02
7.9205775E-06,4.5154101E+01,-1.11314E-01,-1.29031E-01,1.5911087E+02,1.4197298E-05,8.531354E+01,5.2617E-02,-3.0183E-02,2.9532046E+02,1.7233541E-05,1.3018444E+02,-2.3918E-02,-1.8095E-02,2.1202283E+02
2.2959034E-05,4.5154356E+01,-8.055E-02,-1.0716E-01,1.5911018E+02,1.4207531E-05,8.5316003E+01,8.4092E-02,4.532E-03,2.9531853E+02,1.7122876E-05,1.3018564E+02,4.6497E-02,2.6568E-02,2.1202378E+02
2.0273803E-05,4.5154045E+01,-1.13121E-01,-6.2931E-02,1.5911029E+02,1.4853765E-05,8.5315183E+01,8.9699E-02,6.7064E-02,2.9532125E+02,2.0663889E-05,1.3018561E+02,5.3541E-02,7.5157E-02,2.1202374E+02
8.7845078E-06,4.5153747E+01,-1.23236E-01,-1.30276E-01,1.5911173E+02,1.3264865E-05,8.5313008E+01,9.5572E-02,7.298E-02,2.9532077E+02,2.1020412E-05,1.3018413E+02,5.9743E-02,7.7672E-02,2.1202348E+02
8.7679317E-06,4.5153969E+01,-1.26831E-01,-8.1165E-02,1.5911051E+02,1.5834572E-05,8.5313345E+01,4.7967E-02,7.478E-02,2.953181E+02,1.9153281E-05,1.301848E+02,8.913E-03,8.1912E-02,2.1202331E+02
1.1569754E-05,4.5154065E+01,-1.08265E-01,-8.1596E-02,1.5911082E+02,1.3544845E-05,8.5314647E+01,9.9301E-02,9.7753E-02,2.9531979E+02,1.8012074E-05,1.3018376E+02,6.4931E-02,1.02496E-01,2.1202423E+02
1.778825E-05,4.5153764E+01,-1.34654E-01,-6.277E-02,1.5911053E+02,1.7085483E-05,8.5315299E+01,8.6545E-02,4.229E-03,2.953229E+02,2.1361989E-05,1.3018552E+02,5.4505E-02,3.3816E-02,2.1202343E+02
1.1717137E-05,4.5153876E+01,-1.15994E-01,-1.74317E-01,1.5911073E+02,1.1760636E-05,8.5315116E+01,1.09724E-01,-6.2968E-02,2.953232E+02,1.547515E-05,1.3018451E+02,7.2795E-02,-6.8848E-02,2.120232E+02
1.5841663E-05,4.5153794E+01,-1.41105E-01,-1.01202E-01,1.5911115E+02,1.3447172E-05,8.5314061E+01,6.1777E-02,-1.4042E-02,2.9532412E+02,2.2922097E-05,1.3018525E+02,-1.7093E-02,-1.7013E-02,2.1202348E+02
2.249199E-05,4.5153634E+01,-1.65805E-01,-4.6036E-02,1.5910977E+02,1.4304726E-05,8.5316141E+01,3.1836E-02,-3.7576E-02,2.9532507E+02,2.4924792E-05,1.3018605E+02,-4.7897E-02,-1.4873E-02,2.1202264E+02
9.4378444E-06,4.5154142E+01,-1.356E-01,-1.07001E-01,1.5911032E+02,1.4595353E-05,8.5316166E+01,7.999E-03,-3.3871E-02,2.9531626E+02,1.0829885E-05,1.3018463E+02,-5.2033E-02,1.0576E-02,2.1202312E+02
1.6574846E-05,4.5154705E+01,-6.5602E-02,-1.27774E-01,1.5911041E+02,1.4228258E-05,8.5316129E+01,-4.4535E-02,-3.6982E-02,2.9531264E+02,1.0851417E-05,1.3018552E+02,-7.1832E-02,-1.0615E-02,2.120235E+02
8.5802695E-06,4.5154443E+01,-9.4036E-02,-1.35301E-01,1.5911133E+02,1.3670014E-05,8.5311459E+01,-1.22809E-01,-2.521E-03,2.9532096E+02,1.9373068E-05,1.3018511E+02,-1.24152E-01,1.182E-03,2.1202285E+02
1.2581173E-05,4.5153969E+01,-1.30412E-01,-1.03906E-01,1.5911094E+02,1.3539336E-05,8.5313698E+01,5.1611E-02,-1.6099E-02,2.9532546E+02,1.9504704E-05,1.3018481E+02,-3.0746E-02,-1.193E-03,2.120238E+02
1.6898526E-05,4.5154593E+01,-5.2733E-02,-1.43037E-01,1.5911046E+02,1.2964408E-05,8.5314589E+01,4.1386E-02,-1.3856E-02,2.9531874E+02,1.5433441E-05,1.3018498E+02,-4.7969E-02,6.72E-04,2.1202339E+02
2.3591818E-06,4.5153758E+01,-1.15343E-01,-1.27826E-01,1.5911088E+02,1.3326406E-05,8.5310479E+01,1.05639E-01,-3.0342E-02,2.9532426E+02,2.4062127E-05,1.3018342E+02,7.5734E-02,-2.8198E-02,2.1202333E+02
9.2671999E-06,4.5154071E+01,-8.6913E-02,-1.66161E-01,1.5911094E+02,1.2071401E-05,8.531317E+01,1.14685E-01,-4.6095E-02,2.9532384E+02,1.7622198E-05,1.3018425E+02,8.0251E-02,-5.1038E-02,2.1202268E+02
7.7548646E-06,4.5154182E+01,-7.115E-02,-1.87364E-01,1.5911019E+02,1.2259655E-05,8.5313444E+01,8.1466E-02,-1.70823E-01,2.9532171E+02,1.683533E-05,1.3018401E+02,5.2082E-02,-1.57668E-01,2.1202209E+02
7.1642282E-06,4.5154088E+01,-1.20776E-01,-1.42398E-01,1.5911085E+02,1.4402119E-05,8.5314318E+01,4.64E-04,-7.5451E-02,2.9531765E+02,1.3970798E-05,1.3018491E+02,-4.138E-02,-5.7334E-02,2.1202371E+02
7.359315E-06,4.5154083E+01,-9.5112E-02,-1.70548E-01,1.5911103E+02,1.1184591E-05,8.5314846E+01,1.45092E-01,-1.518E-02,2.9532158E+02,1.1982331E-05,1.3018379E+02,1.13992E-01,-2.1322E-02,2.1202317E+02
6.2544231E-06,4.5154599E+01,-6.3455E-02,-1.75764E-01,1.5911065E+02,1.202128E-05,8.531329E+01,-9.312E-03,9.0481E-02,2.9531984E+02,1.2097631E-05,1.3018414E+02,-4.6468E-02,7.6161E-02,2.1202341E+02
9.7991817E-06,4.515459E+01,-6.2281E-02,-1.34143E-01,1.5911014E+02,1.2670685E-05,8.5312982E+01,-6.218E-03,8.3391E-02,2.9531973E+02,1.6037479E-05,1.3018427E+02,-4.5866E-02,7.1274E-02,2.120244E+02
5.2740848E-06,4.5154435E+01,-7.3485E-02,-1.15528E-01,1.5911059E+02,1.401179E-05,8.5311342E+01,-2.3108E-02,3.9141E-02,2.9532492E+02,1.9613441E-05,1.3018386E+02,-5.8581E-02,3.8457E-02,2.1202313E+02
1.3839821E-05,4.5154311E+01,-8.2195E-02,-1.62072E-01,1.5911158E+02,1.4066384E-05,8.5315757E+01,4.9711E-02,6.21E-04,2.9531699E+02,1.2877569E-05,1.301852E+02,-3.2522E-02,2.3115E-02,2.1202263E+02
1.2745213E-05,4.5154367E+01,-6.2161E-02,-2.03272E-01,1.591107E+02,1.2013122E-05,8.5314056E+01,1.3926E-02,-1.5811E-01,2.9531663E+02,1.708311E-05,1.3018477E+02,-1.4782E-02,-1.43078E-01,2.1202227E+02
9.4191869E-06,4.5153953E+01,-1.05987E-01,-1.24067E-01,1.5910998E+02,1.2971088E-05,8.5315828E+01,1.43129E-01,-6.7564E-02,2.9532018E+02,1.3566455E-05,1.3018359E+02,1.1472E-01,-5.9685E-02,2.120237E+02
9.4530209E-06,4.5153941E+01,-1.41474E-01,-9.1154E-02,1.5910999E+02,1.4265336E-05,8.5313877E+01,6.4591E-02,2.651E-03,2.953239E+02,1.7325011E-05,1.3018453E+02,7.263E-03,3.3601E-02,2.1202333E+02
1.7603748E-05,4.5154076E+01,-9.7212E-02,-1.31818E-01,1.5911124E+02,1.4345234E-05,8.5314583E+01,5.5023E-02,-6.3459E-02,2.9532069E+02,2.1027145E-05,1.3018505E+02,7.63E-03,-5.5641E-02,2.1202317E+02
1.3145973E-05,4.5154101E+01,-1.01599E-01,-1.627E-01,1.591107E+02,1.2437616E-05,8.531613E+01,6.7314E-02,-1.37813E-01,2.9531814E+02,1.5059264E-05,1.3018425E+02,3.5937E-02,-1.2582E-01,2.1202363E+02
6.9342413E-06,4.5154339E+01,-9.0599E-02,-1.80911E-01,1.5911117E+02,1.2828159E-05,8.5312435E+01,-4.3855E-02,-1.39604E-01,2.9532235E+02,1.6100711E-05,1.3018448E+02,-6.4044E-02,-1.19974E-01,2.1202307E+02
1.6472398E-05,4.5154057E+01,-1.44584E-01,-9.5462E-02,1.5910993E+02,1.4747974E-05,8.531501E+01,-6.5335E-02,-7.8037E-02,2.9532074E+02,1.8751096E-05,1.3018546E+02,-8.2852E-02,-5.0991E-02,2.1202419E+02
5.6993597E-06,4.5154642E+01,-8.2213E-02,-6.6475E-02,1.5911008E+02,1.5409348E-05,8.5311939E+01,-2.9221E-02,1.02908E-01,2.9532137E+02,1.6279432E-05,1.3018479E+02,-5.043E-02,9.3705E-02,2.1202298E+02
3.9282223E-06,4.5154136E+01,-1.28677E-01,-1.90646E-01,1.5911074E+02,1.0598595E-05,8.5313104E+01,-5.2842E-02,3.3637E-02,2.9532099E+02,1.3587773E-05,1.3018401E+02,-8.4393E-02,2.996E-03,2.1202342E+02
1.2128317E-05,4.5154164E+01,-1.32629E-01,-1.11966E-01,1.5910997E+02,1.247789E-05,8.5315003E+01,4.3692E-02,4.7972E-02,2.9532249E+02,1.3546578E-05,1.3018471E+02,-2.5456E-02,4.9033E-02,2.120235E+02
6.5760456E-07,4.5154611E+01,-3.4137E-02,-1.46508E-01,1.5911027E+02,1.4120218E-05,8.5311673E+01,6.6185E-02,-2.5997E-02,2.9532155E+02,1.6031517E-05,1.3018368E+02,2.4614E-02,-1.828E-02,2.1202346E+02
8.5987378E-06,4.5154512E+01,-7.277E-02,-1.28452E-01,1.5911005E+02,1.4790223E-05,8.5314511E+01,3.1356E-02,-3.5683E-02,2.953167E+02,1.3528659E-05,1.3018429E+02,-4.1983E-02,7.182E-03,2.1202335E+02
1.8273907E-05,4.5154687E+01,-3.7889E-02,-1.17691E-01,1.5911049E+02,1.4828157E-05,8.5314193E+01,5.169E-03,9.166E-03,2.9531515E+02,1.6566389E-05,1.3018535E+02,-5.252E-02,2.522E-02,2.1202353E+02
9.8968933E-06,4.5154531E+01,-5.5931E-02,-1.33091E-01,1.5911091E+02,1.414062E-05,8.5312583E+01,-8.163E-03,4.7325E-02,2.9531752E+02,1.9179122E-05,1.3018425E+02,-5.1297E-02,4.5528E-02,2.1202374E+02
4.9547389E-06,4.5154404E+01,-6.8353E-02,-1.37977E-01,1.5911095E+02,1.3661451E-05,8.5311916E+01,3.2647E-02,8.621E-02,2.9532245E+02,1.8306197E-05,1.3018375E+02,-8.34E-03,8.6133E-02,2.1202387E+02
1.1342579E-05,4.5154154E+01,-7.2655E-02,-1.24594E-01,1.5911181E+02,1.5237303E-05,8.5311983E+01,7.9352E-02,2.8607E-02,2.9532116E+02,2.2691212E-05,1.3018483E+02,3.95E-02,4.8661E-02,2.1202272E+02
7.3714099E-06,4.5153777E+01,-1.46657E-01,-1.50741E-01,1.5911109E+02,1.1131991E-05,8.5314381E+01,9.6659E-02,8.0754E-02,2.9532294E+02,1.5419466E-05,1.3018383E+02,6.0448E-02,7.8083E-02,2.1202425E+02
1.2174877E-05,4.5153867E+01,-1.1742E-01,-1.5391E-01,1.5911093E+02,1.2936067E-05,8.531361E+01,5.4093E-02,-4.6455E-02,2.9531824E+02,2.2782352E-05,1.3018434E+02,-6.599E-03,-4.438E-02,2.1202409E+02
1.2674823E-05,4.5154458E+01,-7.6132E-02,-1.196E-01,1.591102E+02,1.1842883E-05,8.5313752E+01,5.8348E-02,-4.6215E-02,2.9532013E+02,1.7488207E-05,1.3018398E+02,-2.748E-03,-4.6139E-02,2.1202451E+02
1.9957391E-07,4.5154178E+01,-1.11473E-01,-1.39561E-01,1.591101E+02,1.2523966E-05,8.5309698E+01,-5.1931E-02,-5.4135E-02,2.953228E+02,2.1352693E-05,1.3018359E+02,-7.8912E-02,-3.6771E-02,2.1202304E+02
1.4859684E-05,4.5154408E+01,-1.02969E-01,-7.5984E-02,1.5910976E+02,1.4837927E-05,8.5312874E+01,-2.6354E-02,-1.07507E-01,2.9532045E+02,2.0392094E-05,1.3018516E+02,-5.3679E-02,-8.4142E-02,2.1202473E+02
7.91746E-06,4.5154394E+01,-4.6556E-02,-1.71136E-01,1.5911111E+02,1.167535E-05,8.5312004E+01,9.1892E-02,-1.8298E-02,2.9532027E+02,1.9674141E-05,1.3018389E+02,5.1742E-02,-2.893E-02,2.120236E+02
2.0892512E-05,4.5154153E+01,-8.2187E-02,-1.13179E-01,1.5911116E+02,1.5314045E-05,8.531438E+01,7.5682E-02,9.611E-03,2.9531924E+02,2.3007224E-05,1.3018567E+02,3.2415E-02,3.7663E-02,2.1202302E+02
8.4281623E-06,4.5153616E+01,-1.61296E-01,-1.07576E-01,1.5910998E+02,1.3566983E-05,8.5313703E+01,8.2856E-02,-4.528E-03,2.9532305E+02,1.8921098E-05,1.3018413E+02,4.7551E-02,1.2947E-02,2.1202412E+02
1.8285689E-05,4.5154201E+01,-1.31704E-01,-1.36059E-01,1.5911106E+02,1.0836129E-05,8.5318482E+01,6.7042E-02,2.6443E-02,2.9531853E+02,1.0150022E-05,1.3018509E+02,-1.6328E-02,2.7669E-02,2.1202391E+02
1.397874E-05,4.5153979E+01,-1.00073E-01,-1.15967E-01,1.5911085E+02,1.4666196E-05,8.5313308E+01,8.3463E-02,4.783E-03,2.9532024E+02,2.4105896E-05,1.3018472E+02,4.6357E-02,2.7304E-02,2.1202322E+02
1.1288775E-05,4.5154317E+01,-7.136E-02,-1.23561E-01,1.5911055E+02,1.5777722E-05,8.5312825E+01,5.3239E-02,-1.9273E-02,2.9531996E+02,2.1337003E-05,1.3018439E+02,-5.018E-03,3.2673E-02,2.1202401E+02
6.2733089E-06,4.5153955E+01,-1.23652E-01,-8.5509E-02,1.5911079E+02,1.5518893E-05,8.5312208E+01,6.5033E-02,2.7427E-02,2.9532275E+02,2.1390315E-05,1.301844E+02,1.5233E-02,5.2249E-02,2.120231E+02
2.2639931E-06,4.5153822E+01,-1.17728E-01,-1.19258E-01,1.5911113E+02,1.6381213E-05,8.5312401E+01,7.6151E-02,-5.633E-02,2.9531852E+02,1.9133806E-05,1.3018385E+02,4.7913E-02,-4.0128E-02,2.1202198E+02
1.0184051E-05,4.5154275E+01,-8.9787E-02,-1.12652E-01,1.5911061E+02,1.4436308E-05,8.5313141E+01,6.1262E-02,-2.0291E-02,2.9531991E+02,1.9375891E-05,1.301846E+02,-1.2518E-02,-5.021E-03,2.1202294E+02
1.8338781E-05,4.5154043E+01,-1.51492E-01,-1.44183E-01,1.5911002E+02,1.1429598E-05,8.531986E+01,4.141E-02,4.6159E-02,2.9531527E+02,1.0282051E-05,1.3018523E+02,-4.2556E-02,3.8978E-02,2.1202303E+02
2.0400981E-05,4.5154591E+01,-6.4568E-02,-1.27739E-01,1.5911057E+02,1.3208262E-05,8.5315551E+01,-3.418E-02,3.5778E-02,2.9531453E+02,1.6020152E-05,1.3018482E+02,-6.377E-02,3.9339E-02,2.1202473E+02
1.0120207E-05,4.5154284E+01,-9.2115E-02,-8.8297E-02,1.5911004E+02,1.4684354E-05,8.5312205E+01,4.4776E-02,1.07997E-01,2.9532091E+02,2.1167347E-05,1.3018465E+02,9.593E-03,1.0543E-01,2.1202259E+02
8.3421792E-06,4.515387E+01,-1.23597E-01,-8.6073E-02,1.5911094E+02,1.5262325E-05,8.5313412E+01,9.8372E-02,6.9663E-02,2.953229E+02,1.8098018E-05,1.3018459E+02,6.5818E-02,7.6931E-02,2.1202308E+02
1.5487221E-05,4.5154044E+01,-1.16782E-01,-9.9258E-02,1.5911031E+02,1.3283159E-05,8.5316405E+01,1.15494E-01,3.2191E-02,2.9531786E+02,1.5277898E-05,1.3018493E+02,8.4035E-02,3.9443E-02,2.1202323E+02
5.7351579E-06,4.5154592E+01,-3.5094E-02,-1.66546E-01,1.591113E+02,1.3463574E-05,8.531221E+01,1.5315E-02,-3.1133E-02,2.9532072E+02,1.6870468E-05,1.3018395E+02,-5.0882E-02,8.32E-04,2.1202437E+02
8.0518558E-06,4.5154309E+01,-6.6981E-02,-1.32616E-01,1.5911076E+02,1.4172036E-05,8.5313422E+01,9.9544E-02,-1.7945E-02,2.9532259E+02,1.6627001E-05,1.3018404E+02,7.0991E-02,-3.956E-03,2.120233E+02
4.9465364E-06,4.5154084E+01,-9.1955E-02,-1.24867E-01,1.5911093E+02,1.5192879E-05,8.5312678E+01,6.7612E-02,-1.21248E-01,2.9531761E+02,1.9975679E-05,1.3018388E+02,4.2017E-02,-1.05616E-01,2.1202225E+02
6.7617165E-06,4.5154302E+01,-1.11862E-01,-4.439E-02,1.5910953E+02,1.6399642E-05,8.5312636E+01,4.2809E-02,-3.2971E-02,2.9532036E+02,1.9342577E-05,1.3018438E+02,-2.8194E-02,1.4413E-02,2.1202255E+02
9.6445335E-06,4.5154546E+01,-1.10881E-01,-1.64616E-01,1.5910899E+02,1.2294468E-05,8.5315567E+01,-1.10292E-01,-7.0576E-02,2.9531582E+02,1.0229719E-05,1.3018455E+02,-1.16555E-01,-5.3212E-02,2.1202472E+02
1.1518696E-05,4.5153963E+01,-1.39781E-01,-1.30094E-01,1.5911049E+02,1.3468596E-05,8.5315536E+01,-2.985E-03,-1.6287E-02,2.9531786E+02,1.5154753E-05,1.3018488E+02,-5.6052E-02,8.628E-03,2.1202387E+02
1.1611466E-05,4.5154374E+01,-8.2156E-02,-1.28464E-01,1.5911071E+02,1.3607407E-05,8.5313651E+01,2.4014E-02,-3.919E-02,2.9531803E+02,1.837646E-05,1.3018456E+02,-4.9571E-02,-1.0847E-02,2.1202338E+02
9.6734058E-06,4.5154704E+01,-2.9278E-02,-1.46035E-01,1.5911011E+02,1.2564894E-05,8.5313273E+01,4.1251E-02,-1.8086E-02,2.9531813E+02,1.5508315E-05,1.3018425E+02,-4.7468E-02,-5.202E-03,2.1202352E+02
2.4220448E-05,4.5154041E+01,-1.26857E-01,-8.6894E-02,1.5910993E+02,1.4970143E-05,8.5314339E+01,-1.345E-03,-1.20016E-01,2.9532555E+02,2.4828027E-05,1.3018609E+02,-3.076E-02,-1.00168E-01,2.1202392E+02
1.3398327E-05,4.5154251E+01,-1.02437E-01,-1.46131E-01,1.5911079E+02,1.3676838E-05,8.5315998E+01,9.183E-03,-4.2166E-02,2.9531453E+02,1.4549998E-05,1.3018448E+02,-5.7921E-02,-1.905E-03,2.12024E+02
5.9484336E-06,4.5153916E+01,-1.28902E-01,-1.18047E-01,1.5911096E+02,1.556217E-05,8.5313335E+01,3.1032E-02,-9.5506E-02,2.9532258E+02,1.621566E-05,1.3018402E+02,-2.211E-03,-7.6042E-02,2.1202363E+02
1.358559E-05,4.5154054E+01,-1.14287E-01,-1.31813E-01,1.5911051E+02,1.2512835E-05,8.5314722E+01,8.9645E-02,3.6777E-02,2.9532175E+02,1.7645619E-05,1.3018477E+02,4.9886E-02,4.2896E-02,2.1202314E+02
1.4279761E-05,4.5153955E+01,-1.40517E-01,-1.17089E-01,1.5911099E+02,1.3117398E-05,8.5315425E+01,2.2087E-02,-3.404E-03,2.9532065E+02,1.6974793E-05,1.3018507E+02,-5.4907E-02,7.063E-03,2.1202385E+02
2.1588732E-05,4.5154287E+01,-1.42932E-01,-6.6904E-02,1.5911032E+02,1.3585926E-05,8.5318213E+01,-6.0613E-02,-5.943E-03,2.9531801E+02,1.1500945E-05,1.3018581E+02,-8.0665E-02,9.21E-03,2.120236E+02
1.1285525E-05,4.5154561E+01,-8.364E-02,-1.3206E-01,1.5911163E+02,1.57208E-05,8.5314721E+01,-1.01795E-01,8.062E-03,2.9531397E+02,1.3924876E-05,1.3018484E+02,-1.04182E-01,2.5931E-02,2.1202433E+02
2.0892269E-05,4.5154376E+01,-9.3221E-02,-1.50124E-01,1.5911011E+02,1.2196432E-05,8.5316847E+01,3.9106E-02,-1.5738E-02,2.9531681E+02,1.4765691E-05,1.301853E+02,-5.1238E-02,-4.513E-03,2.1202361E+02
1.1841931E-05,4.5154266E+01,-9.737E-02,-1.42331E-01,1.5911056E+02,1.2352756E-05,8.5314551E+01,4.9571E-02,2.0895E-02,2.9531908E+02,1.6614044E-05,1.3018394E+02,-3.0955E-02,3.8312E-02,2.1202407E+02
1.3443995E-05,4.515423E+01,-1.16779E-01,-1.63086E-01,1.5911127E+02,1.1939522E-05,8.5314763E+01,-8.1382E-02,1.2248E-02,2.9532047E+02,1.5194952E-05,1.3018497E+02,-9.7855E-02,6.648E-03,2.1202342E+02
1.1486625E-05,4.5153973E+01,-1.51039E-01,-1.32268E-01,1.5910911E+02,1.1612683E-05,8.5315864E+01,5.191E-02,-5.579E-03,2.9532003E+02,1.5347332E-05,1.3018424E+02,-4.3318E-02,1.674E-03,2.1202356E+02
7.8682963E-06,4.5154098E+01,-1.0684E-01,-1.29366E-01,1.591107E+02,1.3360033E-05,8.5311474E+01,2.2269E-02,3.854E-03,2.9532041E+02,2.2296573E-05,1.3018441E+02,-5.5619E-02,8.006E-03,2.1202305E+02
2.3901628E-05,4.5154288E+01,-9.0469E-02,-1.13899E-01,1.5911092E+02,1.39574E-05,8.5314421E+01,-3.0482E-02,-2.2698E-02,2.9532147E+02,2.1964018E-05,1.301857E+02,-6.5461E-02,6.497E-03,2.1202374E+02
1.9539682E-05,4.515463E+01,-3.5534E-02,-9.5438E-02,1.5911029E+02,1.6197486E-05,8.5312468E+01,1.9965E-02,5.8735E-02,2.953204E+02,2.1453628E-05,1.3018579E+02,-2.6941E-02,6.3341E-02,2.1202299E+02
1.5660611E-05,4.5154634E+01,-3.6353E-02,-9.5254E-02,1.5911063E+02,1.5138442E-05,8.5312068E+01,2.65E-02,1.16332E-01,2.9531911E+02,2.0206985E-05,1.3018529E+02,-4.254E-03,1.1073E-01,2.12023E+02
1.7980907E-05,4.5154577E+01,-5.4021E-02,-1.50541E-01,1.5911058E+02,1.3757982E-05,8.5313795E+01,-4.5447E-02,4.592E-02,2.9531574E+02,1.7957868E-05,1.3018522E+02,-7.043E-02,4.1176E-02,2.1202348E+02
1.5371873E-05,4.5154383E+01,-7.4411E-02,-1.23215E-01,1.5911107E+02,1.6323706E-05,8.5313737E+01,-1.8827E-02,5.5511E-02,2.9531863E+02,1.9063381E-05,1.3018575E+02,-5.1846E-02,5.2879E-02,2.1202291E+02
5.3782448E-06,4.5154044E+01,-1.44613E-01,-1.42369E-01,1.5911073E+02,1.1770235E-05,8.5312678E+01,-4.6141E-02,8.6902E-02,2.9532087E+02,1.5948298E-05,1.3018412E+02,-7.4278E-02,6.6637E-02,2.120237E+02
4.1635614E-06,4.5154271E+01,-1.1265E-01,-1.57973E-01,1.5911065E+02,1.1886487E-05,8.5311256E+01,-7.2217E-02,8.2936E-02,2.9532175E+02,1.8046518E-05,1.301841E+02,-9.0115E-02,6.4751E-02,2.1202317E+02
9.643161E-06,4.5153997E+01,-1.32952E-01,-1.39231E-01,1.5911116E+02,1.3126862E-05,8.5313915E+01,-4.6187E-02,2.1999E-02,2.9532083E+02,1.7067723E-05,1.3018472E+02,-7.2797E-02,1.7271E-02,2.1202363E+02
1.1760621E-05,4.5154361E+01,-9.6896E-02,-1.34738E-01,1.5911079E+02,1.2896109E-05,8.5314304E+01,-2.0032E-02,3.1846E-02,2.9531991E+02,1.4830223E-05,1.3018474E+02,-6.2918E-02,1.8392E-02,2.1202454E+02
2.056087E-05,4.5154511E+01,-8.3945E-02,-1.06439E-01,1.5910942E+02,1.4601099E-05,8.5316197E+01,1.5872E-02,1.1317E-02,2.9531448E+02,1.4693854E-05,1.3018548E+02,-4.9626E-02,2.9615E-02,2.120235E+02
1.8602014E-05,4.5154141E+01,-1.19053E-01,-8.6951E-02,1.5911075E+02,1.6064357E-05,8.5315614E+01,3.0443E-02,-4.751E-02,2.9531799E+02,1.7079815E-05,1.3018626E+02,-3.7044E-02,-2.3522E-02,2.1202221E+02
7.1193265E-06,4.5154263E+01,-1.0422E-01,-1.05793E-01,1.5910997E+02,1.4539993E-05,8.5313125E+01,3.3836E-02,-1.03095E-01,2.953213E+02,1.7787349E-05,1.3018383E+02,1.23E-04,-8.5886E-02,2.1202372E+02
5.4932683E-07,4.5153659E+01,-6.6664E-02,-1.36606E-01,1.5911016E+02,1.4183236E-05,8.5310911E+01,1.7538E-01,-9.9591E-02,2.9532449E+02,2.2800244E-05,1.3018218E+02,1.49392E-01,-8.6018E-02,2.1202313E+02
4.8460046E-06,4.5153393E+01,-6.7123E-02,-1.00605E-01,1.5911026E+02,1.5462668E-05,8.5313475E+01,2.03376E-01,-8.2553E-02,2.9532271E+02,2.1924813E-05,1.3018236E+02,1.76034E-01,-6.799E-02,2.1202228E+02
6.1222769E-06,4.5153281E+01,-9.0363E-02,-1.06086E-01,1.5911038E+02,1.4185843E-05,8.5314154E+01,2.05724E-01,-6.422E-02,2.9532514E+02,2.2261558E-05,1.301824E+02,1.77211E-01,-5.2974E-02,2.1202329E+02
9.9778635E-06,4.5153609E+01,-1.20563E-01,-2.05132E-01,1.5911066E+02,1.0996457E-05,8.5317225E+01,1.58944E-01,-7.2779E-02,2.953197E+02,1.3221585E-05,1.3018379E+02,1.23856E-01,-7.4913E-02,2.1202325E+02
1.3237356E-05,4.5153888E+01,-1.41029E-01,-1.19363E-01,1.5910998E+02,1.2462911E-05,8.531529E+01,9.417E-02,-2.7475E-02,2.9532274E+02,1.6677318E-05,1.3018479E+02,5.8025E-02,-3.4127E-02,2.1202402E+02
7.6166604E-06,4.5154093E+01,-1.03108E-01,-9.6798E-02,1.5910969E+02,1.3412257E-05,8.5314582E+01,1.43383E-01,-2.6712E-02,2.953216E+02,1.2528345E-05,1.3018406E+02,1.1584E-01,-2.3046E-02,2.1202309E+02
1.6108868E-05,4.515406E+01,-1.17056E-01,-1.05481E-01,1.5911088E+02,1.4315217E-05,8.5315416E+01,6.7033E-02,1.0514E-02,2.9531949E+02,1.8240727E-05,1.3018522E+02,5.402E-03,3.9584E-02,2.1202249E+02
5.4152834E-06,4.515399E+01,-1.49149E-01,-1.4884E-01,1.5911007E+02,1.0900379E-05,8.5312836E+01,2.4881E-02,3.281E-03,2.9532299E+02,1.5198694E-05,1.3018407E+02,-6.0816E-02,-1.6871E-02,2.1202305E+02
1.7582856E-05,4.5153898E+01,-1.40281E-01,-8.0456E-02,1.5911108E+02,1.3798117E-05,8.5315628E+01,6.7829E-02,-1.4589E-02,2.9532338E+02,1.9042687E-05,1.3018542E+02,2.2515E-02,-6.342E-03,2.1202403E+02
1.65516E-05,4.5154368E+01,-6.5676E-02,-1.41701E-01,1.5911099E+02,1.2097976E-05,8.5313698E+01,7.383E-02,7.183E-03,2.9532153E+02,1.8708952E-05,1.3018471E+02,1.0653E-02,1.9696E-02,2.1202314E+02
8.4940882E-06,4.5154711E+01,-1.4627E-02,-1.48788E-01,1.5911076E+02,1.3090968E-05,8.5312629E+01,6.4554E-02,-4.213E-03,2.9531828E+02,1.5847537E-05,1.3018441E+02,3.868E-03,4.327E-03,2.1202376E+02
7.0345839E-06,4.5154592E+01,-3.8553E-02,-1.39307E-01,1.5911067E+02,1.3718511E-05,8.5311462E+01,2.7058E-02,3.4896E-02,2.9532219E+02,1.8670267E-05,1.3018419E+02,-3.9509E-02,3.5792E-02,2.1202379E+02
1.0350272E-05,4.5154717E+01,-6.964E-02,-1.16752E-01,1.5911009E+02,1.4429625E-05,8.5312709E+01,-9.9125E-02,1.2324E-02,2.9531923E+02,1.6275134E-05,1.3018517E+02,-1.05498E-01,1.7188E-02,2.1202288E+02
3.4589738E-06,4.5154035E+01,-1.10616E-01,-1.30539E-01,1.5911018E+02,1.3569719E-05,8.5310116E+01,2.686E-03,3.2515E-02,2.9532274E+02,2.468457E-05,1.3018386E+02,-5.5523E-02,2.4865E-02,2.1202321E+02
9.1134317E-06,4.5154067E+01,-1.1147E-01,-1.83064E-01,1.5911148E+02,1.2287275E-05,8.5314801E+01,5.917E-02,2.8531E-02,2.9531795E+02,1.38516E-05,1.3018468E+02,-1.2611E-02,3.4089E-02,2.1202312E+02
1.1615164E-05,4.5153791E+01,-1.41143E-01,-1.32493E-01,1.5911051E+02,1.3761686E-05,8.5314836E+01,5.1718E-02,-4.4584E-02,2.9531938E+02,1.8126956E-05,1.3018501E+02,-8.224E-03,-4.4098E-02,2.12023E+02
1.8419956E-05,4.5154551E+01,-8.6693E-02,-7.2842E-02,1.5910978E+02,1.5936968E-05,8.5314179E+01,-3.0569E-02,-3.9452E-02,2.9531881E+02,1.6917613E-05,1.3018584E+02,-6.5941E-02,-2.495E-03,2.1202284E+02
1.4232892E-05,4.515429E+01,-1.2266E-01,-1.13953E-01,1.5911029E+02,1.2941426E-05,8.5315485E+01,-6.102E-03,1.31984E-01,2.9531681E+02,1.4566177E-05,1.3018492E+02,-3.504E-02,1.18657E-01,2.1202434E+02
1.3745452E-05,4.5154267E+01,-8.6576E-02,-1.48735E-01,1.5911029E+02,1.2538271E-05,8.5314232E+01,6.9514E-02,-1.2544E-02,2.9531981E+02,1.91006E-05,1.3018422E+02,1.7764E-02,8.047E-03,2.120238E+02
1.1832548E-05,4.515401E+01,-1.18527E-01,-9.4196E-02,1.5911111E+02,1.5733664E-05,8.5313538E+01,5.7112E-02,-2.7703E-02,2.9532272E+02,1.9780721E-05,1.3018528E+02,-9.295E-03,-1.3444E-02,2.1202122E+02
7.3608197E-06,4.5154257E+01,-1.03037E-01,-2.35298E-01,1.5911139E+02,9.034708E-06,8.531496E+01,6.3734E-02,-4.2391E-02,2.9531758E+02,1.2226389E-05,1.301835E+02,-2.1667E-02,-6.4477E-02,2.1202326E+02
1.4613302E-05,4.5154233E+01,-1.01705E-01,-1.66999E-01,1.5911028E+02,1.191815E-05,8.5316345E+01,6.744E-02,-4.057E-03,2.9531904E+02,1.39893E-05,1.3018453E+02,-1.1099E-02,-1.227E-03,2.1202418E+02
1.3501063E-06,4.5153822E+01,-1.41628E-01,-5.0852E-02,1.5910983E+02,1.7041644E-05,8.5310247E+01,4.4682E-02,-6.3362E-02,2.9532234E+02,2.2772126E-05,1.301843E+02,9.582E-03,-4.8347E-02,2.1202271E+02
1.1810779E-05,4.5154137E+01,-1.34308E-01,-2.18217E-01,1.5911031E+02,9.3273021E-06,8.5317523E+01,-3.566E-03,-1.50533E-01,2.953169E+02,9.7092972E-06,1.3018431E+02,-3.7416E-02,-1.39447E-01,2.120232E+02
3.1253614E-06,4.5154245E+01,-9.6713E-02,-1.20163E-01,1.5911007E+02,1.5234579E-05,8.5311755E+01,-1.2064E-02,-8.4501E-02,2.9531738E+02,2.0589797E-05,1.3018379E+02,-4.8547E-02,-5.5768E-02,2.1202377E+02
8.4884808E-06,4.5154072E+01,-1.24487E-01,-1.01704E-01,1.5911064E+02,1.4595891E-05,8.5313289E+01,5.12E-04,-6.3149E-02,2.9531747E+02,1.923317E-05,1.301843E+02,-5.104E-02,-3.0533E-02,2.1202354E+02
8.2671168E-06,4.5153922E+01,-1.46937E-01,-1.38321E-01,1.5911137E+02,1.3346673E-05,8.5313228E+01,-7.442E-02,-5.2484E-02,2.9532115E+02,1.661836E-05,1.3018538E+02,-8.9539E-02,-4.2466E-02,2.1202281E+02
8.8121667E-06,4.5154177E+01,-1.33819E-01,-1.36831E-01,1.5911038E+02,1.3609939E-05,8.5314281E+01,-8.6518E-02,-5.7506E-02,2.9531705E+02,1.4544471E-05,1.3018466E+02,-9.982E-02,-3.5738E-02,2.1202275E+02
1.9692714E-05,4.5154638E+01,-7.3504E-02,-9.6213E-02,1.5911036E+02,1.6838607E-05,8.5314473E+01,-6.3213E-02,-5.355E-03,2.9531767E+02,1.5868318E-05,1.3018601E+02,-7.7059E-02,2.0874E-02,2.1202261E+02
2.6138656E-05,4.5154471E+01,-1.00096E-01,-7.7854E-02,1.5911067E+02,1.7076667E-05,8.5315611E+01,-7.0534E-02,5.95E-03,2.953207E+02,1.6182384E-05,1.3018639E+02,-7.9343E-02,3.1294E-02,2.120237E+02
6.8885346E-06,4.5154601E+01,-5.3522E-02,-1.48348E-01,1.5910976E+02,1.2541863E-05,8.5311578E+01,-3.5884E-02,5.2232E-02,2.9532036E+02,1.8315066E-05,1.301841E+02,-6.841E-02,3.7082E-02,2.1202362E+02
1.1809527E-05,4.5154451E+01,-7.9372E-02,-1.38767E-01,1.5911016E+02,1.3810288E-05,8.5312682E+01,-5.4041E-02,-3.5047E-02,2.9532283E+02,1.8019294E-05,1.3018452E+02,-7.7908E-02,-7.055E-03,2.1202355E+02
1.1750701E-05,4.5154352E+01,-7.766E-02,-1.57375E-01,1.5911044E+02,1.22112E-05,8.5313022E+01,3.9504E-02,2.4314E-02,2.9531817E+02,1.847018E-05,1.3018476E+02,-4.7521E-02,9.921E-03,2.1202378E+02
5.1304083E-06,4.515442E+01,-6.0111E-02,-1.83261E-01,1.5911088E+02,1.1579714E-05,8.5311375E+01,5.281E-02,4.76E-03,2.953256E+02,1.7515941E-05,1.3018411E+02,-4.0379E-02,-1.5409E-02,2.1202268E+02
2.165965E-05,4.5154235E+01,-9.8919E-02,-1.05899E-01,1.5911011E+02,1.4836396E-05,8.5314088E+01,4.238E-03,1.2376E-02,2.9532051E+02,2.1877067E-05,1.3018562E+02,-5.3354E-02,2.4267E-02,2.1202397E+02
6.9848165E-06,4.5154234E+01,-1.08356E-01,-8.4221E-02,1.5911047E+02,1.5355375E-05,8.5314177E+01,6.6683E-02,1.7651E-02,2.9531824E+02,1.5625432E-05,1.3018446E+02,1.8257E-02,4.8051E-02,2.1202328E+02
7.2588552E-06,4.5154213E+01,-8.9271E-02,-1.42603E-01,1.5911136E+02,1.3667659E-05,8.5312534E+01,6.6386E-02,3.1346E-02,2.953213E+02,1.7186693E-05,1.3018431E+02,1.4855E-02,4.8865E-02,2.1202352E+02
1.5996629E-05,4.515423E+01,-9.2858E-02,-7.8886E-02,1.5910952E+02,1.5007848E-05,8.531604E+01,1.31323E-01,-5.493E-03,2.9532169E+02,1.3585076E-05,1.301848E+02,1.03603E-01,7.786E-03,2.120226E+02
8.2660055E-06,4.5154426E+01,-6.6587E-02,-1.03209E-01,1.5911044E+02,1.6289902E-05,8.5312898E+01,5.07E-02,-3.362E-02,2.9531662E+02,1.9407869E-05,1.3018424E+02,-7.498E-03,1.9956E-02,2.1202368E+02
1.0169926E-05,4.5154183E+01,-1.14931E-01,-1.15437E-01,1.5911082E+02,1.3433404E-05,8.5314124E+01,2.7854E-02,3.123E-02,2.9531693E+02,1.6608536E-05,1.3018472E+02,-4.5096E-02,2.8177E-02,2.1202354E+02
4.3296798E-06,4.5154219E+01,-1.00455E-01,-1.44727E-01,1.5910992E+02,1.3646743E-05,8.53128E+01,5.6138E-02,-2.5073E-02,2.9531908E+02,1.548353E-05,1.3018408E+02,-9.058E-03,-1.9956E-02,2.1202305E+02
1.6852081E-05,4.515432E+01,-8.3898E-02,-1.50186E-01,1.5911119E+02,1.4112952E-05,8.5315343E+01,-1.0371E-02,-5.4891E-02,2.9531406E+02,1.6498E-05,1.3018551E+02,-5.8494E-02,-2.6806E-02,2.1202319E+02
1.3210944E-05,4.5154373E+01,-8.0451E-02,-7.2833E-02,1.5911051E+02,1.5341271E-05,8.5311815E+01,2.9111E-02,5.5281E-02,2.9532086E+02,2.2934273E-05,1.301853E+02,-2.2104E-02,5.8344E-02,2.120234E+02
9.1898548E-06,4.5154295E+01,-7.9867E-02,-1.34674E-01,1.5911043E+02,1.3737385E-05,8.531151E+01,1.4415E-02,-1.56E-02,2.9532177E+02,2.2235056E-05,1.3018426E+02,-5.2188E-02,1.4761E-02,2.120234E+02
9.8859547E-06,4.5154069E+01,-1.39638E-01,-1.63068E-01,1.5911029E+02,1.0555276E-05,8.5314762E+01,1.9241E-02,-3.1483E-02,2.9532039E+02,1.4404372E-05,1.3018434E+02,-5.6954E-02,-2.9813E-02,2.120239E+02
1.4829076E-05,4.5154116E+01,-1.05995E-01,-1.54458E-01,1.5911089E+02,1.24866E-05,8.5313387E+01,-4.2966E-02,-1.0452E-02,2.9531935E+02,2.0993948E-05,1.3018482E+02,-7.0452E-02,-1.18E-04,2.120235E+02
2.2048793E-05,4.5154067E+01,-1.24226E-01,-4.0557E-02,1.5911067E+02,1.7608439E-05,8.5314534E+01,1.2171E-02,5.5959E-02,2.9532208E+02,2.1652325E-05,1.3018636E+02,-2.8031E-02,6.3275E-02,2.1202376E+02
1.1355842E-05,4.5153828E+01,-1.30834E-01,-1.02729E-01,1.5911075E+02,1.4536629E-05,8.5313075E+01,7.0167E-02,-9.33E-03,2.9532204E+02,2.2429344E-05,1.3018473E+02,2.9222E-02,1.3752E-02,2.1202392E+02
4.2123887E-06,4.5154193E+01,-8.3606E-02,-2.15667E-01,1.591104E+02,9.292537E-06,8.5312878E+01,1.12205E-01,-5.868E-02,2.9531881E+02,1.5695118E-05,1.3018276E+02,7.1221E-02,-7.137E-02,2.1202502E+02
1.2172288E-05,4.515419E+01,-7.1696E-02,-1.56756E-01,1.5911092E+02,1.2811535E-05,8.5313818E+01,1.06046E-01,-3.6585E-02,2.9532206E+02,1.884818E-05,1.3018411E+02,7.4142E-02,-3.2577E-02,2.1202336E+02
4.1528841E-08,4.5154053E+01,-8.5868E-02,-9.1935E-02,1.5911E+02,1.5466011E-05,8.5310109E+01,1.08304E-01,-1.4675E-02,2.953224E+02,2.4935665E-05,1.301831E+02,8.2918E-02,4.548E-03,2.1202336E+02
1.2273246E-05,4.5154351E+01,-7.3401E-02,-1.61614E-01,1.5911053E+02,1.3228616E-05,8.5314291E+01,7.1613E-02,2.2109E-02,2.9532087E+02,1.6153926E-05,1.3018457E+02,1.4611E-02,4.3561E-02,2.1202243E+02
8.0755441E-06,4.5154238E+01,-6.1172E-02,-1.71821E-01,1.5911022E+02,1.2085767E-05,8.5312945E+01,1.24262E-01,-3.8269E-02,2.9532304E+02,1.760467E-05,1.3018402E+02,9.1151E-02,-4.3161E-02,2.1202274E+02
1.497193E-05,4.515428E+01,-1.13742E-01,-1.61078E-01,1.5911033E+02,1.269352E-05,8.5314754E+01,-8.1011E-02,-8.9513E-02,2.9532057E+02,1.6588401E-05,1.3018544E+02,-9.5796E-02,-7.2342E-02,2.1202306E+02
1.055263E-05,4.5154288E+01,-1.09624E-01,-1.41605E-01,1.5911046E+02,1.236071E-05,8.5314467E+01,-4.0347E-02,1.7941E-02,2.9531854E+02,1.5464804E-05,1.3018466E+02,-7.0828E-02,1.1637E-02,2.1202309E+02
2.5725218E-05,4.5154217E+01,-1.19679E-01,-9.1921E-02,1.5911101E+02,1.5182923E-05,8.5317535E+01,-1.3779E-02,5.663E-03,2.9531642E+02,1.5471964E-05,1.3018657E+02,-5.4624E-02,2.1888E-02,2.1202325E+02
8.8281931E-06,4.515396E+01,-1.32252E-01,-7.9238E-02,1.591103E+02,1.5664029E-05,8.5312245E+01,-2.248E-03,-3.5246E-02,2.9532079E+02,2.3114935E-05,1.3018429E+02,-5.2895E-02,1.4948E-02,2.1202406E+02
1.2915335E-05,4.51543E+01,-1.04147E-01,-7.9236E-02,1.5911024E+02,1.5661551E-05,8.5311089E+01,-7.4777E-02,3.469E-03,2.9532221E+02,2.4009197E-05,1.3018554E+02,-8.4523E-02,1.3467E-02,2.1202388E+02
1.7054868E-05,4.5154163E+01,-1.22473E-01,-1.06608E-01,1.591107E+02,1.3453143E-05,8.5315663E+01,2.3307E-02,2.1369E-02,2.9532044E+02,1.6266121E-05,1.3018497E+02,-4.6674E-02,3.0646E-02,2.120241E+02
7.7501492E-06,4.5153107E+01,-2.00983E-01,-1.36112E-01,1.5911117E+02,1.1951227E-05,8.5313453E+01,7.727E-03,-6.1294E-02,2.9532419E+02,2.2399868E-05,1.301841E+02,-5.072E-02,-4.49E-02,2.1202379E+02
2.0900619E-05,4.5153974E+01,-1.35525E-01,-8.5829E-02,1.5911043E+02,1.435428E-05,8.5316882E+01,5.0486E-02,-6.1542E-02,2.9531868E+02,1.7959592E-05,1.3018583E+02,-1.802E-03,-5.5707E-02,2.1202304E+02
1.9612336E-05,4.5154024E+01,-1.14387E-01,-9.4396E-02,1.5911075E+02,1.4640927E-05,8.5314735E+01,7.1837E-02,-4.252E-03,2.9532011E+02,2.2214798E-05,1.3018539E+02,2.7E-02,2.4419E-02,2.1202335E+02
2.239918E-05,4.5154177E+01,-6.5248E-02,-1.41735E-01,1.591112E+02,1.3327328E-05,8.5315912E+01,1.09522E-01,3.5616E-02,2.9531478E+02,2.0479377E-05,1.3018519E+02,7.7132E-02,4.6765E-02,2.1202374E+02
2.1741669E-05,4.5154634E+01,-5.2647E-02,-1.1714E-01,1.5910996E+02,1.4126924E-05,8.5313841E+01,5.818E-03,6.9746E-02,2.9532076E+02,1.6782725E-05,1.3018561E+02,-3.9652E-02,6.448E-02,2.1202355E+02
1.8934749E-05,4.5154595E+01,-6.0316E-02,-1.1521E-01,1.5910978E+02,1.3600397E-05,8.5314877E+01,5.6953E-02,2.7442E-02,2.9531622E+02,1.5430693E-05,1.3018551E+02,-9.177E-03,4.3256E-02,2.1202367E+02
2.431324E-05,4.5154451E+01,-7.8853E-02,-1.23696E-01,1.5911004E+02,1.3052815E-05,8.5315901E+01,5.6505E-02,1.8789E-02,2.953163E+02,1.6758196E-05,1.3018566E+02,-1.5038E-02,3.9184E-02,2.1202357E+02
9.6027284E-06,4.5153978E+01,-1.02276E-01,-1.31018E-01,1.5911168E+02,1.5196198E-05,8.5312823E+01,6.2337E-02,-1.7166E-02,2.9531877E+02,2.1571985E-05,1.3018476E+02,6.615E-03,1.1916E-02,2.1202182E+02
5.7593418E-06,4.5154373E+01,-6.3668E-02,-1.33368E-01,1.5911024E+02,1.3975271E-05,8.5312394E+01,9.0907E-02,-3.85E-02,2.9532114E+02,1.792971E-05,1.3018419E+02,5.8446E-02,-3.5826E-02,2.1202248E+02
2.2962671E-05,4.5154461E+01,-9.1683E-02,-4.9557E-02,1.5911023E+02,1.5846036E-05,8.5316607E+01,7.9596E-02,1.806E-03,2.9531423E+02,1.51383E-05,1.3018579E+02,4.087E-02,3.5768E-02,2.1202308E+02
7.9959434E-06,4.5153993E+01,-1.19758E-01,-2.26544E-01,1.5911152E+02,8.875828E-06,8.5314515E+01,1.18167E-01,-7.707E-03,2.9532301E+02,1.5413192E-05,1.3018311E+02,7.5075E-02,-2.5173E-02,2.1202367E+02
7.6632561E-06,4.5154195E+01,-1.07162E-01,-1.31627E-01,1.5911067E+02,1.4351493E-05,8.5313048E+01,-1.5952E-02,-8.9194E-02,2.9531944E+02,1.8241481E-05,1.3018427E+02,-5.0258E-02,-6.4259E-02,2.1202394E+02
1.3270557E-05,4.5154382E+01,-8.2457E-02,-1.87702E-01,1.5911072E+02,1.1245936E-05,8.5316422E+01,8.1885E-02,4.6245E-02,2.9531529E+02,1.0493495E-05,1.3018443E+02,3.0694E-02,5.3074E-02,2.1202276E+02
2.1403164E-05,4.5154267E+01,-9.7922E-02,-1.64015E-01,1.5910991E+02,1.3204508E-05,8.5315653E+01,-3.3979E-02,-1.22999E-01,2.9531582E+02,1.9111211E-05,1.3018564E+02,-6.0147E-02,-1.02038E-01,2.1202341E+02
1.1848527E-05,4.5154095E+01,-7.2552E-02,-2.64046E-01,1.5911025E+02,9.8882013E-06,8.5316627E+01,1.00505E-01,-2.32342E-01,2.9531954E+02,1.1627802E-05,1.3018443E+02,7.0405E-02,-2.18048E-01,2.1202327E+02
1.5296841E-05,4.5154188E+01,-1.03139E-01,-1.08165E-01,1.5910931E+02,1.3374885E-05,8.5313806E+01,6.8576E-02,-4.1642E-02,2.9532296E+02,2.130061E-05,1.301847E+02,1.9208E-02,-4.2049E-02,2.1202364E+02
4.0203745E-06,4.5154064E+01,-1.05122E-01,-1.14933E-01,1.5911039E+02,1.4250369E-05,8.5312111E+01,7.3443E-02,6.6698E-02,2.9532157E+02,1.9936784E-05,1.3018332E+02,3.3645E-02,8.0106E-02,2.1202401E+02
1.5312549E-05,4.5153961E+01,-1.25942E-01,-1.34841E-01,1.5911063E+02,1.3526115E-05,8.5315577E+01,7.064E-02,1.017E-03,2.9532146E+02,1.6316068E-05,1.3018534E+02,2.1874E-02,1.5759E-02,2.1202331E+02
2.9176481E-06,4.515414E+01,-1.23783E-01,-3.391E-02,1.5911059E+02,1.5798482E-05,8.5310806E+01,9.512E-03,-7.8766E-02,2.9532182E+02,2.2847804E-05,1.3018422E+02,-3.4497E-02,-5.551E-02,2.1202182E+02
3.6393315E-06,4.5154196E+01,-1.30579E-01,-5.1647E-02,1.5911003E+02,1.5264836E-05,8.5312089E+01,9.987E-03,8.037E-03,2.9531967E+02,1.8393E-05,1.3018416E+02,-4.6628E-02,2.8458E-02,2.1202353E+02
2.0953579E-06,4.5154409E+01,-1.2537E-01,-3.4487E-02,1.5911023E+02,1.4519332E-05,8.5311679E+01,-5.5995E-02,1.32052E-01,2.9531943E+02,1.8518611E-05,1.3018395E+02,-6.9387E-02,1.20233E-01,2.1202352E+02
1.7419563E-05,4.5154202E+01,-9.7322E-02,-9.3225E-02,1.591101E+02,1.4728214E-05,8.5314324E+01,5.6656E-02,-6.6809E-02,2.9531741E+02,2.1977981E-05,1.3018469E+02,1.9375E-02,-5.3431E-02,2.1202499E+02
1.4242771E-05,4.5153899E+01,-9.2337E-02,-1.28304E-01,1.5911049E+02,1.4282843E-05,8.5314873E+01,1.31621E-01,-3.1014E-02,2.9532022E+02,2.1144905E-05,1.3018443E+02,1.04508E-01,-2.1483E-02,2.1202285E+02
4.9556519E-06,4.5154305E+01,-8.3719E-02,-1.37194E-01,1.5911095E+02,1.3335095E-05,8.5313191E+01,7.9195E-02,-1.1913E-02,2.9532149E+02,1.5980591E-05,1.301837E+02,3.8778E-02,6.625E-03,2.1202231E+02
1.0392605E-05,4.5153946E+01,-1.01449E-01,-1.27104E-01,1.5911127E+02,1.4609184E-05,8.5315018E+01,1.21884E-01,-1.0397E-02,2.9532133E+02,1.5143019E-05,1.3018429E+02,9.5007E-02,3.324E-03,2.1202308E+02
1.3281081E-05,4.5154033E+01,-9.54E-02,-1.37304E-01,1.5911202E+02,1.4600351E-05,8.5314059E+01,7.6024E-02,1.6744E-02,2.9532001E+02,1.9432233E-05,1.3018476E+02,3.0459E-02,4.3589E-02,2.1202358E+02
1.4656759E-05,4.5154181E+01,-9.5519E-02,-1.53985E-01,1.5911057E+02,1.3440811E-05,8.5314586E+01,3.9288E-02,-3.6382E-02,2.953191E+02,1.8749309E-05,1.3018429E+02,-3.5375E-02,-3.421E-03,2.1202503E+02
1.3099113E-05,4.5154067E+01,-1.23458E-01,-1.27457E-01,1.5911069E+02,1.3139276E-05,8.5315266E+01,5.1502E-02,1.252E-02,2.9532191E+02,1.6140327E-05,1.3018457E+02,-2.7405E-02,3.3406E-02,2.1202366E+02
1.1795473E-05,4.5153867E+01,-1.63909E-01,-1.77781E-01,1.5911115E+02,1.0096704E-05,8.5317359E+01,4.9196E-02,6.2871E-02,2.9531958E+02,1.1213953E-05,1.3018488E+02,-2.9411E-02,4.222E-02,2.1202345E+02
2.5310617E-05,4.5154459E+01,-9.445E-02,-1.19229E-01,1.5910948E+02,1.2834836E-05,8.5318147E+01,6.7299E-02,1.9264E-02,2.9531651E+02,1.1505585E-05,1.3018599E+02,2.139E-03,3.7619E-02,2.12024E+02
1.8131053E-05,4.5154109E+01,-1.10344E-01,-1.28332E-01,1.591108E+02,1.3228695E-05,8.5316223E+01,7.1432E-02,-1.0513E-02,2.9531665E+02,1.7932374E-05,1.3018537E+02,2.1998E-02,-6.672E-03,2.1202238E+02
1.728484E-05,4.5154399E+01,-9.4034E-02,-1.07927E-01,1.591105E+02,1.4564892E-05,8.5315976E+01,5.7585E-02,-1.8783E-02,2.9531777E+02,1.3269677E-05,1.3018529E+02,-5.231E-03,1.6644E-02,2.120242E+02
6.6974245E-06,4.5153916E+01,-6.8732E-02,-1.87333E-01,1.5911E+02,1.2018117E-05,8.5314083E+01,1.47817E-01,-1.63182E-01,2.9532208E+02,1.625997E-05,1.3018309E+02,1.19059E-01,-1.50517E-01,2.1202356E+02
6.0823939E-06,4.5153741E+01,-1.33187E-01,-1.99364E-01,1.5911038E+02,1.1668821E-05,8.5313974E+01,6.1624E-02,-1.91902E-01,2.9532288E+02,1.53099E-05,1.3018389E+02,3.4604E-02,-1.76443E-01,2.1202275E+02
5.270787E-06,4.5154009E+01,-8.3209E-02,-1.63693E-01,1.5911036E+02,1.3295711E-05,8.5312228E+01,9.4516E-02,-1.73467E-01,2.9532386E+02,1.9811882E-05,1.3018379E+02,6.6782E-02,-1.59491E-01,2.1202212E+02
1.1687337E-05,4.5154506E+01,-3.7287E-02,-1.97496E-01,1.5911064E+02,1.3433867E-05,8.5314645E+01,3.8455E-02,-1.49733E-01,2.9531625E+02,1.4825583E-05,1.3018418E+02,1.2743E-02,-1.32073E-01,2.120238E+02
4.9290593E-06,4.5154607E+01,-4.9227E-02,-1.80797E-01,1.5911084E+02,1.3085583E-05,8.531186E+01,-4.068E-02,-1.51894E-01,2.9532107E+02,1.6520784E-05,1.3018449E+02,-5.9324E-02,-1.32316E-01,2.1202315E+02
1.1178932E-05,4.5154462E+01,-1.00284E-01,-1.11104E-01,1.5911055E+02,1.5146908E-05,8.5312741E+01,-1.1166E-01,-6.995E-03,2.9531741E+02,1.9940028E-05,1.3018473E+02,-1.14051E-01,1.0526E-02,2.1202402E+02
1.9940749E-05,4.5154601E+01,-8.7577E-02,-1.35398E-01,1.591103E+02,1.532198E-05,8.5314993E+01,-1.09746E-01,-5.2713E-02,2.9531736E+02,1.5245299E-05,1.3018579E+02,-1.15302E-01,-2.7455E-02,2.1202384E+02
7.454002E-06,4.5154596E+01,-7.7835E-02,-1.39752E-01,1.5911116E+02,1.439877E-05,8.5312298E+01,-1.07265E-01,-7.3467E-02,2.9531775E+02,1.7268027E-05,1.3018489E+02,-1.14537E-01,-5.3215E-02,2.1202274E+02
1.3767398E-05,4.5154191E+01,-1.15588E-01,-9.3773E-02,1.5911078E+02,1.3839262E-05,8.5312652E+01,-4.6005E-02,-9.54E-04,2.9532266E+02,2.0455644E-05,1.3018513E+02,-6.9936E-02,7.62E-03,2.1202396E+02
1.0265751E-05,4.5154038E+01,-1.20661E-01,-1.55815E-01,1.5911049E+02,1.3321459E-05,8.5314686E+01,8.962E-03,-4.0242E-02,2.9531858E+02,1.6399663E-05,1.3018445E+02,-5.4406E-02,-7.077E-03,2.1202377E+02
1.3475603E-05,4.5154036E+01,-1.17624E-01,-1.39246E-01,1.5911109E+02,1.366161E-05,8.5315101E+01,3.7978E-02,-3.6577E-02,2.953199E+02,1.6526157E-05,1.3018477E+02,-3.9746E-02,-1.4935E-02,2.1202399E+02
8.5139291E-06,4.5153957E+01,-1.1932E-01,-9.537E-02,1.5911079E+02,1.5520148E-05,8.5311522E+01,3.1967E-02,1.5397E-02,2.9532382E+02,2.4387579E-05,1.3018433E+02,-3.6691E-02,3.9335E-02,2.1202259E+02
8.8478027E-06,4.5154285E+01,-1.12206E-01,-3.2972E-02,1.5911009E+02,1.5508288E-05,8.5312909E+01,6.046E-02,3.6658E-02,2.9532016E+02,1.8715731E-05,1.3018424E+02,8.612E-03,6.2086E-02,2.1202374E+02
1.3999136E-05,4.5154127E+01,-1.09236E-01,-1.2404E-01,1.591104E+02,1.3466764E-05,8.5313823E+01,4.7195E-02,-1.1249E-02,2.9532112E+02,1.9951453E-05,1.301848E+02,-3.4479E-02,7.691E-03,2.120246E+02
1.1741796E-05,4.515379E+01,-1.35724E-01,-1.35638E-01,1.5911157E+02,1.4598972E-05,8.5314491E+01,2.8196E-02,-3.0461E-02,2.9532133E+02,1.8473114E-05,1.3018506E+02,-4.6271E-02,-2.724E-03,2.1202337E+02
1.5601101E-05,4.515389E+01,-1.52254E-01,-1.0029E-01,1.5911062E+02,1.3612008E-05,8.5317745E+01,5.7555E-02,-9.3E-03,2.9531885E+02,1.3612579E-05,1.3018481E+02,-2.1961E-02,2.7745E-02,2.1202334E+02
3.5664075E-06,4.5154258E+01,-1.12737E-01,-1.21282E-01,1.5911008E+02,1.4008996E-05,8.5312593E+01,-1.088E-02,7.6227E-02,2.953194E+02,1.5698368E-05,1.3018415E+02,-4.7035E-02,6.7371E-02,2.1202366E+02
2.1855383E-05,4.5154705E+01,-5.7409E-02,-1.38901E-01,1.5910984E+02,1.2737731E-05,8.5317758E+01,6.1992E-02,-2.0795E-02,2.9531381E+02,9.0376634E-06,1.3018511E+02,-2.0025E-02,-1.021E-03,2.1202419E+02
1.2050843E-05,4.5154205E+01,-1.13238E-01,-1.51009E-01,1.5911016E+02,1.1385501E-05,8.5315171E+01,6.6472E-02,-2.5846E-02,2.9531967E+02,1.4229847E-05,1.3018469E+02,-9.49E-04,-4.6754E-02,2.1202351E+02
1.7865421E-05,4.5154375E+01,-7.3541E-02,-1.74935E-01,1.5911003E+02,1.1971149E-05,8.5315766E+01,7.1547E-02,-5.9456E-02,2.953166E+02,1.4485513E-05,1.3018531E+02,1.8739E-02,-6.8819E-02,2.1202255E+02
3.6134958E-06,4.5154084E+01,-1.14036E-01,-1.04577E-01,1.5911064E+02,1.5264284E-05,8.5311708E+01,5.9794E-02,-3.7428E-02,2.9532389E+02,1.8507504E-05,1.3018399E+02,1.7772E-02,-2.4895E-02,2.1202307E+02
1.2853686E-05,4.51541E+01,-1.09061E-01,-1.34585E-01,1.591097E+02,1.3451683E-05,8.5315114E+01,8.6537E-02,-1.9663E-02,2.9531798E+02,1.7552509E-05,1.301846E+02,5.1954E-02,-1.1305E-02,2.1202321E+02
8.4717965E-06,4.5154296E+01,-1.05216E-01,-1.21329E-01,1.5910929E+02,1.2382617E-05,8.5311555E+01,1.9083E-02,-2.6892E-02,2.9532329E+02,1.9221354E-05,1.3018467E+02,-5.2509E-02,-2.2436E-02,2.1202366E+02
6.5180939E-06,4.5154561E+01,-5.3446E-02,-1.68021E-01,1.5910974E+02,1.1076226E-05,8.5312796E+01,7.6114E-02,1.4E-05,2.9532221E+02,1.4863241E-05,1.3018355E+02,1.9735E-02,-1.1657E-02,2.1202348E+02
1.8734013E-05,4.5154328E+01,-9.7759E-02,-7.6484E-02,1.591106E+02,1.5306044E-05,8.5314738E+01,5.1661E-02,5.1268E-02,2.9532006E+02,1.7998123E-05,1.301856E+02,5.198E-03,6.505E-02,2.1202458E+02
9.1968678E-06,4.5154338E+01,-1.07418E-01,-1.53907E-01,1.5911058E+02,1.288527E-05,8.5314271E+01,-5.4191E-02,1.8186E-02,2.9532189E+02,1.2252207E-05,1.3018467E+02,-7.7272E-02,1.4756E-02,2.1202287E+02
3.6227945E-06,4.5153947E+01,-1.3647E-01,-1.60346E-01,1.5911073E+02,1.1601525E-05,8.531199E+01,4.4652E-02,5.1484E-02,2.9532444E+02,1.599905E-05,1.3018363E+02,-2.3794E-02,4.7497E-02,2.1202393E+02
2.3691593E-06,4.5154328E+01,-1.10012E-01,-1.53752E-01,1.5911053E+02,1.2750913E-05,8.5312121E+01,-7.5484E-02,6.7527E-02,2.9532017E+02,1.5132345E-05,1.3018381E+02,-8.9902E-02,5.7303E-02,2.1202357E+02
7.6434333E-06,4.5153946E+01,-1.66496E-01,-8.8058E-02,1.5910999E+02,1.2554313E-05,8.5313528E+01,-2.5414E-02,1.26954E-01,2.9532313E+02,1.5769643E-05,1.3018468E+02,-5.4007E-02,1.08379E-01,2.1202274E+02
1.6056368E-05,4.5154423E+01,-5.8579E-02,-1.20508E-01,1.5911124E+02,1.5961342E-05,8.5314376E+01,5.1256E-02,5.2716E-02,2.9531601E+02,1.8247701E-05,1.3018519E+02,9.68E-04,6.987E-02,2.1202197E+02
1.4487418E-05,4.5154585E+01,-4.321E-02,-1.4656E-01,1.5911042E+02,1.2915953E-05,8.5313506E+01,6.1779E-02,2.7032E-02,2.953184E+02,1.7069678E-05,1.3018491E+02,-8.215E-03,3.9802E-02,2.1202337E+02
1.7808878E-05,4.5154573E+01,-3.691E-02,-1.09816E-01,1.5911053E+02,1.525961E-05,8.5313187E+01,6.0037E-02,-7.818E-03,2.9531642E+02,2.0266192E-05,1.3018531E+02,-1.208E-03,3.0688E-02,2.1202344E+02
1.4073355E-05,4.5154235E+01,-8.7837E-02,-8.3745E-02,1.5911101E+02,1.7586316E-05,8.5312237E+01,2.409E-03,4.8925E-02,2.9531761E+02,2.502673E-05,1.3018585E+02,-3.8544E-02,5.1947E-02,2.120222E+02
